A sub-grid-scale model for polydisperse bubbly flows with heat and mass transfer

Ensemble-averaged models of polydisperse bubbly flows require statistics of the evolving bubble population. Prior quadrature-based moment formulations close bubble pressure with a polytropic relation that omits heat and mass transfer at the bubble wall. We formulate constant-transfer equations for bubble pressure and vapor mass within a conditional hyperbolic quadrature method. Second-order conditional inversion produces four joint radius--radial-velocity nodes per equilibrium-radius bin. Bubble pressure and vapor mass are advanced at each node. The node values close the ensemble-averaged flow equations without adding mixed pressure or vapor-mass moments to the transported moment set. The model is implemented in MFC. Monte Carlo calculations verify the evolution of quadrature nodes and the mean bubble variables for a harmonically forced population. Bubble-screen calculations quantify closure error as the equilibrium radius is discretized and the initial distributions vary. The constant-transfer calculation does not exhibit the high-frequency pressure oscillations observed with the polytropic closure under the conditions considered. 3D bubble-screen calculations give a 1.5% relative root-mean-square error between the Euler--Euler center pressure and the mean of 40 volume-averaged Euler--Lagrange realizations.

==> figures/data/EL_band.csv <==
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.389300000000000083e-02,1.000000000000000000e+00,1.000000000000000000e+00
2.778600000000000167e-02,1.000000000000000000e+00,1.000000000000000000e+00
4.168000000000000177e-02,1.000000000000000000e+00,1.000000000000000000e+00
5.557299999999999740e-02,1.000000000000000000e+00,1.000000000000000000e+00
6.946599999999999997e-02,1.000000000000000000e+00,1.000000000000000000e+00
8.335900000000000254e-02,1.000000000000000000e+00,1.000000000000000000e+00
9.725200000000000511e-02,1.000000000000000000e+00,1.000000000000000000e+00
1.111449999999999938e-01,1.000000000000000000e+00,1.000000000000000000e+00
1.250390000000000112e-01,1.000000000000000000e+00,1.000000000000000000e+00
1.389319999999999999e-01,1.000000000000000000e+00,1.000000000000000000e+00
1.528249999999999886e-01,1.000000000000000000e+00,1.000000000000000000e+00
1.667180000000000051e-01,1.000000000000000000e+00,1.000000000000000000e+00
1.806109999999999938e-01,1.000000000000000000e+00,1.000000000000000000e+00
1.945040000000000102e-01,1.000000000000000000e+00,1.000000000000000000e+00
2.083979999999999999e-01,1.000000000000000000e+00,1.000000000000000000e+00
2.222909999999999886e-01,1.000000000000000000e+00,1.000000000000000000e+00
2.361840000000000050e-01,1.000000000000000000e+00,1.000000000000000000e+00
2.500769999999999937e-01,1.000000000000000000e+00,1.000000000000000000e+00
2.639699999999999824e-01,1.000000000000000000e+00,1.000000000000000000e+00
2.778630000000000266e-01,1.000000000000000000e+00,1.000000000000000000e+00
2.917569999999999886e-01,1.000000000000000000e+00,1.000000000000000000e+00
3.056499999999999773e-01,1.000000000000000000e+00,1.000000000000000000e+00
3.195430000000000215e-01,1.000000000000000000e+00,1.000000000000000000e+00
3.334360000000000102e-01,1.000000000000000000e+00,1.000000000000000000e+00
3.473289999999999988e-01,1.000000000000000000e+00,1.000000000000000000e+00
3.612219999999999875e-01,1.000000000000000000e+00,1.000000000000000000e+00
3.751160000000000050e-01,1.000000000000000000e+00,1.000000000000000000e+00
3.890089999999999937e-01,1.000000000000000000e+00,1.000000000000000000e+00
4.029019999999999824e-01,1.000000000000000000e+00,1.000000000000000000e+00
4.167950000000000266e-01,1.000000000000000000e+00,1.000000000000000000e+00
4.306880000000000153e-01,1.000000000000000000e+00,1.000000000000000000e+00
4.445810000000000040e-01,1.000000000000000000e+00,1.000000000000000000e+00
4.584750000000000214e-01,1.000000000000000000e+00,1.000000000000000000e+00
4.723680000000000101e-01,1.000000000000000000e+00,1.000000000000000000e+00
4.862609999999999988e-01,1.000000000000000000e+00,1.000000000000000000e+00
5.001539999999999875e-01,1.000000000000000000e+00,1.000000000000000000e+00
5.140470000000000317e-01,1.000000000000000000e+00,1.000000000000000000e+00
5.279409999999999936e-01,1.000000000000000000e+00,1.000000000000000000e+00
5.418340000000000378e-01,1.000000000000000000e+00,1.000000000000000000e+00
5.557269999999999710e-01,1.000000000000000000e+00,1.000000000000000000e+00
5.696200000000000152e-01,1.000000000000000000e+00,1.000000000000000000e+00
5.835129999999999484e-01,1.000000000000000000e+00,1.000000000000000000e+00
5.974059999999999926e-01,1.000000000000000000e+00,1.000000000000000000e+00
6.112999999999999545e-01,1.000000000000000000e+00,1.000000000000000000e+00
6.251929999999999987e-01,1.000000000000000000e+00,1.000000000000000000e+00
6.390860000000000429e-01,1.000000000000000000e+00,1.000000000000000000e+00
6.529789999999999761e-01,1.000000000000000000e+00,1.000000000000000000e+00
6.668720000000000203e-01,1.000000000000000000e+00,1.000000000000000000e+00
6.807649999999999535e-01,1.000000000000000000e+00,1.000000000000000000e+00
6.946590000000000265e-01,1.000000000000000000e+00,1.000000000000000000e+00
7.085519999999999596e-01,1.000000000000000000e+00,1.000000000000000000e+00
7.224450000000000038e-01,1.000000000000000000e+00,1.000000000000000000e+00
7.363380000000000480e-01,1.000000000000000000e+00,1.000000000000000000e+00
7.502309999999999812e-01,1.000000000000000000e+00,1.000000000000000000e+00
7.641240000000000254e-01,1.000000000000000000e+00,1.000000000000000000e+00
7.780179999999999874e-01,1.000000000000000000e+00,1.000000000000000000e+00
7.919110000000000316e-01,1.000000000000000000e+00,1.000000000000000000e+00
8.058039999999999647e-01,1.000000000000000000e+00,1.000000000000000000e+00
8.196970000000000089e-01,1.000000000000000000e+00,1.000000000000000000e+00
8.335900000000000531e-01,1.000000000000000000e+00,1.000000000000000000e+00
8.474829999999999863e-01,1.000000000000000000e+00,1.000000000000000000e+00
8.613769999999999483e-01,1.000000000000000000e+00,1.000000000000000000e+00
8.752699999999999925e-01,1.000000000000000000e+00,1.000000000000000000e+00
8.891630000000000367e-01,1.000000000000000000e+00,1.000000000000000000e+00
9.030559999999999699e-01,1.000000000000000000e+00,1.000000000000000000e+00
9.169490000000000141e-01,1.000000000000000000e+00,1.000000000000000000e+00
9.308419999999999472e-01,1.000000000000000000e+00,1.000000000000000000e+00
9.447360000000000202e-01,1.000000000000000000e+00,1.000000000000000000e+00
9.586289999999999534e-01,1.000000000000000000e+00,1.000000000000000000e+00
9.725219999999999976e-01,1.000000000000000000e+00,1.000000000000000000e+00
9.864150000000000418e-01,1.000000000000000000e+00,1.000000000000000000e+00
1.000307999999999975e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.014202000000000048e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.028094999999999981e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.041987999999999914e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.055881000000000070e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.069774000000000003e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.083666999999999936e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.097561000000000009e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.111453999999999942e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.125347000000000097e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.139240000000000030e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.153132999999999964e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.167025999999999897e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.180919999999999970e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.194812999999999903e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.208706000000000058e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.222598999999999991e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.236491999999999924e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.250385000000000080e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.264278999999999931e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.278172000000000086e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.292065000000000019e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.305957999999999952e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.319851000000000107e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.333744000000000041e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.347637999999999892e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.361531000000000047e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.375423999999999980e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.389316999999999913e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.403210000000000068e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.417103000000000002e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.430997000000000074e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.444890000000000008e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.458782999999999941e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.472676000000000096e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.486569000000000029e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.500463000000000102e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.514356000000000035e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.528248999999999969e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.542141999999999902e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.556035000000000057e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.569927999999999990e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.583822000000000063e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.597714999999999996e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.611607999999999929e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.625501000000000085e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.639394000000000018e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.653286999999999951e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.667181000000000024e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.681073999999999957e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.694966999999999890e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.708860000000000046e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.722752999999999979e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.736645999999999912e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.750539999999999985e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.764432999999999918e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.778326000000000073e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.792219000000000007e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.806111999999999940e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.820005000000000095e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.833898999999999946e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.847792000000000101e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.861685000000000034e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.875577999999999967e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.889470999999999901e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.903364000000000056e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.917257999999999907e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.931151000000000062e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.945043999999999995e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.958936999999999928e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.972830000000000084e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.986723999999999934e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.000617000000000090e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.014510000000000023e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.028402999999999956e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.042295999999999889e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.056188999999999822e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.070082999999999895e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.083975999999999829e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.097869000000000206e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.111762000000000139e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.125655000000000072e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.139548000000000005e+00,1.000000000000000000e+00,1.000000009999999939e+00
2.153442000000000078e+00,1.000000000000000000e+00,1.000000009999999939e+00
2.167335000000000012e+00,1.000000000000000000e+00,1.000000009999999939e+00
2.181227999999999945e+00,1.000000009999999939e+00,1.000000009999999939e+00
2.195120999999999878e+00,1.000000009999999939e+00,1.000000009999999939e+00
2.209013999999999811e+00,1.000000009999999939e+00,1.000000020000000100e+00
2.222907000000000188e+00,1.000000009999999939e+00,1.000000020000000100e+00
2.236800999999999817e+00,1.000000009999999939e+00,1.000000020000000100e+00
2.250694000000000194e+00,1.000000009999999939e+00,1.000000020000000100e+00
2.264587000000000128e+00,1.000000020000000100e+00,1.000000030000000040e+00
2.278480000000000061e+00,1.000000020000000100e+00,1.000000030000000040e+00
2.292372999999999994e+00,1.000000020000000100e+00,1.000000039999999979e+00
2.306265999999999927e+00,1.000000030000000040e+00,1.000000039999999979e+00
2.320160000000000000e+00,1.000000030000000040e+00,1.000000049999999918e+00
2.334052999999999933e+00,1.000000030000000040e+00,1.000000060000000079e+00
2.347945999999999867e+00,1.000000039999999979e+00,1.000000070000000019e+00
2.361838999999999800e+00,1.000000039999999979e+00,1.000000079999999958e+00
2.375732000000000177e+00,1.000000049999999918e+00,1.000000089999999897e+00
2.389625000000000110e+00,1.000000060000000079e+00,1.000000100000000058e+00
2.403519000000000183e+00,1.000000070000000019e+00,1.000000119999999937e+00
2.417412000000000116e+00,1.000000079999999958e+00,1.000000130000000098e+00
2.431305000000000049e+00,1.000000089999999897e+00,1.000000149999999977e+00
2.445197999999999983e+00,1.000000109999999998e+00,1.000000180000000016e+00
2.459090999999999916e+00,1.000000119999999937e+00,1.000000210000000056e+00
2.472984999999999989e+00,1.000000149999999977e+00,1.000000240000000096e+00
2.486877999999999922e+00,1.000000170000000077e+00,1.000000280000000075e+00
2.500770999999999855e+00,1.000000199999999895e+00,1.000000320000000054e+00
2.514663999999999788e+00,1.000000240000000096e+00,1.000000369999999972e+00
2.528557000000000166e+00,1.000000280000000075e+00,1.000000430000000051e+00
2.542450000000000099e+00,1.000000320000000054e+00,1.000000500000000070e+00
2.556344000000000172e+00,1.000000379999999911e+00,1.000000580000000028e+00
2.570237000000000105e+00,1.000000449999999930e+00,1.000000669999999925e+00
2.584130000000000038e+00,1.000000519999999948e+00,1.000000779999999923e+00
2.598022999999999971e+00,1.000000610000000068e+00,1.000000900000000081e+00
2.611915999999999904e+00,1.000000709999999904e+00,1.000001039999999897e+00
2.625808999999999838e+00,1.000000830000000063e+00,1.000001200000000035e+00
2.639702999999999911e+00,1.000000959999999939e+00,1.000001380000000051e+00
2.653595999999999844e+00,1.000001109999999915e+00,1.000001579999999946e+00
2.667489000000000221e+00,1.000001289999999932e+00,1.000001810000000102e+00
2.681382000000000154e+00,1.000001480000000109e+00,1.000002059999999915e+00
2.695275000000000087e+00,1.000001700000000104e+00,1.000002339999999990e+00
2.709168000000000021e+00,1.000001939999999978e+00,1.000002660000000043e+00
2.723062000000000094e+00,1.000002220000000053e+00,1.000003009999999914e+00
2.736955000000000027e+00,1.000002520000000006e+00,1.000003399999999987e+00
2.750847999999999960e+00,1.000002859999999938e+00,1.000003839999999977e+00
2.764740999999999893e+00,1.000003240000000071e+00,1.000004319999999947e+00
2.778633999999999826e+00,1.000003650000000022e+00,1.000004850000000056e+00
2.792527000000000204e+00,1.000004109999999891e+00,1.000005430000000084e+00
2.806420999999999832e+00,1.000004619999999900e+00,1.000006079999999908e+00
2.820314000000000210e+00,1.000005180000000049e+00,1.000006799999999973e+00
2.834207000000000143e+00,1.000005800000000056e+00,1.000007590000000057e+00
2.848100000000000076e+00,1.000006479999999920e+00,1.000008470000000038e+00
2.861993000000000009e+00,1.000007230000000025e+00,1.000009429999999977e+00
2.875885999999999942e+00,1.000008060000000087e+00,1.000010499999999913e+00
2.889780000000000015e+00,1.000008980000000047e+00,1.000011669999999908e+00
2.903672999999999949e+00,1.000009979999999965e+00,1.000012970000000001e+00
2.917565999999999882e+00,1.000011090000000102e+00,1.000014399999999970e+00
2.931458999999999815e+00,1.000012319999999955e+00,1.000015969999999976e+00
2.945352000000000192e+00,1.000013669999999966e+00,1.000017710000000060e+00
2.959245999999999821e+00,1.000015150000000075e+00,1.000019619999999998e+00
2.973139000000000198e+00,1.000016790000000100e+00,1.000021730000000053e+00
2.987032000000000131e+00,1.000018599999999980e+00,1.000024049999999942e+00
3.000925000000000065e+00,1.000020590000000098e+00,1.000026609999999927e+00
3.014817999999999998e+00,1.000022790000000050e+00,1.000029419999999947e+00
3.028710999999999931e+00,1.000025209999999998e+00,1.000032519999999980e+00
3.042605000000000004e+00,1.000027870000000041e+00,1.000035929999999906e+00
3.056497999999999937e+00,1.000030799999999997e+00,1.000039670000000047e+00
3.070390999999999870e+00,1.000034040000000068e+00,1.000043790000000099e+00
3.084283999999999804e+00,1.000037590000000032e+00,1.000048309999999940e+00
3.098177000000000181e+00,1.000041500000000028e+00,1.000053279999999933e+00
3.112070000000000114e+00,1.000045800000000096e+00,1.000058740000000057e+00
3.125964000000000187e+00,1.000050509999999893e+00,1.000064719999999907e+00
3.139857000000000120e+00,1.000055680000000002e+00,1.000071289999999946e+00
3.153750000000000053e+00,1.000061349999999960e+00,1.000078489999999931e+00
3.167642999999999986e+00,1.000067569999999906e+00,1.000086370000000002e+00
3.181535999999999920e+00,1.000074389999999980e+00,1.000095009999999895e+00
3.195428999999999853e+00,1.000081860000000100e+00,1.000104459999999973e+00
3.209322999999999926e+00,1.000090039999999902e+00,1.000114799999999970e+00
3.223215999999999859e+00,1.000099000000000071e+00,1.000126099999999907e+00
3.237108999999999792e+00,1.000108790000000081e+00,1.000138449999999901e+00
3.251002000000000169e+00,1.000119490000000111e+00,1.000151940000000073e+00
3.264895000000000103e+00,1.000131169999999958e+00,1.000166660000000096e+00
3.278788000000000036e+00,1.000143929999999903e+00,1.000182710000000030e+00
3.292682000000000109e+00,1.000157839999999965e+00,1.000200210000000034e+00
3.306575000000000042e+00,1.000173009999999918e+00,1.000219280000000044e+00
3.320467999999999975e+00,1.000189549999999983e+00,1.000240030000000058e+00
3.334360999999999908e+00,1.000207550000000056e+00,1.000262619999999991e+00
3.348253999999999841e+00,1.000227140000000015e+00,1.000287179999999942e+00
3.362147000000000219e+00,1.000248459999999895e+00,1.000313860000000110e+00
3.376040999999999848e+00,1.000271630000000078e+00,1.000342850000000006e+00
3.389933999999999781e+00,1.000296810000000036e+00,1.000374309999999989e+00
3.403827000000000158e+00,1.000324149999999968e+00,1.000408430000000015e+00
3.417720000000000091e+00,1.000353810000000010e+00,1.000445430000000080e+00
3.431613000000000024e+00,1.000385990000000058e+00,1.000485510000000078e+00
3.445507000000000097e+00,1.000420859999999967e+00,1.000528910000000105e+00
3.459400000000000031e+00,1.000458639999999955e+00,1.000575870000000034e+00
3.473292999999999964e+00,1.000499519999999976e+00,1.000626650000000062e+00
3.487185999999999897e+00,1.000543760000000004e+00,1.000681539999999980e+00
3.501078999999999830e+00,1.000591580000000036e+00,1.000740830000000026e+00
3.514972000000000207e+00,1.000643240000000045e+00,1.000804819999999928e+00
3.528865999999999836e+00,1.000699030000000045e+00,1.000873869999999943e+00
3.542759000000000214e+00,1.000759240000000050e+00,1.000948310000000063e+00
3.556652000000000147e+00,1.000824170000000013e+00,1.001028519999999977e+00
3.570545000000000080e+00,1.000894149999999927e+00,1.001114889999999980e+00
3.584438000000000013e+00,1.000969530000000107e+00,1.001207860000000061e+00
3.598330999999999946e+00,1.001050690000000021e+00,1.001307850000000110e+00
3.612225000000000019e+00,1.001138000000000083e+00,1.001415329999999937e+00
3.626117999999999952e+00,1.001231889999999902e+00,1.001530809999999994e+00
3.640010999999999886e+00,1.001332780000000033e+00,1.001654779999999967e+00
3.653903999999999819e+00,1.001441129999999902e+00,1.001787809999999945e+00
3.667797000000000196e+00,1.001557430000000082e+00,1.001930470000000017e+00
3.681690000000000129e+00,1.001682179999999978e+00,1.002083349999999928e+00
3.695584000000000202e+00,1.001815899999999981e+00,1.002247090000000007e+00
3.709477000000000135e+00,1.001959169999999899e+00,1.002422359999999957e+00
3.723370000000000068e+00,1.002112550000000102e+00,1.002609840000000085e+00
3.737263000000000002e+00,1.002276659999999930e+00,1.002810269999999893e+00
3.751155999999999935e+00,1.002452139999999936e+00,1.003024389999999988e+00
3.765048999999999868e+00,1.002639650000000104e+00,1.003253009999999890e+00
3.778942999999999941e+00,1.002839919999999996e+00,1.003496930000000065e+00
3.792835999999999874e+00,1.003053669999999897e+00,1.003757030000000050e+00
3.806728999999999807e+00,1.003281660000000075e+00,1.004034199999999988e+00
3.820622000000000185e+00,1.003524679999999947e+00,1.004329349999999899e+00
3.834515000000000118e+00,1.003783529999999979e+00,1.004643450000000104e+00
3.848408000000000051e+00,1.004059079999999993e+00,1.004977510000000018e+00
3.862302000000000124e+00,1.004352219999999907e+00,1.005332539999999941e+00
3.876195000000000057e+00,1.004663869999999903e+00,1.005709619999999971e+00
3.890087999999999990e+00,1.004994970000000043e+00,1.006109860000000022e+00
3.903980999999999923e+00,1.005346499999999921e+00,1.006534379999999951e+00
3.917873999999999857e+00,1.005719459999999899e+00,1.006984359999999912e+00
3.931767999999999930e+00,1.006114890000000095e+00,1.007460999999999940e+00
3.945660999999999863e+00,1.006533869999999942e+00,1.007965549999999988e+00
3.959553999999999796e+00,1.006977479999999980e+00,1.008499269999999948e+00
3.973447000000000173e+00,1.007446870000000105e+00,1.009063459999999912e+00
3.987340000000000106e+00,1.007943180000000050e+00,1.009659459999999953e+00
4.001233000000000040e+00,1.008467589999999969e+00,1.010288620000000082e+00
4.015126999999999668e+00,1.009021310000000060e+00,1.010952309999999965e+00
4.029020000000000046e+00,1.009605560000000013e+00,1.011651950000000078e+00
4.042913000000000423e+00,1.010221599999999942e+00,1.012388960000000004e+00
4.056805999999999912e+00,1.010870729999999940e+00,1.013164790000000037e+00
4.070699000000000289e+00,1.011554239999999938e+00,1.013980890000000024e+00
4.084591999999999778e+00,1.012273490000000109e+00,1.014838740000000072e+00
4.098486000000000296e+00,1.013029830000000020e+00,1.015739839999999949e+00
4.112378999999999785e+00,1.013824639999999944e+00,1.016685679999999925e+00
4.126272000000000162e+00,1.014659269999999891e+00,1.017677759999999987e+00
4.140164999999999651e+00,1.015535070000000095e+00,1.018717590000000062e+00
4.154058000000000028e+00,1.016453309999999943e+00,1.019806669999999915e+00
4.167951000000000406e+00,1.017415240000000054e+00,1.020946499999999979e+00
4.181845000000000034e+00,1.018422139999999976e+00,1.022138580000000019e+00
4.195738000000000412e+00,1.019475310000000023e+00,1.023384379999999982e+00
4.209630999999999901e+00,1.020576120000000087e+00,1.024685379999999979e+00
4.223524000000000278e+00,1.021725989999999973e+00,1.026043019999999917e+00
4.237416999999999767e+00,1.022926309999999894e+00,1.027458720000000048e+00
4.251310000000000144e+00,1.024178440000000023e+00,1.028933890000000018e+00
4.265203999999999773e+00,1.025483670000000069e+00,1.030469899999999939e+00
4.279097000000000151e+00,1.026843240000000046e+00,1.032068070000000004e+00
4.292989999999999640e+00,1.028258420000000006e+00,1.033729700000000085e+00
4.306883000000000017e+00,1.029730449999999964e+00,1.035456039999999911e+00
4.320776000000000394e+00,1.031260580000000093e+00,1.037248270000000083e+00
4.334668999999999883e+00,1.032850009999999985e+00,1.039107549999999991e+00
4.348563000000000400e+00,1.034499870000000099e+00,1.041034940000000075e+00
4.362455999999999889e+00,1.036211189999999949e+00,1.043031470000000072e+00
4.376349000000000267e+00,1.037984919999999978e+00,1.045098070000000101e+00
4.390241999999999756e+00,1.039821950000000106e+00,1.047235649999999962e+00
4.404135000000000133e+00,1.041723109999999952e+00,1.049444999999999961e+00
4.418028999999999762e+00,1.043689230000000023e+00,1.051726900000000020e+00
4.431922000000000139e+00,1.045721090000000020e+00,1.054082009999999903e+00
4.445814999999999628e+00,1.047819430000000107e+00,1.056510950000000060e+00
4.459708000000000006e+00,1.049984919999999988e+00,1.059014260000000096e+00
4.473601000000000383e+00,1.052218190000000053e+00,1.061592389999999941e+00
4.487493999999999872e+00,1.054519779999999907e+00,1.064245679999999972e+00
4.501388000000000389e+00,1.056890150000000084e+00,1.066974359999999900e+00
4.515280999999999878e+00,1.059329659999999951e+00,1.069778509999999905e+00
4.529174000000000255e+00,1.061838559999999987e+00,1.072658040000000090e+00
4.543066999999999744e+00,1.064416940000000089e+00,1.075612720000000078e+00
4.556960000000000122e+00,1.067064800000000035e+00,1.078642129999999977e+00
4.570852999999999611e+00,1.069781950000000093e+00,1.081745659999999942e+00
4.584747000000000128e+00,1.072568069999999985e+00,1.084922539999999991e+00
4.598639999999999617e+00,1.075422689999999903e+00,1.088171769999999983e+00
4.612532999999999994e+00,1.078345169999999964e+00,1.091492150000000105e+00
4.626426000000000371e+00,1.081334739999999961e+00,1.094882240000000007e+00
4.640318999999999861e+00,1.084390430000000016e+00,1.098340410000000045e+00
4.654212000000000238e+00,1.087511109999999892e+00,1.101864769999999938e+00
4.668105999999999867e+00,1.090695500000000040e+00,1.105453269999999932e+00
4.681999000000000244e+00,1.093942109999999968e+00,1.109103670000000097e+00
4.695891999999999733e+00,1.097249300000000094e+00,1.112813620000000059e+00
4.709785000000000110e+00,1.100615260000000095e+00,1.116580649999999952e+00
4.723677999999999599e+00,1.104038040000000054e+00,1.120402230000000054e+00
4.737570999999999977e+00,1.107515629999999973e+00,1.124275759999999957e+00
4.751464999999999606e+00,1.111045990000000039e+00,1.128198620000000041e+00
4.765357999999999983e+00,1.114627129999999910e+00,1.132168239999999937e+00
4.779251000000000360e+00,1.118257159999999972e+00,1.136182100000000084e+00
4.793143999999999849e+00,1.121934360000000019e+00,1.140237850000000108e+00
4.807037000000000226e+00,1.125657219999999903e+00,1.144333440000000035e+00
4.820929999999999715e+00,1.129424479999999953e+00,1.148467120000000063e+00
4.834824000000000233e+00,1.133122790000000046e+00,1.152637509999999921e+00
4.848716999999999722e+00,1.136845309999999998e+00,1.156843419999999956e+00
4.862610000000000099e+00,1.140603400000000045e+00,1.161083960000000026e+00
4.876502999999999588e+00,1.144397890000000029e+00,1.165358530000000004e+00
4.890395999999999965e+00,1.148230000000000084e+00,1.169667199999999907e+00
4.904289000000000343e+00,1.152101409999999992e+00,1.174011310000000030e+00
4.918182999999999971e+00,1.156014359999999908e+00,1.178393529999999911e+00
4.932076000000000349e+00,1.159971660000000071e+00,1.182816550000000078e+00
4.945968999999999838e+00,1.163976560000000049e+00,1.187415609999999955e+00
4.959862000000000215e+00,1.168032500000000029e+00,1.192164910000000022e+00
4.973754999999999704e+00,1.172142919999999977e+00,1.196975780000000045e+00
4.987649000000000221e+00,1.176311050000000025e+00,1.201851070000000021e+00
5.001541999999999710e+00,1.180539989999999984e+00,1.206793280000000079e+00
5.015435000000000088e+00,1.184832660000000093e+00,1.211804319999999935e+00
5.029327999999999577e+00,1.189191169999999964e+00,1.216885290000000008e+00
5.043220999999999954e+00,1.193616100000000069e+00,1.222036160000000038e+00
5.057114000000000331e+00,1.198106710000000019e+00,1.227255489999999893e+00
5.071007999999999960e+00,1.202660770000000046e+00,1.232540149999999946e+00
5.084901000000000337e+00,1.207273610000000108e+00,1.237885050000000042e+00
5.098793999999999826e+00,1.211937650000000088e+00,1.243282940000000059e+00
5.112687000000000204e+00,1.216642329999999994e+00,1.248724259999999919e+00
5.126579999999999693e+00,1.221373669999999967e+00,1.254197079999999964e+00
5.140473000000000070e+00,1.226113950000000008e+00,1.259687189999999957e+00
5.154366999999999699e+00,1.230841770000000057e+00,1.265178270000000049e+00
5.168260000000000076e+00,1.235532759999999897e+00,1.270652109999999890e+00
5.182152999999999565e+00,1.240160970000000029e+00,1.276088619999999896e+00
5.196045999999999943e+00,1.244699980000000039e+00,1.281466009999999933e+00
5.209939000000000320e+00,1.249123650000000030e+00,1.286761220000000039e+00
5.223831999999999809e+00,1.253406940000000080e+00,1.291950699999999896e+00
5.237726000000000326e+00,1.257527330000000054e+00,1.297011209999999970e+00
5.251618999999999815e+00,1.261465810000000021e+00,1.301920090000000085e+00
5.265512000000000192e+00,1.265207830000000033e+00,1.306655689999999925e+00
5.279404999999999681e+00,1.268743189999999910e+00,1.311197919999999906e+00
5.293298000000000059e+00,1.272066820000000043e+00,1.315529299999999902e+00
5.307191000000000436e+00,1.275178640000000030e+00,1.319635689999999917e+00
5.321085000000000065e+00,1.278084659999999984e+00,1.323506800000000094e+00
5.334978000000000442e+00,1.280793609999999916e+00,1.327136490000000002e+00
5.348870999999999931e+00,1.283313380000000059e+00,1.330522860000000085e+00
5.362764000000000308e+00,1.285648899999999983e+00,1.333668209999999910e+00
5.376656999999999798e+00,1.287804670000000096e+00,1.336579050000000102e+00
5.390550000000000175e+00,1.289792510000000059e+00,1.339265190000000105e+00
5.404443999999999804e+00,1.291637219999999919e+00,1.341738490000000006e+00
5.418337000000000181e+00,1.293367589999999900e+00,1.344011990000000045e+00
5.432229999999999670e+00,1.295016919999999905e+00,1.346100800000000097e+00
5.446123000000000047e+00,1.296612340000000030e+00,1.348018399999999950e+00
5.460016000000000425e+00,1.298166829999999994e+00,1.349781450000000049e+00
5.473910000000000053e+00,1.299682870000000046e+00,1.351401539999999901e+00
5.487803000000000431e+00,1.301158129999999913e+00,1.352896719999999942e+00
5.501695999999999920e+00,1.302591959999999993e+00,1.354286399999999890e+00
5.515589000000000297e+00,1.303989620000000071e+00,1.355590360000000105e+00
5.529481999999999786e+00,1.305359799999999959e+00,1.356829209999999897e+00
5.543375000000000163e+00,1.306711369999999928e+00,1.358017889999999950e+00
5.557268999999999792e+00,1.308053659999999896e+00,1.359177070000000098e+00
5.571162000000000170e+00,1.309397130000000020e+00,1.360325309999999899e+00
5.585054999999999659e+00,1.310753159999999973e+00,1.361472849999999957e+00
5.598948000000000036e+00,1.312133640000000101e+00,1.362628970000000050e+00
5.612841000000000413e+00,1.313550339999999927e+00,1.363804489999999925e+00
5.626733999999999902e+00,1.315012730000000074e+00,1.365007050000000000e+00
5.640628000000000419e+00,1.316524959999999966e+00,1.366232090000000010e+00
5.654520999999999908e+00,1.318094300000000052e+00,1.367477630000000000e+00
5.668414000000000286e+00,1.319727609999999940e+00,1.368738580000000038e+00
5.682306999999999775e+00,1.321424369999999904e+00,1.370014010000000004e+00
5.696200000000000152e+00,1.323174370000000044e+00,1.371297530000000098e+00
5.710092999999999641e+00,1.324962589999999940e+00,1.372579390000000066e+00
5.723987000000000158e+00,1.326769630000000033e+00,1.374514859999999894e+00
5.737879999999999647e+00,1.328570529999999916e+00,1.376783859999999970e+00
5.751773000000000025e+00,1.330331699999999895e+00,1.379026890000000005e+00
5.765666000000000402e+00,1.332016569999999955e+00,1.381224210000000063e+00
5.779558999999999891e+00,1.333602629999999900e+00,1.383353540000000104e+00
5.793452000000000268e+00,1.335087389999999985e+00,1.385395340000000086e+00
5.807345999999999897e+00,1.336477090000000034e+00,1.387335580000000013e+00
5.821239000000000274e+00,1.337778719999999977e+00,1.389161080000000048e+00
5.835131999999999763e+00,1.338996819999999977e+00,1.390847130000000043e+00
5.849025000000000141e+00,1.340134259999999911e+00,1.392376660000000044e+00
5.862917999999999630e+00,1.341194400000000009e+00,1.393764879999999984e+00
5.876811000000000007e+00,1.342182049999999904e+00,1.395004209999999967e+00
5.890704999999999636e+00,1.343099859999999923e+00,1.396078750000000035e+00
5.904598000000000013e+00,1.343947589999999970e+00,1.397004059999999992e+00
5.918491000000000390e+00,1.344729569999999930e+00,1.397784879999999896e+00
5.932383999999999880e+00,1.345460939999999939e+00,1.398412290000000002e+00
5.946277000000000257e+00,1.346149749999999923e+00,1.398876879999999989e+00
5.960170999999999886e+00,1.346727989999999986e+00,1.399178580000000061e+00
5.974064000000000263e+00,1.346366200000000068e+00,1.399323620000000101e+00
5.987956999999999752e+00,1.345954089999999992e+00,1.399334939999999916e+00
6.001850000000000129e+00,1.345460220000000096e+00,1.399239129999999998e+00
6.015742999999999618e+00,1.344982020000000000e+00,1.399076509999999995e+00
6.029635999999999996e+00,1.344548379999999987e+00,1.398731799999999970e+00
6.043529999999999625e+00,1.344035510000000100e+00,1.398250119999999930e+00
6.057423000000000002e+00,1.343418119999999938e+00,1.397607739999999987e+00
6.071316000000000379e+00,1.342724489999999937e+00,1.396783630000000054e+00
6.085208999999999868e+00,1.341986059999999981e+00,1.395867369999999941e+00
6.099102000000000245e+00,1.341151259999999956e+00,1.394952729999999974e+00
6.112994999999999735e+00,1.340166799999999991e+00,1.394009950000000053e+00
6.126889000000000252e+00,1.339014179999999943e+00,1.392921510000000085e+00
6.140781999999999741e+00,1.337781670000000034e+00,1.391474639999999985e+00
6.154675000000000118e+00,1.336262150000000037e+00,1.389890609999999915e+00
6.168567999999999607e+00,1.334221080000000059e+00,1.387737750000000103e+00
6.182460999999999984e+00,1.331785060000000076e+00,1.384915850000000059e+00
6.196354000000000362e+00,1.328451770000000032e+00,1.381822639999999991e+00
6.210247999999999990e+00,1.324651419999999913e+00,1.378541749999999899e+00
6.224141000000000368e+00,1.320280799999999921e+00,1.375105929999999921e+00
6.238033999999999857e+00,1.315239499999999895e+00,1.371821670000000104e+00
6.251927000000000234e+00,1.309467589999999904e+00,1.368996370000000073e+00
6.265819999999999723e+00,1.302950529999999940e+00,1.365809169999999906e+00
6.279713000000000100e+00,1.295705080000000065e+00,1.362114590000000014e+00
6.293606999999999729e+00,1.287810059999999979e+00,1.357818559999999897e+00
6.307500000000000107e+00,1.279468660000000035e+00,1.352811540000000035e+00
6.321392999999999596e+00,1.270897919999999903e+00,1.346988000000000074e+00
6.335285999999999973e+00,1.262230439999999954e+00,1.340309229999999907e+00
6.349179000000000350e+00,1.253554819999999959e+00,1.332806369999999907e+00
6.363071999999999839e+00,1.244917449999999981e+00,1.324563280000000010e+00
6.376966000000000356e+00,1.236374740000000028e+00,1.315998079999999959e+00
6.390858999999999845e+00,1.227997980000000044e+00,1.308184419999999903e+00
6.404752000000000223e+00,1.219844619999999935e+00,1.300125710000000101e+00
6.418644999999999712e+00,1.211941989999999914e+00,1.291914309999999899e+00
6.432538000000000089e+00,1.204287909999999906e+00,1.283621850000000064e+00
6.446431999999999718e+00,1.196864970000000028e+00,1.275298159999999958e+00
6.460325000000000095e+00,1.189645709999999967e+00,1.266988819999999905e+00
6.474217999999999584e+00,1.182607240000000060e+00,1.258733450000000031e+00
6.488110999999999962e+00,1.175724589999999958e+00,1.250573780000000079e+00
6.502004000000000339e+00,1.168974509999999967e+00,1.242559919999999929e+00
6.515896999999999828e+00,1.162333180000000077e+00,1.234720169999999895e+00
6.529791000000000345e+00,1.154428070000000028e+00,1.227064500000000002e+00
6.543683999999999834e+00,1.146305839999999909e+00,1.219593820000000051e+00
6.557577000000000211e+00,1.138313050000000048e+00,1.212290990000000068e+00
6.571469999999999700e+00,1.130409149999999974e+00,1.205147399999999980e+00
6.585363000000000078e+00,1.122560189999999958e+00,1.199495339999999910e+00
6.599255999999999567e+00,1.114737939999999927e+00,1.193823290000000092e+00
6.613150000000000084e+00,1.106917099999999987e+00,1.188036230000000026e+00
6.627042999999999573e+00,1.099071740000000075e+00,1.182096819999999937e+00
6.640935999999999950e+00,1.091177339999999996e+00,1.175968359999999935e+00
6.654829000000000327e+00,1.083216229999999891e+00,1.169626000000000055e+00
6.668721999999999817e+00,1.075178890000000109e+00,1.163072820000000007e+00
6.682615000000000194e+00,1.067061819999999939e+00,1.156319290000000111e+00
6.696508999999999823e+00,1.058864940000000088e+00,1.149367550000000016e+00
6.710402000000000200e+00,1.050589599999999901e+00,1.142219829999999936e+00
6.724294999999999689e+00,1.042239380000000049e+00,1.136007870000000031e+00
6.738188000000000066e+00,1.033824199999999971e+00,1.130402689999999932e+00
6.752081000000000444e+00,1.025359860000000012e+00,1.124528130000000070e+00
6.765973999999999933e+00,1.016866030000000087e+00,1.118186029999999942e+00
6.779867999999999562e+00,1.008376710000000065e+00,1.111259750000000102e+00
6.793760999999999939e+00,9.999378599999999562e-01,1.103929420000000050e+00
6.807654000000000316e+00,9.915610400000000046e-01,1.096255710000000105e+00
6.821546999999999805e+00,9.832485600000000492e-01,1.088330980000000059e+00
6.835440000000000182e+00,9.750132799999999822e-01,1.080361740000000070e+00
6.849332999999999672e+00,9.668850500000000237e-01,1.072611509999999990e+00
6.863227000000000189e+00,9.589044100000000403e-01,1.065322689999999906e+00
6.877119999999999678e+00,9.511119300000000498e-01,1.058627919999999945e+00
6.891013000000000055e+00,9.435459000000000485e-01,1.052530530000000075e+00
6.904906000000000432e+00,9.362444199999999661e-01,1.046961229999999965e+00
6.918798999999999921e+00,9.292454399999999781e-01,1.041822819999999927e+00
6.932693000000000438e+00,9.225844899999999793e-01,1.037020770000000036e+00
6.946585999999999927e+00,9.162946699999999778e-01,1.032476310000000064e+00
6.960479000000000305e+00,9.104056499999999552e-01,1.028134469999999911e+00
6.974371999999999794e+00,9.049357099999999487e-01,1.023984750000000110e+00
6.988265000000000171e+00,8.999012400000000467e-01,1.020126239999999962e+00
7.002157999999999660e+00,8.953240700000000274e-01,1.016650049999999972e+00
7.016052000000000177e+00,8.912076199999999782e-01,1.013247859999999889e+00
7.029944999999999666e+00,8.875312199999999541e-01,1.010005519999999990e+00
7.043838000000000044e+00,8.842931899999999512e-01,1.006983879999999942e+00
7.057731000000000421e+00,8.814944200000000007e-01,1.004128759999999954e+00
7.071623999999999910e+00,8.791343000000000352e-01,1.001434069999999954e+00
7.085517000000000287e+00,8.772077400000000136e-01,9.989332499999999948e-01
7.099410999999999916e+00,8.756961899999999854e-01,9.966659399999999724e-01
7.113304000000000293e+00,8.745672799999999469e-01,9.946535399999999472e-01
7.127196999999999782e+00,8.737906500000000021e-01,9.928916500000000145e-01
7.141090000000000160e+00,8.733437200000000455e-01,9.913621000000000238e-01
7.154982999999999649e+00,8.731982099999999747e-01,9.900376499999999913e-01
7.168876000000000026e+00,8.733201800000000015e-01,9.888885299999999878e-01
7.182769999999999655e+00,8.736631999999999731e-01,9.878914100000000253e-01
7.196663000000000032e+00,8.742283400000000482e-01,9.870317800000000252e-01
7.210556000000000409e+00,8.750206499999999554e-01,9.863005999999999718e-01
7.224448999999999899e+00,8.760308500000000276e-01,9.856913000000000480e-01
7.238342000000000276e+00,8.772694399999999559e-01,9.851988799999999991e-01
7.252234999999999765e+00,8.786678300000000386e-01,9.848192099999999449e-01
7.266129000000000282e+00,8.802512999999999588e-01,9.845481499999999553e-01
7.280021999999999771e+00,8.819745399999999735e-01,9.843795199999999523e-01
7.293915000000000148e+00,8.837866199999999672e-01,9.843012100000000375e-01
7.307807999999999637e+00,8.856735300000000422e-01,9.842979099999999981e-01
7.321701000000000015e+00,8.876234400000000413e-01,9.843395099999999731e-01
7.335594000000000392e+00,8.896112200000000358e-01,9.844051999999999802e-01
7.349488000000000021e+00,8.916472899999999813e-01,9.844666399999999484e-01
7.363381000000000398e+00,8.937444100000000446e-01,9.845204699999999809e-01
7.377273999999999887e+00,8.959209799999999779e-01,9.845686599999999844e-01
7.391167000000000264e+00,8.981396499999999561e-01,9.846139499999999600e-01
7.405059999999999754e+00,9.003894700000000251e-01,9.846570500000000337e-01
7.418954000000000271e+00,9.018348200000000370e-01,9.850210999999999828e-01
7.432846999999999760e+00,9.024303299999999473e-01,9.856490500000000266e-01
7.446740000000000137e+00,9.030332899999999885e-01,9.861807900000000293e-01
7.460632999999999626e+00,9.036266899999999547e-01,9.866348299999999627e-01
7.474526000000000003e+00,9.041895199999999688e-01,9.870158700000000174e-01
7.488419000000000381e+00,9.047331899999999649e-01,9.873869699999999749e-01
7.502313000000000009e+00,9.052733099999999977e-01,9.877291000000000265e-01
7.516206000000000387e+00,9.058374999999999622e-01,9.879877000000000242e-01
7.530098999999999876e+00,9.064240500000000367e-01,9.882172200000000073e-01
7.543992000000000253e+00,9.070141600000000137e-01,9.883856399999999542e-01
7.557884999999999742e+00,9.076035999999999548e-01,9.884313200000000021e-01
7.571778000000000119e+00,9.081993299999999714e-01,9.883248900000000114e-01
7.585671999999999748e+00,9.084890300000000307e-01,9.880606100000000058e-01
7.599565000000000126e+00,9.085381500000000443e-01,9.876446599999999520e-01
7.613457999999999615e+00,9.085601599999999500e-01,9.870869799999999472e-01
7.627350999999999992e+00,9.085776700000000039e-01,9.863992900000000397e-01
7.641244000000000369e+00,9.086075500000000416e-01,9.856080200000000291e-01
7.655136999999999858e+00,9.086443899999999685e-01,9.847560499999999939e-01
7.669031000000000375e+00,9.086837199999999726e-01,9.838636200000000498e-01
7.682923999999999864e+00,9.087395200000000228e-01,9.829328200000000404e-01
7.696817000000000242e+00,9.088275900000000185e-01,9.826315899999999992e-01
7.710709999999999731e+00,9.089645600000000325e-01,9.829606699999999808e-01
7.724603000000000108e+00,9.091633399999999865e-01,9.832485100000000200e-01
7.738495999999999597e+00,9.094237699999999647e-01,9.834854299999999938e-01
7.752390000000000114e+00,9.097407899999999659e-01,9.836510099999999923e-01
7.766282999999999603e+00,9.096341900000000091e-01,9.837828299999999970e-01
7.780175999999999981e+00,9.094476200000000121e-01,9.838785100000000394e-01
7.794069000000000358e+00,9.092769400000000335e-01,9.839116799999999552e-01
7.807961999999999847e+00,9.091378799999999538e-01,9.838615099999999947e-01
7.821855000000000224e+00,9.090392200000000367e-01,9.837220300000000250e-01
7.835748999999999853e+00,9.089698699999999576e-01,9.835043199999999874e-01
7.849642000000000230e+00,9.089134899999999906e-01,9.832249199999999467e-01
7.863534999999999719e+00,9.088494200000000189e-01,9.828999099999999878e-01
7.877428000000000097e+00,9.087622699999999831e-01,9.825377400000000483e-01
7.891320999999999586e+00,9.086577200000000021e-01,9.821371599999999535e-01
7.905215000000000103e+00,9.085437600000000335e-01,9.816761000000000514e-01
7.919107999999999592e+00,9.084096000000000393e-01,9.811331599999999487e-01
7.933000999999999969e+00,9.082422100000000498e-01,9.804990399999999884e-01
7.946894000000000347e+00,9.080382399999999965e-01,9.797697800000000345e-01
7.960786999999999836e+00,9.078031600000000534e-01,9.789431299999999947e-01
7.974680000000000213e+00,9.075443499999999997e-01,9.780174600000000051e-01
7.988573999999999842e+00,9.072613999999999956e-01,9.769926500000000180e-01
8.002466999999999331e+00,9.069507900000000067e-01,9.758635700000000135e-01
8.016360000000000596e+00,9.066066699999999479e-01,9.748647099999999677e-01
8.030253000000000085e+00,9.062156000000000100e-01,9.751530699999999552e-01
8.044145999999999574e+00,9.057563499999999879e-01,9.752752399999999877e-01
8.058039000000000840e+00,9.052105200000000185e-01,9.752150899999999512e-01
8.071932999999999581e+00,9.045693999999999679e-01,9.749598299999999718e-01
8.085826000000000846e+00,9.038311700000000171e-01,9.744979000000000280e-01
8.099719000000000335e+00,9.029959899999999706e-01,9.738188599999999528e-01
8.113611999999999824e+00,9.020634800000000286e-01,9.729140099999999958e-01
8.127504999999999313e+00,9.010286899999999655e-01,9.717773699999999737e-01
8.141398000000000579e+00,8.995795199999999658e-01,9.704053299999999549e-01
8.155291999999999319e+00,8.973434300000000530e-01,9.687944000000000555e-01
8.169185000000000585e+00,8.949876399999999732e-01,9.669411799999999557e-01
8.183078000000000074e+00,8.924778300000000275e-01,9.648430700000000249e-01
8.196970999999999563e+00,8.898058300000000198e-01,9.624984899999999843e-01
8.210864000000000829e+00,8.869585500000000122e-01,9.599067599999999700e-01
8.224757000000000318e+00,8.839459100000000014e-01,9.570684600000000097e-01
8.238651000000000835e+00,8.807918799999999715e-01,9.539857699999999552e-01
8.252544000000000324e+00,8.775138500000000397e-01,9.506622200000000023e-01
8.266436999999999813e+00,8.741192599999999535e-01,9.471035700000000057e-01
8.280329999999999302e+00,8.706132399999999549e-01,9.433213799999999871e-01
8.294223000000000567e+00,8.670052499999999496e-01,9.393353500000000134e-01
8.308116000000000057e+00,8.633038299999999943e-01,9.351721800000000195e-01
8.322010000000000574e+00,8.595194900000000526e-01,9.308579799999999738e-01
8.335903000000000063e+00,8.556674899999999750e-01,9.264144399999999502e-01
8.349795999999999552e+00,8.517678699999999825e-01,9.218571100000000351e-01
8.363689000000000817e+00,8.478504500000000332e-01,9.171949600000000036e-01
8.377582000000000306e+00,8.439469299999999841e-01,9.124377099999999574e-01
8.391476000000000823e+00,8.400831399999999505e-01,9.076005900000000404e-01
8.405369000000000312e+00,8.362718199999999991e-01,9.026926699999999748e-01
8.419261999999999802e+00,8.325008499999999589e-01,8.977168700000000001e-01
8.433154999999999291e+00,8.287356500000000459e-01,8.926856800000000369e-01
8.447048000000000556e+00,8.249572499999999753e-01,8.876189599999999569e-01
8.460941000000000045e+00,8.211779700000000348e-01,8.825597800000000159e-01
8.474835000000000562e+00,8.174133900000000175e-01,8.775331299999999946e-01
8.488728000000000051e+00,8.130292500000000366e-01,8.727420999999999651e-01
8.502620999999999540e+00,8.084883600000000170e-01,8.686995600000000373e-01
8.516514000000000806e+00,8.041117700000000035e-01,8.646708699999999803e-01
8.530407000000000295e+00,7.998698300000000039e-01,8.606581199999999710e-01
8.544299999999999784e+00,7.957127099999999897e-01,8.566563299999999659e-01
8.558194000000000301e+00,7.915836899999999510e-01,8.526603799999999955e-01
8.572086999999999790e+00,7.874364299999999650e-01,8.486646500000000204e-01
8.585979999999999279e+00,7.832911599999999863e-01,8.446678300000000084e-01
8.599873000000000545e+00,7.791085599999999500e-01,8.406826499999999758e-01
8.613766000000000034e+00,7.745723599999999598e-01,8.367156999999999512e-01
8.627658999999999523e+00,7.701416800000000507e-01,8.327845900000000468e-01
8.641553000000000040e+00,7.658157199999999776e-01,8.289241299999999812e-01
8.655445999999999529e+00,7.615968300000000024e-01,8.251229599999999609e-01
8.669339000000000794e+00,7.574867600000000367e-01,8.213327499999999448e-01
8.683232000000000284e+00,7.534914600000000018e-01,8.176037000000000443e-01
8.697124999999999773e+00,7.496215800000000096e-01,8.139584100000000211e-01
8.711017999999999262e+00,7.458881699999999615e-01,8.103636499999999909e-01
8.724911999999999779e+00,7.422987599999999464e-01,8.068025800000000469e-01
8.738804999999999268e+00,7.388647999999999882e-01,8.032849100000000186e-01
8.752698000000000533e+00,7.356009300000000417e-01,7.998255199999999565e-01
8.766591000000000022e+00,7.325253099999999851e-01,7.964268599999999587e-01
8.780483999999999511e+00,7.296626800000000079e-01,7.931048499999999724e-01
8.794377000000000777e+00,7.270375999999999506e-01,7.898677299999999901e-01
8.808270999999999518e+00,7.246599299999999522e-01,7.867343999999999449e-01
8.822164000000000783e+00,7.225397799999999648e-01,7.837334900000000326e-01
8.836057000000000272e+00,7.206814499999999457e-01,7.808745900000000351e-01
8.849949999999999761e+00,7.190894399999999687e-01,7.781555199999999894e-01
8.863842999999999250e+00,7.177579200000000492e-01,7.757840400000000081e-01
8.877736999999999767e+00,7.166689899999999502e-01,7.737251000000000545e-01
8.891629999999999256e+00,7.158069599999999921e-01,7.718129200000000134e-01
8.905523000000000522e+00,7.151550300000000249e-01,7.700462099999999532e-01
8.919416000000000011e+00,7.146936299999999687e-01,7.684106699999999623e-01
8.933308999999999500e+00,7.144040000000000390e-01,7.668878900000000165e-01
8.947202000000000766e+00,7.142735399999999846e-01,7.654632900000000184e-01
8.961095999999999506e+00,7.142880999999999814e-01,7.641316700000000406e-01
8.974989000000000772e+00,7.144252899999999906e-01,7.628913000000000499e-01
8.988882000000000261e+00,7.146306999999999521e-01,7.617578900000000486e-01
9.002774999999999750e+00,7.136745599999999579e-01,7.607498299999999603e-01
9.016667999999999239e+00,7.125121100000000318e-01,7.598665300000000400e-01
9.030561000000000504e+00,7.115163899999999986e-01,7.591036799999999474e-01
9.044454999999999245e+00,7.106636699999999696e-01,7.584328799999999760e-01
9.058348000000000511e+00,7.099762099999999965e-01,7.578214500000000076e-01
9.072241000000000000e+00,7.094427899999999898e-01,7.572542799999999463e-01
9.086133999999999489e+00,7.090909499999999976e-01,7.569797999999999805e-01
9.100027000000000754e+00,7.089530499999999735e-01,7.573393899999999457e-01
9.113920000000000243e+00,7.090228200000000536e-01,7.577407299999999735e-01
9.127814000000000760e+00,7.092916400000000010e-01,7.582530400000000448e-01
9.141707000000000249e+00,7.097248299999999732e-01,7.589048999999999934e-01
9.155599999999999739e+00,7.103387100000000398e-01,7.596989400000000447e-01
9.169492999999999228e+00,7.111252000000000129e-01,7.606432199999999533e-01
9.183386000000000493e+00,7.120652200000000542e-01,7.617258799999999663e-01
9.197278999999999982e+00,7.131365600000000304e-01,7.628910399999999647e-01
9.211173000000000499e+00,7.143274600000000252e-01,7.641609200000000213e-01
9.225065999999999988e+00,7.156595599999999724e-01,7.655238699999999952e-01
9.238958999999999477e+00,7.171654200000000534e-01,7.669724900000000067e-01
9.252852000000000743e+00,7.188171599999999550e-01,7.685071599999999670e-01
9.266745000000000232e+00,7.205975100000000522e-01,7.701758199999999555e-01
9.280637999999999721e+00,7.225062199999999768e-01,7.725866399999999912e-01
9.294532000000000238e+00,7.245994999999999520e-01,7.753024299999999869e-01
9.308424999999999727e+00,7.269401500000000071e-01,7.781965800000000266e-01
9.322317999999999216e+00,7.295633700000000443e-01,7.812522299999999920e-01
9.336211000000000482e+00,7.324057400000000273e-01,7.844609099999999557e-01
9.350103999999999971e+00,7.354379699999999964e-01,7.878109899999999888e-01
9.363998000000000488e+00,7.387054600000000359e-01,7.912707100000000437e-01
9.377890999999999977e+00,7.422184699999999635e-01,7.948487600000000430e-01
9.391783999999999466e+00,7.459633500000000250e-01,7.985305600000000004e-01
9.405677000000000731e+00,7.492869800000000469e-01,8.022818000000000449e-01
9.419570000000000221e+00,7.517144500000000340e-01,8.060801600000000455e-01
9.433462999999999710e+00,7.543553400000000408e-01,8.099032900000000534e-01
9.447357000000000227e+00,7.572019899999999915e-01,8.137252600000000058e-01
9.461249999999999716e+00,7.601684600000000458e-01,8.175371500000000458e-01
9.475142999999999205e+00,7.633056200000000180e-01,8.213408599999999504e-01
9.489036000000000470e+00,7.664069999999999494e-01,8.251021499999999786e-01
9.502928999999999959e+00,7.696413899999999808e-01,8.287978499999999471e-01
9.516821999999999449e+00,7.731018400000000401e-01,8.324418700000000282e-01
9.530715999999999966e+00,7.765320900000000082e-01,8.369665600000000261e-01
9.544608999999999455e+00,7.791865500000000333e-01,8.419155999999999862e-01
9.558502000000000720e+00,7.816448200000000179e-01,8.467668499999999598e-01
9.572395000000000209e+00,7.841600699999999868e-01,8.515174599999999483e-01
9.586287999999999698e+00,7.867180999999999758e-01,8.561671800000000276e-01
9.600180999999999187e+00,7.893058099999999966e-01,8.607154900000000275e-01
9.614074999999999704e+00,7.919146000000000241e-01,8.651658700000000035e-01
9.627967999999999194e+00,7.945343299999999553e-01,8.695205599999999979e-01
9.641861000000000459e+00,7.971545599999999565e-01,8.737803100000000045e-01
9.655753999999999948e+00,7.997751600000000405e-01,8.779489600000000005e-01
9.669646999999999437e+00,8.023883499999999724e-01,8.820231400000000388e-01
9.683540000000000703e+00,8.049893200000000082e-01,8.859979599999999733e-01
9.697433999999999443e+00,8.075797900000000196e-01,8.898704800000000192e-01
9.711327000000000709e+00,8.101701100000000544e-01,8.936399600000000110e-01
9.725220000000000198e+00,8.127596999999999738e-01,8.973030100000000120e-01
9.739112999999999687e+00,8.153433799999999509e-01,9.008549000000000140e-01
9.753005999999999176e+00,8.179186499999999693e-01,9.042890900000000176e-01
9.766899000000000441e+00,8.204854900000000395e-01,9.075965900000000364e-01
9.780792999999999182e+00,8.230434599999999490e-01,9.107675499999999813e-01
9.794686000000000448e+00,8.255898600000000087e-01,9.137970899999999785e-01
9.808578999999999937e+00,8.281190800000000074e-01,9.177671800000000157e-01
9.822471999999999426e+00,8.306268700000000171e-01,9.228654899999999550e-01
9.836365000000000691e+00,8.331129000000000451e-01,9.278627999999999876e-01
9.850258999999999432e+00,8.355858200000000346e-01,9.327594500000000455e-01
9.864152000000000697e+00,8.380341000000000040e-01,9.375562800000000196e-01
9.878045000000000186e+00,8.404657399999999612e-01,9.422482800000000491e-01
9.891937999999999676e+00,8.428871000000000002e-01,9.468253100000000311e-01
9.905830999999999165e+00,8.453042299999999898e-01,9.512798399999999877e-01
9.919724000000000430e+00,8.477115400000000411e-01,9.556128099999999792e-01
9.933617999999999171e+00,8.501071300000000441e-01,9.598274999999999446e-01
9.947511000000000436e+00,8.525063899999999473e-01,9.639254800000000012e-01
9.961403999999999925e+00,8.549296899999999644e-01,9.679031900000000244e-01
9.975296999999999414e+00,8.573898599999999481e-01,9.717537899999999507e-01
9.989190000000000680e+00,8.598927299999999940e-01,9.754669799999999835e-01
1.000308300000000017e+01,8.624395700000000442e-01,9.790328099999999756e-01
1.001697700000000069e+01,8.650271299999999774e-01,9.824482300000000334e-01
1.003087000000000018e+01,8.676474899999999657e-01,9.857141000000000375e-01
1.004476299999999966e+01,8.702885200000000099e-01,9.888267499999999766e-01
1.005865599999999915e+01,8.729357500000000103e-01,9.917789599999999872e-01
1.007254900000000042e+01,8.755769599999999597e-01,9.945757299999999912e-01
1.008644199999999991e+01,8.782069500000000417e-01,9.972110800000000275e-01
1.010033600000000042e+01,8.808259899999999476e-01,9.996420499999999487e-01
1.011422899999999991e+01,8.834386400000000528e-01,1.001848779999999994e+00
1.012812199999999940e+01,8.860235400000000539e-01,1.003812549999999915e+00
1.014201500000000067e+01,8.872167800000000382e-01,1.005535159999999983e+00
1.015590800000000016e+01,8.882796299999999867e-01,1.007021160000000082e+00
1.016980099999999965e+01,8.892469800000000202e-01,1.008295139999999979e+00
1.018369500000000016e+01,8.901499800000000073e-01,1.009392709999999971e+00
1.019758799999999965e+01,8.910082700000000466e-01,1.010323730000000086e+00
1.021148099999999914e+01,8.918220399999999826e-01,1.011090080000000002e+00
1.022537400000000041e+01,8.925807199999999941e-01,1.011691139999999933e+00
1.023926699999999990e+01,8.932798299999999969e-01,1.012126969999999959e+00
1.025315999999999939e+01,8.939257499999999634e-01,1.012374770000000090e+00
1.026705399999999990e+01,8.945333699999999943e-01,1.012413110000000005e+00
1.028094699999999939e+01,8.951184100000000310e-01,1.012263329999999906e+00
1.029484000000000066e+01,8.956920900000000518e-01,1.011908589999999997e+00
1.030873300000000015e+01,8.957602099999999457e-01,1.011384920000000021e+00
1.032262599999999964e+01,8.949612900000000204e-01,1.010702669999999914e+00
1.033652000000000015e+01,8.942180800000000263e-01,1.009864230000000029e+00
1.035041299999999964e+01,8.935257399999999572e-01,1.008863190000000021e+00
1.036430599999999913e+01,8.928735700000000053e-01,1.007732169999999927e+00
1.037819900000000040e+01,8.922515399999999541e-01,1.006489879999999948e+00
1.039209199999999989e+01,8.916541599999999734e-01,1.005095639999999957e+00
1.040598499999999937e+01,8.910786899999999511e-01,1.004134590000000049e+00
1.041987899999999989e+01,8.905221899999999913e-01,1.003510850000000065e+00
1.043377199999999938e+01,8.899827399999999944e-01,1.002753529999999893e+00
1.044766500000000065e+01,8.894592000000000054e-01,1.001892929999999904e+00
1.046155800000000013e+01,8.889516400000000429e-01,1.000940549999999929e+00
1.047545099999999962e+01,8.884620100000000242e-01,9.998859900000000023e-01
1.048934399999999911e+01,8.879934800000000017e-01,9.987264300000000539e-01
1.050323799999999963e+01,8.875504100000000118e-01,9.974609700000000023e-01
1.051713099999999912e+01,8.871358799999999878e-01,9.960912200000000549e-01
1.053102400000000038e+01,8.867523699999999565e-01,9.946193399999999629e-01
1.054491699999999987e+01,8.864017800000000280e-01,9.930471300000000001e-01
1.055880999999999936e+01,8.860858999999999819e-01,9.913772899999999666e-01
1.057270300000000063e+01,8.858077100000000259e-01,9.896139400000000252e-01
1.058659699999999937e+01,8.855732400000000393e-01,9.877613600000000327e-01
1.060049000000000063e+01,8.853894100000000433e-01,9.858233899999999661e-01
1.061438300000000012e+01,8.852587699999999726e-01,9.838036700000000190e-01
1.062827599999999961e+01,8.851751199999999820e-01,9.817065099999999767e-01
1.064216900000000088e+01,8.851192100000000451e-01,9.816009100000000487e-01
1.065606200000000037e+01,8.850850399999999896e-01,9.817216600000000515e-01
1.066995600000000088e+01,8.851122099999999548e-01,9.818272000000000110e-01
1.068384900000000037e+01,8.851931299999999947e-01,9.819135599999999631e-01
1.069774199999999986e+01,8.853498100000000148e-01,9.819743100000000169e-01
1.071163499999999935e+01,8.855885000000000007e-01,9.819985300000000361e-01
1.072552800000000062e+01,8.859066799999999464e-01,9.820037999999999823e-01
1.073942100000000011e+01,8.863008199999999892e-01,9.828597100000000530e-01
1.075331500000000062e+01,8.867678799999999528e-01,9.839045600000000391e-01
1.076720800000000011e+01,8.873048599999999730e-01,9.849124500000000504e-01
1.078110099999999960e+01,8.879078500000000540e-01,9.858731699999999654e-01
1.079499400000000087e+01,8.885713899999999610e-01,9.867848500000000467e-01
1.080888700000000036e+01,8.892887900000000512e-01,9.876338000000000061e-01
1.082278100000000087e+01,8.900527599999999984e-01,9.884358600000000550e-01
1.083667400000000036e+01,8.908576999999999746e-01,9.892306699999999786e-01
1.085056699999999985e+01,8.917002600000000223e-01,9.899879200000000212e-01
1.086445999999999934e+01,8.925797899999999840e-01,9.906892000000000476e-01
1.087835300000000061e+01,8.934984999999999733e-01,9.913661599999999963e-01
1.089224600000000009e+01,8.944607500000000266e-01,9.919927899999999577e-01
1.090614000000000061e+01,8.947912599999999772e-01,9.925521999999999956e-01
1.092003300000000010e+01,8.944789300000000054e-01,9.930364799999999992e-01
1.093392599999999959e+01,8.942397100000000210e-01,9.934372599999999887e-01
1.094781900000000086e+01,8.940835999999999784e-01,9.937508000000000452e-01
1.096171200000000034e+01,8.940184899999999990e-01,9.939861599999999520e-01
1.097560499999999983e+01,8.940493900000000549e-01,9.941672299999999574e-01
1.098949900000000035e+01,8.941793599999999786e-01,9.943081299999999567e-01
1.100339199999999984e+01,8.944118199999999685e-01,9.944185500000000122e-01
1.101728499999999933e+01,8.947537100000000354e-01,9.944888600000000300e-01
1.103117800000000059e+01,8.952169599999999505e-01,9.945328399999999736e-01
1.104507100000000008e+01,8.957885599999999560e-01,9.945287299999999719e-01
1.105896399999999957e+01,8.964987800000000506e-01,9.944649899999999931e-01
1.107285800000000009e+01,8.973189599999999988e-01,9.943329300000000037e-01
1.108675099999999958e+01,8.982425800000000127e-01,9.941308500000000103e-01
1.110064400000000084e+01,8.992751599999999623e-01,9.938859199999999783e-01
1.111453700000000033e+01,9.004215300000000255e-01,9.950204099999999663e-01
1.112842999999999982e+01,9.016886200000000517e-01,9.961982400000000126e-01
1.114232299999999931e+01,9.030861799999999606e-01,9.973267099999999497e-01
1.115621699999999983e+01,9.046255699999999900e-01,9.984222299999999661e-01
1.117010999999999932e+01,9.063178600000000307e-01,9.994995199999999747e-01
1.118400300000000058e+01,9.081710200000000510e-01,1.000544810000000062e+00
1.119789600000000007e+01,9.101879899999999468e-01,1.001548499999999953e+00
1.121178899999999956e+01,9.123647499999999466e-01,1.002519340000000092e+00
1.122568200000000083e+01,9.146911100000000294e-01,1.003465089999999948e+00
1.123957599999999957e+01,9.171528399999999692e-01,1.004382630000000054e+00
1.125346900000000083e+01,9.197359699999999583e-01,1.005265180000000091e+00
1.126736200000000032e+01,9.224217500000000403e-01,1.006113540000000084e+00
1.128125499999999981e+01,9.252188999999999552e-01,1.006932919999999898e+00
1.129514799999999930e+01,9.265715100000000426e-01,1.007728570000000046e+00
1.130904199999999982e+01,9.277290000000000258e-01,1.008504459999999936e+00
1.132293499999999931e+01,9.290210700000000044e-01,1.009264170000000016e+00
1.133682800000000057e+01,9.304353100000000154e-01,1.010009979999999974e+00
1.135072100000000006e+01,9.319603899999999719e-01,1.010741310000000004e+00
1.136461399999999955e+01,9.335875599999999830e-01,1.011454110000000073e+00
1.137850700000000082e+01,9.353019500000000486e-01,1.012143940000000075e+00
1.139240099999999956e+01,9.370714300000000385e-01,1.012811289999999920e+00
1.140629400000000082e+01,9.388834700000000533e-01,1.013458470000000000e+00
1.142018700000000031e+01,9.407319299999999940e-01,1.014532540000000038e+00
1.143407999999999980e+01,9.426085800000000292e-01,1.015874579999999971e+00
1.144797299999999929e+01,9.445188899999999999e-01,1.017180830000000036e+00
1.146186600000000055e+01,9.464711399999999886e-01,1.018451030000000035e+00
1.147575999999999929e+01,9.484716499999999995e-01,1.019685710000000078e+00
1.148965300000000056e+01,9.505234799999999762e-01,1.021490919999999969e+00
1.150354600000000005e+01,9.526247700000000096e-01,1.023485760000000022e+00
1.151743899999999954e+01,9.547718899999999564e-01,1.025402259999999899e+00
1.153133200000000080e+01,9.569611399999999879e-01,1.027282019999999907e+00
1.154522500000000029e+01,9.591237799999999813e-01,1.029097549999999917e+00
1.155911900000000081e+01,9.605383699999999747e-01,1.030722790000000000e+00
1.157301200000000030e+01,9.619843000000000144e-01,1.032227309999999898e+00
1.158690499999999979e+01,9.634641999999999928e-01,1.033685259999999939e+00
1.160079799999999928e+01,9.649917900000000159e-01,1.035024259999999918e+00
1.161469100000000054e+01,9.665597999999999690e-01,1.036193080000000100e+00
1.162858400000000003e+01,9.680776599999999510e-01,1.037248240000000044e+00
1.164247800000000055e+01,9.691258699999999449e-01,1.038252280000000027e+00
1.165637100000000004e+01,9.702530600000000005e-01,1.039225349999999937e+00
1.167026399999999953e+01,9.714299100000000076e-01,1.040133219999999969e+00
1.168415700000000079e+01,9.726332300000000153e-01,1.040943949999999951e+00
1.169805000000000028e+01,9.738646399999999481e-01,1.041637839999999926e+00
1.171194299999999977e+01,9.751278199999999785e-01,1.042200589999999982e+00
1.172583700000000029e+01,9.764350699999999605e-01,1.042636090000000015e+00
1.173972999999999978e+01,9.777876699999999976e-01,1.043846279999999904e+00
1.175362299999999927e+01,9.791497300000000514e-01,1.045911059999999893e+00
1.176751600000000053e+01,9.805194200000000304e-01,1.047881730000000067e+00
1.178140900000000002e+01,9.819125499999999951e-01,1.049749990000000022e+00
1.179530300000000054e+01,9.833679300000000012e-01,1.051556879999999916e+00
1.180919600000000003e+01,9.848498599999999659e-01,1.053344129999999934e+00
1.182308899999999952e+01,9.862964899999999702e-01,1.055107790000000101e+00
1.183698200000000078e+01,9.877553599999999712e-01,1.056819579999999981e+00
1.185087500000000027e+01,9.892398900000000106e-01,1.058451749999999913e+00
1.186476799999999976e+01,9.907289599999999918e-01,1.059987570000000101e+00
1.187866200000000028e+01,9.922152499999999931e-01,1.061430129999999972e+00
1.189255499999999977e+01,9.937044999999999906e-01,1.062797929999999891e+00
1.190644799999999925e+01,9.952075000000000227e-01,1.064105209999999913e+00
1.192034100000000052e+01,9.967268900000000320e-01,1.065379480000000045e+00
1.193423400000000001e+01,9.982557800000000370e-01,1.066620200000000018e+00
1.194812699999999950e+01,9.997849500000000056e-01,1.067835660000000075e+00
1.196202100000000002e+01,1.001307299999999900e+00,1.069034920000000000e+00
1.197591399999999950e+01,1.002809119999999998e+00,1.070239820000000064e+00
1.198980700000000077e+01,1.004291529999999932e+00,1.071459549999999927e+00
1.200370000000000026e+01,1.005729389999999945e+00,1.072677710000000006e+00
1.201759299999999975e+01,1.007152620000000054e+00,1.073890900000000093e+00
1.203148599999999924e+01,1.008577550000000045e+00,1.075134779999999957e+00
1.204537999999999975e+01,1.010009979999999974e+00,1.076379989999999953e+00
1.205927299999999924e+01,1.011343960000000042e+00,1.077632439999999914e+00
1.207316600000000051e+01,1.011887820000000104e+00,1.078889399999999998e+00
1.208705900000000000e+01,1.012400439999999957e+00,1.080127419999999949e+00
1.210095199999999949e+01,1.012886589999999920e+00,1.081313640000000076e+00
1.211484500000000075e+01,1.013346979999999897e+00,1.082436900000000035e+00
1.212873899999999949e+01,1.013777530000000038e+00,1.083501669999999972e+00
1.214263200000000076e+01,1.014176469999999997e+00,1.084501390000000010e+00
1.215652500000000025e+01,1.014544780000000035e+00,1.085430359999999927e+00
1.217041799999999974e+01,1.014895920000000062e+00,1.086308059999999909e+00
1.218431099999999923e+01,1.015232150000000111e+00,1.087151589999999945e+00
1.219820400000000049e+01,1.015552870000000052e+00,1.087982229999999939e+00
1.221209799999999923e+01,1.015340399999999921e+00,1.088746109999999989e+00
1.222599100000000050e+01,1.015001489999999951e+00,1.089410629999999935e+00
1.223988399999999999e+01,1.014625230000000045e+00,1.090025790000000105e+00
1.225377699999999948e+01,1.014212099999999950e+00,1.090600559999999941e+00
1.226767000000000074e+01,1.013774759999999997e+00,1.091107320000000103e+00
1.228156399999999948e+01,1.013315240000000061e+00,1.091526269999999910e+00
1.229545700000000075e+01,1.012836080000000027e+00,1.091846649999999919e+00
1.230935000000000024e+01,1.012347459999999977e+00,1.092065870000000105e+00
1.232324299999999972e+01,1.011852030000000013e+00,1.092192300000000005e+00
1.233713599999999921e+01,1.011352129999999905e+00,1.092238590000000009e+00
1.235102900000000048e+01,1.010841939999999939e+00,1.092214390000000090e+00
1.236492299999999922e+01,1.010373439999999956e+00,1.092125049999999931e+00
1.237881600000000049e+01,1.009910800000000108e+00,1.091969650000000014e+00
1.239270899999999997e+01,1.009489059999999938e+00,1.091740589999999900e+00
1.240660199999999946e+01,1.009049120000000022e+00,1.091432009999999897e+00
1.242049500000000073e+01,1.008559800000000006e+00,1.091058929999999982e+00
1.243438800000000022e+01,1.008047710000000041e+00,1.090665119999999932e+00
1.244828200000000074e+01,1.007504769999999938e+00,1.090277130000000039e+00
1.246217500000000022e+01,1.006923769999999996e+00,1.089878329999999895e+00
1.247606799999999971e+01,1.006308540000000029e+00,1.089436960000000010e+00
1.248996099999999920e+01,1.005662870000000098e+00,1.088924419999999893e+00
1.250385400000000047e+01,1.004982140000000079e+00,1.088319940000000097e+00
1.251774699999999996e+01,1.004269459999999947e+00,1.087618769999999957e+00
1.253164100000000047e+01,1.003533110000000006e+00,1.086826649999999894e+00
1.254553399999999996e+01,1.002775229999999906e+00,1.085940190000000083e+00
1.255942699999999945e+01,1.001992360000000026e+00,1.084952279999999991e+00
1.257332000000000072e+01,1.001185690000000017e+00,1.083861160000000101e+00
1.258721300000000021e+01,1.000360570000000004e+00,1.082669099999999940e+00
1.260110599999999970e+01,9.995254999999999557e-01,1.081477339999999954e+00
1.261500000000000021e+01,9.983144299999999749e-01,1.080282890000000107e+00
1.262889299999999970e+01,9.970554000000000361e-01,1.079050760000000109e+00
1.264278599999999919e+01,9.957992799999999534e-01,1.077787529999999938e+00
1.265667900000000046e+01,9.945336700000000363e-01,1.076529340000000001e+00
1.267057199999999995e+01,9.932795199999999713e-01,1.075306370000000067e+00
1.268446499999999943e+01,9.920288400000000228e-01,1.074134649999999969e+00
1.269835899999999995e+01,9.908034300000000405e-01,1.072998099999999955e+00
1.271225199999999944e+01,9.896173200000000225e-01,1.071844199999999914e+00
1.272614500000000071e+01,9.884720999999999647e-01,1.070620349999999998e+00
1.274003800000000020e+01,9.873675699999999722e-01,1.069325810000000043e+00
1.275393099999999968e+01,9.863036099999999973e-01,1.067987189999999975e+00
1.276782500000000020e+01,9.852773200000000120e-01,1.066588029999999909e+00
1.278171799999999969e+01,9.842723300000000286e-01,1.065134019999999904e+00
1.279561099999999918e+01,9.832943100000000047e-01,1.063921520000000065e+00
1.280950400000000045e+01,9.823396899999999876e-01,1.062790099999999960e+00
1.282339699999999993e+01,9.814057099999999867e-01,1.061622419999999956e+00
1.283728999999999942e+01,9.804933300000000518e-01,1.060394140000000096e+00
1.285118399999999994e+01,9.795993299999999904e-01,1.059106789999999965e+00
1.286507699999999943e+01,9.787224199999999819e-01,1.057776990000000028e+00
1.287897000000000070e+01,9.778649200000000263e-01,1.056423729999999894e+00
1.289286300000000018e+01,9.770267500000000549e-01,1.055061990000000005e+00
1.290675599999999967e+01,9.762066299999999641e-01,1.053703489999999965e+00
1.292064899999999916e+01,9.753738400000000475e-01,1.052357610000000054e+00
1.293454299999999968e+01,9.742248900000000100e-01,1.051029409999999942e+00
1.294843599999999917e+01,9.731013899999999550e-01,1.049720100000000045e+00
1.296232900000000043e+01,9.720083000000000473e-01,1.048427830000000061e+00
1.297622199999999992e+01,9.709503499999999621e-01,1.047150950000000025e+00
1.299011499999999941e+01,9.699302199999999541e-01,1.045890610000000054e+00
1.300400800000000068e+01,9.689476299999999487e-01,1.044648320000000075e+00
1.301790199999999942e+01,9.680005999999999888e-01,1.043421300000000107e+00
1.303179500000000068e+01,9.670830700000000446e-01,1.042201090000000052e+00
1.304568800000000017e+01,9.661950500000000552e-01,1.040976799999999924e+00
1.305958099999999966e+01,9.653380799999999873e-01,1.039739039999999948e+00
1.307347399999999915e+01,9.645156000000000285e-01,1.038484930000000084e+00
1.308736700000000042e+01,9.637297299999999511e-01,1.037220929999999930e+00
1.310126099999999916e+01,9.629799999999999471e-01,1.035954210000000097e+00
1.311515400000000042e+01,9.622637299999999838e-01,1.034687120000000071e+00
1.312904699999999991e+01,9.614468800000000037e-01,1.033420269999999919e+00
1.314293999999999940e+01,9.605591300000000388e-01,1.032158970000000009e+00
1.315683300000000067e+01,9.596923299999999823e-01,1.030907870000000059e+00
1.317072600000000016e+01,9.588468100000000494e-01,1.029671950000000002e+00
1.318462000000000067e+01,9.580220000000000402e-01,1.028456000000000037e+00
1.319851300000000016e+01,9.572164600000000467e-01,1.027266800000000035e+00
1.321240599999999965e+01,9.564281700000000219e-01,1.026112420000000025e+00
1.322629899999999914e+01,9.556550999999999796e-01,1.024999479999999963e+00
1.324019200000000041e+01,9.548952099999999943e-01,1.023929770000000072e+00
1.325408599999999915e+01,9.541461300000000367e-01,1.022901429999999889e+00
1.326797900000000041e+01,9.534063099999999791e-01,1.021912079999999889e+00
1.328187199999999990e+01,9.526765099999999764e-01,1.020957310000000007e+00
1.329576499999999939e+01,9.519600400000000073e-01,1.020027910000000038e+00
1.330965800000000065e+01,9.512625000000000108e-01,1.019113050000000076e+00
1.332355100000000014e+01,9.505952800000000424e-01,1.018210559999999987e+00
1.333744500000000066e+01,9.499659099999999690e-01,1.017332909999999924e+00
1.335133800000000015e+01,9.493752500000000039e-01,1.016494140000000046e+00
1.336523099999999964e+01,9.488228399999999452e-01,1.015664190000000078e+00
1.337912399999999913e+01,9.483127900000000166e-01,1.015437839999999925e+00
1.339301700000000039e+01,9.478454800000000180e-01,1.015351169999999970e+00
1.340690999999999988e+01,9.474170899999999618e-01,1.015208000000000110e+00
1.342080400000000040e+01,9.470337699999999970e-01,1.015011930000000007e+00
1.343469699999999989e+01,9.466984400000000299e-01,1.014800270000000060e+00
1.344858999999999938e+01,9.464094600000000357e-01,1.014594709999999900e+00
1.346248300000000064e+01,9.461601099999999986e-01,1.014390490000000034e+00
1.347637600000000013e+01,9.459344699999999717e-01,1.014161089999999987e+00
1.349026899999999962e+01,9.457499700000000509e-01,1.013892149999999992e+00
1.350416300000000014e+01,9.455974999999999797e-01,1.013584040000000019e+00
1.351805599999999963e+01,9.454726599999999648e-01,1.013236919999999985e+00
1.353194899999999912e+01,9.453697100000000297e-01,1.012855269999999974e+00
1.354584200000000038e+01,9.452918900000000235e-01,1.012438130000000047e+00
1.355973499999999987e+01,9.452333400000000330e-01,1.011983580000000105e+00
1.357362799999999936e+01,9.451932100000000059e-01,1.011488909999999963e+00
1.358752199999999988e+01,9.451862500000000056e-01,1.010952700000000037e+00
1.360141499999999937e+01,9.452136199999999766e-01,1.010368399999999944e+00
1.361530800000000063e+01,9.452765899999999721e-01,1.009707769999999893e+00
1.362920100000000012e+01,9.453781799999999569e-01,1.009016080000000093e+00
1.364309399999999961e+01,9.455216100000000123e-01,1.008290659999999894e+00
1.365698700000000088e+01,9.457099399999999711e-01,1.007548689999999914e+00
1.367088099999999962e+01,9.459161999999999848e-01,1.006797750000000047e+00
1.368477400000000088e+01,9.455772199999999961e-01,1.006026840000000089e+00
1.369866700000000037e+01,9.452386000000000399e-01,1.005215579999999997e+00
1.371255999999999986e+01,9.449061699999999897e-01,1.004375770000000001e+00
1.372645299999999935e+01,9.445843499999999615e-01,1.003481719999999910e+00
1.374034699999999987e+01,9.442774600000000129e-01,1.002518610000000088e+00
1.375423999999999936e+01,9.439937699999999543e-01,1.001502399999999904e+00
1.376813300000000062e+01,9.437368699999999500e-01,1.000467210000000051e+00
1.378202600000000011e+01,9.435028600000000543e-01,9.994302999999999937e-01
1.379591899999999960e+01,9.432842200000000066e-01,9.983811500000000505e-01
1.380981200000000086e+01,9.430757499999999904e-01,9.972975499999999771e-01
1.382370599999999961e+01,9.428767700000000307e-01,9.961557699999999960e-01
1.383759900000000087e+01,9.426900499999999461e-01,9.949497200000000374e-01
1.385149200000000036e+01,9.425203599999999460e-01,9.937052199999999447e-01
1.386538499999999985e+01,9.422998900000000289e-01,9.924568700000000465e-01
1.387927799999999934e+01,9.419683500000000098e-01,9.912122300000000275e-01
1.389317100000000060e+01,9.416808899999999927e-01,9.899603900000000234e-01
1.390706499999999934e+01,9.414400200000000440e-01,9.887030700000000172e-01
1.392095800000000061e+01,9.412482699999999980e-01,9.881683799999999573e-01
1.393485100000000010e+01,9.411059099999999900e-01,9.880304500000000045e-01
1.394874399999999959e+01,9.410131800000000046e-01,9.878564699999999865e-01
1.396263700000000085e+01,9.409677899999999706e-01,9.876564399999999688e-01
1.397653000000000034e+01,9.409641499999999992e-01,9.874371100000000068e-01
1.399042400000000086e+01,9.409927300000000550e-01,9.872052799999999628e-01
1.400431700000000035e+01,9.410451600000000472e-01,9.869641300000000506e-01
1.401820999999999984e+01,9.411217100000000002e-01,9.867103999999999875e-01
1.403210299999999933e+01,9.412264500000000478e-01,9.864366599999999652e-01
1.404599600000000059e+01,9.413664600000000160e-01,9.861364500000000533e-01
1.405988900000000008e+01,9.415499800000000086e-01,9.858069699999999491e-01
1.407378300000000060e+01,9.417666900000000174e-01,9.854570000000000274e-01
1.408767600000000009e+01,9.420203600000000010e-01,9.850956699999999788e-01
1.410156899999999958e+01,9.423082200000000297e-01,9.847228599999999776e-01
1.411546200000000084e+01,9.426282700000000458e-01,9.843351799999999763e-01
1.412935500000000033e+01,9.429806699999999653e-01,9.839298800000000345e-01
1.414324799999999982e+01,9.433649699999999694e-01,9.837320499999999690e-01
1.415714200000000034e+01,9.437781499999999824e-01,9.839619699999999636e-01
1.417103499999999983e+01,9.442189100000000224e-01,9.842641500000000043e-01
1.418492799999999932e+01,9.446894000000000124e-01,9.845289499999999583e-01
1.419882100000000058e+01,9.446466399999999819e-01,9.847583899999999835e-01
1.421271400000000007e+01,9.444361900000000087e-01,9.849538599999999589e-01
1.422660699999999956e+01,9.442152999999999796e-01,9.851169400000000520e-01
1.424050100000000008e+01,9.439824100000000495e-01,9.852496499999999768e-01
1.425439399999999956e+01,9.437416600000000377e-01,9.853541200000000000e-01
1.426828700000000083e+01,9.434955699999999501e-01,9.854324700000000048e-01
1.428218000000000032e+01,9.432476400000000538e-01,9.854866100000000406e-01
1.429607299999999981e+01,9.430020300000000466e-01,9.855178999999999467e-01
1.430996700000000033e+01,9.427550000000000097e-01,9.855271100000000395e-01
1.432385999999999981e+01,9.425155400000000405e-01,9.855145899999999681e-01
1.433775299999999930e+01,9.422876799999999609e-01,9.854805300000000212e-01
1.435164600000000057e+01,9.420631299999999708e-01,9.854250300000000351e-01
1.436553900000000006e+01,9.418378200000000477e-01,9.853484200000000026e-01
1.437943199999999955e+01,9.416109599999999968e-01,9.852505599999999975e-01
1.439332600000000006e+01,9.413823399999999841e-01,9.851307000000000258e-01
1.440721899999999955e+01,9.411518500000000120e-01,9.850790699999999456e-01
1.442111200000000082e+01,9.409199499999999494e-01,9.858515199999999812e-01
1.443500500000000031e+01,9.406880399999999476e-01,9.866268599999999944e-01
1.444889799999999980e+01,9.404586299999999621e-01,9.874005300000000540e-01
1.446279099999999929e+01,9.402360800000000296e-01,9.881686699999999712e-01
1.447668499999999980e+01,9.400232699999999664e-01,9.889251300000000411e-01
1.449057799999999929e+01,9.398188200000000547e-01,9.896557000000000270e-01
1.450447100000000056e+01,9.396255700000000211e-01,9.903428100000000178e-01
1.451836400000000005e+01,9.394510099999999753e-01,9.909769600000000178e-01
1.453225699999999954e+01,9.393032900000000129e-01,9.915513400000000033e-01
1.454615000000000080e+01,9.391889799999999511e-01,9.920693400000000217e-01
1.456004399999999954e+01,9.388610299999999853e-01,9.925483899999999471e-01
1.457393700000000081e+01,9.382899700000000287e-01,9.930160199999999993e-01
1.458783000000000030e+01,9.377115200000000206e-01,9.934749899999999467e-01
1.460172299999999979e+01,9.371231700000000053e-01,9.939422599999999663e-01
1.461561599999999927e+01,9.365233899999999556e-01,9.943928199999999551e-01
1.462950900000000054e+01,9.359151900000000079e-01,9.948167900000000063e-01
1.464340299999999928e+01,9.353008400000000222e-01,9.951812899999999962e-01
1.465729600000000055e+01,9.346807799999999888e-01,9.954999100000000434e-01
1.467118900000000004e+01,9.340547500000000447e-01,9.957752699999999901e-01
1.468508199999999952e+01,9.334124700000000496e-01,9.960198799999999686e-01
1.469897500000000079e+01,9.327432799999999524e-01,9.962478999999999640e-01
1.471286800000000028e+01,9.320714700000000130e-01,9.964598099999999459e-01
1.472676200000000080e+01,9.314011899999999899e-01,9.966571199999999520e-01
1.474065500000000029e+01,9.307196199999999697e-01,9.968407599999999924e-01
1.475454799999999977e+01,9.300278499999999893e-01,9.970048400000000033e-01
1.476844099999999926e+01,9.293325000000000058e-01,9.971621800000000091e-01
1.478233400000000053e+01,9.286367399999999606e-01,9.973162899999999942e-01
1.479622799999999927e+01,9.279435799999999901e-01,9.974496499999999655e-01
1.481012100000000054e+01,9.272648300000000399e-01,9.975570400000000060e-01
1.482401400000000002e+01,9.266166399999999914e-01,9.976359999999999673e-01
1.483790699999999951e+01,9.260088400000000552e-01,9.976866399999999580e-01
1.485180000000000078e+01,9.254448299999999961e-01,9.977157300000000228e-01
1.486569300000000027e+01,9.249258599999999886e-01,9.977355100000000476e-01
1.487958700000000078e+01,9.244444800000000129e-01,9.977516699999999794e-01
1.489348000000000027e+01,9.239851300000000434e-01,9.977584900000000534e-01
1.490737299999999976e+01,9.235328200000000320e-01,9.977495299999999956e-01
1.492126599999999925e+01,9.230825599999999964e-01,9.977256899999999984e-01
1.493515900000000052e+01,9.226388800000000501e-01,9.976927399999999668e-01
1.494905200000000001e+01,9.222079199999999588e-01,9.976597600000000066e-01
1.496294600000000052e+01,9.217898500000000217e-01,9.976305300000000154e-01
1.497683900000000001e+01,9.213768199999999853e-01,9.975988999999999551e-01
1.499073199999999950e+01,9.209776800000000208e-01,9.975633600000000101e-01
1.500462500000000077e+01,9.206098400000000126e-01,9.975172799999999507e-01
1.501851800000000026e+01,9.202748600000000279e-01,9.974537199999999881e-01
1.503241099999999975e+01,9.199665399999999993e-01,9.973616400000000493e-01
1.504630500000000026e+01,9.196802499999999769e-01,9.972379700000000291e-01
1.506019799999999975e+01,9.194148300000000162e-01,9.970785500000000079e-01
1.507409099999999924e+01,9.191680800000000540e-01,9.968803400000000314e-01
1.508798400000000051e+01,9.189437299999999587e-01,9.966427199999999820e-01
1.510187700000000000e+01,9.187612699999999633e-01,9.963591899999999502e-01
1.511576999999999948e+01,9.186257199999999790e-01,9.960350000000000037e-01
1.512966400000000000e+01,9.185121400000000325e-01,9.956565299999999841e-01
1.514355699999999949e+01,9.184018400000000248e-01,9.952276199999999795e-01
1.515745000000000076e+01,9.182988899999999788e-01,9.947572999999999555e-01
1.517134300000000025e+01,9.182153800000000254e-01,9.942556099999999564e-01
1.518523599999999973e+01,9.181653100000000123e-01,9.937322600000000339e-01
1.519912899999999922e+01,9.181561299999999592e-01,9.931962199999999630e-01
1.521302299999999974e+01,9.181885100000000133e-01,9.926553700000000369e-01
1.522691599999999923e+01,9.182617699999999772e-01,9.921151099999999667e-01
1.524080900000000049e+01,9.183594800000000058e-01,9.915757899999999569e-01
1.525470199999999998e+01,9.184518000000000404e-01,9.910370699999999644e-01
1.526859499999999947e+01,9.185420300000000093e-01,9.906722500000000320e-01
1.528248899999999999e+01,9.186420100000000089e-01,9.912363100000000093e-01
1.529638199999999948e+01,9.187651700000000199e-01,9.917658400000000096e-01
1.531027500000000074e+01,9.189026500000000430e-01,9.922528200000000353e-01
1.532416800000000023e+01,9.190583100000000449e-01,9.926953899999999553e-01
1.533806099999999972e+01,9.192372800000000455e-01,9.931042199999999820e-01
1.535195399999999921e+01,9.194211300000000309e-01,9.934772200000000497e-01
1.536584799999999973e+01,9.196163400000000321e-01,9.938124200000000297e-01
1.537974099999999922e+01,9.198338000000000347e-01,9.941048099999999499e-01
1.539363400000000048e+01,9.200673799999999902e-01,9.943498400000000403e-01
1.540752699999999997e+01,9.203061599999999842e-01,9.945391799999999671e-01
1.542141999999999946e+01,9.205498899999999818e-01,9.946703300000000469e-01
1.543531300000000073e+01,9.208051299999999717e-01,9.947603499999999599e-01
1.544920699999999947e+01,9.210784300000000036e-01,9.948212300000000008e-01
1.546310000000000073e+01,9.213762500000000077e-01,9.948516600000000265e-01
1.547699300000000022e+01,9.217063699999999971e-01,9.948477599999999699e-01
1.549088599999999971e+01,9.220747000000000249e-01,9.948065099999999772e-01
1.550477899999999920e+01,9.224832800000000166e-01,9.947381100000000087e-01
1.551867200000000047e+01,9.229308899999999483e-01,9.946423300000000189e-01
1.553256599999999921e+01,9.234159600000000356e-01,9.945064099999999518e-01
1.554645900000000047e+01,9.239376099999999647e-01,9.947274299999999680e-01
1.556035199999999996e+01,9.244958500000000079e-01,9.949994199999999678e-01
1.557424499999999945e+01,9.250912500000000316e-01,9.952605199999999819e-01
1.558813800000000072e+01,9.257244100000000531e-01,9.955105400000000548e-01
1.560203100000000020e+01,9.263915799999999923e-01,9.957551700000000228e-01
1.561592500000000072e+01,9.270858400000000499e-01,9.959980400000000289e-01
1.562981800000000021e+01,9.277983800000000336e-01,9.962329500000000060e-01
1.564371099999999970e+01,9.285226100000000260e-01,9.964578499999999783e-01
1.565760399999999919e+01,9.292561799999999872e-01,9.966814400000000296e-01
1.567149700000000045e+01,9.299982700000000158e-01,9.968967899999999771e-01
1.568538999999999994e+01,9.307477499999999848e-01,9.971077999999999886e-01
1.569928400000000046e+01,9.315029299999999512e-01,9.972957399999999861e-01
1.571317699999999995e+01,9.322692999999999675e-01,9.974698499999999912e-01
1.572706999999999944e+01,9.330604399999999909e-01,9.976255699999999615e-01
1.574096300000000070e+01,9.338782100000000419e-01,9.977609699999999693e-01
1.575485600000000019e+01,9.347217700000000074e-01,9.978824299999999869e-01
1.576875000000000071e+01,9.355938499999999491e-01,9.979962399999999789e-01
1.578264300000000020e+01,9.364934000000000314e-01,9.981022000000000505e-01
1.579653599999999969e+01,9.374174400000000462e-01,9.982029000000000041e-01
1.581042899999999918e+01,9.383622400000000141e-01,9.982980099999999579e-01
1.582432200000000044e+01,9.390346499999999708e-01,9.983787800000000212e-01
1.583821499999999993e+01,9.396455299999999511e-01,9.984514599999999573e-01
1.585210900000000045e+01,9.402663999999999467e-01,9.985171900000000544e-01
1.586600199999999994e+01,9.409154400000000473e-01,9.985774800000000173e-01
1.587989499999999943e+01,9.415939700000000023e-01,9.986266799999999888e-01
1.589378800000000069e+01,9.422950500000000229e-01,9.986621399999999760e-01
1.590768100000000018e+01,9.430134199999999911e-01,9.986823599999999912e-01
1.592157399999999967e+01,9.437490699999999677e-01,9.986907000000000423e-01
1.593546800000000019e+01,9.445043100000000136e-01,9.986946300000000276e-01
1.594936099999999968e+01,9.452782299999999971e-01,9.987055900000000319e-01
1.596325399999999917e+01,9.460649199999999759e-01,9.987226999999999633e-01
1.597714700000000043e+01,9.468551400000000395e-01,9.987355599999999667e-01
1.599103999999999992e+01,9.476408299999999896e-01,9.987319999999999531e-01
1.600493300000000119e+01,9.484181200000000311e-01,9.987047100000000510e-01
1.601882700000000170e+01,9.491872500000000379e-01,9.986535199999999612e-01
1.603272000000000119e+01,9.498324700000000398e-01,9.985834199999999994e-01
1.604661300000000068e+01,9.498714000000000324e-01,9.984989699999999857e-01
1.606050600000000017e+01,9.499171600000000382e-01,9.984017600000000270e-01
1.607439899999999966e+01,9.499668000000000001e-01,9.982915199999999878e-01
1.608829199999999915e+01,9.500158800000000348e-01,9.981693299999999658e-01
1.610218599999999967e+01,9.500667900000000499e-01,9.980383400000000238e-01
1.611607899999999916e+01,9.501410599999999818e-01,9.979037099999999993e-01
1.612997199999999864e+01,9.502650599999999947e-01,9.977732599999999952e-01
1.614386500000000169e+01,9.504466999999999777e-01,9.976512400000000502e-01
1.615775800000000118e+01,9.506768199999999780e-01,9.975359999999999783e-01
1.617165100000000066e+01,9.509393400000000218e-01,9.974238399999999505e-01
1.618554500000000118e+01,9.512278600000000361e-01,9.973149300000000439e-01
1.619943800000000067e+01,9.515446400000000526e-01,9.972115799999999863e-01
1.621333100000000016e+01,9.518895499999999732e-01,9.971115900000000476e-01
1.622722399999999965e+01,9.522543999999999453e-01,9.973350399999999505e-01
1.624111699999999914e+01,9.526321899999999898e-01,9.975880400000000092e-01
1.625501099999999965e+01,9.530243499999999646e-01,9.978051900000000085e-01
1.626890399999999914e+01,9.534237399999999640e-01,9.979952300000000109e-01
1.628279699999999863e+01,9.538252000000000397e-01,9.981664999999999566e-01
1.629669000000000167e+01,9.542096799999999490e-01,9.983251400000000553e-01
1.631058300000000116e+01,9.545707300000000339e-01,9.984739000000000253e-01
1.632447600000000065e+01,9.549099100000000284e-01,9.986128899999999753e-01
1.633837000000000117e+01,9.552669900000000380e-01,9.987417400000000445e-01
1.635226300000000066e+01,9.556566499999999964e-01,9.988601499999999467e-01
1.636615600000000015e+01,9.560888199999999504e-01,9.989670200000000388e-01
1.638004899999999964e+01,9.565660200000000168e-01,9.990596899999999447e-01
1.639394199999999913e+01,9.570887399999999934e-01,9.991341999999999723e-01
1.640783499999999862e+01,9.576538900000000076e-01,9.991931899999999533e-01
1.642172899999999913e+01,9.582581100000000518e-01,9.992247899999999738e-01
1.643562199999999862e+01,9.586978800000000023e-01,9.992201899999999526e-01
1.644951500000000166e+01,9.590876099999999793e-01,9.991776999999999465e-01
1.646340800000000115e+01,9.594856899999999467e-01,9.991358900000000265e-01
1.647730100000000064e+01,9.598935100000000054e-01,9.995187700000000008e-01
1.649119400000000013e+01,9.603124600000000344e-01,9.999008000000000340e-01
1.650508800000000065e+01,9.607441199999999792e-01,1.000283030000000073e+00
1.651898100000000014e+01,9.611908399999999908e-01,1.000664819999999899e+00
1.653287399999999963e+01,9.616576000000000013e-01,1.001042549999999975e+00
1.654676699999999911e+01,9.621483100000000066e-01,1.001417840000000004e+00
1.656065999999999860e+01,9.626554000000000499e-01,1.001788689999999926e+00
1.657455300000000165e+01,9.631699299999999520e-01,1.002151149999999991e+00
1.658844699999999861e+01,9.636955099999999774e-01,1.002503920000000104e+00
1.660234000000000165e+01,9.642313000000000134e-01,1.002904390000000090e+00
1.661623300000000114e+01,9.647729800000000022e-01,1.003317519999999963e+00
1.663012600000000063e+01,9.653179200000000515e-01,1.003732870000000110e+00
1.664401900000000012e+01,9.658553300000000119e-01,1.004147059999999980e+00
1.665791199999999961e+01,9.663846200000000275e-01,1.004556559999999932e+00
1.667180600000000013e+01,9.669091499999999950e-01,1.004958940000000078e+00
1.668569899999999961e+01,9.674341300000000032e-01,1.005353359999999974e+00
1.669959199999999910e+01,9.679671100000000195e-01,1.005740199999999973e+00
1.671348499999999859e+01,9.685158299999999665e-01,1.006120700000000090e+00
1.672737800000000163e+01,9.690857099999999891e-01,1.006497399999999987e+00
1.674127199999999860e+01,9.696787199999999940e-01,1.006871770000000055e+00
1.675516500000000164e+01,9.702949600000000396e-01,1.007243010000000050e+00
1.676905800000000113e+01,9.709333399999999781e-01,1.007608810000000021e+00
1.678295100000000062e+01,9.715935999999999462e-01,1.007966860000000020e+00
1.679684400000000011e+01,9.722743499999999539e-01,1.008314340000000087e+00
1.681073699999999960e+01,9.729720099999999983e-01,1.008648219999999984e+00
1.682463100000000011e+01,9.736828499999999886e-01,1.008966540000000078e+00
1.683852399999999960e+01,9.744041100000000455e-01,1.009268789999999916e+00
1.685241699999999909e+01,9.751328599999999902e-01,1.009556329999999891e+00
1.686630999999999858e+01,9.758658099999999447e-01,1.009830570000000094e+00
1.688020300000000162e+01,9.766000799999999815e-01,1.010091649999999897e+00
1.689409600000000111e+01,9.773352600000000390e-01,1.010338119999999895e+00
1.690799000000000163e+01,9.780725599999999798e-01,1.010567610000000061e+00
1.692188300000000112e+01,9.786863099999999482e-01,1.010781680000000016e+00
1.693577600000000061e+01,9.785344200000000159e-01,1.010988269999999911e+00
1.694966900000000010e+01,9.784032000000000284e-01,1.011186289999999932e+00
1.696356199999999959e+01,9.782924400000000409e-01,1.011368889999999965e+00
1.697745499999999907e+01,9.781993599999999622e-01,1.011535169999999928e+00
1.699134899999999959e+01,9.781197200000000258e-01,1.011689110000000058e+00
1.700524199999999908e+01,9.780494499999999869e-01,1.012116409999999966e+00
1.701913499999999857e+01,9.779859499999999928e-01,1.012563719999999945e+00
1.703302800000000161e+01,9.779291300000000353e-01,1.013006580000000101e+00
1.704692100000000110e+01,9.778817699999999835e-01,1.013444959999999950e+00
1.706081400000000059e+01,9.778481300000000376e-01,1.013879790000000058e+00
1.707470800000000111e+01,9.778329300000000446e-01,1.014311769999999946e+00
1.708860100000000060e+01,9.778382100000000410e-01,1.014740699999999940e+00
1.710249400000000009e+01,9.778632600000000119e-01,1.015166240000000109e+00
1.711638699999999957e+01,9.779058299999999759e-01,1.015587060000000097e+00
1.713027999999999906e+01,9.779626999999999626e-01,1.015999050000000015e+00
1.714417299999999855e+01,9.780310899999999918e-01,1.016395699999999902e+00
1.715806699999999907e+01,9.781089400000000378e-01,1.016778420000000072e+00
1.717195999999999856e+01,9.781962199999999497e-01,1.017159780000000069e+00
1.718585300000000160e+01,9.782938799999999491e-01,1.017535539999999905e+00
1.719974600000000109e+01,9.784042899999999543e-01,1.017902000000000085e+00
1.721363900000000058e+01,9.785296399999999784e-01,1.018311329999999959e+00
1.722753300000000110e+01,9.786732399999999998e-01,1.018836969999999953e+00
1.724142600000000058e+01,9.788374800000000375e-01,1.019351289999999910e+00
1.725531900000000007e+01,9.790231900000000431e-01,1.019850060000000003e+00
1.726921199999999956e+01,9.792295100000000252e-01,1.020326859999999947e+00
1.728310499999999905e+01,9.794535599999999453e-01,1.020778310000000078e+00
1.729699799999999854e+01,9.796910800000000474e-01,1.021203660000000069e+00
1.731089199999999906e+01,9.799391400000000418e-01,1.021592910000000076e+00
1.732478499999999855e+01,9.801948799999999906e-01,1.021941109999999986e+00
1.733867800000000159e+01,9.804539100000000396e-01,1.022245620000000077e+00
1.735257100000000108e+01,9.807126999999999928e-01,1.022507129999999931e+00
1.736646400000000057e+01,9.809726199999999618e-01,1.022727340000000096e+00
1.738035700000000006e+01,9.812339900000000004e-01,1.022900649999999967e+00
1.739425100000000057e+01,9.814971000000000112e-01,1.023009159999999973e+00
1.740814400000000006e+01,9.817627700000000068e-01,1.023215409999999936e+00
1.742203699999999955e+01,9.820318999999999576e-01,1.023502820000000035e+00
1.743592999999999904e+01,9.823053000000000479e-01,1.023769649999999976e+00
1.744982299999999853e+01,9.825828699999999971e-01,1.024025530000000073e+00
1.746371600000000157e+01,9.827352599999999994e-01,1.024275220000000042e+00
1.747760999999999854e+01,9.827025400000000133e-01,1.024520499999999945e+00
1.749150300000000158e+01,9.826803400000000410e-01,1.024763169999999946e+00
1.750539600000000107e+01,9.826684100000000477e-01,1.025004430000000077e+00
1.751928900000000056e+01,9.826642199999999772e-01,1.025243439999999895e+00
1.753318200000000004e+01,9.826637499999999470e-01,1.025481800000000110e+00
1.754707499999999953e+01,9.826688500000000381e-01,1.025723429999999992e+00
1.756096900000000005e+01,9.826867799999999820e-01,1.025970950000000048e+00
1.757486199999999954e+01,9.827205500000000260e-01,1.026223820000000009e+00
1.758875499999999903e+01,9.827683900000000472e-01,1.026480559999999986e+00
1.760264799999999852e+01,9.828293000000000168e-01,1.026740779999999909e+00
1.761654100000000156e+01,9.829028899999999735e-01,1.027008670000000068e+00
1.763043400000000105e+01,9.829894799999999710e-01,1.027283280000000021e+00
1.764432800000000157e+01,9.830869800000000547e-01,1.027557880000000035e+00
1.765822100000000106e+01,9.831925599999999932e-01,1.027830400000000033e+00
1.767211400000000054e+01,9.833017800000000141e-01,1.028091180000000104e+00
1.768600700000000003e+01,9.834153900000000004e-01,1.028325919999999893e+00
1.769989999999999952e+01,9.835336599999999763e-01,1.028533649999999966e+00
1.771379400000000004e+01,9.836576900000000290e-01,1.028718449999999951e+00
1.772768699999999953e+01,9.837882999999999489e-01,1.028887679999999971e+00
1.774157999999999902e+01,9.836264300000000516e-01,1.029047639999999930e+00
1.775547299999999851e+01,9.834428299999999901e-01,1.029203410000000041e+00
1.776936600000000155e+01,9.832693900000000209e-01,1.029358750000000100e+00
1.778325900000000104e+01,9.831056799999999818e-01,1.029570089999999993e+00
1.779715300000000155e+01,9.829514400000000096e-01,1.029838379999999942e+00
1.781104600000000104e+01,9.828068899999999886e-01,1.030089419999999922e+00
1.782493900000000053e+01,9.826724300000000412e-01,1.030326220000000070e+00
1.783883200000000002e+01,9.825486100000000445e-01,1.030542250000000104e+00
1.785272499999999951e+01,9.824358600000000497e-01,1.030739370000000044e+00
1.786661799999999900e+01,9.823343900000000017e-01,1.030910329999999986e+00
1.788051199999999952e+01,9.822442200000000012e-01,1.031067329999999949e+00
1.789440499999999901e+01,9.821651399999999921e-01,1.031202069999999971e+00
1.790829799999999850e+01,9.820966700000000049e-01,1.031314269999999977e+00
1.792219100000000154e+01,9.820379599999999876e-01,1.031415250000000006e+00
1.793608400000000103e+01,9.819876100000000108e-01,1.031506000000000034e+00
1.794997700000000052e+01,9.819439199999999701e-01,1.031581609999999927e+00
1.796387100000000103e+01,9.819061700000000226e-01,1.031636350000000091e+00
1.797776400000000052e+01,9.818758400000000552e-01,1.031666060000000051e+00
1.799165700000000001e+01,9.818555700000000108e-01,1.031669970000000047e+00
1.800554999999999950e+01,9.818473199999999679e-01,1.031653099999999990e+00
1.801944299999999899e+01,9.818511500000000058e-01,1.031667539999999939e+00
1.803333599999999848e+01,9.818648899999999902e-01,1.031753869999999962e+00
1.804722999999999900e+01,9.818856500000000542e-01,1.031833900000000082e+00
1.806112299999999848e+01,9.819117200000000434e-01,1.031907160000000045e+00
1.807501600000000153e+01,9.819428199999999940e-01,1.031969460000000005e+00
1.808890900000000101e+01,9.819796699999999712e-01,1.032019889999999940e+00
1.810280200000000050e+01,9.820238000000000023e-01,1.032064840000000094e+00
1.811669499999999999e+01,9.820767099999999639e-01,1.032110719999999926e+00
1.813058900000000051e+01,9.821387999999999785e-01,1.032162369999999996e+00
1.814448200000000000e+01,9.822093400000000418e-01,1.032223429999999942e+00
1.815837499999999949e+01,9.822876299999999672e-01,1.032290509999999939e+00
1.817226799999999898e+01,9.823733199999999943e-01,1.032354849999999935e+00
1.818616099999999847e+01,9.824660200000000509e-01,1.032409050000000050e+00
1.820005499999999898e+01,9.825532200000000049e-01,1.032447920000000074e+00
1.821394799999999847e+01,9.820868799999999954e-01,1.032466309999999998e+00
1.822784100000000151e+01,9.816306200000000093e-01,1.032459779999999938e+00
1.824173400000000100e+01,9.811935000000000517e-01,1.032426000000000066e+00
1.825562700000000049e+01,9.807857199999999720e-01,1.032365399999999989e+00
1.826951999999999998e+01,9.803846800000000083e-01,1.032280950000000086e+00
1.828341400000000050e+01,9.799961900000000448e-01,1.032177310000000015e+00
1.829730699999999999e+01,9.796308999999999712e-01,1.032060729999999982e+00
1.831119999999999948e+01,9.792890300000000048e-01,1.031938330000000015e+00
1.832509299999999897e+01,9.789697200000000432e-01,1.031812680000000038e+00
1.833898599999999846e+01,9.786713299999999505e-01,1.031672160000000060e+00
1.835287900000000150e+01,9.783923700000000112e-01,1.031522320000000104e+00
1.836677299999999846e+01,9.781331800000000465e-01,1.031358549999999985e+00
1.838066600000000150e+01,9.778945599999999683e-01,1.031178609999999995e+00
1.839455900000000099e+01,9.776773800000000403e-01,1.030982749999999948e+00
1.840845200000000048e+01,9.774825400000000108e-01,1.030771899999999963e+00
1.842234499999999997e+01,9.773108200000000245e-01,1.030546119999999899e+00
1.843623799999999946e+01,9.771614299999999975e-01,1.030303219999999964e+00
1.845013199999999998e+01,9.770319200000000537e-01,1.030044320000000013e+00
1.846402499999999947e+01,9.769186699999999890e-01,1.029770389999999924e+00
1.847791799999999895e+01,9.768189600000000139e-01,1.029475399999999929e+00
1.849181099999999844e+01,9.767332199999999576e-01,1.029153329999999977e+00
1.850570400000000149e+01,9.766632499999999828e-01,1.028822899999999985e+00
1.851959700000000097e+01,9.766081399999999579e-01,1.028502880000000008e+00
1.853349100000000149e+01,9.765631799999999751e-01,1.028297280000000091e+00
1.854738400000000098e+01,9.765233700000000017e-01,1.028361749999999963e+00
1.856127700000000047e+01,9.764847100000000335e-01,1.028421040000000009e+00
1.857516999999999996e+01,9.764452900000000213e-01,1.028475830000000091e+00
1.858906299999999945e+01,9.764070500000000541e-01,1.028526540000000100e+00
1.860295599999999894e+01,9.763767199999999757e-01,1.028572290000000056e+00
1.861684999999999945e+01,9.763645100000000188e-01,1.028611380000000075e+00
1.863074299999999894e+01,9.763783400000000112e-01,1.028642709999999960e+00
1.864463599999999843e+01,9.764192900000000508e-01,1.028664830000000086e+00
1.865852900000000147e+01,9.764807899999999874e-01,1.028675650000000052e+00
1.867242200000000096e+01,9.765532300000000498e-01,1.028674569999999955e+00
1.868631600000000148e+01,9.766327700000000389e-01,1.028661370000000019e+00
1.870020900000000097e+01,9.767238999999999782e-01,1.028635710000000092e+00
1.871410200000000046e+01,9.768339400000000117e-01,1.028597509999999993e+00
1.872799499999999995e+01,9.769693900000000486e-01,1.028546079999999918e+00
1.874188799999999944e+01,9.771317400000000264e-01,1.028480070000000079e+00
1.875578099999999893e+01,9.773154299999999850e-01,1.028397409999999956e+00
1.876967499999999944e+01,9.775132199999999605e-01,1.028295149999999936e+00
1.878356799999999893e+01,9.777204499999999632e-01,1.028169150000000087e+00
1.879746099999999842e+01,9.779367599999999605e-01,1.028015109999999899e+00
1.881135400000000146e+01,9.781630399999999836e-01,1.027830330000000014e+00
1.882524700000000095e+01,9.783982599999999641e-01,1.027614559999999955e+00
1.883914000000000044e+01,9.786412100000000391e-01,1.027370200000000011e+00
1.885303400000000096e+01,9.788937899999999859e-01,1.027101339999999974e+00
1.886692700000000045e+01,9.791586399999999690e-01,1.026813079999999934e+00
1.888081999999999994e+01,9.794362800000000480e-01,1.026510859999999914e+00
1.889471299999999943e+01,9.797230700000000292e-01,1.026200100000000059e+00
1.890860599999999891e+01,9.800244700000000364e-01,1.025884540000000067e+00
1.892249899999999840e+01,9.803461199999999875e-01,1.025566640000000085e+00
1.893639299999999892e+01,9.806801600000000230e-01,1.025250800000000018e+00
1.895028599999999841e+01,9.810134499999999536e-01,1.024941909999999901e+00
1.896417900000000145e+01,9.813440799999999520e-01,1.024621540000000053e+00
1.897807200000000094e+01,9.816709099999999522e-01,1.024276729999999969e+00
1.899196500000000043e+01,9.819953000000000154e-01,1.023907370000000094e+00
1.900585799999999992e+01,9.823180700000000432e-01,1.023517440000000001e+00
1.901975200000000044e+01,9.825617599999999507e-01,1.023115189999999952e+00
1.903364499999999992e+01,9.822663400000000156e-01,1.022697430000000018e+00
1.904753799999999941e+01,9.820019300000000229e-01,1.022267110000000034e+00
1.906143099999999890e+01,9.817695699999999803e-01,1.021833610000000059e+00
1.907532399999999839e+01,9.815685800000000238e-01,1.021412659999999972e+00
1.908921700000000143e+01,9.813969399999999954e-01,1.021022429999999925e+00
1.910311099999999840e+01,9.812519600000000342e-01,1.020662450000000110e+00
1.911700400000000144e+01,9.811311999999999811e-01,1.020316360000000033e+00
1.913089700000000093e+01,9.810339500000000434e-01,1.019980200000000004e+00
1.914479000000000042e+01,9.809654399999999663e-01,1.019662539999999895e+00
1.915868299999999991e+01,9.809258499999999881e-01,1.019352940000000096e+00
1.917257700000000042e+01,9.809143599999999852e-01,1.019030139999999918e+00
1.918646999999999991e+01,9.809308399999999706e-01,1.018888989999999994e+00
1.920036299999999940e+01,9.809755100000000505e-01,1.018755810000000039e+00
1.921425599999999889e+01,9.810478900000000335e-01,1.018609220000000093e+00
1.922814899999999838e+01,9.811480999999999675e-01,1.018435310000000094e+00
1.924204200000000142e+01,9.812776899999999802e-01,1.018224980000000057e+00
1.925593599999999839e+01,9.814394400000000518e-01,1.017983400000000094e+00
1.926982900000000143e+01,9.816340399999999855e-01,1.017713270000000003e+00
1.928372200000000092e+01,9.818576900000000052e-01,1.017418949999999933e+00
1.929761500000000041e+01,9.821099699999999988e-01,1.017123980000000039e+00
1.931150799999999990e+01,9.823946799999999646e-01,1.016832490000000089e+00
1.932540099999999939e+01,9.827121800000000462e-01,1.016543959999999913e+00
1.933929499999999990e+01,9.830585600000000257e-01,1.016258920000000066e+00
1.935318799999999939e+01,9.834284500000000095e-01,1.015977219999999903e+00
1.936708099999999888e+01,9.836597200000000152e-01,1.015694759999999919e+00
1.938097399999999837e+01,9.837242999999999959e-01,1.015406629999999977e+00
1.939486700000000141e+01,9.838015100000000457e-01,1.015111359999999907e+00
1.940876000000000090e+01,9.838914100000000218e-01,1.014809999999999990e+00
1.942265400000000142e+01,9.839856999999999632e-01,1.014501759999999919e+00
1.943654700000000091e+01,9.840849099999999794e-01,1.014181489999999908e+00
1.945044000000000040e+01,9.841875700000000116e-01,1.013842930000000031e+00
1.946433299999999988e+01,9.842918600000000184e-01,1.013481360000000109e+00
1.947822599999999937e+01,9.843981000000000536e-01,1.013094069999999958e+00
1.949211899999999886e+01,9.844973999999999670e-01,1.012679820000000008e+00
1.950601299999999938e+01,9.845182199999999995e-01,1.012238449999999901e+00
1.951990599999999887e+01,9.845485400000000276e-01,1.011771760000000020e+00
1.953379899999999836e+01,9.845459600000000533e-01,1.011283329999999925e+00
1.954769200000000140e+01,9.840310300000000288e-01,1.010777929999999936e+00
1.956158500000000089e+01,9.835240100000000041e-01,1.010259980000000057e+00
1.957547800000000038e+01,9.830249500000000085e-01,1.009732550000000062e+00
1.958937200000000090e+01,9.825339299999999998e-01,1.009199780000000102e+00
1.960326500000000038e+01,9.820508999999999489e-01,1.008665310000000037e+00
1.961715799999999987e+01,9.815751900000000418e-01,1.008137260000000035e+00
1.963105099999999936e+01,9.811053199999999475e-01,1.007615080000000107e+00
1.964494399999999885e+01,9.806398800000000193e-01,1.007096680000000077e+00
1.965883799999999937e+01,9.801780599999999621e-01,1.006577810000000017e+00
1.967273099999999886e+01,9.797203399999999673e-01,1.006057600000000107e+00
1.968662399999999835e+01,9.792689199999999872e-01,1.005534010000000089e+00
1.970051700000000139e+01,9.788267699999999572e-01,1.005003850000000032e+00
1.971441000000000088e+01,9.783906900000000073e-01,1.004741080000000064e+00
1.972830300000000037e+01,9.779561799999999527e-01,1.004723349999999904e+00
1.974219700000000088e+01,9.775291099999999789e-01,1.004718229999999934e+00
1.975609000000000037e+01,9.771148499999999792e-01,1.004723779999999955e+00
1.976998299999999986e+01,9.767125800000000524e-01,1.004735160000000072e+00
1.978387599999999935e+01,9.763209600000000155e-01,1.004744599999999988e+00
1.979776899999999884e+01,9.759402099999999747e-01,1.004745570000000088e+00
1.981166199999999833e+01,9.755705700000000258e-01,1.004736819999999975e+00
1.982555599999999885e+01,9.752120100000000180e-01,1.004714569999999974e+00
1.983944899999999834e+01,9.748654300000000328e-01,1.004679960000000039e+00
1.985334200000000138e+01,9.745326899999999792e-01,1.004636389999999935e+00
1.986723500000000087e+01,9.742143500000000067e-01,1.004821229999999899e+00
1.988112800000000036e+01,9.739105799999999702e-01,1.005134439999999962e+00
1.989502099999999984e+01,9.736226100000000550e-01,1.005436790000000080e+00
1.990891500000000036e+01,9.733529400000000553e-01,1.005732639999999956e+00
1.992280799999999985e+01,9.731035300000000499e-01,1.006015289999999895e+00
1.993670099999999934e+01,9.728731200000000356e-01,1.006281690000000006e+00
1.995059399999999883e+01,9.726598400000000533e-01,1.006533230000000056e+00
1.996448699999999832e+01,9.724629700000000376e-01,1.006771639999999968e+00
1.997838000000000136e+01,9.722826700000000155e-01,1.006997520000000090e+00
1.999227399999999832e+01,9.721178099999999711e-01,1.007210469999999969e+00
2.000616700000000137e+01,9.719638099999999836e-01,1.007409329999999992e+00
2.002006000000000085e+01,9.718251700000000159e-01,1.007592880000000024e+00
2.003395300000000034e+01,9.717035499999999715e-01,1.007760159999999905e+00
2.004784599999999983e+01,9.715941200000000055e-01,1.007910819999999985e+00
2.006173899999999932e+01,9.714980100000000229e-01,1.008045359999999890e+00
2.007563299999999984e+01,9.714113500000000068e-01,1.008164700000000025e+00
2.008952599999999933e+01,9.713357099999999633e-01,1.008269459999999951e+00
2.010341899999999882e+01,9.712723699999999960e-01,1.008360219999999918e+00
2.011731199999999831e+01,9.712207999999999952e-01,1.008437379999999939e+00
2.013120500000000135e+01,9.711795600000000528e-01,1.008501089999999989e+00
2.014509899999999831e+01,9.711469700000000538e-01,1.008551390000000048e+00
2.015899200000000135e+01,9.711225599999999680e-01,1.008588449999999970e+00
2.017288500000000084e+01,9.711067199999999788e-01,1.008612620000000071e+00
2.018677800000000033e+01,9.711008500000000154e-01,1.008624119999999902e+00
2.020067099999999982e+01,9.711057199999999501e-01,1.008623389999999898e+00
2.021456399999999931e+01,9.711214500000000527e-01,1.008611029999999964e+00
2.022845799999999983e+01,9.711485199999999596e-01,1.008588019999999918e+00
2.024235099999999932e+01,9.711881999999999460e-01,1.008555199999999985e+00
2.025624399999999881e+01,9.712452599999999991e-01,1.008513910000000013e+00
2.027013699999999830e+01,9.713171600000000128e-01,1.008465619999999952e+00
2.028403000000000134e+01,9.714009900000000197e-01,1.008411790000000030e+00
2.029792300000000083e+01,9.714950199999999869e-01,1.008353580000000083e+00
2.031181700000000134e+01,9.715991099999999880e-01,1.008291709999999952e+00
2.032571000000000083e+01,9.717129500000000197e-01,1.008226489999999975e+00
2.033960300000000032e+01,9.718370899999999590e-01,1.008159309999999920e+00
2.035349599999999981e+01,9.718773400000000340e-01,1.008095179999999980e+00
2.036738899999999930e+01,9.716590699999999581e-01,1.008032379999999950e+00
2.038128199999999879e+01,9.714495300000000055e-01,1.007973299999999961e+00
2.039517599999999931e+01,9.712461900000000092e-01,1.007915150000000093e+00
2.040906899999999879e+01,9.710549800000000120e-01,1.007854880000000009e+00
2.042296199999999828e+01,9.708800300000000050e-01,1.007792690000000047e+00
2.043685500000000133e+01,9.707223200000000274e-01,1.007723799999999947e+00
2.045074800000000081e+01,9.705847800000000358e-01,1.007654999999999967e+00
2.046464100000000030e+01,9.704697500000000199e-01,1.007586539999999919e+00
2.047853500000000082e+01,9.703775599999999724e-01,1.007520060000000051e+00
2.049242800000000031e+01,9.703061800000000181e-01,1.007456310000000022e+00
2.050632099999999980e+01,9.702547200000000149e-01,1.007388720000000015e+00
2.052021399999999929e+01,9.702251499999999806e-01,1.007317709999999922e+00
2.053410699999999878e+01,9.702160100000000176e-01,1.007246209999999920e+00
2.054799999999999827e+01,9.702226000000000461e-01,1.007170899999999980e+00
2.056189399999999878e+01,9.702407800000000249e-01,1.007089069999999920e+00
2.057578699999999827e+01,9.702714300000000458e-01,1.007002160000000091e+00
2.058968000000000131e+01,9.703107899999999786e-01,1.006912189999999985e+00
2.060357300000000080e+01,9.703570000000000251e-01,1.006820059999999906e+00
2.061746600000000029e+01,9.704099400000000264e-01,1.006726940000000070e+00
2.063136000000000081e+01,9.704672899999999824e-01,1.006634800000000052e+00
2.064525300000000030e+01,9.705316400000000288e-01,1.006545379999999934e+00
2.065914599999999979e+01,9.706066100000000363e-01,1.006459400000000004e+00
2.067303899999999928e+01,9.706888999999999657e-01,1.006376979999999977e+00
2.068693199999999877e+01,9.707757399999999981e-01,1.006298080000000095e+00
2.070082499999999825e+01,9.708678499999999767e-01,1.006224470000000037e+00
2.071471899999999877e+01,9.709678400000000265e-01,1.006160090000000062e+00
2.072861199999999826e+01,9.710770499999999972e-01,1.006107120000000021e+00
2.074250500000000130e+01,9.711950400000000094e-01,1.006064059999999927e+00
2.075639800000000079e+01,9.713218700000000316e-01,1.006026719999999930e+00
2.077029100000000028e+01,9.714597699999999447e-01,1.005991709999999983e+00
2.078418399999999977e+01,9.716080000000000272e-01,1.005957970000000090e+00
2.079807800000000029e+01,9.717682899999999790e-01,1.005925050000000098e+00
2.081197099999999978e+01,9.719414100000000056e-01,1.005891869999999910e+00
2.082586399999999927e+01,9.721272399999999481e-01,1.005857219999999996e+00
2.083975699999999875e+01,9.723259300000000049e-01,1.005821010000000015e+00
2.085364999999999824e+01,9.725359900000000168e-01,1.005784430000000063e+00
2.086754300000000129e+01,9.727538700000000205e-01,1.005745719999999954e+00
2.088143699999999825e+01,9.729767400000000066e-01,1.005703840000000016e+00
2.089533000000000129e+01,9.732037700000000235e-01,1.005656960000000044e+00
2.090922300000000078e+01,9.734375299999999953e-01,1.005603550000000013e+00
2.092311600000000027e+01,9.736793599999999937e-01,1.005544549999999981e+00
2.093700899999999976e+01,9.739240500000000411e-01,1.005483579999999932e+00
2.095090199999999925e+01,9.741706799999999555e-01,1.005426080000000111e+00
2.096479599999999976e+01,9.744247099999999717e-01,1.005371889999999935e+00
2.097868899999999925e+01,9.746850799999999815e-01,1.005326879999999923e+00
2.099258199999999874e+01,9.749485100000000459e-01,1.005293589999999959e+00
2.100647499999999823e+01,9.752125299999999664e-01,1.005269779999999891e+00
2.102036800000000127e+01,9.754738099999999967e-01,1.005253570000000041e+00
2.103426100000000076e+01,9.757262599999999564e-01,1.005243380000000020e+00
2.104815500000000128e+01,9.759758299999999887e-01,1.005235300000000054e+00
2.106204800000000077e+01,9.762254000000000209e-01,1.005226439999999943e+00
2.107594100000000026e+01,9.764797800000000194e-01,1.005219190000000040e+00
2.108983399999999975e+01,9.767405500000000407e-01,1.005213549999999900e+00
2.110372699999999924e+01,9.770026899999999515e-01,1.005209379999999930e+00
2.111762099999999975e+01,9.772648800000000024e-01,1.005419180000000079e+00
2.113151399999999924e+01,9.775293099999999846e-01,1.005636189999999930e+00
2.114540699999999873e+01,9.777918500000000179e-01,1.005857390000000073e+00
2.115930000000000177e+01,9.780547299999999833e-01,1.006084889999999898e+00
2.117319300000000126e+01,9.782647399999999660e-01,1.006318320000000099e+00
2.118708600000000075e+01,9.779904699999999451e-01,1.006555239999999962e+00
2.120098000000000127e+01,9.777256699999999912e-01,1.006793309999999941e+00
2.121487300000000076e+01,9.774689899999999820e-01,1.007029069999999971e+00
2.122876600000000025e+01,9.772209299999999876e-01,1.007258940000000047e+00
2.124265899999999974e+01,9.769835100000000550e-01,1.007482070000000007e+00
2.125655199999999923e+01,9.767568899999999887e-01,1.007699630000000068e+00
2.127044499999999871e+01,9.765392400000000306e-01,1.007913089999999956e+00
2.128433899999999923e+01,9.763302499999999551e-01,1.008122299999999916e+00
2.129823199999999872e+01,9.761315699999999485e-01,1.008325909999999936e+00
2.131212500000000176e+01,9.759453999999999629e-01,1.008522939999999979e+00
2.132601800000000125e+01,9.757737199999999556e-01,1.008713240000000066e+00
2.133991100000000074e+01,9.756180199999999747e-01,1.008896999999999933e+00
2.135380400000000023e+01,9.754785299999999548e-01,1.009074379999999937e+00
2.136769800000000075e+01,9.753548699999999849e-01,1.009245200000000064e+00
2.138159100000000024e+01,9.752451800000000448e-01,1.009408199999999978e+00
2.139548399999999972e+01,9.751465700000000458e-01,1.009561869999999972e+00
2.140937699999999921e+01,9.750585699999999578e-01,1.009710150000000084e+00
2.142326999999999870e+01,9.749835999999999503e-01,1.009848770000000062e+00
2.143716300000000174e+01,9.749235000000000539e-01,1.009980749999999983e+00
2.145105699999999871e+01,9.748786099999999788e-01,1.010111650000000028e+00
2.146495000000000175e+01,9.748488100000000101e-01,1.010240449999999957e+00
2.147884300000000124e+01,9.748341000000000367e-01,1.010365619999999964e+00
2.149273600000000073e+01,9.748333799999999716e-01,1.010486299999999948e+00
2.150662900000000022e+01,9.748456300000000185e-01,1.010602309999999893e+00
2.152052199999999971e+01,9.748706799999999895e-01,1.010713320000000026e+00
2.153441600000000022e+01,9.749097899999999983e-01,1.010819469999999942e+00
2.154830899999999971e+01,9.749650699999999892e-01,1.010921069999999977e+00
2.156220199999999920e+01,9.750382399999999450e-01,1.011018200000000089e+00
2.157609499999999869e+01,9.751293500000000058e-01,1.011109639999999921e+00
2.158998800000000173e+01,9.752319699999999481e-01,1.011194289999999940e+00
2.160388199999999870e+01,9.753435900000000380e-01,1.011271009999999970e+00
2.161777500000000174e+01,9.754663199999999978e-01,1.011338960000000009e+00
2.163166800000000123e+01,9.756017599999999845e-01,1.011397759999999924e+00
2.164556100000000072e+01,9.757541199999999471e-01,1.011447849999999926e+00
2.165945400000000021e+01,9.759224899999999758e-01,1.011489929999999982e+00
2.167334699999999970e+01,9.761062799999999928e-01,1.011524099999999926e+00
2.168724100000000021e+01,9.763047999999999726e-01,1.011549569999999898e+00
2.170113399999999970e+01,9.765159100000000425e-01,1.011564890000000050e+00
2.171502699999999919e+01,9.767371799999999826e-01,1.011568749999999905e+00
2.172891999999999868e+01,9.769651200000000202e-01,1.011560339999999947e+00
2.174281300000000172e+01,9.771982000000000168e-01,1.011539760000000010e+00
2.175670600000000121e+01,9.774374700000000304e-01,1.011507680000000020e+00
2.177060000000000173e+01,9.775649299999999986e-01,1.011465070000000077e+00
2.178449300000000122e+01,9.775556699999999877e-01,1.011412769999999961e+00
2.179838600000000071e+01,9.775648099999999507e-01,1.011350889999999891e+00
2.181227900000000020e+01,9.775925600000000548e-01,1.011278539999999948e+00
2.182617199999999968e+01,9.776376199999999850e-01,1.011193900000000090e+00
2.184006499999999917e+01,9.776988399999999579e-01,1.011095269999999990e+00
2.185395899999999969e+01,9.777756300000000067e-01,1.010981630000000075e+00
2.186785199999999918e+01,9.778678600000000332e-01,1.010852939999999922e+00
2.188174499999999867e+01,9.779751300000000258e-01,1.010708109999999937e+00
2.189563800000000171e+01,9.780973699999999660e-01,1.010547859999999964e+00
2.190953100000000120e+01,9.782356599999999514e-01,1.010379890000000058e+00
2.192342400000000069e+01,9.783924200000000404e-01,1.010209769999999896e+00
2.193731800000000121e+01,9.785698999999999925e-01,1.010038650000000038e+00
2.195121100000000069e+01,9.787676199999999493e-01,1.009862770000000021e+00
2.196510400000000018e+01,9.789817400000000447e-01,1.009675639999999985e+00
2.197899699999999967e+01,9.792079200000000094e-01,1.009475560000000049e+00
2.199288999999999916e+01,9.794446100000000488e-01,1.009259890000000048e+00
2.200678299999999865e+01,9.796921800000000236e-01,1.009029280000000028e+00
2.202067699999999917e+01,9.799498100000000322e-01,1.008782770000000051e+00
2.203456999999999866e+01,9.802136999999999656e-01,1.008522249999999953e+00
2.204846300000000170e+01,9.804847799999999447e-01,1.008248660000000019e+00
2.206235600000000119e+01,9.807622400000000074e-01,1.007963369999999914e+00
2.207624900000000068e+01,9.810468700000000153e-01,1.007668620000000015e+00
2.209014300000000119e+01,9.813396100000000288e-01,1.007367420000000013e+00
2.210403600000000068e+01,9.816411600000000126e-01,1.007063140000000079e+00
2.211792900000000017e+01,9.819513699999999901e-01,1.006758299999999995e+00
2.213182199999999966e+01,9.822701999999999822e-01,1.006454259999999934e+00
2.214571499999999915e+01,9.825986300000000284e-01,1.006150569999999966e+00
2.215960799999999864e+01,9.829374400000000511e-01,1.005846100000000076e+00
2.217350199999999916e+01,9.832857400000000192e-01,1.005539640000000068e+00
2.218739499999999865e+01,9.836413000000000517e-01,1.005230459999999937e+00
2.220128800000000169e+01,9.840021899999999988e-01,1.004917880000000041e+00
2.221518100000000118e+01,9.843672799999999556e-01,1.004952510000000077e+00
2.222907400000000067e+01,9.847360499999999739e-01,1.005053500000000044e+00
2.224296700000000016e+01,9.851084300000000349e-01,1.005147879999999994e+00
2.225686100000000067e+01,9.854846000000000439e-01,1.005237060000000016e+00
2.227075400000000016e+01,9.858645999999999798e-01,1.005318649999999980e+00
2.228464699999999965e+01,9.862482099999999585e-01,1.005392499999999911e+00
2.229853999999999914e+01,9.866351799999999450e-01,1.005454810000000032e+00
2.231243299999999863e+01,9.870255399999999790e-01,1.005504750000000058e+00
2.232632600000000167e+01,9.874109100000000305e-01,1.005544009999999933e+00
2.234021999999999863e+01,9.876340099999999511e-01,1.005589220000000061e+00
2.235411300000000168e+01,9.878580200000000033e-01,1.005841959999999924e+00
2.236800600000000117e+01,9.880835599999999719e-01,1.006289919999999949e+00
2.238189900000000065e+01,9.883106699999999467e-01,1.006728929999999966e+00
2.239579200000000014e+01,9.885391100000000542e-01,1.007158350000000091e+00
2.240968499999999963e+01,9.887682899999999941e-01,1.007577759999999989e+00
2.242357900000000015e+01,9.889989200000000036e-01,1.007987320000000020e+00
2.243747199999999964e+01,9.892332499999999529e-01,1.008387630000000090e+00
2.245136499999999913e+01,9.894731300000000340e-01,1.008779270000000006e+00
2.246525799999999862e+01,9.897222500000000256e-01,1.009162569999999981e+00
2.247915100000000166e+01,9.899822700000000530e-01,1.009537719999999972e+00
2.249304400000000115e+01,9.902483800000000391e-01,1.009904729999999917e+00
2.250693800000000167e+01,9.905147800000000391e-01,1.010263509999999920e+00
2.252083100000000115e+01,9.907788199999999490e-01,1.010613750000000088e+00
2.253472400000000064e+01,9.910405799999999488e-01,1.010954609999999976e+00
2.254861700000000013e+01,9.913004899999999786e-01,1.011284550000000060e+00
2.256250999999999962e+01,9.915583700000000222e-01,1.011603919999999990e+00
2.257640400000000014e+01,9.918143999999999849e-01,1.011917519999999904e+00
2.259029699999999963e+01,9.920317499999999900e-01,1.012226429999999899e+00
2.260418999999999912e+01,9.920933199999999452e-01,1.012528209999999929e+00
2.261808299999999861e+01,9.921648299999999976e-01,1.012822340000000043e+00
2.263197600000000165e+01,9.922442700000000393e-01,1.013109019999999916e+00
2.264586900000000114e+01,9.923306100000000018e-01,1.013387950000000037e+00
2.265976300000000165e+01,9.924238399999999460e-01,1.013658109999999946e+00
2.267365600000000114e+01,9.924465300000000489e-01,1.013918249999999910e+00
2.268754900000000063e+01,9.924605499999999969e-01,1.014167180000000057e+00
2.270144200000000012e+01,9.924714000000000036e-01,1.014404139999999899e+00
2.271533499999999961e+01,9.924777000000000182e-01,1.014629659999999989e+00
2.272922799999999910e+01,9.924783299999999642e-01,1.014844359999999890e+00
2.274312199999999962e+01,9.924727700000000041e-01,1.015048359999999983e+00
2.275701499999999911e+01,9.924610900000000457e-01,1.015241810000000022e+00
2.277090799999999859e+01,9.923471299999999662e-01,1.015425140000000059e+00
2.278480100000000164e+01,9.921366999999999825e-01,1.015598760000000045e+00
2.279869400000000113e+01,9.919318900000000383e-01,1.015762899999999913e+00
2.281258700000000061e+01,9.917336799999999508e-01,1.015917350000000052e+00
2.282648100000000113e+01,9.915424800000000038e-01,1.016061309999999995e+00
2.284037400000000062e+01,9.913580499999999907e-01,1.016192999999999902e+00
2.285426700000000011e+01,9.911803200000000036e-01,1.016310110000000044e+00
2.286815999999999960e+01,9.910092700000000532e-01,1.016411039999999932e+00
2.288205299999999909e+01,9.908447900000000308e-01,1.016495799999999949e+00
2.289594599999999858e+01,9.906874100000000460e-01,1.016566199999999975e+00
2.290983999999999909e+01,9.905394699999999775e-01,1.016625059999999969e+00
2.292373299999999858e+01,9.904030799999999912e-01,1.016674979999999895e+00
2.293762600000000162e+01,9.902775600000000011e-01,1.016717689999999896e+00
2.295151900000000111e+01,9.901585099999999917e-01,1.016754090000000055e+00
2.296541200000000060e+01,9.900442799999999988e-01,1.016784509999999919e+00
2.297930500000000009e+01,9.899384799999999540e-01,1.016809029999999892e+00
2.299319900000000061e+01,9.898447799999999797e-01,1.016827649999999972e+00
2.300709200000000010e+01,9.897647499999999710e-01,1.016840420000000078e+00
2.302098499999999959e+01,9.896984599999999466e-01,1.016847480000000026e+00
2.303487799999999908e+01,9.896452599999999711e-01,1.016848909999999995e+00
2.304877099999999857e+01,9.896038700000000521e-01,1.016844789999999943e+00
2.306266400000000161e+01,9.895730200000000254e-01,1.016835619999999940e+00
2.307655799999999857e+01,9.895515599999999967e-01,1.016822389999999965e+00
2.309045100000000161e+01,9.895379600000000497e-01,1.016806459999999968e+00
2.310434400000000110e+01,9.895308900000000518e-01,1.016788800000000048e+00
2.311823700000000059e+01,9.895294100000000537e-01,1.016769199999999929e+00
2.313213000000000008e+01,9.895330500000000251e-01,1.016746359999999960e+00
2.314602400000000060e+01,9.895416500000000504e-01,1.016718549999999999e+00
2.315991700000000009e+01,9.895540800000000026e-01,1.016686259999999953e+00
2.317380999999999958e+01,9.895680500000000324e-01,1.016648240000000092e+00
2.318770299999999907e+01,9.895824800000000421e-01,1.016699440000000010e+00
2.320159599999999855e+01,9.895983000000000418e-01,1.016912580000000066e+00
2.321548900000000160e+01,9.896179000000000503e-01,1.017117950000000048e+00
2.322938299999999856e+01,9.896433900000000117e-01,1.017315219999999965e+00
2.324327600000000160e+01,9.896750300000000111e-01,1.017502640000000014e+00
2.325716900000000109e+01,9.897114399999999979e-01,1.017678719999999926e+00
2.327106200000000058e+01,9.897509899999999972e-01,1.017843229999999988e+00
2.328495500000000007e+01,9.897931199999999707e-01,1.017997489999999949e+00
2.329884799999999956e+01,9.898379600000000167e-01,1.018141280000000037e+00
2.331274200000000008e+01,9.898851300000000020e-01,1.018273750000000089e+00
2.332663499999999956e+01,9.899337700000000462e-01,1.018395500000000009e+00
2.334052799999999905e+01,9.899831300000000445e-01,1.018506850000000075e+00
2.335442099999999854e+01,9.900326699999999480e-01,1.018607079999999998e+00
2.336831400000000158e+01,9.900820299999999463e-01,1.018696810000000008e+00
2.338220700000000107e+01,9.901309600000000044e-01,1.018777940000000104e+00
2.339610100000000159e+01,9.901793199999999739e-01,1.018848090000000095e+00
2.340999400000000108e+01,9.902272199999999636e-01,1.018907119999999944e+00
2.342388700000000057e+01,9.902749699999999766e-01,1.018956799999999996e+00
2.343778000000000006e+01,9.903229599999999744e-01,1.018998580000000098e+00
2.345167299999999955e+01,9.903715499999999894e-01,1.019032280000000013e+00
2.346556599999999904e+01,9.904197500000000431e-01,1.019056799999999985e+00
2.347945999999999955e+01,9.904570799999999897e-01,1.019070450000000072e+00
2.349335299999999904e+01,9.904990200000000078e-01,1.019071019999999939e+00
2.350724599999999853e+01,9.905446100000000476e-01,1.019059079999999895e+00
2.352113900000000157e+01,9.905919899999999778e-01,1.019035939999999973e+00
2.353503200000000106e+01,9.906403400000000081e-01,1.019000340000000060e+00
2.354892500000000055e+01,9.906899000000000122e-01,1.018951809999999902e+00
2.356281900000000107e+01,9.907399300000000464e-01,1.018890250000000108e+00
2.357671200000000056e+01,9.907908300000000112e-01,1.018814399999999898e+00
2.359060500000000005e+01,9.908436800000000044e-01,1.018723480000000015e+00
2.360449799999999954e+01,9.908993499999999566e-01,1.018618889999999944e+00
2.361839099999999902e+01,9.909586099999999620e-01,1.018502849999999960e+00
2.363228499999999954e+01,9.910210900000000489e-01,1.018377279999999940e+00
2.364617799999999903e+01,9.910878800000000322e-01,1.018245319999999898e+00
2.366007099999999852e+01,9.911594999999999711e-01,1.018105929999999937e+00
2.367396400000000156e+01,9.912365499999999940e-01,1.017953810000000070e+00
2.368785700000000105e+01,9.913191700000000273e-01,1.017791749999999995e+00
2.370175000000000054e+01,9.914072000000000440e-01,1.017619800000000074e+00
2.371564400000000106e+01,9.915009500000000475e-01,1.017439669999999907e+00
2.372953700000000055e+01,9.915430800000000211e-01,1.017251689999999931e+00
2.374343000000000004e+01,9.915693399999999658e-01,1.017053039999999964e+00
2.375732299999999952e+01,9.915933200000000003e-01,1.016843479999999911e+00
2.377121599999999901e+01,9.916140900000000036e-01,1.016623260000000029e+00
2.378510899999999850e+01,9.916298599999999741e-01,1.016390860000000007e+00
2.379900299999999902e+01,9.916396100000000047e-01,1.016146650000000040e+00
2.381289599999999851e+01,9.916439900000000307e-01,1.015890619999999966e+00
2.382678900000000155e+01,9.916449600000000197e-01,1.015623289999999956e+00
2.384068200000000104e+01,9.916448799999999508e-01,1.015345970000000042e+00
2.385457500000000053e+01,9.916453200000000523e-01,1.015059079999999891e+00
2.386846800000000002e+01,9.916466000000000447e-01,1.014761779999999947e+00
2.388236200000000053e+01,9.916479000000000266e-01,1.014453730000000053e+00
2.389625500000000002e+01,9.916479400000000055e-01,1.014136520000000097e+00
2.391014799999999951e+01,9.916455899999999657e-01,1.013812900000000017e+00
2.392404099999999900e+01,9.916399900000000267e-01,1.013480469999999967e+00
2.393793399999999849e+01,9.916305800000000392e-01,1.013135179999999913e+00
2.395182700000000153e+01,9.916175499999999587e-01,1.012779810000000058e+00
2.396572099999999850e+01,9.916018500000000069e-01,1.012419830000000021e+00
2.397961400000000154e+01,9.915852200000000449e-01,1.012112619999999907e+00
2.399350700000000103e+01,9.915701300000000495e-01,1.012036900000000017e+00
2.400740000000000052e+01,9.915564599999999729e-01,1.011955219999999933e+00
2.402129300000000001e+01,9.915465799999999552e-01,1.011866469999999962e+00
2.403518599999999950e+01,9.915424099999999852e-01,1.011769600000000047e+00
2.404908000000000001e+01,9.915394699999999784e-01,1.011663369999999951e+00
2.406297299999999950e+01,9.915359000000000256e-01,1.011549320000000085e+00
2.407686599999999899e+01,9.915312099999999962e-01,1.011430929999999950e+00
2.409075899999999848e+01,9.915260000000000185e-01,1.011309629999999959e+00
2.410465200000000152e+01,9.915212399999999704e-01,1.011186090000000037e+00
2.411854599999999849e+01,9.915176300000000387e-01,1.011060340000000002e+00
2.413243900000000153e+01,9.915151599999999510e-01,1.010932610000000009e+00
2.414633200000000102e+01,9.915132199999999729e-01,1.010803450000000048e+00
2.416022500000000051e+01,9.915109899999999810e-01,1.010673359999999965e+00
2.417411799999999999e+01,9.915078099999999894e-01,1.010543090000000088e+00
2.418801099999999948e+01,9.915033800000000452e-01,1.010415810000000025e+00
2.420190500000000000e+01,9.914983000000000546e-01,1.010294669999999950e+00
2.421579799999999949e+01,9.914938300000000204e-01,1.010182069999999932e+00
2.422969099999999898e+01,9.914910599999999796e-01,1.010075969999999934e+00
2.424358399999999847e+01,9.914911899999999667e-01,1.009968659999999963e+00
2.425747700000000151e+01,9.914955100000000243e-01,1.009908730000000032e+00
2.427137000000000100e+01,9.915053200000000233e-01,1.010008259999999991e+00
2.428526400000000152e+01,9.915218799999999666e-01,1.010117670000000079e+00
2.429915700000000101e+01,9.915470199999999457e-01,1.010219479999999947e+00
2.431305000000000049e+01,9.915804099999999677e-01,1.010313999999999934e+00
2.432694299999999998e+01,9.916199500000000278e-01,1.010401859999999985e+00
2.434083599999999947e+01,9.916643899999999512e-01,1.010483859999999900e+00
2.435472899999999896e+01,9.917139099999999763e-01,1.010561040000000022e+00
2.436862299999999948e+01,9.917677999999999772e-01,1.010634459999999901e+00
2.438251599999999897e+01,9.918256899999999820e-01,1.010705079999999922e+00
2.439640899999999846e+01,9.918877299999999675e-01,1.010773989999999900e+00
2.441030200000000150e+01,9.919547499999999962e-01,1.010841120000000037e+00
2.442419500000000099e+01,9.920276999999999568e-01,1.010906029999999900e+00
2.443808800000000048e+01,9.921072399999999458e-01,1.010968389999999939e+00
2.445198200000000099e+01,9.921934599999999715e-01,1.011027520000000068e+00
2.446587500000000048e+01,9.922845099999999530e-01,1.011082580000000064e+00
2.447976799999999997e+01,9.923778199999999661e-01,1.011132970000000020e+00
2.449366099999999946e+01,9.924710399999999710e-01,1.011178410000000083e+00
2.450755399999999895e+01,9.925631700000000501e-01,1.011219099999999926e+00
2.452144699999999844e+01,9.926538299999999593e-01,1.011255610000000082e+00
2.453534099999999896e+01,9.927435300000000407e-01,1.011288600000000093e+00
2.454923399999999845e+01,9.928333799999999876e-01,1.011318539999999988e+00
2.456312700000000149e+01,9.929249999999999465e-01,1.011345579999999966e+00
2.457702000000000098e+01,9.930189499999999558e-01,1.011370000000000102e+00
2.459091300000000047e+01,9.931177599999999606e-01,1.011392489999999977e+00
2.460480700000000098e+01,9.932245699999999733e-01,1.011413759999999940e+00
2.461870000000000047e+01,9.933368700000000384e-01,1.011433919999999986e+00
2.463259299999999996e+01,9.934518500000000252e-01,1.011452360000000050e+00
2.464648599999999945e+01,9.935734899999999481e-01,1.011468070000000052e+00
2.466037899999999894e+01,9.937053200000000031e-01,1.011479969999999895e+00
2.467427199999999843e+01,9.938479000000000063e-01,1.011487290000000039e+00
2.468816599999999895e+01,9.939991599999999927e-01,1.011489740000000026e+00
2.470205899999999843e+01,9.941558099999999731e-01,1.011487189999999980e+00
2.471595200000000148e+01,9.943136200000000091e-01,1.011478859999999980e+00
2.472984500000000097e+01,9.944704699999999953e-01,1.011463479999999970e+00
2.474373800000000045e+01,9.946187899999999749e-01,1.011440080000000075e+00
2.475763099999999994e+01,9.944842900000000485e-01,1.011408810000000047e+00
2.477152500000000046e+01,9.943546100000000276e-01,1.011370730000000107e+00
2.478541799999999995e+01,9.942299900000000079e-01,1.011327080000000045e+00
2.479931099999999944e+01,9.941105300000000478e-01,1.011278649999999946e+00
2.481320399999999893e+01,9.939962500000000256e-01,1.011225679999999905e+00
2.482709699999999842e+01,9.938871500000000525e-01,1.011168419999999957e+00
2.484099000000000146e+01,9.937833099999999753e-01,1.011107179999999994e+00
2.485488399999999842e+01,9.936848400000000137e-01,1.011042109999999994e+00
2.486877700000000146e+01,9.935918299999999537e-01,1.010973230000000056e+00
2.488267000000000095e+01,9.935042499999999777e-01,1.010900759999999954e+00
2.489656300000000044e+01,9.934221100000000249e-01,1.010825150000000061e+00
2.491045599999999993e+01,9.933453300000000263e-01,1.010746609999999990e+00
2.492434899999999942e+01,9.932737600000000056e-01,1.010665029999999964e+00
2.493824299999999994e+01,9.932073099999999544e-01,1.010581100000000010e+00
2.495213599999999943e+01,9.931457399999999991e-01,1.010494809999999966e+00
2.496602899999999892e+01,9.930894799999999689e-01,1.010404489999999988e+00
2.497992199999999841e+01,9.930389699999999653e-01,1.010310770000000025e+00


==> figures/data/EL_results.csv <==
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.389300000000000083e-02,1.000030559999999902e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.778600000000000167e-02,1.000121950000000037e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.168000000000000177e-02,1.000273619999999974e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.557299999999999740e-02,1.000484750000000034e+00,1.000000000000000000e+00,1.000000000000000000e+00
6.946599999999999997e-02,1.000754310000000036e+00,1.000000000000000000e+00,1.000000000000000000e+00
8.335900000000000254e-02,1.001081019999999988e+00,1.000000000000000000e+00,1.000000000000000000e+00
9.725200000000000511e-02,1.001463430000000043e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.111449999999999938e-01,1.001899859999999975e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.250390000000000112e-01,1.002388459999999926e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.389319999999999999e-01,1.002927209999999958e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.528249999999999886e-01,1.003513950000000099e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.667180000000000051e-01,1.004146369999999955e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.806109999999999938e-01,1.004822050000000022e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.945040000000000102e-01,1.005538440000000033e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.083979999999999999e-01,1.006292919999999924e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.222909999999999886e-01,1.007082779999999955e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.361840000000000050e-01,1.007905260000000025e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.500769999999999937e-01,1.008757530000000013e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.639699999999999824e-01,1.009636729999999982e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.778630000000000266e-01,1.010539960000000015e+00,1.000000000000000000e+00,1.000000000000000000e+00
2.917569999999999886e-01,1.011464340000000073e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.056499999999999773e-01,1.012406949999999917e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.195430000000000215e-01,1.013364879999999912e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.334360000000000102e-01,1.014335250000000022e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.473289999999999988e-01,1.015315189999999923e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.612219999999999875e-01,1.016301860000000001e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.751160000000000050e-01,1.017292480000000054e+00,1.000000000000000000e+00,1.000000000000000000e+00
3.890089999999999937e-01,1.018284299999999920e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.029019999999999824e-01,1.019274610000000081e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.167950000000000266e-01,1.020260780000000089e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.306880000000000153e-01,1.021240230000000082e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.445810000000000040e-01,1.022210449999999993e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.584750000000000214e-01,1.023169020000000096e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.723680000000000101e-01,1.024113580000000079e+00,1.000000000000000000e+00,1.000000000000000000e+00
4.862609999999999988e-01,1.025041850000000032e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.001539999999999875e-01,1.025951630000000003e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.140470000000000317e-01,1.026840839999999977e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.279409999999999936e-01,1.027707439999999917e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.418340000000000378e-01,1.028549520000000106e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.557269999999999710e-01,1.029365260000000060e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.696200000000000152e-01,1.030152919999999916e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.835129999999999484e-01,1.030910860000000095e+00,1.000000000000000000e+00,1.000000000000000000e+00
5.974059999999999926e-01,1.031637570000000004e+00,1.000000000000000000e+00,1.000000000000000000e+00
6.112999999999999545e-01,1.032331590000000077e+00,1.000000000000000000e+00,1.000000000000000000e+00
6.251929999999999987e-01,1.032991610000000060e+00,1.000000000000000000e+00,1.000000000000000000e+00
6.390860000000000429e-01,1.033616400000000102e+00,1.000000000000000000e+00,1.000000000000000000e+00
6.529789999999999761e-01,1.034204820000000025e+00,1.000000000000000000e+00,1.000000000000000000e+00
6.668720000000000203e-01,1.034755869999999911e+00,1.000000000000000000e+00,1.000000000000000000e+00
6.807649999999999535e-01,1.035268620000000084e+00,1.000000000000000000e+00,1.000000000000000000e+00
6.946590000000000265e-01,1.035742270000000076e+00,1.000000000000000000e+00,1.000000000000000000e+00
7.085519999999999596e-01,1.036176100000000044e+00,1.000000000000000000e+00,1.000000000000000000e+00
7.224450000000000038e-01,1.036569510000000083e+00,1.000000000000000000e+00,1.000000000000000000e+00
7.363380000000000480e-01,1.036921989999999960e+00,1.000000000000000000e+00,1.000000000000000000e+00
7.502309999999999812e-01,1.037233169999999927e+00,1.000000000000000000e+00,1.000000000000000000e+00
7.641240000000000254e-01,1.037502729999999929e+00,1.000000000000000000e+00,1.000000000000000000e+00
7.780179999999999874e-01,1.037730480000000011e+00,1.000000000000000000e+00,1.000000000000000000e+00
7.919110000000000316e-01,1.037916339999999993e+00,1.000000000000000000e+00,1.000000000000000000e+00
8.058039999999999647e-01,1.038060310000000097e+00,1.000000000000000000e+00,1.000000000000000000e+00
8.196970000000000089e-01,1.038162489999999938e+00,1.000000000000000000e+00,1.000000000000000000e+00
8.335900000000000531e-01,1.038223080000000076e+00,1.000000000000000000e+00,1.000000000000000000e+00
8.474829999999999863e-01,1.038242389999999959e+00,1.000000000000000000e+00,1.000000000000000000e+00
8.613769999999999483e-01,1.038220790000000004e+00,1.000000000000000000e+00,1.000000000000000000e+00
8.752699999999999925e-01,1.038158769999999897e+00,1.000000000000000000e+00,1.000000000000000000e+00
8.891630000000000367e-01,1.038056890000000010e+00,1.000000000000000000e+00,1.000000000000000000e+00
9.030559999999999699e-01,1.037915799999999944e+00,1.000000000000000000e+00,1.000000000000000000e+00
9.169490000000000141e-01,1.037736250000000027e+00,1.000000000000000000e+00,1.000000000000000000e+00
9.308419999999999472e-01,1.037519049999999998e+00,1.000000000000000000e+00,1.000000000000000000e+00
9.447360000000000202e-01,1.037265090000000001e+00,1.000000000000000000e+00,1.000000000000000000e+00
9.586289999999999534e-01,1.036975339999999912e+00,1.000000000000000000e+00,1.000000000000000000e+00
9.725219999999999976e-01,1.036650840000000073e+00,1.000000000000000000e+00,1.000000000000000000e+00
9.864150000000000418e-01,1.036292699999999956e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.000307999999999975e+00,1.035902089999999998e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.014202000000000048e+00,1.035480240000000052e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.028094999999999981e+00,1.035028449999999989e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.041987999999999914e+00,1.034548060000000103e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.055881000000000070e+00,1.034040450000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.069774000000000003e+00,1.033507060000000033e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.083666999999999936e+00,1.032949370000000089e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.097561000000000009e+00,1.032368890000000095e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.111453999999999942e+00,1.031767160000000016e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.125347000000000097e+00,1.031145750000000083e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.139240000000000030e+00,1.030506259999999896e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.153132999999999964e+00,1.029850280000000007e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.167025999999999897e+00,1.029179459999999935e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.180919999999999970e+00,1.028495399999999949e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.194812999999999903e+00,1.027799769999999890e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.208706000000000058e+00,1.027094179999999968e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.222598999999999991e+00,1.026380269999999983e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.236491999999999924e+00,1.025659670000000023e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.250385000000000080e+00,1.024933990000000072e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.264278999999999931e+00,1.024204820000000016e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.278172000000000086e+00,1.023473740000000021e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.292065000000000019e+00,1.022742290000000054e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.305957999999999952e+00,1.022011980000000042e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.319851000000000107e+00,1.021284290000000095e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.333744000000000041e+00,1.020560659999999897e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.347637999999999892e+00,1.019842490000000046e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.361531000000000047e+00,1.019131119999999946e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.375423999999999980e+00,1.018427849999999912e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.389316999999999913e+00,1.017733929999999898e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.403210000000000068e+00,1.017050540000000058e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.417103000000000002e+00,1.016378809999999966e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.430997000000000074e+00,1.015719779999999961e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.444890000000000008e+00,1.015074449999999961e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.458782999999999941e+00,1.014443729999999988e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.472676000000000096e+00,1.013828439999999942e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.486569000000000029e+00,1.013229340000000089e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.500463000000000102e+00,1.012647099999999911e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.514356000000000035e+00,1.012082289999999940e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.528248999999999969e+00,1.011535389999999923e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.542141999999999902e+00,1.011006789999999933e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.556035000000000057e+00,1.010496760000000105e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.569927999999999990e+00,1.010005470000000072e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.583822000000000063e+00,1.009532990000000074e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.597714999999999996e+00,1.009079260000000033e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.611607999999999929e+00,1.008644099999999932e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.625501000000000085e+00,1.008227200000000101e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.639394000000000018e+00,1.007828139999999983e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.653286999999999951e+00,1.007446319999999895e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.667181000000000024e+00,1.007081050000000033e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.681073999999999957e+00,1.006731449999999972e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.694966999999999890e+00,1.006396499999999916e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.708860000000000046e+00,1.006075030000000092e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.722752999999999979e+00,1.005765720000000085e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.736645999999999912e+00,1.005467040000000090e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.750539999999999985e+00,1.005177339999999919e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.764432999999999918e+00,1.004894739999999898e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.778326000000000073e+00,1.004617209999999927e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.792219000000000007e+00,1.004342489999999977e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.806111999999999940e+00,1.004068139999999998e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.820005000000000095e+00,1.003791539999999927e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.833898999999999946e+00,1.003509959999999923e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.847792000000000101e+00,1.003220629999999947e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.861685000000000034e+00,1.002920899999999893e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.875577999999999967e+00,1.002608380000000077e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.889470999999999901e+00,1.002281119999999914e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.903364000000000056e+00,1.001937649999999902e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.917257999999999907e+00,1.001577069999999958e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.931151000000000062e+00,1.001199020000000051e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.945043999999999995e+00,1.000803740000000053e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.958936999999999928e+00,1.000391990000000009e+00,1.000000000000000000e+00,1.000000000000000000e+00
1.972830000000000084e+00,9.999650599999999612e-01,1.000000000000000000e+00,1.000000000000000000e+00
1.986723999999999934e+00,9.995247000000000437e-01,1.000000000000000000e+00,1.000000000000000000e+00
2.000617000000000090e+00,9.990729999999999889e-01,1.000000000000000000e+00,1.000000000000000000e+00
2.014510000000000023e+00,9.986123599999999767e-01,1.000000000000000000e+00,1.000000000000000000e+00
2.028402999999999956e+00,9.981453399999999920e-01,1.000000000000000000e+00,1.000000000000000000e+00
2.042295999999999889e+00,9.976747000000000254e-01,1.000000000000000000e+00,1.000000000000000000e+00
2.056188999999999822e+00,9.972033999999999621e-01,1.000000000000000000e+00,1.000000000000000000e+00
2.070082999999999895e+00,9.967342999999999620e-01,1.000000000000000000e+00,1.000000000000000000e+00
2.083975999999999829e+00,9.962675199999999620e-01,1.000000000000000000e+00,1.000000000000000000e+00
2.097869000000000206e+00,9.958165700000000120e-01,1.000000000000000000e+00,1.000000000000000000e+00
2.111762000000000139e+00,9.953857699999999475e-01,1.000000009999999939e+00,1.000000000000000000e+00
2.125655000000000072e+00,9.949744799999999945e-01,1.000000009999999939e+00,1.000000000000000000e+00
2.139548000000000005e+00,9.945866899999999955e-01,1.000000009999999939e+00,1.000000001904762126e+00
2.153442000000000078e+00,9.942265300000000527e-01,1.000000009999999939e+00,1.000000007380952738e+00
2.167335000000000012e+00,9.938979199999999903e-01,1.000000009999999939e+00,1.000000009761905506e+00
2.181227999999999945e+00,9.936043700000000145e-01,1.000000009999999939e+00,1.000000010000000605e+00
2.195120999999999878e+00,9.933487899999999815e-01,1.000000020000000100e+00,1.000000010000000605e+00
2.209013999999999811e+00,9.931335199999999919e-01,1.000000020000000100e+00,1.000000010238095927e+00
2.222907000000000188e+00,9.929603900000000261e-01,1.000000020000000100e+00,1.000000013333333992e+00
2.236800999999999817e+00,9.928307200000000554e-01,1.000000030000000040e+00,1.000000017380953343e+00
2.250694000000000194e+00,9.927453800000000106e-01,1.000000030000000040e+00,1.000000019523810568e+00
2.264587000000000128e+00,9.927048099999999931e-01,1.000000030000000040e+00,1.000000020952381830e+00
2.278480000000000061e+00,9.927089799999999631e-01,1.000000039999999979e+00,1.000000026666667097e+00
2.292372999999999994e+00,9.927573600000000331e-01,1.000000039999999979e+00,1.000000029285714742e+00
2.306265999999999927e+00,9.928489400000000131e-01,1.000000049999999918e+00,1.000000034761905354e+00
2.320160000000000000e+00,9.929821899999999868e-01,1.000000060000000079e+00,1.000000038333334063e+00
2.334052999999999933e+00,9.931551299999999971e-01,1.000000070000000019e+00,1.000000046190476555e+00
2.347945999999999867e+00,9.933654800000000229e-01,1.000000079999999958e+00,1.000000051904761822e+00
2.361838999999999800e+00,9.936107600000000373e-01,1.000000089999999897e+00,1.000000059047618794e+00
2.375732000000000177e+00,9.938883800000000157e-01,1.000000100000000058e+00,1.000000068571428091e+00
2.389625000000000110e+00,9.941958300000000026e-01,1.000000119999999937e+00,1.000000079999999958e+00
2.403519000000000183e+00,9.945306299999999711e-01,1.000000130000000098e+00,1.000000091904761801e+00
2.417412000000000116e+00,9.948904299999999923e-01,1.000000159999999916e+00,1.000000105238095127e+00
2.431305000000000049e+00,9.952729200000000054e-01,1.000000180000000016e+00,1.000000121428572086e+00
2.445197999999999983e+00,9.956757600000000208e-01,1.000000210000000056e+00,1.000000140714285335e+00
2.459090999999999916e+00,9.960964799999999508e-01,1.000000240000000096e+00,1.000000164761904786e+00
2.472984999999999989e+00,9.965324899999999930e-01,1.000000280000000075e+00,1.000000190476190598e+00
2.486877999999999922e+00,9.969795599999999869e-01,1.000000320000000054e+00,1.000000222380952097e+00
2.500770999999999855e+00,9.974340099999999820e-01,1.000000369999999972e+00,1.000000258333333836e+00
2.514663999999999788e+00,9.978956300000000335e-01,1.000000430000000051e+00,1.000000300238095274e+00
2.528557000000000166e+00,9.983730600000000344e-01,1.000000500000000070e+00,1.000000350714285835e+00
2.542450000000000099e+00,9.988562699999999905e-01,1.000000570000000089e+00,1.000000408095237603e+00
2.556344000000000172e+00,9.993401600000000329e-01,1.000000659999999986e+00,1.000000475238095099e+00
2.570237000000000105e+00,9.998197399999999568e-01,1.000000769999999983e+00,1.000000553333333153e+00
2.584130000000000038e+00,1.000296040000000053e+00,1.000000879999999981e+00,1.000000644047618792e+00
2.598022999999999971e+00,1.000771220000000072e+00,1.000001020000000018e+00,1.000000747142857138e+00
2.611915999999999904e+00,1.001245820000000064e+00,1.000001169999999995e+00,1.000000866428571777e+00
2.625808999999999838e+00,1.001720079999999902e+00,1.000001340000000072e+00,1.000001002142856921e+00
2.639702999999999911e+00,1.002194189999999985e+00,1.000001539999999967e+00,1.000001156428571125e+00
2.653595999999999844e+00,1.002668289999999907e+00,1.000001759999999962e+00,1.000001330476190331e+00
2.667489000000000221e+00,1.003142509999999987e+00,1.000002000000000058e+00,1.000001529285714286e+00
2.681382000000000154e+00,1.003616870000000105e+00,1.000002279999999910e+00,1.000001749047619182e+00
2.695275000000000087e+00,1.004091339999999999e+00,1.000002580000000085e+00,1.000001996666666670e+00
2.709168000000000021e+00,1.004565780000000075e+00,1.000002920000000017e+00,1.000002273571428457e+00
2.723062000000000094e+00,1.005039889999999936e+00,1.000003299999999928e+00,1.000002582142857532e+00
2.736955000000000027e+00,1.005513260000000075e+00,1.000003720000000040e+00,1.000002923809523603e+00
2.750847999999999960e+00,1.005985310000000021e+00,1.000004179999999909e+00,1.000003304999999898e+00
2.764740999999999893e+00,1.006455289999999891e+00,1.000004700000000080e+00,1.000003726428571271e+00
2.778633999999999826e+00,1.006922309999999987e+00,1.000005260000000007e+00,1.000004192142857073e+00
2.792527000000000204e+00,1.007385339999999907e+00,1.000005889999999953e+00,1.000004708333333214e+00
2.806420999999999832e+00,1.007843220000000040e+00,1.000006579999999978e+00,1.000005277619047561e+00
2.820314000000000210e+00,1.008294770000000007e+00,1.000007349999999962e+00,1.000005907857142828e+00
2.834207000000000143e+00,1.008738820000000036e+00,1.000008189999999964e+00,1.000006602857142823e+00
2.848100000000000076e+00,1.009174110000000013e+00,1.000009120000000085e+00,1.000007369285714542e+00
2.861993000000000009e+00,1.009600119999999990e+00,1.000010150000000042e+00,1.000008213571428328e+00
2.875885999999999942e+00,1.010014109999999965e+00,1.000011280000000058e+00,1.000009146666666737e+00
2.889780000000000015e+00,1.010409160000000028e+00,1.000012530000000011e+00,1.000010174761904791e+00
2.903672999999999949e+00,1.010788349999999891e+00,1.000013899999999900e+00,1.000011308095237972e+00
2.917565999999999882e+00,1.011149910000000096e+00,1.000015419999999988e+00,1.000012556666666663e+00
2.931458999999999815e+00,1.011492660000000043e+00,1.000017090000000053e+00,1.000013935000000354e+00
2.945352000000000192e+00,1.011815200000000026e+00,1.000018929999999973e+00,1.000015452619047451e+00
2.959245999999999821e+00,1.012116039999999995e+00,1.000020960000000070e+00,1.000017125000000506e+00
2.973139000000000198e+00,1.012393590000000065e+00,1.000023190000000062e+00,1.000018970238095273e+00
2.987032000000000131e+00,1.012646139999999972e+00,1.000025649999999988e+00,1.000021000000000049e+00
3.000925000000000065e+00,1.012871950000000076e+00,1.000028350000000010e+00,1.000023238571428275e+00
3.014817999999999998e+00,1.013069159999999913e+00,1.000031330000000107e+00,1.000025701428571168e+00
3.028710999999999931e+00,1.013235890000000028e+00,1.000034599999999996e+00,1.000028414523809417e+00
3.042605000000000004e+00,1.013370289999999896e+00,1.000038200000000099e+00,1.000031399047619285e+00
3.056497999999999937e+00,1.013470560000000020e+00,1.000042160000000013e+00,1.000034684285713960e+00
3.070390999999999870e+00,1.013535230000000009e+00,1.000046510000000000e+00,1.000038297380952512e+00
3.084283999999999804e+00,1.013563320000000045e+00,1.000051280000000098e+00,1.000042268571428750e+00
3.098177000000000181e+00,1.013554740000000010e+00,1.000056529999999944e+00,1.000046634523809264e+00
3.112070000000000114e+00,1.013510370000000105e+00,1.000062280000000081e+00,1.000051430476190717e+00
3.125964000000000187e+00,1.013431879999999952e+00,1.000068579999999985e+00,1.000056696428571312e+00
3.139857000000000120e+00,1.013320439999999989e+00,1.000075489999999956e+00,1.000062476190476390e+00
3.153750000000000053e+00,1.013180210000000026e+00,1.000083059999999913e+00,1.000068814761904790e+00
3.167642999999999986e+00,1.013016429999999968e+00,1.000091349999999935e+00,1.000075765714285803e+00
3.181535999999999920e+00,1.012829020000000080e+00,1.000100420000000101e+00,1.000083382142857191e+00
3.195428999999999853e+00,1.012609909999999891e+00,1.000110330000000047e+00,1.000091722619047774e+00
3.209322999999999926e+00,1.012359400000000020e+00,1.000121169999999893e+00,1.000100851666666957e+00
3.223215999999999859e+00,1.012077810000000078e+00,1.000133010000000100e+00,1.000110838809523672e+00
3.237108999999999792e+00,1.011765260000000000e+00,1.000145929999999961e+00,1.000121756428571373e+00
3.251002000000000169e+00,1.011422370000000015e+00,1.000160029999999978e+00,1.000133685000000217e+00
3.264895000000000103e+00,1.011050580000000032e+00,1.000175400000000048e+00,1.000146710952380502e+00
3.278788000000000036e+00,1.010652150000000082e+00,1.000192160000000108e+00,1.000160924285714570e+00
3.292682000000000109e+00,1.010229629999999990e+00,1.000210400000000055e+00,1.000176426904761939e+00
3.306575000000000042e+00,1.009783799999999898e+00,1.000230249999999987e+00,1.000193322619047365e+00
3.320467999999999975e+00,1.009318289999999951e+00,1.000251849999999942e+00,1.000211727142857443e+00
3.334360999999999908e+00,1.008837570000000072e+00,1.000275320000000079e+00,1.000231760952380977e+00
3.348253999999999841e+00,1.008339139999999912e+00,1.000300820000000090e+00,1.000253556190476179e+00
3.362147000000000219e+00,1.007822640000000103e+00,1.000328509999999893e+00,1.000277252619047541e+00
3.376040999999999848e+00,1.007289930000000000e+00,1.000358550000000069e+00,1.000302999761904843e+00
3.389933999999999781e+00,1.006742980000000065e+00,1.000391129999999906e+00,1.000330960238095424e+00
3.403827000000000158e+00,1.006183789999999911e+00,1.000426430000000089e+00,1.000361303095238297e+00
3.417720000000000091e+00,1.005612629999999896e+00,1.000464660000000006e+00,1.000394211666666866e+00
3.431613000000000024e+00,1.005031070000000026e+00,1.000506050000000036e+00,1.000429884047619122e+00
3.445507000000000097e+00,1.004441429999999968e+00,1.000550819999999952e+00,1.000468525238094930e+00
3.459400000000000031e+00,1.003845459999999967e+00,1.000599220000000011e+00,1.000510361190476205e+00
3.473292999999999964e+00,1.003244250000000060e+00,1.000651509999999966e+00,1.000555623333333033e+00
3.487185999999999897e+00,1.002638689999999944e+00,1.000707980000000052e+00,1.000604567857142913e+00
3.501078999999999830e+00,1.002029810000000021e+00,1.000768909999999901e+00,1.000657461190476161e+00
3.514972000000000207e+00,1.001418799999999942e+00,1.000834629999999947e+00,1.000714585952381164e+00
3.528865999999999836e+00,1.000806920000000044e+00,1.000905469999999964e+00,1.000776245476190596e+00
3.542759000000000214e+00,1.000195509999999954e+00,1.000981780000000043e+00,1.000842758571428348e+00
3.556652000000000147e+00,9.995860300000000143e-01,1.001063929999999935e+00,1.000914466428571625e+00
3.570545000000000080e+00,9.989800199999999686e-01,1.001152320000000095e+00,1.000991726904762125e+00
3.584438000000000013e+00,9.983790599999999849e-01,1.001247369999999970e+00,1.001074919761904880e+00
3.598330999999999946e+00,9.977847199999999583e-01,1.001349510000000054e+00,1.001164449047618810e+00
3.612225000000000019e+00,9.971984099999999795e-01,1.001459199999999994e+00,1.001260735238095334e+00
3.626117999999999952e+00,9.966215200000000385e-01,1.001576940000000082e+00,1.001364229285714114e+00
3.640010999999999886e+00,9.960557799999999462e-01,1.001703240000000106e+00,1.001475401190476067e+00
3.653903999999999819e+00,9.955033100000000301e-01,1.001838639999999891e+00,1.001594749047618915e+00
3.667797000000000196e+00,9.949658000000000113e-01,1.001983690000000093e+00,1.001722796190476217e+00
3.681690000000000129e+00,9.944449100000000152e-01,1.002139010000000052e+00,1.001860091190476698e+00
3.695584000000000202e+00,9.939419000000000448e-01,1.002305199999999896e+00,1.002007212142857373e+00
3.709477000000000135e+00,9.934587400000000068e-01,1.002482929999999994e+00,1.002164764285714327e+00
3.723370000000000068e+00,9.929987599999999803e-01,1.002672860000000110e+00,1.002333381666666856e+00
3.737263000000000002e+00,9.925626600000000410e-01,1.002875710000000087e+00,1.002513728809523830e+00
3.751155999999999935e+00,9.921507600000000204e-01,1.003092230000000029e+00,1.002706501190476107e+00
3.765048999999999868e+00,9.917632699999999746e-01,1.003323189999999920e+00,1.002912423809523723e+00
3.778942999999999941e+00,9.914062999999999626e-01,1.003569380000000066e+00,1.003132253571428656e+00
3.792835999999999874e+00,9.910746900000000359e-01,1.003831649999999964e+00,1.003366781428571608e+00
3.806728999999999807e+00,9.907630800000000182e-01,1.004110870000000100e+00,1.003616826904761838e+00
3.820622000000000185e+00,9.904641199999999479e-01,1.004407940000000110e+00,1.003883245714285666e+00
3.834515000000000118e+00,9.901907100000000295e-01,1.004723779999999955e+00,1.004166922857142819e+00
3.848408000000000051e+00,9.899506300000000536e-01,1.005059380000000058e+00,1.004468778095238157e+00
3.862302000000000124e+00,9.897370699999999966e-01,1.005415720000000013e+00,1.004789765476190588e+00
3.876195000000000057e+00,9.895520799999999451e-01,1.005793839999999939e+00,1.005130872380952445e+00
3.890087999999999990e+00,9.893974399999999614e-01,1.006194800000000056e+00,1.005493116904761619e+00
3.903980999999999923e+00,9.892744900000000063e-01,1.006619699999999895e+00,1.005877551428571604e+00
3.917873999999999857e+00,9.891842299999999977e-01,1.007069650000000038e+00,1.006285259523809428e+00
3.931767999999999930e+00,9.891312300000000279e-01,1.007545829999999976e+00,1.006717359047618832e+00
3.945660999999999863e+00,9.891214999999999868e-01,1.008049399999999984e+00,1.007175000714285673e+00
3.959553999999999796e+00,9.891604800000000086e-01,1.008581579999999978e+00,1.007659360238095436e+00
3.973447000000000173e+00,9.892524700000000504e-01,1.009143609999999969e+00,1.008171646428571488e+00
3.987340000000000106e+00,9.894010899999999831e-01,1.009736760000000011e+00,1.008713097619047705e+00
4.001233000000000040e+00,9.896097799999999944e-01,1.010362320000000036e+00,1.009284980238094986e+00
4.015126999999999668e+00,9.898820200000000291e-01,1.011021589999999915e+00,1.009888586190476500e+00
4.029020000000000046e+00,9.902214099999999686e-01,1.011715909999999941e+00,1.010525233095237896e+00
4.042913000000000423e+00,9.906316299999999853e-01,1.012446619999999964e+00,1.011196254047618703e+00
4.056805999999999912e+00,9.911163200000000506e-01,1.013215090000000096e+00,1.011903010952380999e+00
4.070699000000000289e+00,9.916788600000000509e-01,1.014022699999999944e+00,1.012646880238095459e+00
4.084591999999999778e+00,9.923221199999999742e-01,1.014870839999999941e+00,1.013429256666666944e+00
4.098486000000000296e+00,9.930480000000000418e-01,1.015760910000000017e+00,1.014251548333333197e+00
4.112378999999999785e+00,9.938576300000000474e-01,1.016694310000000101e+00,1.015115169761904967e+00
4.126272000000000162e+00,9.947513300000000447e-01,1.017672450000000062e+00,1.016021549285714087e+00
4.140164999999999651e+00,9.957283599999999790e-01,1.018696719999999889e+00,1.016972122380952026e+00
4.154058000000000028e+00,9.967872100000000346e-01,1.019768540000000057e+00,1.017968320238095359e+00
4.167951000000000406e+00,9.979261400000000171e-01,1.020889280000000010e+00,1.019011566428571491e+00
4.181845000000000034e+00,9.991436799999999785e-01,1.022060339999999901e+00,1.020103292142857221e+00
4.195738000000000412e+00,1.000438780000000083e+00,1.023283079999999901e+00,1.021244926904761874e+00
4.209630999999999901e+00,1.001810840000000091e+00,1.024558840000000082e+00,1.022437889047619120e+00
4.223524000000000278e+00,1.003259539999999950e+00,1.025888949999999911e+00,1.023683577857142701e+00
4.237416999999999767e+00,1.004784799999999922e+00,1.027274699999999985e+00,1.024983369047619108e+00
4.251310000000000144e+00,1.006386500000000073e+00,1.028717380000000015e+00,1.026338612619047908e+00
4.265203999999999773e+00,1.008064400000000083e+00,1.030218199999999973e+00,1.027750650238095309e+00
4.279097000000000151e+00,1.009818319999999936e+00,1.031778379999999995e+00,1.029220797142857080e+00
4.292989999999999640e+00,1.011648249999999916e+00,1.033399079999999914e+00,1.030750330714285790e+00
4.306883000000000017e+00,1.013554489999999975e+00,1.035081389999999990e+00,1.032340487142857199e+00
4.320776000000000394e+00,1.015537630000000080e+00,1.036826409999999976e+00,1.033992470952381115e+00
4.334668999999999883e+00,1.017598599999999909e+00,1.038635140000000012e+00,1.035707443333333311e+00
4.348563000000000400e+00,1.019738489999999942e+00,1.040508549999999977e+00,1.037486514999999887e+00
4.362455999999999889e+00,1.021958450000000074e+00,1.042447539999999950e+00,1.039330750476190390e+00
4.376349000000000267e+00,1.024259620000000037e+00,1.044452970000000036e+00,1.041241162857142522e+00
4.390241999999999756e+00,1.026643060000000052e+00,1.046525619999999934e+00,1.043218718809523660e+00
4.404135000000000133e+00,1.029109669999999976e+00,1.048666190000000054e+00,1.045264335476190354e+00
4.418028999999999762e+00,1.031660250000000056e+00,1.050875329999999996e+00,1.047378864285714251e+00
4.431922000000000139e+00,1.034295390000000037e+00,1.053153599999999912e+00,1.049563076428571051e+00
4.445814999999999628e+00,1.037015500000000090e+00,1.055501479999999992e+00,1.051817663095237831e+00
4.459708000000000006e+00,1.039820760000000011e+00,1.057919339999999986e+00,1.054143240714285668e+00
4.473601000000000383e+00,1.042711130000000042e+00,1.060407469999999908e+00,1.056540341428571450e+00
4.487493999999999872e+00,1.045686349999999987e+00,1.062966049999999996e+00,1.059009407142857073e+00
4.501388000000000389e+00,1.048745929999999937e+00,1.065595120000000007e+00,1.061550783095237982e+00
4.515280999999999878e+00,1.051889159999999990e+00,1.068294599999999983e+00,1.064164693333333522e+00
4.529174000000000255e+00,1.055115119999999962e+00,1.071064280000000091e+00,1.066851242380952636e+00
4.543066999999999744e+00,1.058422640000000081e+00,1.073903779999999974e+00,1.069610403095238027e+00
4.556960000000000122e+00,1.061810369999999892e+00,1.076812539999999929e+00,1.072442006428571348e+00
4.570852999999999611e+00,1.065276740000000055e+00,1.079789859999999990e+00,1.075345729523809579e+00
4.584747000000000128e+00,1.068819970000000064e+00,1.082834800000000097e+00,1.078321068333333521e+00
4.598639999999999617e+00,1.072438079999999960e+00,1.085946269999999991e+00,1.081367353333333448e+00
4.612532999999999994e+00,1.076128909999999994e+00,1.089122939999999984e+00,1.084483753095238034e+00
4.626426000000000371e+00,1.079890100000000075e+00,1.092363299999999926e+00,1.087669234761905024e+00
4.640318999999999861e+00,1.083719110000000097e+00,1.095665619999999896e+00,1.090922544999999966e+00
4.654212000000000238e+00,1.087613240000000037e+00,1.099028010000000055e+00,1.094242236428571546e+00
4.668105999999999867e+00,1.091569629999999957e+00,1.102448370000000066e+00,1.097626609761904515e+00
4.681999000000000244e+00,1.095585290000000045e+00,1.105924469999999937e+00,1.101073727380952549e+00
4.695891999999999733e+00,1.099657139999999922e+00,1.109453950000000022e+00,1.104581482380952329e+00
4.709785000000000110e+00,1.103782019999999919e+00,1.113034379999999990e+00,1.108147670476190116e+00
4.723677999999999599e+00,1.107956750000000046e+00,1.116663289999999975e+00,1.111770023571428734e+00
4.737570999999999977e+00,1.112178169999999966e+00,1.120338209999999890e+00,1.115446215238095062e+00
4.751464999999999606e+00,1.116443199999999969e+00,1.124056750000000049e+00,1.119173879285714435e+00
4.765357999999999983e+00,1.120748889999999998e+00,1.127816670000000077e+00,1.122950639761904457e+00
4.779251000000000360e+00,1.125092500000000051e+00,1.131615880000000018e+00,1.126774179999999959e+00
4.793143999999999849e+00,1.129471499999999962e+00,1.135452569999999994e+00,1.130642332857142662e+00
4.807037000000000226e+00,1.133883720000000039e+00,1.139325240000000017e+00,1.134553179047619098e+00
4.820929999999999715e+00,1.138327290000000103e+00,1.143232739999999970e+00,1.138505192619047479e+00
4.834824000000000233e+00,1.142800770000000021e+00,1.147174300000000091e+00,1.142497290238095431e+00
4.848716999999999722e+00,1.147303149999999938e+00,1.151149610000000045e+00,1.146528829047619435e+00
4.862610000000000099e+00,1.151833820000000008e+00,1.155158769999999890e+00,1.150599590714285636e+00
4.876502999999999588e+00,1.156392630000000032e+00,1.159202330000000059e+00,1.154709865000000280e+00
4.890395999999999965e+00,1.160979820000000107e+00,1.163281229999999944e+00,1.158860550952380608e+00
4.904289000000000343e+00,1.165596010000000016e+00,1.167396780000000023e+00,1.163053075476190301e+00
4.918182999999999971e+00,1.170242100000000063e+00,1.171550560000000019e+00,1.167289434047618979e+00
4.932076000000000349e+00,1.174919180000000063e+00,1.175744359999999933e+00,1.171572198095238493e+00
4.945968999999999838e+00,1.179628459999999990e+00,1.179980030000000069e+00,1.175904314523809280e+00
4.959862000000000215e+00,1.184371059999999920e+00,1.184259350000000044e+00,1.180288937619047518e+00
4.973754999999999704e+00,1.189147930000000075e+00,1.188583890000000087e+00,1.184729443333333521e+00
4.987649000000000221e+00,1.193959640000000100e+00,1.192954800000000093e+00,1.189229240238094842e+00
5.001541999999999710e+00,1.198806220000000033e+00,1.197372649999999927e+00,1.193791526666666769e+00
5.015435000000000088e+00,1.203686950000000033e+00,1.201837210000000100e+00,1.198419388333332947e+00
5.029327999999999577e+00,1.208600209999999953e+00,1.206347279999999911e+00,1.203115171190476396e+00
5.043220999999999954e+00,1.213543279999999891e+00,1.210900510000000097e+00,1.207880349523809516e+00
5.057114000000000331e+00,1.218512150000000016e+00,1.215493189999999890e+00,1.212715099285713860e+00
5.071007999999999960e+00,1.223501450000000101e+00,1.220120129999999969e+00,1.217617999761904768e+00
5.084901000000000337e+00,1.228504250000000075e+00,1.224774569999999896e+00,1.222585511190475982e+00
5.098793999999999826e+00,1.233512060000000021e+00,1.229448069999999893e+00,1.227611886666666097e+00
5.112687000000000204e+00,1.238514729999999897e+00,1.234130479999999919e+00,1.232688896428571379e+00
5.126579999999999693e+00,1.243500489999999958e+00,1.238810009999999906e+00,1.237805677619047362e+00
5.140473000000000070e+00,1.248455969999999970e+00,1.243473260000000025e+00,1.242947853333333352e+00
5.154366999999999699e+00,1.253366360000000013e+00,1.248105339999999952e+00,1.248098739523809231e+00
5.168260000000000076e+00,1.258215480000000053e+00,1.252690070000000100e+00,1.253238480714285785e+00
5.182152999999999565e+00,1.262986039999999921e+00,1.257210200000000055e+00,1.258343962857142895e+00
5.196045999999999943e+00,1.267659850000000032e+00,1.261647659999999949e+00,1.263389995000000043e+00
5.209939000000000320e+00,1.272218129999999947e+00,1.265983859999999961e+00,1.268349811190476517e+00
5.223831999999999809e+00,1.276641860000000017e+00,1.270200119999999933e+00,1.273196077380952751e+00
5.237726000000000326e+00,1.280912159999999966e+00,1.274277990000000083e+00,1.277902564047619149e+00
5.251618999999999815e+00,1.285010779999999908e+00,1.278199780000000008e+00,1.282443498095238610e+00
5.265512000000000192e+00,1.288920649999999890e+00,1.281949039999999984e+00,1.286794568571428155e+00
5.279404999999999681e+00,1.292626419999999943e+00,1.285511140000000108e+00,1.290938689285714203e+00
5.293298000000000059e+00,1.296115080000000086e+00,1.288873799999999958e+00,1.294856931428571611e+00
5.307191000000000436e+00,1.299376510000000096e+00,1.292027569999999903e+00,1.298538707857142427e+00
5.321085000000000065e+00,1.302403930000000098e+00,1.294966300000000015e+00,1.301977064761904668e+00
5.334978000000000442e+00,1.305194200000000082e+00,1.297687320000000089e+00,1.305172113571428261e+00
5.348870999999999931e+00,1.307747889999999913e+00,1.300191520000000045e+00,1.308128289285714230e+00
5.362764000000000308e+00,1.310069139999999965e+00,1.302483239999999931e+00,1.310852776190476465e+00
5.376656999999999798e+00,1.312165379999999937e+00,1.304569960000000028e+00,1.313357396190476090e+00
5.390550000000000175e+00,1.314046840000000049e+00,1.306461920000000054e+00,1.315656395476190177e+00
5.404443999999999804e+00,1.315726090000000070e+00,1.308171689999999998e+00,1.317764594285713908e+00
5.418337000000000181e+00,1.317217520000000031e+00,1.309713670000000052e+00,1.319699781190476262e+00
5.432229999999999670e+00,1.318536799999999953e+00,1.311103719999999973e+00,1.321482034761904734e+00
5.446123000000000047e+00,1.319700490000000004e+00,1.312358799999999937e+00,1.323130735476191200e+00
5.460016000000000425e+00,1.320725699999999891e+00,1.313496680000000083e+00,1.324664759761904564e+00
5.473910000000000053e+00,1.321629780000000087e+00,1.314535779999999932e+00,1.326101234999999878e+00
5.487803000000000431e+00,1.322430189999999950e+00,1.315494860000000044e+00,1.327456049285714146e+00
5.501695999999999920e+00,1.323144230000000032e+00,1.316392849999999948e+00,1.328744857619047925e+00
5.515589000000000297e+00,1.323788790000000049e+00,1.317248519999999923e+00,1.329983570476190646e+00
5.529481999999999786e+00,1.324380190000000068e+00,1.318080059999999998e+00,1.331188623333333432e+00
5.543375000000000163e+00,1.324933899999999998e+00,1.318904709999999980e+00,1.332375470952380736e+00
5.557268999999999792e+00,1.325464310000000090e+00,1.319738419999999968e+00,1.333558744285714415e+00
5.571162000000000170e+00,1.325984419999999941e+00,1.320595629999999909e+00,1.334750064285714632e+00
5.585054999999999659e+00,1.326505519999999994e+00,1.321488959999999935e+00,1.335959073333333302e+00
5.598948000000000036e+00,1.327037379999999933e+00,1.322428860000000039e+00,1.337193493571428471e+00
5.612841000000000413e+00,1.327587939999999911e+00,1.323423199999999911e+00,1.338460555476190583e+00
5.626733999999999902e+00,1.328162969999999943e+00,1.324477139999999942e+00,1.339766435476190454e+00
5.640628000000000419e+00,1.328765760000000018e+00,1.325593449999999951e+00,1.341117689999999474e+00
5.654520999999999908e+00,1.329397069999999959e+00,1.326771689999999948e+00,1.342518092380952321e+00
5.668414000000000286e+00,1.330056549999999893e+00,1.328008239999999951e+00,1.343966987380952549e+00
5.682306999999999775e+00,1.330740819999999935e+00,1.329296100000000092e+00,1.345462642142856824e+00
5.696200000000000152e+00,1.331444290000000086e+00,1.330626440000000077e+00,1.347000137380951923e+00
5.710092999999999641e+00,1.332158149999999930e+00,1.331988500000000020e+00,1.348571682857143017e+00
5.723987000000000158e+00,1.332871630000000085e+00,1.333367729999999973e+00,1.350165087142856990e+00
5.737879999999999647e+00,1.333574440000000028e+00,1.334746039999999967e+00,1.351764270952381164e+00
5.751773000000000025e+00,1.334250520000000106e+00,1.336102740000000066e+00,1.353352312619047648e+00
5.765666000000000402e+00,1.334882200000000019e+00,1.337419120000000072e+00,1.354910261666666393e+00
5.779558999999999891e+00,1.335449869999999928e+00,1.338671500000000014e+00,1.356420177380952330e+00
5.793452000000000268e+00,1.335938340000000002e+00,1.339837930000000066e+00,1.357864154285714164e+00
5.807345999999999897e+00,1.336336060000000048e+00,1.340893289999999904e+00,1.359232191666666534e+00
5.821239000000000274e+00,1.336627650000000056e+00,1.341825609999999891e+00,1.360509458095237934e+00
5.835131999999999763e+00,1.336786269999999943e+00,1.342628369999999904e+00,1.361684072619047559e+00
5.849025000000000141e+00,1.336827559999999915e+00,1.343291130000000111e+00,1.362749310000000325e+00
5.862917999999999630e+00,1.336757109999999971e+00,1.343797579999999936e+00,1.363701171666666490e+00
5.876811000000000007e+00,1.336584589999999961e+00,1.344158619999999971e+00,1.364535421190476550e+00
5.890704999999999636e+00,1.336294829999999934e+00,1.344390710000000100e+00,1.365252695476190548e+00
5.904598000000000013e+00,1.335820470000000038e+00,1.344504549999999909e+00,1.365849995476190459e+00
5.918491000000000390e+00,1.335276200000000024e+00,1.344495720000000061e+00,1.366324849761904492e+00
5.932383999999999880e+00,1.334648540000000105e+00,1.344293820000000084e+00,1.366675866666666295e+00
5.946277000000000257e+00,1.333973969999999953e+00,1.344008359999999902e+00,1.366904233333333663e+00
5.960170999999999886e+00,1.333219390000000004e+00,1.343628229999999979e+00,1.367021671666666549e+00
5.974064000000000263e+00,1.332374799999999970e+00,1.343188669999999973e+00,1.367033948571428237e+00
5.987956999999999752e+00,1.331409129999999941e+00,1.342652060000000036e+00,1.366943651428571771e+00
6.001850000000000129e+00,1.330227159999999964e+00,1.342015769999999941e+00,1.366753556190476004e+00
6.015742999999999618e+00,1.328815859999999960e+00,1.341287609999999964e+00,1.366457133809523716e+00
6.029635999999999996e+00,1.327224270000000095e+00,1.340367910000000107e+00,1.366050016428571601e+00
6.043529999999999625e+00,1.325511520000000054e+00,1.339199269999999942e+00,1.365534625238095323e+00
6.057423000000000002e+00,1.323802909999999944e+00,1.337803899999999935e+00,1.364901320952381036e+00
6.071316000000000379e+00,1.322124920000000037e+00,1.336305470000000106e+00,1.364149892142857201e+00
6.085208999999999868e+00,1.320511519999999939e+00,1.334808929999999894e+00,1.363290060476190169e+00
6.099102000000000245e+00,1.318865299999999907e+00,1.333333780000000024e+00,1.362311725952381147e+00
6.112994999999999735e+00,1.317210079999999950e+00,1.331885959999999924e+00,1.361209689047619076e+00
6.126889000000000252e+00,1.315513900000000014e+00,1.330501610000000001e+00,1.359979571428571843e+00
6.140781999999999741e+00,1.313703999999999983e+00,1.329089710000000091e+00,1.358613464047619068e+00
6.154675000000000118e+00,1.311757719999999905e+00,1.327590980000000087e+00,1.357075571428571159e+00
6.168567999999999607e+00,1.309679749999999920e+00,1.325884719999999906e+00,1.355327019999999605e+00
6.182460999999999984e+00,1.307440909999999956e+00,1.323994740000000059e+00,1.353312279047619526e+00
6.196354000000000362e+00,1.304953229999999964e+00,1.321917790000000092e+00,1.351012499523809751e+00
6.210247999999999990e+00,1.302126059999999974e+00,1.319600389999999956e+00,1.348382565238095410e+00
6.224141000000000368e+00,1.298974000000000073e+00,1.316972239999999905e+00,1.345370290714285488e+00
6.238033999999999857e+00,1.295427200000000001e+00,1.314020430000000017e+00,1.341942485476190328e+00
6.251927000000000234e+00,1.291419780000000017e+00,1.310674370000000089e+00,1.338045613095238062e+00
6.265819999999999723e+00,1.286879740000000050e+00,1.306840390000000074e+00,1.333626106904761688e+00
6.279713000000000100e+00,1.281714460000000111e+00,1.302436029999999967e+00,1.328610319285713937e+00
6.293606999999999729e+00,1.275844589999999945e+00,1.297372140000000007e+00,1.322961396190476036e+00
6.307500000000000107e+00,1.269236620000000038e+00,1.291584049999999984e+00,1.316689771190476144e+00
6.321392999999999596e+00,1.261926179999999897e+00,1.285042369999999989e+00,1.309820845952380797e+00
6.335285999999999973e+00,1.253993090000000032e+00,1.277796479999999901e+00,1.302417405714286103e+00
6.349179000000000350e+00,1.245574760000000003e+00,1.269926679999999974e+00,1.294552037619047580e+00
6.363071999999999839e+00,1.236848680000000034e+00,1.261561479999999902e+00,1.286314416190476040e+00
6.376966000000000356e+00,1.227990469999999945e+00,1.252875849999999902e+00,1.277801584047619121e+00
6.390858999999999845e+00,1.219147739999999924e+00,1.244045789999999929e+00,1.269114940238095235e+00
6.404752000000000223e+00,1.210436599999999974e+00,1.235226949999999935e+00,1.260350005952380892e+00
6.418644999999999712e+00,1.201943540000000032e+00,1.226541730000000108e+00,1.251593232380952436e+00
6.432538000000000089e+00,1.193730139999999995e+00,1.218085000000000084e+00,1.242931181190476186e+00
6.446431999999999718e+00,1.185833109999999913e+00,1.209920829999999947e+00,1.234438643095238097e+00
6.460325000000000095e+00,1.178267090000000072e+00,1.202083269999999926e+00,1.226165820714285593e+00
6.474217999999999584e+00,1.171032230000000007e+00,1.194584169999999945e+00,1.218140474285714259e+00
6.488110999999999962e+00,1.164118409999999937e+00,1.187418869999999904e+00,1.210380815714285685e+00
6.502004000000000339e+00,1.157505629999999952e+00,1.180574100000000071e+00,1.202881528809523815e+00
6.515896999999999828e+00,1.151163399999999948e+00,1.174028089999999969e+00,1.195627949999999773e+00
6.529791000000000345e+00,1.145052430000000010e+00,1.167749539999999975e+00,1.188585666904761862e+00
6.543683999999999834e+00,1.139127629999999947e+00,1.161697980000000019e+00,1.181718993095238313e+00
6.557577000000000211e+00,1.133341460000000023e+00,1.155826680000000106e+00,1.174986403571428584e+00
6.571469999999999700e+00,1.127647829999999907e+00,1.150086369999999913e+00,1.168351801190476102e+00
6.585363000000000078e+00,1.122004779999999924e+00,1.144429310000000033e+00,1.161786503571428764e+00
6.599255999999999567e+00,1.116375499999999965e+00,1.138812200000000052e+00,1.155254974761904752e+00
6.613150000000000084e+00,1.110728460000000029e+00,1.133197519999999958e+00,1.148724349761905072e+00
6.627042999999999573e+00,1.105037159999999963e+00,1.127553580000000055e+00,1.142172180238095081e+00
6.640935999999999950e+00,1.099279850000000058e+00,1.121854090000000026e+00,1.135577355952380740e+00
6.654829000000000327e+00,1.093439770000000033e+00,1.116077860000000088e+00,1.128918460238095500e+00
6.668721999999999817e+00,1.087505809999999906e+00,1.110208960000000022e+00,1.122182517619047859e+00
6.682615000000000194e+00,1.081473040000000108e+00,1.104237399999999925e+00,1.115357678571428313e+00
6.696508999999999823e+00,1.075342889999999940e+00,1.098159789999999969e+00,1.108443178333333723e+00
6.710402000000000200e+00,1.069122640000000013e+00,1.091979430000000084e+00,1.101432627857142688e+00
6.724294999999999689e+00,1.062824589999999958e+00,1.085705879999999901e+00,1.094332988333333256e+00
6.738188000000000066e+00,1.056464899999999929e+00,1.079353889999999927e+00,1.087150767619047498e+00
6.752081000000000444e+00,1.050062559999999978e+00,1.072942279999999915e+00,1.079891725952381032e+00
6.765973999999999933e+00,1.043638480000000035e+00,1.066492709999999899e+00,1.072569580238095011e+00
6.779867999999999562e+00,1.037214920000000040e+00,1.060028799999999993e+00,1.065201553095237896e+00
6.793760999999999939e+00,1.030814909999999918e+00,1.053575399999999940e+00,1.057812103095238543e+00
6.807654000000000316e+00,1.024461910000000087e+00,1.047158100000000092e+00,1.050426489285714693e+00
6.821546999999999805e+00,1.018179319999999999e+00,1.040802750000000110e+00,1.043070185238095249e+00
6.835440000000000182e+00,1.011990219999999940e+00,1.034535079999999940e+00,1.035770162380952319e+00
6.849332999999999672e+00,1.005917090000000069e+00,1.028380290000000086e+00,1.028555609047619557e+00
6.863227000000000189e+00,9.999815899999999758e-01,1.022362800000000016e+00,1.021462452857142766e+00
6.877119999999999678e+00,9.942045299999999752e-01,1.016506020000000010e+00,1.014523769285714305e+00
6.891013000000000055e+00,9.886058599999999474e-01,1.010832289999999967e+00,1.007765342857142699e+00
6.904906000000000432e+00,9.832046700000000028e-01,1.005362810000000051e+00,1.001217157142857195e+00
6.918798999999999921e+00,9.780192800000000464e-01,1.000117649999999969e+00,9.949106740476193478e-01
6.932693000000000438e+00,9.730671800000000315e-01,9.951156899999999972e-01,9.888751964285715790e-01
6.946585999999999927e+00,9.683649100000000232e-01,9.903745400000000254e-01,9.831369738095235844e-01
6.960479000000000305e+00,9.639279800000000176e-01,9.859103799999999751e-01,9.777182523809525572e-01
6.974371999999999794e+00,9.597707199999999661e-01,9.817377400000000254e-01,9.726372635714284343e-01
6.988265000000000171e+00,9.559059800000000440e-01,9.778691900000000548e-01,9.679108492857143586e-01
7.002157999999999660e+00,9.523448599999999598e-01,9.743150699999999498e-01,9.635524428571429212e-01
7.016052000000000177e+00,9.490963500000000330e-01,9.710831300000000166e-01,9.595627692857140456e-01
7.029944999999999666e+00,9.461669299999999616e-01,9.681781600000000099e-01,9.559473502380951837e-01
7.043838000000000044e+00,9.435603099999999577e-01,9.656018100000000048e-01,9.527068573809523988e-01
7.057731000000000421e+00,9.412771100000000279e-01,9.633523600000000187e-01,9.498296719047619741e-01
7.071623999999999910e+00,9.393147600000000264e-01,9.614246899999999707e-01,9.472994997619046398e-01
7.085517000000000287e+00,9.376674099999999790e-01,9.598104600000000319e-01,9.450994130952382610e-01
7.099410999999999916e+00,9.363261800000000079e-01,9.584983200000000148e-01,9.432203119047619655e-01
7.113304000000000293e+00,9.352794199999999725e-01,9.574743199999999899e-01,9.416486738095238840e-01
7.127196999999999782e+00,9.345130699999999457e-01,9.567223599999999939e-01,9.403654473809522907e-01
7.141090000000000160e+00,9.340111599999999514e-01,9.562247099999999778e-01,9.393439997619046355e-01
7.154982999999999649e+00,9.337563100000000338e-01,9.559625099999999875e-01,9.385568933333333641e-01
7.168876000000000026e+00,9.337301999999999547e-01,9.559162399999999726e-01,9.379832361904760774e-01
7.182769999999999655e+00,9.339139699999999822e-01,9.560661700000000485e-01,9.376030047619048347e-01
7.196663000000000032e+00,9.342886400000000036e-01,9.563926799999999950e-01,9.373976728571427053e-01
7.210556000000000409e+00,9.348354399999999620e-01,9.568765900000000268e-01,9.373491330952384848e-01
7.224448999999999899e+00,9.355360600000000026e-01,9.574993800000000110e-01,9.374354138095238875e-01
7.238342000000000276e+00,9.363728599999999735e-01,9.582432899999999698e-01,9.376393145238097748e-01
7.252234999999999765e+00,9.373289900000000285e-01,9.590913899999999881e-01,9.379543400000001085e-01
7.266129000000000282e+00,9.383884799999999693e-01,9.600276199999999704e-01,9.383706923809527201e-01
7.280021999999999771e+00,9.395362099999999828e-01,9.610366900000000268e-01,9.388747219047617332e-01
7.293915000000000148e+00,9.407579200000000252e-01,9.621040499999999884e-01,9.394568100000000310e-01
7.307807999999999637e+00,9.420400700000000072e-01,9.632158699999999740e-01,9.401005942857142417e-01
7.321701000000000015e+00,9.433698200000000256e-01,9.643589599999999873e-01,9.407916459523809616e-01
7.335594000000000392e+00,9.447348500000000149e-01,9.655208100000000071e-01,9.415162952380951022e-01
7.349488000000000021e+00,9.461233000000000004e-01,9.666895800000000483e-01,9.422668561904762319e-01
7.363381000000000398e+00,9.475237100000000190e-01,9.678541000000000505e-01,9.430324142857147152e-01
7.377273999999999887e+00,9.489250099999999577e-01,9.690039000000000291e-01,9.438044664285711871e-01
7.391167000000000264e+00,9.503165399999999874e-01,9.701291800000000354e-01,9.445724245238095174e-01
7.405059999999999754e+00,9.516880699999999971e-01,9.712208199999999847e-01,9.453276273809524399e-01
7.418954000000000271e+00,9.530297500000000088e-01,9.722704399999999580e-01,9.460616735714285630e-01
7.432846999999999760e+00,9.543322300000000036e-01,9.732703999999999800e-01,9.467656904761906356e-01
7.446740000000000137e+00,9.555867300000000508e-01,9.742138500000000478e-01,9.474334957142855895e-01
7.460632999999999626e+00,9.567852399999999813e-01,9.750947399999999599e-01,9.480561211904762198e-01
7.474526000000000003e+00,9.579206799999999689e-01,9.759078100000000422e-01,9.486282485714285784e-01
7.488419000000000381e+00,9.589868000000000281e-01,9.766485599999999989e-01,9.491486928571426507e-01
7.502313000000000009e+00,9.599784099999999487e-01,9.773133999999999988e-01,9.496183678571428199e-01
7.516206000000000387e+00,9.608916100000000071e-01,9.778996800000000489e-01,9.500374147619051746e-01
7.530098999999999876e+00,9.617240000000000233e-01,9.784058500000000214e-01,9.504042180952380070e-01
7.543992000000000253e+00,9.624748899999999718e-01,9.788315499999999947e-01,9.507140223809525947e-01
7.557884999999999742e+00,9.631454600000000088e-01,9.791777200000000292e-01,9.509666716666667075e-01
7.571778000000000119e+00,9.637382199999999788e-01,9.794465700000000163e-01,9.511668452380952488e-01
7.585671999999999748e+00,9.642573800000000528e-01,9.796415400000000329e-01,9.513183728571429354e-01
7.599565000000000126e+00,9.647094400000000292e-01,9.797672499999999784e-01,9.514242292857142402e-01
7.613457999999999615e+00,9.651027100000000303e-01,9.798295000000000199e-01,9.514881435714285240e-01
7.627350999999999992e+00,9.654471999999999499e-01,9.798352500000000465e-01,9.515127726190476531e-01
7.641244000000000369e+00,9.657542599999999755e-01,9.797925400000000451e-01,9.515001023809526171e-01
7.655136999999999858e+00,9.660360000000000058e-01,9.797104500000000105e-01,9.514523578571431051e-01
7.669031000000000375e+00,9.663043199999999944e-01,9.795989999999999975e-01,9.513719497619045340e-01
7.682923999999999864e+00,9.665710400000000480e-01,9.794691100000000317e-01,9.512635769047615986e-01
7.696817000000000242e+00,9.668484600000000206e-01,9.793321600000000071e-01,9.511340180952378986e-01
7.710709999999999731e+00,9.671487699999999910e-01,9.791993100000000450e-01,9.509913847619051452e-01
7.724603000000000108e+00,9.674818899999999555e-01,9.790804699999999805e-01,9.508440121428569647e-01
7.738495999999999597e+00,9.678533999999999748e-01,9.789833300000000404e-01,9.506961397619049237e-01
7.752390000000000114e+00,9.682651199999999792e-01,9.789126799999999795e-01,9.505557545238095818e-01
7.766282999999999603e+00,9.687160599999999899e-01,9.788701499999999944e-01,9.504262140476191778e-01
7.780175999999999981e+00,9.692041700000000315e-01,9.788543800000000239e-01,9.503084178571428176e-01
7.794069000000000358e+00,9.697251000000000065e-01,9.788614799999999505e-01,9.502032545238096040e-01
7.807961999999999847e+00,9.702708700000000075e-01,9.788856400000000013e-01,9.501076840476192498e-01
7.821855000000000224e+00,9.708302100000000268e-01,9.789197699999999669e-01,9.500163145238093021e-01
7.835748999999999853e+00,9.713904700000000059e-01,9.789560499999999665e-01,9.499245195238095185e-01
7.849642000000000230e+00,9.719392500000000323e-01,9.789862299999999573e-01,9.498263364285713939e-01
7.863534999999999719e+00,9.724652599999999980e-01,9.790019599999999489e-01,9.497160997619050748e-01
7.877428000000000097e+00,9.729586799999999647e-01,9.789948299999999826e-01,9.495906045238093895e-01
7.891320999999999586e+00,9.734110299999999549e-01,9.789563300000000412e-01,9.494437764285712511e-01
7.905215000000000103e+00,9.738145900000000355e-01,9.788778000000000201e-01,9.492665078571425052e-01
7.919107999999999592e+00,9.741615599999999819e-01,9.787502799999999725e-01,9.490499042857142298e-01
7.933000999999999969e+00,9.744436600000000448e-01,9.785644300000000406e-01,9.487875152380951249e-01
7.946894000000000347e+00,9.746519999999999628e-01,9.783105500000000010e-01,9.484719871428572979e-01
7.960786999999999836e+00,9.747772099999999496e-01,9.779786499999999494e-01,9.480921850000001427e-01
7.974680000000000213e+00,9.748095399999999744e-01,9.775584400000000285e-01,9.476408649999997769e-01
7.988573999999999842e+00,9.747388500000000455e-01,9.770394999999999497e-01,9.471124242857142939e-01
8.002466999999999331e+00,9.745546499999999668e-01,9.764112799999999925e-01,9.464953361904762108e-01
8.016360000000000596e+00,9.742460899999999535e-01,9.756632100000000030e-01,9.457798273809523426e-01
8.030253000000000085e+00,9.738021300000000435e-01,9.747848500000000360e-01,9.449561521428571087e-01
8.044145999999999574e+00,9.732117799999999708e-01,9.737660099999999597e-01,9.440152304761905144e-01
8.058039000000000840e+00,9.724643400000000382e-01,9.725969500000000156e-01,9.429489283333332139e-01
8.071932999999999581e+00,9.715496500000000424e-01,9.712685100000000293e-01,9.417492373809525086e-01
8.085826000000000846e+00,9.704582699999999562e-01,9.697723400000000105e-01,9.404182799999999398e-01
8.099719000000000335e+00,9.691817000000000348e-01,9.681010399999999683e-01,9.389472750000000811e-01
8.113611999999999824e+00,9.677126299999999626e-01,9.662483499999999781e-01,9.373367169047617242e-01
8.127504999999999313e+00,9.660450999999999899e-01,9.642093099999999861e-01,9.355778957142859564e-01
8.141398000000000579e+00,9.641748199999999880e-01,9.619804400000000477e-01,9.336601061904760135e-01
8.155291999999999319e+00,9.620992800000000011e-01,9.595598899999999709e-01,9.315783126190476660e-01
8.169185000000000585e+00,9.598179300000000413e-01,9.569474799999999615e-01,9.293270921428570253e-01
8.183078000000000074e+00,9.573322199999999560e-01,9.541448399999999941e-01,9.269033945238097649e-01
8.196970999999999563e+00,9.546455400000000147e-01,9.511553099999999761e-01,9.243088169047618541e-01
8.210864000000000829e+00,9.517631399999999520e-01,9.479838999999999904e-01,9.215439461904764151e-01
8.224757000000000318e+00,9.486918899999999821e-01,9.446371599999999757e-01,9.186112038095237686e-01
8.238651000000000835e+00,9.454400499999999763e-01,9.411229800000000534e-01,9.155184530952380495e-01
8.252544000000000324e+00,9.420170300000000330e-01,9.374504299999999457e-01,9.122757230952384111e-01
8.266436999999999813e+00,9.384330800000000306e-01,9.336294699999999613e-01,9.088897099999998508e-01
8.280329999999999302e+00,9.346990200000000470e-01,9.296707699999999797e-01,9.053670007142855525e-01
8.294223000000000567e+00,9.308260099999999815e-01,9.255854599999999710e-01,9.017138416666666823e-01
8.308116000000000057e+00,9.268253199999999525e-01,9.213849100000000014e-01,8.979357478571426965e-01
8.322010000000000574e+00,9.227081299999999597e-01,9.170805499999999943e-01,8.940400526190479535e-01
8.335903000000000063e+00,9.184854099999999466e-01,9.126836900000000474e-01,8.900395485714283073e-01
8.349795999999999552e+00,9.141677499999999457e-01,9.082053500000000223e-01,8.859497071428572568e-01
8.363689000000000817e+00,9.097652999999999990e-01,9.036561699999999808e-01,8.817857383333334020e-01
8.377582000000000306e+00,9.052876800000000390e-01,8.990463199999999544e-01,8.775571542857143470e-01
8.391476000000000823e+00,9.007439600000000102e-01,8.943853800000000076e-01,8.732726240476187396e-01
8.405369000000000312e+00,8.961426099999999506e-01,8.896823499999999552e-01,8.689439792857145406e-01
8.419261999999999802e+00,8.914915199999999817e-01,8.849456399999999778e-01,8.645814730952382510e-01
8.433154999999999291e+00,8.867980100000000254e-01,8.801830000000000487e-01,8.601935430952381001e-01
8.447048000000000556e+00,8.820688500000000154e-01,8.754016300000000417e-01,8.557882469047619622e-01
8.460941000000000045e+00,8.773103100000000376e-01,8.706081599999999643e-01,8.513741395238099141e-01
8.474835000000000562e+00,8.725282199999999655e-01,8.658087399999999656e-01,8.469604430952379914e-01
8.488728000000000051e+00,8.677280200000000443e-01,8.610091100000000219e-01,8.425554450000001250e-01
8.502620999999999540e+00,8.629148599999999503e-01,8.562146200000000373e-01,8.381658897619048698e-01
8.516514000000000806e+00,8.580936000000000119e-01,8.514303800000000422e-01,8.338001928571427968e-01
8.530407000000000295e+00,8.532689399999999758e-01,8.466612700000000213e-01,8.294639216666664927e-01
8.544299999999999784e+00,8.484454700000000349e-01,8.419120900000000018e-01,8.251601233333332175e-01
8.558194000000000301e+00,8.436277300000000201e-01,8.371875800000000423e-01,8.208922352380954024e-01
8.572086999999999790e+00,8.388202799999999737e-01,8.324924900000000294e-01,8.166645814285713456e-01
8.585979999999999279e+00,8.340277799999999964e-01,8.278316500000000300e-01,8.124828240476189567e-01
8.599873000000000545e+00,8.292549700000000357e-01,8.232100199999999868e-01,8.083534761904761501e-01
8.613766000000000034e+00,8.245067799999999947e-01,8.186327599999999594e-01,8.042800640476188700e-01
8.627658999999999523e+00,8.197883999999999727e-01,8.141052600000000528e-01,8.002656152380952514e-01
8.641553000000000040e+00,8.151052600000000536e-01,8.096331199999999839e-01,7.963154511904761979e-01
8.655445999999999529e+00,8.104630499999999627e-01,8.052221899999999488e-01,7.924362685714283483e-01
8.669339000000000794e+00,8.058677699999999833e-01,8.008785600000000171e-01,7.886342828571428765e-01
8.683232000000000284e+00,8.013256899999999794e-01,7.966087600000000268e-01,7.849134785714282359e-01
8.697124999999999773e+00,7.968435499999999561e-01,7.924196199999999912e-01,7.812808352380953281e-01
8.711017999999999262e+00,7.924284400000000117e-01,7.883181599999999900e-01,7.777439433333331875e-01
8.724911999999999779e+00,7.880876799999999571e-01,7.843116500000000268e-01,7.743117628571428712e-01
8.738804999999999268e+00,7.838289299999999793e-01,7.804077600000000059e-01,7.709904447619048140e-01
8.752698000000000533e+00,7.796602599999999939e-01,7.766146699999999514e-01,7.677883219047617613e-01
8.766591000000000022e+00,7.755903400000000447e-01,7.729410199999999787e-01,7.647140283333333510e-01
8.780483999999999511e+00,7.716281099999999782e-01,7.693950200000000406e-01,7.617747161904760977e-01
8.794377000000000777e+00,7.677821500000000521e-01,7.659853699999999987e-01,7.589774714285714152e-01
8.808270999999999518e+00,7.640616599999999758e-01,7.627212399999999670e-01,7.563273135714285722e-01
8.822164000000000783e+00,7.604763799999999518e-01,7.596122199999999491e-01,7.538282578571429138e-01
8.836057000000000272e+00,7.570365599999999695e-01,7.566679299999999886e-01,7.514849414285713625e-01
8.849949999999999761e+00,7.537509399999999804e-01,7.538953400000000249e-01,7.493063473809524755e-01
8.863842999999999250e+00,7.506270200000000337e-01,7.513027799999999479e-01,7.472944697619049448e-01
8.877736999999999767e+00,7.476730000000000320e-01,7.488973799999999459e-01,7.454455590476192217e-01
8.891629999999999256e+00,7.448972400000000160e-01,7.466855000000000020e-01,7.437571992857142655e-01
8.905523000000000522e+00,7.423058200000000051e-01,7.446707799999999766e-01,7.422257842857143961e-01
8.919416000000000011e+00,7.398991999999999791e-01,7.428524899999999764e-01,7.408447661904760118e-01
8.933308999999999500e+00,7.376809800000000417e-01,7.412334099999999815e-01,7.396097783333333009e-01
8.947202000000000766e+00,7.356509100000000467e-01,7.398095999999999561e-01,7.385197973809521921e-01
8.961095999999999506e+00,7.338106100000000298e-01,7.385799899999999640e-01,7.375732271428572240e-01
8.974989000000000772e+00,7.321537599999999868e-01,7.375363600000000019e-01,7.367672223809522691e-01
8.988882000000000261e+00,7.306720500000000174e-01,7.366710600000000442e-01,7.360958090476190652e-01
9.002774999999999750e+00,7.293656299999999870e-01,7.359797700000000331e-01,7.355599971428571360e-01
9.016667999999999239e+00,7.282389099999999615e-01,7.354599200000000447e-01,7.351514635714286872e-01
9.030561000000000504e+00,7.272842600000000157e-01,7.351116100000000264e-01,7.348644804761905736e-01
9.044454999999999245e+00,7.264817399999999870e-01,7.349147400000000108e-01,7.346916959523808188e-01
9.058348000000000511e+00,7.258211300000000366e-01,7.348594999999999988e-01,7.346365219047620299e-01
9.072241000000000000e+00,7.252965200000000001e-01,7.349368899999999538e-01,7.347012864285714651e-01
9.086133999999999489e+00,7.249369799999999531e-01,7.351387700000000525e-01,7.348883569047618414e-01
9.100027000000000754e+00,7.247287700000000221e-01,7.354826500000000156e-01,7.351891447619045561e-01
9.113920000000000243e+00,7.246434600000000170e-01,7.359554400000000163e-01,7.355921152380953121e-01
9.127814000000000760e+00,7.246920500000000320e-01,7.365163799999999705e-01,7.360926580952380505e-01
9.141707000000000249e+00,7.248601599999999756e-01,7.371715100000000298e-01,7.366971811904760026e-01
9.155599999999999739e+00,7.251424400000000547e-01,7.379278400000000016e-01,7.374075849999999210e-01
9.169492999999999228e+00,7.254744100000000140e-01,7.387765699999999658e-01,7.382229835714282373e-01
9.183386000000000493e+00,7.259173399999999665e-01,7.397017900000000257e-01,7.391422599999999399e-01
9.197278999999999982e+00,7.264183100000000115e-01,7.406540600000000030e-01,7.401546738095239331e-01
9.211173000000000499e+00,7.270251699999999984e-01,7.416548499999999766e-01,7.412586866666666108e-01
9.225065999999999988e+00,7.277454500000000159e-01,7.426818800000000165e-01,7.424517802380951048e-01
9.238958999999999477e+00,7.285823200000000055e-01,7.437710699999999786e-01,7.437389280952381165e-01
9.252852000000000743e+00,7.295367900000000461e-01,7.449641299999999466e-01,7.451345700000000516e-01
9.266745000000000232e+00,7.305801699999999732e-01,7.462561100000000280e-01,7.466485107142860622e-01
9.280637999999999721e+00,7.317556200000000510e-01,7.476564999999999461e-01,7.482780971428572014e-01
9.294532000000000238e+00,7.329974400000000001e-01,7.491715199999999797e-01,7.500275078571426723e-01
9.308424999999999727e+00,7.342903899999999595e-01,7.508145000000000513e-01,7.519060504761904129e-01
9.322317999999999216e+00,7.356422999999999712e-01,7.525644000000000222e-01,7.539211047619048811e-01
9.336211000000000482e+00,7.370954899999999643e-01,7.544596599999999764e-01,7.560850661904761072e-01
9.350103999999999971e+00,7.386516499999999930e-01,7.565170399999999740e-01,7.584081295238097598e-01
9.363998000000000488e+00,7.403848100000000043e-01,7.587542999999999926e-01,7.608961623809521457e-01
9.377890999999999977e+00,7.423093100000000000e-01,7.611936099999999650e-01,7.635465940476190427e-01
9.391783999999999466e+00,7.444311900000000204e-01,7.638609499999999830e-01,7.663577261904758187e-01
9.405677000000000731e+00,7.467425800000000446e-01,7.667773900000000031e-01,7.693261461904763454e-01
9.419570000000000221e+00,7.492420600000000430e-01,7.699481700000000428e-01,7.724567566666669105e-01
9.433462999999999710e+00,7.519419499999999701e-01,7.733534199999999581e-01,7.757395421428570081e-01
9.447357000000000227e+00,7.548512400000000344e-01,7.769605699999999615e-01,7.791590788095238418e-01
9.461249999999999716e+00,7.579675200000000057e-01,7.807316899999999782e-01,7.827002338095238043e-01
9.475142999999999205e+00,7.612733499999999598e-01,7.846250200000000063e-01,7.863510457142857124e-01
9.489036000000000470e+00,7.647442300000000248e-01,7.885977899999999652e-01,7.900926026190477902e-01
9.502928999999999959e+00,7.683499099999999693e-01,7.926148200000000532e-01,7.939026128571426977e-01
9.516821999999999449e+00,7.720591999999999455e-01,7.966491900000000070e-01,7.977563042857144238e-01
9.530715999999999966e+00,7.758403400000000172e-01,8.006763700000000261e-01,8.016314161904760649e-01
9.544608999999999455e+00,7.796636999999999595e-01,8.046752099999999741e-01,8.055118707142857604e-01
9.558502000000000720e+00,7.835045499999999663e-01,8.086303999999999714e-01,8.093862004761905871e-01
9.572395000000000209e+00,7.873451599999999884e-01,8.125328099999999942e-01,8.132439838095238960e-01
9.586287999999999698e+00,7.911727600000000304e-01,8.163772799999999830e-01,8.170720352380952400e-01
9.600180999999999187e+00,7.949792500000000262e-01,8.201614299999999691e-01,8.208625611904759589e-01
9.614074999999999704e+00,7.987588599999999595e-01,8.238847099999999646e-01,8.246152700000001223e-01
9.627967999999999194e+00,8.025077099999999852e-01,8.275486600000000470e-01,8.283256776190477400e-01
9.641861000000000459e+00,8.062236900000000484e-01,8.311568999999999763e-01,8.319914830952380713e-01
9.655753999999999948e+00,8.099063600000000473e-01,8.347146500000000024e-01,8.356118561904763986e-01
9.669646999999999437e+00,8.135567099999999607e-01,8.382277200000000095e-01,8.391861697619047433e-01
9.683540000000000703e+00,8.171767100000000283e-01,8.417015700000000100e-01,8.427114602380954000e-01
9.697433999999999443e+00,8.207685799999999698e-01,8.451404900000000220e-01,8.461862197619047787e-01
9.711327000000000709e+00,8.243346599999999968e-01,8.485474699999999704e-01,8.496116383333335298e-01
9.725220000000000198e+00,8.278770300000000137e-01,8.519244000000000261e-01,8.529886459523811082e-01
9.739112999999999687e+00,8.313973300000000455e-01,8.552721800000000485e-01,8.563160516666666888e-01
9.753005999999999176e+00,8.348966300000000285e-01,8.585909000000000457e-01,8.595918997619046431e-01
9.766899000000000441e+00,8.383754300000000326e-01,8.618798600000000532e-01,8.628152721428570260e-01
9.780792999999999182e+00,8.418335399999999913e-01,8.651374299999999851e-01,8.659835190476192768e-01
9.794686000000000448e+00,8.452700300000000055e-01,8.683609399999999701e-01,8.690934309523808965e-01
9.808578999999999937e+00,8.486830499999999944e-01,8.715465000000000018e-01,8.721398142857141877e-01
9.822471999999999426e+00,8.520698300000000280e-01,8.746891799999999551e-01,8.751204192857144903e-01
9.836365000000000691e+00,8.554267899999999925e-01,8.777832899999999938e-01,8.780314138095237642e-01
9.850258999999999432e+00,8.587498000000000076e-01,8.808228399999999958e-01,8.808719038095237375e-01
9.864152000000000697e+00,8.620343900000000392e-01,8.838019700000000478e-01,8.836369757142854553e-01
9.878045000000000186e+00,8.652760900000000532e-01,8.867152900000000448e-01,8.863239330952380479e-01
9.891937999999999676e+00,8.684705099999999733e-01,8.895580400000000498e-01,8.889301192857143041e-01
9.905830999999999165e+00,8.716134700000000013e-01,8.923261000000000109e-01,8.914566454761905234e-01
9.919724000000000430e+00,8.747009700000000221e-01,8.950159600000000548e-01,8.939039126190474471e-01
9.933617999999999171e+00,8.777291299999999685e-01,8.976245699999999550e-01,8.962703738095237904e-01
9.947511000000000436e+00,8.806942500000000118e-01,9.001493200000000305e-01,8.985541480952382587e-01
9.961403999999999925e+00,8.835927599999999771e-01,9.025880200000000464e-01,9.007569966666666428e-01
9.975296999999999414e+00,8.864213399999999465e-01,9.049389100000000408e-01,9.028777550000000041e-01
9.989190000000000680e+00,8.891770300000000349e-01,9.072007399999999500e-01,9.049155940476190096e-01
1.000308300000000017e+01,8.918572399999999956e-01,9.093727000000000338e-01,9.068744497619048994e-01
1.001697700000000069e+01,8.944598400000000060e-01,9.114544300000000376e-01,9.087547121428571906e-01
1.003087000000000018e+01,8.969831200000000226e-01,9.134459600000000012e-01,9.105540014285713468e-01
1.004476299999999966e+01,8.994257799999999525e-01,9.153475800000000495e-01,9.122690940476191335e-01
1.005865599999999915e+01,9.017868999999999469e-01,9.171597799999999800e-01,9.139008440476190653e-01
1.007254900000000042e+01,9.040658400000000094e-01,9.188832300000000508e-01,9.154516126190477276e-01
1.008644199999999991e+01,9.062622700000000364e-01,9.205186600000000441e-01,9.169255271428572440e-01
1.010033600000000042e+01,9.083760699999999799e-01,9.220669099999999618e-01,9.183227140476187822e-01
1.011422899999999991e+01,9.104073599999999988e-01,9.235288600000000070e-01,9.196444114285711180e-01
1.012812199999999940e+01,9.123564400000000463e-01,9.249054199999999781e-01,9.208893197619051341e-01
1.014201500000000067e+01,9.142237300000000122e-01,9.261975000000000069e-01,9.220557638095236985e-01
1.015590800000000016e+01,9.160097900000000459e-01,9.274060400000000426e-01,9.231432216666666246e-01
1.016980099999999965e+01,9.177152699999999719e-01,9.285319499999999948e-01,9.241572666666665326e-01
1.018369500000000016e+01,9.193408699999999767e-01,9.295761099999999555e-01,9.251083914285710419e-01
1.019758799999999965e+01,9.208873600000000437e-01,9.305394099999999558e-01,9.259978550000000919e-01
1.021148099999999914e+01,9.223555300000000345e-01,9.314227499999999660e-01,9.268242078571428122e-01
1.022537400000000041e+01,9.237462300000000015e-01,9.322270400000000068e-01,9.275859742857144319e-01
1.023926699999999990e+01,9.250603499999999757e-01,9.329532699999999457e-01,9.282809542857141105e-01
1.025315999999999939e+01,9.262988300000000175e-01,9.336024800000000123e-01,9.289105276190476879e-01
1.026705399999999990e+01,9.274626700000000445e-01,9.341758500000000298e-01,9.294764714285713714e-01
1.028094699999999939e+01,9.285529099999999536e-01,9.346746500000000513e-01,9.299791469047620218e-01
1.029484000000000066e+01,9.295706599999999931e-01,9.351003300000000351e-01,9.304190521428569172e-01
1.030873300000000015e+01,9.305170799999999964e-01,9.354544500000000484e-01,9.307967264285718079e-01
1.032262599999999964e+01,9.313933800000000485e-01,9.357387700000000530e-01,9.311182766666666888e-01
1.033652000000000015e+01,9.322008299999999803e-01,9.359551900000000479e-01,9.313871252380950816e-01
1.035041299999999964e+01,9.329407600000000356e-01,9.361058100000000382e-01,9.316037188095238619e-01
1.036430599999999913e+01,9.336145500000000430e-01,9.361928900000000553e-01,9.317678564285711840e-01
1.037819900000000040e+01,9.342236299999999716e-01,9.362188599999999861e-01,9.318809838095238884e-01
1.039209199999999989e+01,9.347695099999999702e-01,9.361863099999999660e-01,9.319490054761904174e-01
1.040598499999999937e+01,9.352537499999999948e-01,9.360979699999999459e-01,9.319767333333334181e-01
1.041987899999999989e+01,9.356779800000000202e-01,9.359567100000000250e-01,9.319647080952383478e-01
1.043377199999999938e+01,9.360438700000000001e-01,9.357655499999999460e-01,9.319181761904761219e-01
1.044766500000000065e+01,9.363531800000000072e-01,9.355275699999999750e-01,9.318396809523810109e-01
1.046155800000000013e+01,9.366077200000000325e-01,9.352459800000000323e-01,9.317326266666670076e-01
1.047545099999999962e+01,9.368093600000000354e-01,9.349240500000000065e-01,9.316001688095241207e-01
1.048934399999999911e+01,9.369600500000000443e-01,9.345650899999999872e-01,9.314441033333332731e-01
1.050323799999999963e+01,9.370617900000000056e-01,9.341724900000000220e-01,9.312691216666664218e-01
1.051713099999999912e+01,9.371166499999999955e-01,9.337496199999999469e-01,9.310802849999999520e-01
1.053102400000000038e+01,9.371267599999999476e-01,9.332998799999999706e-01,9.308803742857145735e-01
1.054491699999999987e+01,9.370943200000000362e-01,9.328266499999999795e-01,9.306721649999997181e-01
1.055880999999999936e+01,9.370215800000000206e-01,9.323333000000000315e-01,9.304609733333334409e-01
1.057270300000000063e+01,9.369108600000000120e-01,9.318231300000000550e-01,9.302494611904761346e-01
1.058659699999999937e+01,9.367645300000000397e-01,9.312994399999999784e-01,9.300407314285714655e-01
1.060049000000000063e+01,9.365850100000000511e-01,9.307654499999999942e-01,9.298380176190473856e-01
1.061438300000000012e+01,9.363747799999999621e-01,9.302243300000000437e-01,9.296429711904760085e-01
1.062827599999999961e+01,9.361363700000000510e-01,9.296792000000000389e-01,9.294598297619047766e-01
1.064216900000000088e+01,9.358723599999999587e-01,9.291331200000000345e-01,9.292921597619047125e-01
1.065606200000000037e+01,9.355853600000000325e-01,9.285890799999999556e-01,9.291432326190474100e-01
1.066995600000000088e+01,9.352780499999999719e-01,9.280500099999999808e-01,9.290159788095235793e-01
1.068384900000000037e+01,9.349531199999999709e-01,9.275187700000000479e-01,9.289125783333331832e-01
1.069774199999999986e+01,9.346132900000000410e-01,9.269981699999999547e-01,9.288343909523814057e-01
1.071163499999999935e+01,9.342613400000000512e-01,9.264909099999999453e-01,9.287805526190473504e-01
1.072552800000000062e+01,9.339000299999999921e-01,9.259996400000000127e-01,9.287519519047618966e-01
1.073942100000000011e+01,9.335321300000000155e-01,9.255269299999999699e-01,9.287487388095236884e-01
1.075331500000000062e+01,9.331604300000000407e-01,9.250752199999999759e-01,9.287715428571425846e-01
1.076720800000000011e+01,9.327876699999999577e-01,9.246469099999999885e-01,9.288220630952379597e-01
1.078110099999999960e+01,9.324165800000000504e-01,9.242442499999999894e-01,9.289009809523808281e-01
1.079499400000000087e+01,9.320498200000000288e-01,9.238694299999999915e-01,9.290095788095238394e-01
1.080888700000000036e+01,9.316900000000000182e-01,9.235244999999999704e-01,9.291502980952383028e-01
1.082278100000000087e+01,9.313396299999999739e-01,9.232114000000000154e-01,9.293283502380950134e-01
1.083667400000000036e+01,9.310011299999999546e-01,9.229319700000000459e-01,9.295499235714285158e-01
1.085056699999999985e+01,9.306768100000000210e-01,9.226878899999999550e-01,9.298131483333332836e-01
1.086445999999999934e+01,9.303688500000000250e-01,9.224807400000000213e-01,9.301182390476189221e-01
1.087835300000000061e+01,9.300792599999999632e-01,9.223119400000000523e-01,9.304642247619047124e-01
1.089224600000000009e+01,9.298099399999999459e-01,9.221827700000000405e-01,9.308499357142855368e-01
1.090614000000000061e+01,9.295626000000000166e-01,9.220943700000000520e-01,9.312773473809523583e-01
1.092003300000000010e+01,9.293387800000000309e-01,9.220477400000000046e-01,9.317484335714285582e-01
1.093392599999999959e+01,9.291398899999999683e-01,9.220437000000000216e-01,9.322642614285712170e-01
1.094781900000000086e+01,9.289671299999999743e-01,9.220829799999999965e-01,9.328261680952382173e-01
1.096171200000000034e+01,9.288215800000000355e-01,9.221661100000000388e-01,9.334376683333331925e-01
1.097560499999999983e+01,9.287041400000000113e-01,9.222935399999999673e-01,9.341000902380953708e-01
1.098949900000000035e+01,9.286155999999999855e-01,9.224655699999999570e-01,9.348120716666666885e-01
1.100339199999999984e+01,9.285566299999999940e-01,9.226823899999999634e-01,9.355729928571427934e-01
1.101728499999999933e+01,9.285278000000000143e-01,9.229441099999999842e-01,9.363817757142859355e-01
1.103117800000000059e+01,9.285295900000000158e-01,9.232507500000000089e-01,9.372376707142857644e-01
1.104507100000000008e+01,9.285624399999999889e-01,9.236022600000000082e-01,9.381394852380952054e-01
1.105896399999999957e+01,9.286267599999999955e-01,9.239985499999999741e-01,9.390880504761904835e-01
1.107285800000000009e+01,9.287229399999999968e-01,9.244394900000000304e-01,9.400826114285715240e-01
1.108675099999999958e+01,9.288513800000000042e-01,9.249249499999999680e-01,9.411221683333330645e-01
1.110064400000000084e+01,9.290124800000000294e-01,9.254547899999999716e-01,9.422069230952383467e-01
1.111453700000000033e+01,9.292067000000000521e-01,9.260289099999999829e-01,9.433349647619050371e-01
1.112842999999999982e+01,9.294344900000000020e-01,9.266472399999999832e-01,9.445045583333331329e-01
1.114232299999999931e+01,9.296963900000000391e-01,9.273097599999999829e-01,9.457143002380948849e-01
1.115621699999999983e+01,9.299929200000000007e-01,9.280165200000000114e-01,9.469615607142861657e-01
1.117010999999999932e+01,9.303246499999999752e-01,9.287676200000000160e-01,9.482451842857144708e-01
1.118400300000000058e+01,9.306921599999999906e-01,9.295632299999999626e-01,9.495640495238093504e-01
1.119789600000000007e+01,9.310960200000000242e-01,9.304035800000000078e-01,9.509175092857139466e-01
1.121178899999999956e+01,9.315368000000000537e-01,9.312889199999999645e-01,9.523070419047618973e-01
1.122568200000000083e+01,9.320150099999999771e-01,9.322195500000000079e-01,9.537302528571431903e-01
1.123957599999999957e+01,9.325311299999999859e-01,9.331957400000000513e-01,9.551841347619048905e-01
1.125346900000000083e+01,9.330855799999999700e-01,9.342177600000000082e-01,9.566674350000001770e-01
1.126736200000000032e+01,9.336786700000000438e-01,9.352857900000000058e-01,9.581776349999999720e-01
1.128125499999999981e+01,9.343106599999999595e-01,9.363999699999999704e-01,9.597125819047620521e-01
1.129514799999999930e+01,9.349816600000000477e-01,9.375602899999999629e-01,9.612721330952380683e-01
1.130904199999999982e+01,9.356917099999999543e-01,9.387666300000000463e-01,9.628550609523810477e-01
1.132293499999999931e+01,9.364407200000000042e-01,9.400187399999999638e-01,9.644602447619048391e-01
1.133682800000000057e+01,9.372284800000000304e-01,9.413161799999999468e-01,9.660867730952380494e-01
1.135072100000000006e+01,9.380546800000000296e-01,9.426583400000000390e-01,9.677335040476189310e-01
1.136461399999999955e+01,9.389188899999999505e-01,9.440444199999999952e-01,9.693981388095236351e-01
1.137850700000000082e+01,9.398205800000000165e-01,9.454734399999999983e-01,9.710783554761904801e-01
1.139240099999999956e+01,9.407591499999999884e-01,9.469442200000000032e-01,9.727738157142856723e-01
1.140629400000000082e+01,9.417339000000000127e-01,9.484553900000000093e-01,9.744822916666667778e-01
1.142018700000000031e+01,9.427440799999999843e-01,9.500053800000000104e-01,9.762012533333332964e-01
1.143407999999999980e+01,9.437888800000000522e-01,9.515924599999999733e-01,9.779279938095237767e-01
1.144797299999999929e+01,9.448674599999999923e-01,9.532147100000000206e-01,9.796599716666664071e-01
1.146186600000000055e+01,9.459789400000000459e-01,9.548700300000000363e-01,9.813941469047617883e-01
1.147575999999999929e+01,9.471224299999999596e-01,9.565561900000000284e-01,9.831275721428569536e-01
1.148965300000000056e+01,9.482970299999999853e-01,9.582707999999999782e-01,9.848586933333335347e-01
1.150354600000000005e+01,9.495018200000000519e-01,9.600113399999999908e-01,9.865866761904760196e-01
1.151743899999999954e+01,9.507358700000000384e-01,9.617752000000000523e-01,9.883096097619049614e-01
1.153133200000000080e+01,9.519982200000000061e-01,9.635596600000000400e-01,9.900256219047623985e-01
1.154522500000000029e+01,9.532879100000000161e-01,9.653619599999999634e-01,9.917284964285716375e-01
1.155911900000000081e+01,9.546039400000000397e-01,9.671793400000000540e-01,9.934122745238092023e-01
1.157301200000000030e+01,9.559452499999999686e-01,9.690090199999999987e-01,9.950787604761904825e-01
1.158690499999999979e+01,9.573107499999999881e-01,9.708482899999999471e-01,9.967297164285712219e-01
1.160079799999999928e+01,9.586992699999999923e-01,9.726945200000000069e-01,9.983628642857144131e-01
1.161469100000000054e+01,9.601095699999999677e-01,9.745452300000000401e-01,9.999731902380952775e-01
1.162858400000000003e+01,9.615403500000000436e-01,9.763980599999999566e-01,1.001560301666666541e+00
1.164247800000000055e+01,9.629902099999999576e-01,9.782508500000000051e-01,1.003123644761904742e+00
1.165637100000000004e+01,9.644576700000000447e-01,9.801016500000000464e-01,1.004662705238095199e+00
1.167026399999999953e+01,9.659411900000000051e-01,9.819486600000000287e-01,1.006177197619047448e+00
1.168415700000000079e+01,9.674391599999999647e-01,9.837902800000000170e-01,1.007666369999999922e+00
1.169805000000000028e+01,9.689499000000000306e-01,9.856250500000000025e-01,1.009129256904762073e+00
1.171194299999999977e+01,9.704717200000000377e-01,9.874516199999999744e-01,1.010565230000000092e+00
1.172583700000000029e+01,9.720028800000000135e-01,9.892687399999999798e-01,1.011973702380952522e+00
1.173972999999999978e+01,9.735416099999999462e-01,9.910751599999999550e-01,1.013355064047619214e+00
1.175362299999999927e+01,9.750861400000000456e-01,9.928696299999999475e-01,1.014710287619047246e+00
1.176751600000000053e+01,9.766347199999999562e-01,9.946508099999999963e-01,1.016037846666666633e+00
1.178140900000000002e+01,9.781855499999999592e-01,9.964172799999999608e-01,1.017332895476190213e+00
1.179530300000000054e+01,9.797368300000000030e-01,9.981674699999999456e-01,1.018597143809523820e+00
1.180919600000000003e+01,9.812867600000000357e-01,9.998996300000000392e-01,1.019831264047619257e+00
1.182308899999999952e+01,9.828334499999999974e-01,1.001611830000000092e+00,1.021031478095237643e+00
1.183698200000000078e+01,9.843750000000000000e-01,1.003301919999999958e+00,1.022204064523809297e+00
1.185087500000000027e+01,9.859094600000000153e-01,1.004967589999999911e+00,1.023349171428571180e+00
1.186476799999999976e+01,9.874348299999999856e-01,1.006606410000000063e+00,1.024463503571428458e+00
1.187866200000000028e+01,9.889490600000000464e-01,1.008215939999999922e+00,1.025542419285714546e+00
1.189255499999999977e+01,9.904500699999999602e-01,1.009793759999999985e+00,1.026584280476190658e+00
1.190644799999999925e+01,9.919357600000000552e-01,1.011337420000000042e+00,1.027586729285714151e+00
1.192034100000000052e+01,9.934040800000000226e-01,1.012844550000000066e+00,1.028546080952380981e+00
1.193423400000000001e+01,9.948530500000000165e-01,1.014312979999999920e+00,1.029464230952380710e+00
1.194812699999999950e+01,9.962807999999999664e-01,1.015740749999999970e+00,1.030344870476190389e+00
1.196202100000000002e+01,9.976855500000000321e-01,1.017126140000000012e+00,1.031187994523809381e+00
1.197591399999999950e+01,9.990655999999999981e-01,1.018467659999999997e+00,1.031993317619047890e+00
1.198980700000000077e+01,1.000419479999999917e+00,1.019764040000000094e+00,1.032761459523809711e+00
1.200370000000000026e+01,1.001745880000000088e+00,1.021014489999999997e+00,1.033492191666666171e+00
1.201759299999999975e+01,1.003043579999999935e+00,1.022218859999999951e+00,1.034185043095237955e+00
1.203148599999999924e+01,1.004311399999999965e+00,1.023377159999999897e+00,1.034839071190476467e+00
1.204537999999999975e+01,1.005548289999999900e+00,1.024489369999999955e+00,1.035459030714286133e+00
1.205927299999999924e+01,1.006753639999999894e+00,1.025555420000000106e+00,1.036048443333333235e+00
1.207316600000000051e+01,1.007926749999999982e+00,1.026576340000000087e+00,1.036607762619047746e+00
1.208705900000000000e+01,1.009066950000000018e+00,1.027552210000000077e+00,1.037135572857142751e+00
1.210095199999999949e+01,1.010173350000000081e+00,1.028483070000000055e+00,1.037631332857143152e+00
1.211484500000000075e+01,1.011244990000000010e+00,1.029368459999999930e+00,1.038090280476190674e+00
1.212873899999999949e+01,1.012281919999999946e+00,1.030208599999999919e+00,1.038509554523809664e+00
1.214263200000000076e+01,1.013283649999999980e+00,1.031004720000000097e+00,1.038888510238095142e+00
1.215652500000000025e+01,1.014249839999999958e+00,1.031756979999999935e+00,1.039230607142856977e+00
1.217041799999999974e+01,1.015179540000000102e+00,1.032463810000000093e+00,1.039535610476190586e+00
1.218431099999999923e+01,1.016072300000000039e+00,1.033126369999999961e+00,1.039800358571428607e+00
1.219820400000000049e+01,1.016928480000000024e+00,1.033746990000000032e+00,1.040021327619047753e+00
1.221209799999999923e+01,1.017748190000000053e+00,1.034327580000000024e+00,1.040204154285714333e+00
1.222599100000000050e+01,1.018529330000000011e+00,1.034868480000000091e+00,1.040344709047619220e+00
1.223988399999999999e+01,1.019272909999999976e+00,1.035364120000000110e+00,1.040443314285714793e+00
1.225377699999999948e+01,1.019981349999999898e+00,1.035825409999999946e+00,1.040504626428571555e+00
1.226767000000000074e+01,1.020655410000000041e+00,1.036259299999999994e+00,1.040530466666666154e+00
1.228156399999999948e+01,1.021292910000000109e+00,1.036673210000000012e+00,1.040521447619047191e+00
1.229545700000000075e+01,1.021897550000000043e+00,1.037071810000000038e+00,1.040476726666666352e+00
1.230935000000000024e+01,1.022476130000000039e+00,1.037449449999999995e+00,1.040396747619048101e+00
1.232324299999999972e+01,1.023036140000000094e+00,1.037775310000000006e+00,1.040280046190476426e+00
1.233713599999999921e+01,1.023583310000000024e+00,1.038082369999999921e+00,1.040127261666666580e+00
1.235102900000000048e+01,1.024120160000000057e+00,1.038366399999999912e+00,1.039945337857143048e+00
1.236492299999999922e+01,1.024630359999999962e+00,1.038614359999999959e+00,1.039735718095238015e+00
1.237881600000000049e+01,1.025098800000000088e+00,1.038831349999999931e+00,1.039492211190475857e+00
1.239270899999999997e+01,1.025559069999999906e+00,1.039020679999999919e+00,1.039212013809523549e+00
1.240660199999999946e+01,1.025990139999999995e+00,1.039177699999999982e+00,1.038885715238095031e+00
1.242049500000000073e+01,1.026390380000000047e+00,1.039304259999999980e+00,1.038510478571428752e+00
1.243438800000000022e+01,1.026764240000000106e+00,1.039453210000000016e+00,1.038086012380952328e+00
1.244828200000000074e+01,1.027112100000000083e+00,1.039574919999999958e+00,1.037618660476190557e+00
1.246217500000000022e+01,1.027429109999999923e+00,1.039698470000000041e+00,1.037112748333333112e+00
1.247606799999999971e+01,1.027748990000000084e+00,1.039795500000000095e+00,1.036572624999999803e+00
1.248996099999999920e+01,1.028070239999999913e+00,1.039820449999999896e+00,1.036003261428571465e+00
1.250385400000000047e+01,1.028386239999999896e+00,1.039760409999999968e+00,1.035405651428571439e+00
1.251774699999999996e+01,1.028691229999999956e+00,1.039613590000000087e+00,1.034780603095238005e+00
1.253164100000000047e+01,1.028937369999999962e+00,1.039362630000000065e+00,1.034129149523809410e+00
1.254553399999999996e+01,1.029107159999999910e+00,1.039030310000000012e+00,1.033454102380952477e+00
1.255942699999999945e+01,1.029197960000000078e+00,1.038603790000000027e+00,1.032755127142857221e+00
1.257332000000000072e+01,1.029193589999999991e+00,1.038119449999999944e+00,1.032032810476190221e+00
1.258721300000000021e+01,1.029104550000000007e+00,1.037610310000000036e+00,1.031286456190476430e+00
1.260110599999999970e+01,1.028925400000000101e+00,1.037087579999999898e+00,1.030518773095237872e+00
1.261500000000000021e+01,1.028675769999999989e+00,1.036552279999999993e+00,1.029726605714285759e+00
1.262889299999999970e+01,1.028391470000000085e+00,1.036002489999999998e+00,1.028909212619047553e+00
1.264278599999999919e+01,1.028086389999999906e+00,1.035432329999999901e+00,1.028064129999999743e+00
1.265667900000000046e+01,1.027761619999999931e+00,1.034835570000000038e+00,1.027191263333333771e+00
1.267057199999999995e+01,1.027416209999999941e+00,1.034209530000000044e+00,1.026294477619047907e+00
1.268446499999999943e+01,1.027048949999999961e+00,1.033548179999999928e+00,1.025372333333333552e+00
1.269835899999999995e+01,1.026655459999999964e+00,1.032850279999999898e+00,1.024432790952380712e+00
1.271225199999999944e+01,1.026230889999999896e+00,1.032121870000000108e+00,1.023477928333333287e+00
1.272614500000000071e+01,1.025770660000000056e+00,1.031372970000000056e+00,1.022505376190476323e+00
1.274003800000000020e+01,1.025267560000000078e+00,1.030605449999999923e+00,1.021515999047618806e+00
1.275393099999999968e+01,1.024720300000000028e+00,1.029838990000000010e+00,1.020513720476190711e+00
1.276782500000000020e+01,1.024138879999999974e+00,1.029080189999999950e+00,1.019500687857142873e+00
1.278171799999999969e+01,1.023535410000000034e+00,1.028333160000000079e+00,1.018480189285714488e+00
1.279561099999999918e+01,1.022922190000000064e+00,1.027597920000000054e+00,1.017454489761904668e+00
1.280950400000000045e+01,1.022308970000000095e+00,1.026870830000000012e+00,1.016426003333333439e+00
1.282339699999999993e+01,1.021692540000000093e+00,1.026138640000000102e+00,1.015394951666666490e+00
1.283728999999999942e+01,1.021080530000000097e+00,1.025394869999999958e+00,1.014364685000000099e+00
1.285118399999999994e+01,1.020475180000000037e+00,1.024633040000000106e+00,1.013335642619047849e+00
1.286507699999999943e+01,1.019874120000000106e+00,1.023849350000000102e+00,1.012308349285714559e+00
1.287897000000000070e+01,1.019265950000000087e+00,1.023043520000000095e+00,1.011283651666666339e+00
1.289286300000000018e+01,1.018645110000000020e+00,1.022223569999999970e+00,1.010262516190476134e+00
1.290675599999999967e+01,1.018006769999999950e+00,1.021383359999999962e+00,1.009245231428571365e+00
1.292064899999999916e+01,1.017349730000000063e+00,1.020528960000000041e+00,1.008233387619047683e+00
1.293454299999999968e+01,1.016679440000000101e+00,1.019665980000000083e+00,1.007228852857142920e+00
1.294843599999999917e+01,1.015988289999999905e+00,1.018797670000000100e+00,1.006234033095238178e+00
1.296232900000000043e+01,1.015278359999999935e+00,1.017925039999999948e+00,1.005250703809523971e+00
1.297622199999999992e+01,1.014553419999999928e+00,1.017047510000000043e+00,1.004280202142856737e+00
1.299011499999999941e+01,1.013815260000000107e+00,1.016164850000000008e+00,1.003325252380952159e+00
1.300400800000000068e+01,1.013063239999999920e+00,1.015276660000000053e+00,1.002383883333333170e+00
1.301790199999999942e+01,1.012295369999999917e+00,1.014377730000000088e+00,1.001456113571428386e+00
1.303179500000000068e+01,1.011509119999999928e+00,1.013466570000000067e+00,1.000543613571428514e+00
1.304568800000000017e+01,1.010701520000000020e+00,1.012545709999999932e+00,9.996458404761904282e-01
1.305958099999999966e+01,1.009869029999999945e+00,1.011621840000000105e+00,9.987606869047621627e-01
1.307347399999999915e+01,1.009011979999999919e+00,1.010701829999999912e+00,9.978889242857145181e-01
1.308736700000000042e+01,1.008135540000000052e+00,1.009790820000000089e+00,9.970304054761905954e-01
1.310126099999999916e+01,1.007246539999999912e+00,1.008892139999999937e+00,9.961881411904760508e-01
1.311515400000000042e+01,1.006351339999999928e+00,1.008007730000000102e+00,9.953645173809524405e-01
1.312904699999999991e+01,1.005455079999999946e+00,1.007138349999999960e+00,9.945568516666666303e-01
1.314293999999999940e+01,1.004561430000000088e+00,1.006283529999999926e+00,9.937623907142856261e-01
1.315683300000000067e+01,1.003672410000000070e+00,1.005441699999999994e+00,9.929821004761902881e-01
1.317072600000000016e+01,1.002788489999999921e+00,1.004610720000000068e+00,9.922165080952380922e-01
1.318462000000000067e+01,1.001908900000000102e+00,1.003788399999999914e+00,9.914666833333336537e-01
1.319851300000000016e+01,1.001032169999999999e+00,1.002972799999999998e+00,9.907320554761904763e-01
1.321240599999999965e+01,1.000156800000000068e+00,1.002162290000000011e+00,9.900128395238095846e-01
1.322629899999999914e+01,9.992816100000000423e-01,1.001355750000000100e+00,9.893076385714285603e-01
1.324019200000000041e+01,9.984060099999999549e-01,1.000552639999999993e+00,9.886170911904763603e-01
1.325408599999999915e+01,9.975300299999999565e-01,9.997530000000000028e-01,9.879416138095239441e-01
1.326797900000000041e+01,9.966542099999999849e-01,9.989573800000000059e-01,9.872823176190477223e-01
1.328187199999999990e+01,9.957795099999999788e-01,9.981667199999999518e-01,9.866385319047616953e-01
1.329576499999999939e+01,9.949071800000000021e-01,9.973822100000000468e-01,9.860107192857140435e-01
1.330965800000000065e+01,9.940386399999999734e-01,9.966052100000000191e-01,9.853987264285715142e-01
1.332355100000000014e+01,9.931754000000000415e-01,9.958370699999999909e-01,9.848037616666664995e-01
1.333744500000000066e+01,9.923188099999999956e-01,9.950790099999999860e-01,9.842271842857140962e-01
1.335133800000000015e+01,9.914699700000000337e-01,9.943319699999999539e-01,9.836670283333333042e-01
1.336523099999999964e+01,9.906295200000000412e-01,9.935965700000000123e-01,9.831244247619049803e-01
1.337912399999999913e+01,9.897976800000000130e-01,9.928730000000000055e-01,9.825980302380949993e-01
1.339301700000000039e+01,9.889742999999999729e-01,9.921610499999999888e-01,9.820876407142855591e-01
1.340690999999999988e+01,9.881590199999999991e-01,9.914602399999999927e-01,9.815906700000002205e-01
1.342080400000000040e+01,9.873513999999999902e-01,9.907700299999999682e-01,9.811072790476190741e-01
1.343469699999999989e+01,9.865510600000000352e-01,9.900900000000000256e-01,9.806381447619045844e-01
1.344858999999999938e+01,9.857577800000000279e-01,9.894199200000000083e-01,9.801821180952384749e-01
1.346248300000000064e+01,9.849714999999999998e-01,9.887598199999999560e-01,9.797387635714287502e-01
1.347637600000000013e+01,9.841923799999999778e-01,9.881099599999999539e-01,9.793074761904763115e-01
1.349026899999999962e+01,9.834207799999999944e-01,9.874708399999999608e-01,9.788876249999997059e-01
1.350416300000000014e+01,9.826572799999999663e-01,9.868431600000000525e-01,9.784780926190480566e-01
1.351805599999999963e+01,9.819026100000000090e-01,9.862277200000000299e-01,9.780781014285715447e-01
1.353194899999999912e+01,9.811576300000000028e-01,9.856253600000000059e-01,9.776876338095237262e-01
1.354584200000000038e+01,9.804232800000000081e-01,9.850367300000000270e-01,9.773073130952386611e-01
1.355973499999999987e+01,9.797004900000000349e-01,9.844622600000000334e-01,9.769371659523810036e-01
1.357362799999999936e+01,9.789901399999999532e-01,9.839020000000000543e-01,9.765769523809524344e-01
1.358752199999999988e+01,9.782929299999999495e-01,9.833556500000000256e-01,9.762255702380949751e-01
1.360141499999999937e+01,9.776093700000000331e-01,9.828225699999999510e-01,9.758832126190480905e-01
1.361530800000000063e+01,9.769397399999999454e-01,9.823018799999999606e-01,9.755492969047614427e-01
1.362920100000000012e+01,9.762840499999999588e-01,9.817925600000000363e-01,9.752241683333334743e-01
1.364309399999999961e+01,9.756420999999999566e-01,9.812935499999999589e-01,9.749066885714283703e-01
1.365698700000000088e+01,9.750134599999999985e-01,9.808038199999999929e-01,9.745975983333332593e-01
1.367088099999999962e+01,9.743975999999999749e-01,9.803225100000000358e-01,9.742969452380956241e-01
1.368477400000000088e+01,9.737938800000000006e-01,9.798489500000000518e-01,9.740031616666667835e-01
1.369866700000000037e+01,9.732016700000000187e-01,9.793826700000000107e-01,9.737142809523807729e-01
1.371255999999999986e+01,9.726203399999999721e-01,9.789233499999999699e-01,9.734297423809524785e-01
1.372645299999999935e+01,9.720493500000000342e-01,9.784708100000000242e-01,9.731486859523810207e-01
1.374034699999999987e+01,9.714882299999999526e-01,9.780249300000000146e-01,9.728698559523811795e-01
1.375423999999999936e+01,9.709366200000000280e-01,9.775855500000000253e-01,9.725925145238091263e-01
1.376813300000000062e+01,9.703942500000000138e-01,9.771524700000000507e-01,9.723162426190474772e-01
1.378202600000000011e+01,9.698609400000000047e-01,9.767253099999999577e-01,9.720414609523808647e-01
1.379591899999999960e+01,9.693365499999999635e-01,9.763036099999999884e-01,9.717692216666665717e-01
1.380981200000000086e+01,9.688209199999999743e-01,9.758868299999999829e-01,9.714986814285715422e-01
1.382370599999999961e+01,9.683138999999999497e-01,9.754744300000000035e-01,9.712286571428572213e-01
1.383759900000000087e+01,9.678153099999999842e-01,9.750659299999999696e-01,9.709578080952377954e-01
1.385149200000000036e+01,9.673249099999999823e-01,9.746608900000000020e-01,9.706862135714283690e-01
1.386538499999999985e+01,9.668424599999999591e-01,9.742591400000000235e-01,9.704146038095238236e-01
1.387927799999999934e+01,9.663676900000000014e-01,9.738608199999999604e-01,9.701432983333333482e-01
1.389317100000000060e+01,9.659003499999999631e-01,9.734663500000000358e-01,9.698720159523810391e-01
1.390706499999999934e+01,9.654401900000000314e-01,9.730763100000000554e-01,9.696009347619051200e-01
1.392095800000000061e+01,9.649869500000000100e-01,9.726912899999999862e-01,9.693309449999999439e-01
1.393485100000000010e+01,9.645404499999999937e-01,9.723119999999999541e-01,9.690619845238098717e-01
1.394874399999999959e+01,9.641005799999999848e-01,9.719394399999999878e-01,9.687932733333333157e-01
1.396263700000000085e+01,9.636673700000000231e-01,9.715742899999999516e-01,9.685224480952380199e-01
1.397653000000000034e+01,9.632409400000000455e-01,9.712170399999999759e-01,9.682466057142858906e-01
1.399042400000000086e+01,9.628214999999999968e-01,9.708679099999999451e-01,9.679644416666667306e-01
1.400431700000000035e+01,9.624091700000000360e-01,9.705269499999999994e-01,9.676768095238094114e-01
1.401820999999999984e+01,9.620042199999999655e-01,9.701944200000000018e-01,9.673858959523807810e-01
1.403210299999999933e+01,9.616069699999999498e-01,9.698691299999999682e-01,9.670926073809524848e-01
1.404599600000000059e+01,9.612177899999999608e-01,9.695494700000000243e-01,9.667957259523808355e-01
1.405988900000000008e+01,9.608370600000000206e-01,9.692357799999999912e-01,9.664943947619047959e-01
1.407378300000000060e+01,9.604650599999999816e-01,9.689274599999999626e-01,9.661895116666670003e-01
1.408767600000000009e+01,9.601018999999999526e-01,9.686216300000000112e-01,9.658800523809526473e-01
1.410156899999999958e+01,9.597477500000000106e-01,9.683176500000000297e-01,9.655649361904762307e-01
1.411546200000000084e+01,9.594031699999999718e-01,9.680142600000000153e-01,9.652455995238097275e-01
1.412935500000000033e+01,9.590684499999999613e-01,9.677111900000000544e-01,9.649230461904763079e-01
1.414324799999999982e+01,9.587437300000000162e-01,9.674087000000000103e-01,9.645956619047617586e-01
1.415714200000000034e+01,9.584291900000000419e-01,9.671073900000000112e-01,9.642660473809525623e-01
1.417103499999999983e+01,9.581256799999999796e-01,9.668080199999999902e-01,9.639356023809524388e-01
1.418492799999999932e+01,9.578321699999999828e-01,9.665114500000000497e-01,9.636046590476187168e-01
1.419882100000000058e+01,9.575473100000000404e-01,9.662184900000000409e-01,9.632740304761904238e-01
1.421271400000000007e+01,9.572699099999999461e-01,9.659296800000000127e-01,9.629442826190475202e-01
1.422660699999999956e+01,9.570007999999999848e-01,9.656453999999999871e-01,9.626144269047617330e-01
1.424050100000000008e+01,9.567416499999999990e-01,9.653661500000000339e-01,9.622849426190475119e-01
1.425439399999999956e+01,9.564878599999999675e-01,9.650927900000000337e-01,9.619537235714287204e-01
1.426828700000000083e+01,9.562391799999999664e-01,9.648263099999999648e-01,9.616210288095239367e-01
1.428218000000000032e+01,9.559967099999999718e-01,9.645676300000000092e-01,9.612867838095239259e-01
1.429607299999999981e+01,9.557605000000000128e-01,9.643174700000000099e-01,9.609516130952380220e-01
1.430996700000000033e+01,9.555305299999999891e-01,9.640763500000000263e-01,9.606175876190474749e-01
1.432385999999999981e+01,9.553070299999999460e-01,9.638445300000000326e-01,9.602857197619045770e-01
1.433775299999999930e+01,9.550903899999999558e-01,9.636219400000000102e-01,9.599569064285714548e-01
1.435164600000000057e+01,9.548810800000000487e-01,9.634080999999999895e-01,9.596312307142853548e-01
1.436553900000000006e+01,9.546796400000000515e-01,9.632020100000000529e-01,9.593085221428571119e-01
1.437943199999999955e+01,9.544865500000000447e-01,9.630023399999999567e-01,9.589877211904762611e-01
1.439332600000000006e+01,9.543022700000000080e-01,9.628077400000000230e-01,9.586691423809521329e-01
1.440721899999999955e+01,9.541271199999999952e-01,9.626171399999999823e-01,9.583520133333331970e-01
1.442111200000000082e+01,9.539612899999999618e-01,9.624298199999999914e-01,9.580366614285712457e-01
1.443500500000000031e+01,9.538048300000000479e-01,9.622452500000000519e-01,9.577248950000000205e-01
1.444889799999999980e+01,9.536576599999999626e-01,9.620630000000000015e-01,9.574194704761903596e-01
1.446279099999999929e+01,9.535195899999999725e-01,9.618826600000000004e-01,9.571225104761903468e-01
1.447668499999999980e+01,9.533903299999999525e-01,9.617037600000000186e-01,9.568342273809523624e-01
1.449057799999999929e+01,9.532695300000000316e-01,9.615259400000000234e-01,9.565544107142852637e-01
1.450447100000000056e+01,9.531568200000000157e-01,9.613492099999999541e-01,9.562822833333335382e-01
1.451836400000000005e+01,9.530518199999999940e-01,9.611741099999999705e-01,9.560159321428569612e-01
1.453225699999999954e+01,9.529541200000000156e-01,9.610016000000000114e-01,9.557546547619050203e-01
1.454615000000000080e+01,9.528633600000000481e-01,9.608328000000000424e-01,9.554980742857145382e-01
1.456004399999999954e+01,9.527792099999999875e-01,9.606687400000000210e-01,9.552478052380954932e-01
1.457393700000000081e+01,9.527013399999999521e-01,9.605101400000000123e-01,9.550070373809524948e-01
1.458783000000000030e+01,9.526293999999999595e-01,9.603571300000000033e-01,9.547773223809524756e-01
1.460172299999999979e+01,9.525630400000000275e-01,9.602090699999999979e-01,9.545600623809521457e-01
1.461561599999999927e+01,9.525017999999999541e-01,9.600653799999999682e-01,9.543549850000002666e-01
1.462950900000000054e+01,9.524452599999999602e-01,9.599263199999999996e-01,9.541611142857144845e-01
1.464340299999999928e+01,9.523932200000000403e-01,9.597931299999999943e-01,9.539794419047615825e-01
1.465729600000000055e+01,9.523460000000000258e-01,9.596676200000000545e-01,9.538124238095238017e-01
1.467118900000000004e+01,9.523042999999999925e-01,9.595515700000000203e-01,9.536605792857141273e-01
1.468508199999999952e+01,9.522688000000000264e-01,9.594461699999999871e-01,9.535236866666669808e-01
1.469897500000000079e+01,9.522397000000000222e-01,9.593516399999999500e-01,9.534007409523808096e-01
1.471286800000000028e+01,9.522162499999999863e-01,9.592673499999999631e-01,9.532923564285715745e-01
1.472676200000000080e+01,9.521971700000000371e-01,9.591922800000000082e-01,9.531936647619050351e-01
1.474065500000000029e+01,9.521816600000000408e-01,9.591254099999999561e-01,9.531035014285713647e-01
1.475454799999999977e+01,9.521700400000000508e-01,9.590658699999999870e-01,9.530238978571426989e-01
1.476844099999999926e+01,9.521633299999999744e-01,9.590129699999999646e-01,9.529540547619045343e-01
1.478233400000000053e+01,9.521628300000000156e-01,9.589661200000000330e-01,9.528928385714284799e-01
1.479622799999999927e+01,9.521696800000000183e-01,9.589246999999999632e-01,9.528405923809524225e-01
1.481012100000000054e+01,9.521845599999999576e-01,9.588880899999999707e-01,9.527973040476189759e-01
1.482401400000000002e+01,9.522074699999999448e-01,9.588557699999999961e-01,9.527676152380950558e-01
1.483790699999999951e+01,9.522378900000000312e-01,9.588276199999999916e-01,9.527541073809522310e-01
1.485180000000000078e+01,9.522751099999999802e-01,9.588035499999999489e-01,9.527561661904760948e-01
1.486569300000000027e+01,9.523184799999999672e-01,9.587823300000000160e-01,9.527706823809523051e-01
1.487958700000000078e+01,9.523675700000000521e-01,9.587621800000000194e-01,9.527950723809526234e-01
1.489348000000000027e+01,9.524221699999999569e-01,9.587423900000000554e-01,9.528293033333331552e-01
1.490737299999999976e+01,9.524822600000000250e-01,9.587234599999999718e-01,9.528746100000000663e-01
1.492126599999999925e+01,9.525477999999999446e-01,9.587062899999999610e-01,9.529278349999998898e-01
1.493515900000000052e+01,9.526186300000000218e-01,9.586915299999999585e-01,9.529889478571430539e-01
1.494905200000000001e+01,9.526945100000000499e-01,9.586793399999999910e-01,9.530588083333335625e-01
1.496294600000000052e+01,9.527753899999999998e-01,9.586694799999999628e-01,9.531392338095235894e-01
1.497683900000000001e+01,9.528618100000000313e-01,9.586615299999999840e-01,9.532322859523809644e-01
1.499073199999999950e+01,9.529546399999999640e-01,9.586553100000000383e-01,9.533377723809527415e-01
1.500462500000000077e+01,9.530543200000000104e-01,9.586514299999999711e-01,9.534567669047619987e-01
1.501851800000000026e+01,9.531609100000000279e-01,9.586516200000000376e-01,9.535906095238094737e-01
1.503241099999999975e+01,9.532750800000000524e-01,9.586578199999999939e-01,9.537387728571428136e-01
1.504630500000000026e+01,9.533969599999999600e-01,9.586720699999999873e-01,9.539003119047618773e-01
1.506019799999999975e+01,9.535288200000000547e-01,9.586965100000000017e-01,9.540725123809523645e-01
1.507409099999999924e+01,9.536652199999999802e-01,9.587358900000000350e-01,9.542563226190475811e-01
1.508798400000000051e+01,9.537933699999999737e-01,9.587923499999999599e-01,9.544538309523806774e-01
1.510187700000000000e+01,9.539138200000000234e-01,9.588536600000000520e-01,9.546636259523808565e-01
1.511576999999999948e+01,9.540240899999999913e-01,9.589227000000000167e-01,9.548859242857142826e-01
1.512966400000000000e+01,9.541398899999999905e-01,9.589954299999999821e-01,9.551199223809524463e-01
1.514355699999999949e+01,9.542651199999999667e-01,9.590635699999999764e-01,9.553651050000001588e-01
1.515745000000000076e+01,9.544044799999999995e-01,9.591318399999999578e-01,9.556210635714285084e-01
1.517134300000000025e+01,9.545485200000000114e-01,9.592053400000000174e-01,9.558877333333332116e-01
1.518523599999999973e+01,9.546927899999999578e-01,9.592845599999999529e-01,9.561659447619045293e-01
1.519912899999999922e+01,9.548360599999999865e-01,9.593745200000000084e-01,9.564564526190478810e-01
1.521302299999999974e+01,9.549785100000000027e-01,9.594650799999999702e-01,9.567581680952381706e-01
1.522691599999999923e+01,9.551212300000000432e-01,9.595566399999999607e-01,9.570690102380949860e-01
1.524080900000000049e+01,9.552639899999999518e-01,9.596513100000000351e-01,9.573858769047619566e-01
1.525470199999999998e+01,9.554068999999999479e-01,9.597510900000000289e-01,9.577071050000002250e-01
1.526859499999999947e+01,9.555509199999999703e-01,9.598574199999999612e-01,9.580343538095238420e-01
1.528248899999999999e+01,9.556976700000000546e-01,9.599714799999999881e-01,9.583682071428570870e-01
1.529638199999999948e+01,9.558489799999999592e-01,9.600915399999999655e-01,9.587091949999999585e-01
1.531027500000000074e+01,9.560060299999999511e-01,9.602163900000000307e-01,9.590566683333331399e-01
1.532416800000000023e+01,9.561693700000000185e-01,9.603452300000000497e-01,9.594090609523808766e-01
1.533806099999999972e+01,9.563390800000000080e-01,9.604775599999999525e-01,9.597654373809521022e-01
1.535195399999999921e+01,9.565149400000000357e-01,9.606134299999999904e-01,9.601245666666664569e-01
1.536584799999999973e+01,9.566965699999999684e-01,9.607532699999999926e-01,9.604839714285714480e-01
1.537974099999999922e+01,9.568834400000000295e-01,9.608970700000000198e-01,9.608441249999997158e-01
1.539363400000000048e+01,9.570749499999999799e-01,9.610444599999999893e-01,9.612051002380950226e-01
1.540752699999999997e+01,9.572704199999999553e-01,9.611948399999999948e-01,9.615674023809527293e-01
1.542141999999999946e+01,9.574691400000000518e-01,9.613477099999999664e-01,9.619296942857138433e-01
1.543531300000000073e+01,9.576704900000000409e-01,9.615025699999999453e-01,9.622923890476189346e-01
1.544920699999999947e+01,9.578739800000000137e-01,9.616591500000000181e-01,9.626563121428571845e-01
1.546310000000000073e+01,9.580792099999999589e-01,9.618174099999999838e-01,9.630221264285709903e-01
1.547699300000000022e+01,9.582859599999999922e-01,9.619774800000000514e-01,9.633893000000000040e-01
1.549088599999999971e+01,9.584941200000000050e-01,9.621394399999999569e-01,9.637578873809524715e-01
1.550477899999999920e+01,9.587037099999999867e-01,9.623033399999999515e-01,9.641280007142860597e-01
1.551867200000000047e+01,9.589147799999999666e-01,9.624690999999999663e-01,9.644989933333333321e-01
1.553256599999999921e+01,9.591273700000000346e-01,9.626365599999999745e-01,9.648706180952385525e-01
1.554645900000000047e+01,9.593414700000000295e-01,9.628054400000000124e-01,9.652431695238096188e-01
1.556035199999999996e+01,9.595570500000000225e-01,9.629754000000000369e-01,9.656163183333335009e-01
1.557424499999999945e+01,9.597740099999999552e-01,9.631460200000000471e-01,9.659894538095239458e-01
1.558813800000000072e+01,9.599922499999999914e-01,9.633169099999999707e-01,9.663623719047617078e-01
1.560203100000000020e+01,9.602115900000000037e-01,9.634877200000000474e-01,9.667347833333334028e-01
1.561592500000000072e+01,9.604318499999999759e-01,9.636581899999999701e-01,9.671063147619045619e-01
1.562981800000000021e+01,9.606527999999999734e-01,9.638281300000000051e-01,9.674766197619044661e-01
1.564371099999999970e+01,9.608741800000000222e-01,9.639974599999999727e-01,9.678451907142857635e-01
1.565760399999999919e+01,9.610957100000000475e-01,9.641661700000000446e-01,9.682122133333335157e-01
1.567149700000000045e+01,9.613171499999999536e-01,9.643343500000000068e-01,9.685772402380953272e-01
1.568538999999999994e+01,9.615382199999999990e-01,9.645021499999999470e-01,9.689398757142858587e-01
1.569928400000000046e+01,9.617587399999999453e-01,9.646697899999999715e-01,9.692997883333334119e-01
1.571317699999999995e+01,9.619784999999999586e-01,9.648375099999999538e-01,9.696574640476190998e-01
1.572706999999999944e+01,9.621973700000000518e-01,9.650056000000000189e-01,9.700128926190477729e-01
1.574096300000000070e+01,9.624152299999999549e-01,9.651743799999999984e-01,9.703661728571427725e-01
1.575485600000000019e+01,9.626319800000000537e-01,9.653441600000000067e-01,9.707167223809521905e-01
1.576875000000000071e+01,9.628475399999999462e-01,9.655152799999999758e-01,9.710652030952380276e-01
1.578264300000000020e+01,9.630618399999999468e-01,9.656880300000000306e-01,9.714110640476191216e-01
1.579653599999999969e+01,9.632747799999999971e-01,9.658626999999999629e-01,9.717545219047617477e-01
1.581042899999999918e+01,9.634862899999999675e-01,9.660395400000000299e-01,9.720955780952378333e-01
1.582432200000000044e+01,9.636962799999999607e-01,9.662187399999999649e-01,9.724330061904763456e-01
1.583821499999999993e+01,9.639046900000000084e-01,9.664004299999999770e-01,9.727666340476192053e-01
1.585210900000000045e+01,9.641114899999999599e-01,9.665846700000000347e-01,9.730948928571427903e-01
1.586600199999999994e+01,9.643166699999999869e-01,9.667714600000000269e-01,9.734177697619047498e-01
1.587989499999999943e+01,9.645202999999999971e-01,9.669607399999999853e-01,9.737356557142859970e-01
1.589378800000000069e+01,9.647225000000000383e-01,9.671523899999999729e-01,9.740483071428569506e-01
1.590768100000000018e+01,9.649234599999999551e-01,9.673462699999999526e-01,9.743562073809521884e-01
1.592157399999999967e+01,9.651233999999999646e-01,9.675422399999999978e-01,9.746603049999998936e-01
1.593546800000000019e+01,9.653226099999999699e-01,9.677401500000000212e-01,9.749603540476189378e-01
1.594936099999999968e+01,9.655213999999999741e-01,9.679398500000000460e-01,9.752564759523811855e-01
1.596325399999999917e+01,9.657200999999999702e-01,9.681412299999999638e-01,9.755484414285714445e-01
1.597714700000000043e+01,9.659190300000000118e-01,9.683441900000000491e-01,9.758356035714282894e-01
1.599103999999999992e+01,9.661184699999999514e-01,9.685486599999999502e-01,9.761174445238096631e-01
1.600493300000000119e+01,9.663186799999999854e-01,9.687545899999999710e-01,9.763942421428569718e-01
1.601882700000000170e+01,9.665198600000000084e-01,9.689619400000000216e-01,9.766665019047620078e-01
1.603272000000000119e+01,9.667221499999999468e-01,9.691707200000000411e-01,9.769347557142857852e-01
1.604661300000000068e+01,9.669256400000000307e-01,9.693809199999999793e-01,9.771987321428567963e-01
1.606050600000000017e+01,9.671303799999999562e-01,9.695925800000000372e-01,9.774585935714286133e-01
1.607439899999999966e+01,9.673363400000000167e-01,9.698057399999999717e-01,9.777145052380953327e-01
1.608829199999999915e+01,9.675435000000000008e-01,9.700204700000000235e-01,9.779670302380952807e-01
1.610218599999999967e+01,9.677517900000000006e-01,9.702368599999999788e-01,9.782166366666668056e-01
1.611607899999999916e+01,9.679611500000000479e-01,9.704550100000000068e-01,9.784649145238096812e-01
1.612997199999999864e+01,9.681714900000000235e-01,9.706750499999999837e-01,9.787132564285710989e-01
1.614386500000000169e+01,9.683827600000000091e-01,9.708971400000000473e-01,9.789621078571431045e-01
1.615775800000000118e+01,9.685948899999999862e-01,9.711214200000000130e-01,9.792118533333334929e-01
1.617165100000000066e+01,9.688078199999999862e-01,9.713480700000000079e-01,9.794625154761904540e-01
1.618554500000000118e+01,9.690215300000000198e-01,9.715772499999999479e-01,9.797133830952382549e-01
1.619943800000000067e+01,9.692359600000000075e-01,9.718090999999999813e-01,9.799637302380955761e-01
1.621333100000000016e+01,9.694511000000000100e-01,9.720437699999999737e-01,9.802126523809526759e-01
1.622722399999999965e+01,9.696669199999999877e-01,9.722813700000000336e-01,9.804603702380949581e-01
1.624111699999999914e+01,9.698834100000000014e-01,9.725219800000000081e-01,9.807069149999998459e-01
1.625501099999999965e+01,9.701005499999999504e-01,9.727656900000000162e-01,9.809521307142855528e-01
1.626890399999999914e+01,9.703183499999999961e-01,9.730125200000000474e-01,9.811961678571426981e-01
1.628279699999999863e+01,9.705368300000000170e-01,9.732625099999999696e-01,9.814391452380952785e-01
1.629669000000000167e+01,9.707560200000000528e-01,9.735156499999999546e-01,9.816806257142858261e-01
1.631058300000000116e+01,9.709759799999999608e-01,9.737719500000000528e-01,9.819210199999999222e-01
1.632447600000000065e+01,9.711967999999999712e-01,9.740313900000000524e-01,9.821596680952382474e-01
1.633837000000000117e+01,9.714186099999999602e-01,9.742939600000000144e-01,9.823969319047621829e-01
1.635226300000000066e+01,9.716415499999999650e-01,9.745596499999999995e-01,9.826339514285715726e-01
1.636615600000000015e+01,9.718658000000000019e-01,9.748284299999999680e-01,9.828701242857140752e-01
1.638004899999999964e+01,9.720915399999999762e-01,9.751002899999999807e-01,9.831053414285713110e-01
1.639394199999999913e+01,9.723189700000000046e-01,9.753752199999999872e-01,9.833397990476191453e-01
1.640783499999999862e+01,9.725482899999999820e-01,9.756532100000000485e-01,9.835735649999997054e-01
1.642172899999999913e+01,9.727796899999999747e-01,9.759342199999999634e-01,9.838067457142853911e-01
1.643562199999999862e+01,9.730133300000000096e-01,9.762182499999999541e-01,9.840396785714284889e-01
1.644951500000000166e+01,9.732493500000000131e-01,9.765052600000000416e-01,9.842728111904757160e-01
1.646340800000000115e+01,9.734878399999999932e-01,9.767952399999999535e-01,9.845070085714285879e-01
1.647730100000000064e+01,9.737288800000000188e-01,9.770881700000000336e-01,9.847435350000004473e-01
1.649119400000000013e+01,9.739724699999999791e-01,9.773840299999999592e-01,9.849828261904763904e-01
1.650508800000000065e+01,9.742185799999999452e-01,9.776828100000000132e-01,9.852247402380953645e-01
1.651898100000000014e+01,9.744671799999999884e-01,9.779845000000000343e-01,9.854699500000000389e-01
1.653287399999999963e+01,9.747181799999999896e-01,9.782891299999999513e-01,9.857200052380952204e-01
1.654676699999999911e+01,9.749714900000000517e-01,9.785967199999999755e-01,9.859758830952380926e-01
1.656065999999999860e+01,9.752270100000000053e-01,9.789073099999999750e-01,9.862358185714286130e-01
1.657455300000000165e+01,9.754846499999999532e-01,9.792209699999999684e-01,9.864988514285715215e-01
1.658844699999999861e+01,9.757443099999999481e-01,9.795377699999999743e-01,9.867650928571424229e-01
1.660234000000000165e+01,9.760059500000000110e-01,9.798578100000000513e-01,9.870351654761903015e-01
1.661623300000000114e+01,9.762695099999999515e-01,9.801811799999999852e-01,9.873086345238093475e-01
1.663012600000000063e+01,9.765350099999999811e-01,9.805079799999999457e-01,9.875845752380951748e-01
1.664401900000000012e+01,9.768024899999999677e-01,9.808383000000000518e-01,9.878627107142857744e-01
1.665791199999999961e+01,9.770720099999999908e-01,9.811722200000000393e-01,9.881418783333334455e-01
1.667180600000000013e+01,9.773437000000000374e-01,9.815097999999999878e-01,9.884223721428574416e-01
1.668569899999999961e+01,9.776176500000000047e-01,9.818510700000000480e-01,9.887040585714286234e-01
1.669959199999999910e+01,9.778939899999999907e-01,9.821960499999999872e-01,9.889883459523806097e-01
1.671348499999999859e+01,9.781728400000000434e-01,9.825447099999999878e-01,9.892768840476190428e-01
1.672737800000000163e+01,9.784543500000000282e-01,9.828970099999999599e-01,9.895710345238093453e-01
1.674127199999999860e+01,9.787386500000000433e-01,9.832528799999999958e-01,9.898698295238096412e-01
1.675516500000000164e+01,9.790257599999999671e-01,9.836122099999999868e-01,9.901711583333333566e-01
1.676905800000000113e+01,9.793156899999999609e-01,9.839748799999999962e-01,9.904742266666666239e-01
1.678295100000000062e+01,9.796083199999999769e-01,9.843407400000000473e-01,9.907784507142861630e-01
1.679684400000000011e+01,9.799035499999999566e-01,9.847096199999999522e-01,9.910839604761908506e-01
1.681073699999999960e+01,9.802012500000000239e-01,9.850813400000000275e-01,9.913897435714286166e-01
1.682463100000000011e+01,9.805013299999999488e-01,9.854557099999999847e-01,9.916953223809523710e-01
1.683852399999999960e+01,9.808037299999999847e-01,9.858325100000000507e-01,9.920010938095236153e-01
1.685241699999999909e+01,9.811084799999999495e-01,9.862115299999999474e-01,9.923078647619048009e-01
1.686630999999999858e+01,9.814156099999999938e-01,9.865925399999999623e-01,9.926146838095240010e-01
1.688020300000000162e+01,9.817251500000000464e-01,9.869753100000000501e-01,9.929214626190475679e-01
1.689409600000000111e+01,9.820371300000000359e-01,9.873595800000000144e-01,9.932287290476191632e-01
1.690799000000000163e+01,9.823515099999999833e-01,9.877451200000000320e-01,9.935374899999996900e-01
1.692188300000000112e+01,9.826682300000000314e-01,9.881316599999999672e-01,9.938484847619047935e-01
1.693577600000000061e+01,9.829871799999999604e-01,9.885189500000000073e-01,9.941623528571431612e-01
1.694966900000000010e+01,9.833082399999999446e-01,9.889067299999999561e-01,9.944787421428568086e-01
1.696356199999999959e+01,9.836312299999999675e-01,9.892947399999999503e-01,9.947973866666666165e-01
1.697745499999999907e+01,9.839559900000000026e-01,9.896827099999999655e-01,9.951183521428571543e-01
1.699134899999999959e+01,9.842823000000000544e-01,9.900703899999999669e-01,9.954409626190473537e-01
1.700524199999999908e+01,9.846099900000000460e-01,9.904575500000000199e-01,9.957640447619049429e-01
1.701913499999999857e+01,9.849388599999999716e-01,9.908439599999999681e-01,9.960865040476188925e-01
1.703302800000000161e+01,9.852687300000000370e-01,9.912294099999999775e-01,9.964067959523811302e-01
1.704692100000000110e+01,9.855994099999999536e-01,9.916137400000000213e-01,9.967256873809523521e-01
1.706081400000000059e+01,9.859307299999999774e-01,9.919968399999999908e-01,9.970430509523808826e-01
1.707470800000000111e+01,9.862625200000000314e-01,9.923786399999999785e-01,9.973584145238095777e-01
1.708860100000000060e+01,9.865946199999999777e-01,9.927591300000000452e-01,9.976699957142857178e-01
1.710249400000000009e+01,9.869268900000000011e-01,9.931383700000000481e-01,9.979777128571429845e-01
1.711638699999999957e+01,9.872591899999999532e-01,9.935164199999999557e-01,9.982840019047620750e-01
1.713027999999999906e+01,9.875913800000000187e-01,9.938933599999999480e-01,9.985880283333331553e-01
1.714417299999999855e+01,9.879232199999999908e-01,9.942692499999999933e-01,9.988915192857138470e-01
1.715806699999999907e+01,9.882543900000000381e-01,9.946441200000000205e-01,9.991924797619047283e-01
1.717195999999999856e+01,9.885844999999999771e-01,9.950179000000000107e-01,9.994917626190478188e-01
1.718585300000000160e+01,9.889132200000000372e-01,9.953904900000000167e-01,9.997892628571429796e-01
1.719974600000000109e+01,9.892403699999999800e-01,9.957616799999999824e-01,1.000085007142857307e+00
1.721363900000000058e+01,9.895659399999999772e-01,9.961312199999999839e-01,1.000380189047618940e+00
1.722753300000000110e+01,9.898900099999999869e-01,9.964987899999999676e-01,1.000673778571428585e+00
1.724142600000000058e+01,9.902127699999999644e-01,9.968640500000000015e-01,1.000965706904761943e+00
1.725531900000000007e+01,9.905343899999999868e-01,9.972266199999999525e-01,1.001256053333333229e+00
1.726921199999999956e+01,9.908550900000000494e-01,9.975861200000000206e-01,1.001546493571428664e+00
1.728310499999999905e+01,9.911750599999999967e-01,9.979421699999999618e-01,1.001837550476190719e+00
1.729699799999999854e+01,9.914944900000000061e-01,9.982944000000000262e-01,1.002127099761904505e+00
1.731089199999999906e+01,9.918135099999999538e-01,9.986424999999999885e-01,1.002413347142856681e+00
1.732478499999999855e+01,9.921321499999999904e-01,9.989861500000000172e-01,1.002697050476190510e+00
1.733867800000000159e+01,9.924503700000000261e-01,9.993250999999999662e-01,1.002975587142856950e+00
1.735257100000000108e+01,9.927681000000000422e-01,9.996591500000000519e-01,1.003248775238095636e+00
1.736646400000000057e+01,9.930851899999999510e-01,9.999881499999999646e-01,1.003517101904761955e+00
1.738035700000000006e+01,9.934015200000000378e-01,1.000312000000000090e+00,1.003779517142857403e+00
1.739425100000000057e+01,9.937169599999999825e-01,1.000630640000000016e+00,1.004033281428571511e+00
1.740814400000000006e+01,9.940313499999999802e-01,1.000944099999999892e+00,1.004277729761904547e+00
1.742203699999999955e+01,9.943445100000000147e-01,1.001252419999999921e+00,1.004514700952380934e+00
1.743592999999999904e+01,9.946562199999999798e-01,1.001555699999999938e+00,1.004744681428571207e+00
1.744982299999999853e+01,9.949662000000000228e-01,1.001854049999999940e+00,1.004969050238095463e+00
1.746371600000000157e+01,9.952741400000000294e-01,1.002147579999999927e+00,1.005187708095238275e+00
1.747760999999999854e+01,9.955796799999999669e-01,1.002436410000000055e+00,1.005401117619047824e+00
1.749150300000000158e+01,9.958824499999999746e-01,1.002720639999999941e+00,1.005609888095237991e+00
1.750539600000000107e+01,9.961820799999999698e-01,1.003000319999999945e+00,1.005813884285714055e+00
1.751928900000000056e+01,9.964782199999999701e-01,1.003275509999999926e+00,1.006013838333333466e+00
1.753318200000000004e+01,9.967705700000000224e-01,1.003546210000000105e+00,1.006210147380952380e+00
1.754707499999999953e+01,9.970588500000000520e-01,1.003812399999999938e+00,1.006401086428571290e+00
1.756096900000000005e+01,9.973428500000000030e-01,1.004074050000000051e+00,1.006584646428571705e+00
1.757486199999999954e+01,9.976223800000000308e-01,1.004331080000000043e+00,1.006761827619047533e+00
1.758875499999999903e+01,9.978972699999999474e-01,1.004583339999999936e+00,1.006932493809523432e+00
1.760264799999999852e+01,9.981673699999999982e-01,1.004830569999999978e+00,1.007096480238095282e+00
1.761654100000000156e+01,9.984325299999999848e-01,1.005072350000000059e+00,1.007254509523809238e+00
1.763043400000000105e+01,9.986926000000000414e-01,1.005308190000000046e+00,1.007406316904762011e+00
1.764432800000000157e+01,9.989474099999999801e-01,1.005537600000000031e+00,1.007552217857142995e+00
1.765822100000000106e+01,9.991967800000000066e-01,1.005760159999999903e+00,1.007691778333333232e+00
1.767211400000000054e+01,9.994405699999999726e-01,1.005975529999999951e+00,1.007824249285714568e+00
1.768600700000000003e+01,9.996786199999999623e-01,1.006183449999999979e+00,1.007951008333333620e+00
1.769989999999999952e+01,9.999108100000000388e-01,1.006383690000000053e+00,1.008074222380952456e+00
1.771379400000000004e+01,1.000137019999999932e+00,1.006576059999999995e+00,1.008194925476190384e+00
1.772768699999999953e+01,1.000357160000000079e+00,1.006760400000000111e+00,1.008314167857143007e+00
1.774157999999999902e+01,1.000571150000000076e+00,1.006936580000000081e+00,1.008432626190475911e+00
1.775547299999999851e+01,1.000778909999999966e+00,1.007104489999999908e+00,1.008550260952380873e+00
1.776936600000000155e+01,1.000980360000000013e+00,1.007264069999999956e+00,1.008666135476190551e+00
1.778325900000000104e+01,1.001175420000000038e+00,1.007415329999999942e+00,1.008779087619047887e+00
1.779715300000000155e+01,1.001364010000000082e+00,1.007558280000000028e+00,1.008888892619047351e+00
1.781104600000000104e+01,1.001546059999999905e+00,1.007692990000000011e+00,1.008994150952380764e+00
1.782493900000000053e+01,1.001721480000000053e+00,1.007819580000000048e+00,1.009093993095238284e+00
1.783883200000000002e+01,1.001890240000000043e+00,1.007938170000000078e+00,1.009187891666667003e+00
1.785272499999999951e+01,1.002052270000000078e+00,1.008048929999999954e+00,1.009276946666666674e+00
1.786661799999999900e+01,1.002207569999999937e+00,1.008152029999999977e+00,1.009361355238095559e+00
1.788051199999999952e+01,1.002356150000000001e+00,1.008247679999999979e+00,1.009440497619047861e+00
1.789440499999999901e+01,1.002498029999999929e+00,1.008336090000000018e+00,1.009512948095238505e+00
1.790829799999999850e+01,1.002633289999999899e+00,1.008417499999999967e+00,1.009577870238095088e+00
1.792219100000000154e+01,1.002761999999999931e+00,1.008492149999999921e+00,1.009636150714286140e+00
1.793608400000000103e+01,1.002884270000000022e+00,1.008560289999999915e+00,1.009688664285714577e+00
1.794997700000000052e+01,1.003000209999999948e+00,1.008622160000000045e+00,1.009735852857142957e+00
1.796387100000000103e+01,1.003109940000000089e+00,1.008677959999999985e+00,1.009778102619047990e+00
1.797776400000000052e+01,1.003213549999999898e+00,1.008727799999999952e+00,1.009815613333333140e+00
1.799165700000000001e+01,1.003311120000000001e+00,1.008771740000000028e+00,1.009847732857143132e+00
1.800554999999999950e+01,1.003402719999999970e+00,1.008809770000000050e+00,1.009874309047618768e+00
1.801944299999999899e+01,1.003488380000000069e+00,1.008841969999999977e+00,1.009894980238095430e+00
1.803333599999999848e+01,1.003568110000000013e+00,1.008868579999999904e+00,1.009909630238095213e+00
1.804722999999999900e+01,1.003641919999999965e+00,1.008890019999999943e+00,1.009917078571428650e+00
1.806112299999999848e+01,1.003709809999999925e+00,1.008906679999999945e+00,1.009917246428571280e+00
1.807501600000000153e+01,1.003771779999999891e+00,1.008918849999999923e+00,1.009910053095238069e+00
1.808890900000000101e+01,1.003827840000000027e+00,1.008926690000000015e+00,1.009896322380952061e+00
1.810280200000000050e+01,1.003878009999999987e+00,1.008930279999999957e+00,1.009877499285714464e+00
1.811669499999999999e+01,1.003922310000000095e+00,1.008929659999999950e+00,1.009854239523809483e+00
1.813058900000000051e+01,1.003960769999999947e+00,1.008924869999999974e+00,1.009826878095238190e+00
1.814448200000000000e+01,1.003993420000000025e+00,1.008915970000000106e+00,1.009795805476190633e+00
1.815837499999999949e+01,1.004020289999999926e+00,1.008903059999999963e+00,1.009760995238095260e+00
1.817226799999999898e+01,1.004041359999999994e+00,1.008886100000000008e+00,1.009722361904762167e+00
1.818616099999999847e+01,1.004056590000000027e+00,1.008864610000000051e+00,1.009679033095238099e+00
1.820005499999999898e+01,1.004065910000000006e+00,1.008837509999999993e+00,1.009631150714285441e+00
1.821394799999999847e+01,1.004069179999999895e+00,1.008803429999999945e+00,1.009577965476190275e+00
1.822784100000000151e+01,1.004066190000000081e+00,1.008762649999999983e+00,1.009519183571428558e+00
1.824173400000000100e+01,1.004056590000000027e+00,1.008720679999999925e+00,1.009455763333333422e+00
1.825562700000000049e+01,1.004039740000000069e+00,1.008671979999999913e+00,1.009388019285714311e+00
1.826951999999999998e+01,1.004015139999999917e+00,1.008612980000000103e+00,1.009314528571428671e+00
1.828341400000000050e+01,1.003986599999999951e+00,1.008549319999999971e+00,1.009235574761904841e+00
1.829730699999999999e+01,1.003951980000000077e+00,1.008481780000000105e+00,1.009151608809523815e+00
1.831119999999999948e+01,1.003906399999999977e+00,1.008410309999999921e+00,1.009062480714285615e+00
1.832509299999999897e+01,1.003855619999999949e+00,1.008334279999999916e+00,1.008968682619047819e+00
1.833898599999999846e+01,1.003801729999999948e+00,1.008254229999999918e+00,1.008869861190475614e+00
1.835287900000000150e+01,1.003744669999999894e+00,1.008170589999999978e+00,1.008765153095237954e+00
1.836677299999999846e+01,1.003683410000000054e+00,1.008083840000000064e+00,1.008653439999999346e+00
1.838066600000000150e+01,1.003618090000000018e+00,1.007994169999999912e+00,1.008534724523809656e+00
1.839455900000000099e+01,1.003548840000000109e+00,1.007901579999999964e+00,1.008410411190476141e+00
1.840845200000000048e+01,1.003475859999999997e+00,1.007805910000000083e+00,1.008281675714285619e+00
1.842234499999999997e+01,1.003399200000000047e+00,1.007706879999999972e+00,1.008149453571428822e+00
1.843623799999999946e+01,1.003318750000000037e+00,1.007604439999999935e+00,1.008013691904761755e+00
1.845013199999999998e+01,1.003234390000000031e+00,1.007499319999999976e+00,1.007873956666666571e+00
1.846402499999999947e+01,1.003145689999999979e+00,1.007393030000000023e+00,1.007729053333333624e+00
1.847791799999999895e+01,1.003051899999999996e+00,1.007286869999999945e+00,1.007577907380951876e+00
1.849181099999999844e+01,1.002952960000000004e+00,1.007180870000000006e+00,1.007420774047619094e+00
1.850570400000000149e+01,1.002850840000000021e+00,1.007074180000000041e+00,1.007258676428571365e+00
1.851959700000000097e+01,1.002747129999999931e+00,1.006966449999999957e+00,1.007091859523809418e+00
1.853349100000000149e+01,1.002641080000000073e+00,1.006858060000000110e+00,1.006920166428571184e+00
1.854738400000000098e+01,1.002531960000000000e+00,1.006749429999999945e+00,1.006743010952380724e+00
1.856127700000000047e+01,1.002420199999999983e+00,1.006640729999999984e+00,1.006560135714285709e+00
1.857516999999999996e+01,1.002306310000000034e+00,1.006531829999999905e+00,1.006372301190476382e+00
1.858906299999999945e+01,1.002190380000000047e+00,1.006422429999999979e+00,1.006180039761904732e+00
1.860295599999999894e+01,1.002072150000000050e+00,1.006312340000000027e+00,1.005983834523809684e+00
1.861684999999999945e+01,1.001951250000000071e+00,1.006201619999999908e+00,1.005784701190476360e+00
1.863074299999999894e+01,1.001827620000000030e+00,1.006090850000000092e+00,1.005583578571428660e+00
1.864463599999999843e+01,1.001702209999999926e+00,1.005980349999999968e+00,1.005380298333333311e+00
1.865852900000000147e+01,1.001575069999999901e+00,1.005869399999999914e+00,1.005175102142856991e+00
1.867242200000000096e+01,1.001444840000000003e+00,1.005757299999999965e+00,1.004968329523809434e+00
1.868631600000000148e+01,1.001310389999999995e+00,1.005643709999999968e+00,1.004760570714286150e+00
1.870020900000000097e+01,1.001171070000000052e+00,1.005527990000000038e+00,1.004552627857142832e+00
1.871410200000000046e+01,1.001027899999999971e+00,1.005409919999999957e+00,1.004345154523809791e+00
1.872799499999999995e+01,1.000882009999999989e+00,1.005289890000000019e+00,1.004138169523809632e+00
1.874188799999999944e+01,1.000734009999999952e+00,1.005168569999999928e+00,1.003931493809523401e+00
1.875578099999999893e+01,1.000584310000000032e+00,1.005046579999999912e+00,1.003724962619047645e+00
1.876967499999999944e+01,1.000434129999999922e+00,1.004924319999999982e+00,1.003519008809523605e+00
1.878356799999999893e+01,1.000282899999999975e+00,1.004802020000000073e+00,1.003313002857143088e+00
1.879746099999999842e+01,1.000132229999999955e+00,1.004679859999999980e+00,1.003107028095237885e+00
1.881135400000000146e+01,9.999805400000000288e-01,1.004558190000000018e+00,1.002901988809523859e+00
1.882524700000000095e+01,9.998264000000000040e-01,1.004437650000000071e+00,1.002698072619047531e+00
1.883914000000000044e+01,9.996701599999999743e-01,1.004317750000000009e+00,1.002495471428571205e+00
1.885303400000000096e+01,9.995125000000000259e-01,1.004198219999999919e+00,1.002294236904762048e+00
1.886692700000000045e+01,9.993541500000000521e-01,1.004080099999999920e+00,1.002094082380952544e+00
1.888081999999999994e+01,9.991958300000000071e-01,1.003963029999999979e+00,1.001894743571428714e+00
1.889471299999999943e+01,9.990377999999999759e-01,1.003846070000000035e+00,1.001696315476190424e+00
1.890860599999999891e+01,9.988804399999999806e-01,1.003728680000000040e+00,1.001498959999999716e+00
1.892249899999999840e+01,9.987241000000000035e-01,1.003610810000000075e+00,1.001303889285714233e+00
1.893639299999999892e+01,9.985689899999999897e-01,1.003492669999999976e+00,1.001111319047619075e+00
1.895028599999999841e+01,9.984153099999999448e-01,1.003374549999999976e+00,1.000920852857143162e+00
1.896417900000000145e+01,9.982630599999999799e-01,1.003256740000000091e+00,1.000731350238095008e+00
1.897807200000000094e+01,9.981120399999999782e-01,1.003139599999999909e+00,1.000541489047619192e+00
1.899196500000000043e+01,9.979619199999999468e-01,1.003023420000000110e+00,1.000350296904761738e+00
1.900585799999999992e+01,9.978124400000000227e-01,1.002908689999999936e+00,1.000159078095238074e+00
1.901975200000000044e+01,9.976634399999999570e-01,1.002795340000000035e+00,9.999695704761902837e-01
1.903364499999999992e+01,9.975148499999999530e-01,1.002683369999999963e+00,9.997823564285711617e-01
1.904753799999999941e+01,9.973667299999999791e-01,1.002572880000000000e+00,9.995976047619047344e-01
1.906143099999999890e+01,9.972191599999999934e-01,1.002463950000000104e+00,9.994144435714286123e-01
1.907532399999999839e+01,9.970723200000000119e-01,1.002356620000000031e+00,9.992327316666667070e-01
1.908921700000000143e+01,9.969264100000000406e-01,1.002250850000000026e+00,9.990531916666667289e-01
1.910311099999999840e+01,9.967816400000000243e-01,1.002146530000000091e+00,9.988768297619048386e-01
1.911700400000000144e+01,9.966382499999999478e-01,1.002043570000000106e+00,9.987030578571429729e-01
1.913089700000000093e+01,9.964964099999999991e-01,1.001941849999999912e+00,9.985328557142858497e-01
1.914479000000000042e+01,9.963562599999999936e-01,1.001841200000000098e+00,9.983674188095238433e-01
1.915868299999999991e+01,9.962178499999999604e-01,1.001741400000000004e+00,9.982067314285710813e-01
1.917257700000000042e+01,9.960811899999999497e-01,1.001642179999999938e+00,9.980500657142856724e-01
1.918646999999999991e+01,9.959462000000000037e-01,1.001543300000000025e+00,9.978973076190474911e-01
1.920036299999999940e+01,9.958127900000000032e-01,1.001444570000000089e+00,9.977493252380951194e-01
1.921425599999999889e+01,9.956808299999999612e-01,1.001345850000000093e+00,9.976060559523812765e-01
1.922814899999999838e+01,9.955501599999999618e-01,1.001247049999999916e+00,9.974672495238094960e-01
1.924204200000000142e+01,9.954206500000000180e-01,1.001148170000000004e+00,9.973328526190472498e-01
1.925593599999999839e+01,9.952921900000000210e-01,1.001049249999999891e+00,9.972032421428574933e-01
1.926982900000000143e+01,9.951646699999999734e-01,1.000950400000000018e+00,9.970784907142857811e-01
1.928372200000000092e+01,9.950380399999999570e-01,1.000851759999999979e+00,9.969586223809521197e-01
1.929761500000000041e+01,9.949122700000000430e-01,1.000753470000000034e+00,9.968445888095242013e-01
1.931150799999999990e+01,9.947873699999999486e-01,1.000655679999999936e+00,9.967361104761901514e-01
1.932540099999999939e+01,9.946633999999999753e-01,1.000558520000000007e+00,9.966328535714283898e-01
1.933929499999999990e+01,9.945404399999999701e-01,1.000462119999999899e+00,9.965344416666662708e-01
1.935318799999999939e+01,9.944185899999999911e-01,1.000366550000000077e+00,9.964412271428571000e-01
1.936708099999999888e+01,9.942979899999999649e-01,1.000271869999999952e+00,9.963527652380949062e-01
1.938097399999999837e+01,9.941787699999999894e-01,1.000178130000000110e+00,9.962687014285714904e-01
1.939486700000000141e+01,9.940610699999999911e-01,1.000085310000000005e+00,9.961881323809522737e-01
1.940876000000000090e+01,9.939450600000000469e-01,9.999933800000000428e-01,9.961095657142858828e-01
1.942265400000000142e+01,9.938308500000000434e-01,9.999023000000000216e-01,9.960332607142857730e-01
1.943654700000000091e+01,9.937185800000000180e-01,9.998119600000000551e-01,9.959593033333330458e-01
1.945044000000000040e+01,9.936083399999999788e-01,9.997222799999999632e-01,9.958874666666666098e-01
1.946433299999999988e+01,9.935002099999999947e-01,9.996331200000000416e-01,9.958183471428571076e-01
1.947822599999999937e+01,9.933942300000000447e-01,9.995443299999999809e-01,9.957526188095241482e-01
1.949211899999999886e+01,9.932904099999999570e-01,9.994557800000000158e-01,9.956902673809524540e-01
1.950601299999999938e+01,9.931887200000000249e-01,9.993673100000000087e-01,9.956304597619046737e-01
1.951990599999999887e+01,9.930891099999999971e-01,9.992788000000000226e-01,9.955730364285715339e-01
1.953379899999999836e+01,9.929915000000000269e-01,9.991900999999999700e-01,9.955177735714283438e-01
1.954769200000000140e+01,9.928957499999999659e-01,9.991011100000000145e-01,9.954644228571429831e-01
1.956158500000000089e+01,9.928017599999999776e-01,9.990117499999999762e-01,9.954137604761906788e-01
1.957547800000000038e+01,9.927093599999999851e-01,9.989219499999999474e-01,9.953659704761903537e-01
1.958937200000000090e+01,9.926184099999999511e-01,9.988316699999999493e-01,9.953207457142857484e-01
1.960326500000000038e+01,9.925287699999999491e-01,9.987408700000000028e-01,9.952781064285716184e-01
1.961715799999999987e+01,9.924403099999999922e-01,9.986495600000000472e-01,9.952384604761906894e-01
1.963105099999999936e+01,9.923529100000000325e-01,9.985577399999999715e-01,9.952013359523810276e-01
1.964494399999999885e+01,9.922664799999999508e-01,9.984654200000000479e-01,9.951653447619051018e-01
1.965883799999999937e+01,9.921809600000000007e-01,9.983726200000000439e-01,9.951302559523809155e-01
1.967273099999999886e+01,9.920963099999999812e-01,9.982793599999999490e-01,9.950952221428572830e-01
1.968662399999999835e+01,9.920125199999999532e-01,9.981856599999999746e-01,9.950603959523812714e-01
1.970051700000000139e+01,9.919296100000000171e-01,9.980915399999999993e-01,9.950271616666668262e-01
1.971441000000000088e+01,9.918476200000000409e-01,9.979970200000000125e-01,9.949949230952379597e-01
1.972830300000000037e+01,9.917665900000000034e-01,9.979020899999999639e-01,9.949632773809524711e-01
1.974219700000000088e+01,9.916865999999999737e-01,9.978067600000000148e-01,9.949333097619046384e-01
1.975609000000000037e+01,9.916076999999999808e-01,9.977110200000000040e-01,9.949048292857141096e-01
1.976998299999999986e+01,9.915299600000000435e-01,9.976148700000000424e-01,9.948777814285717502e-01
1.978387599999999935e+01,9.914534400000000192e-01,9.975182700000000402e-01,9.948518564285715460e-01
1.979776899999999884e+01,9.913781900000000480e-01,9.974211899999999575e-01,9.948261704761904856e-01
1.981166199999999833e+01,9.913042199999999582e-01,9.973235999999999768e-01,9.948007726190477573e-01
1.982555599999999885e+01,9.912315499999999613e-01,9.972254299999999683e-01,9.947760752380953031e-01
1.983944899999999834e+01,9.911601599999999568e-01,9.971266399999999530e-01,9.947518202380956076e-01
1.985334200000000138e+01,9.910900299999999552e-01,9.970271800000000129e-01,9.947280597619047038e-01
1.986723500000000087e+01,9.910210999999999881e-01,9.969270399999999865e-01,9.947041723809523228e-01
1.988112800000000036e+01,9.909532899999999866e-01,9.968262300000000353e-01,9.946791064285714912e-01
1.989502099999999984e+01,9.908865300000000431e-01,9.967247799999999769e-01,9.946531835714282899e-01
1.990891500000000036e+01,9.908207199999999881e-01,9.966227800000000414e-01,9.946270647619046557e-01
1.992280799999999985e+01,9.907557200000000064e-01,9.965203200000000150e-01,9.946003388095240316e-01
1.993670099999999934e+01,9.906913999999999998e-01,9.964175100000000063e-01,9.945729450000002636e-01
1.995059399999999883e+01,9.906276299999999813e-01,9.963144299999999731e-01,9.945450952380952003e-01
1.996448699999999832e+01,9.905642599999999742e-01,9.962111599999999845e-01,9.945167047619046796e-01
1.997838000000000136e+01,9.905011700000000419e-01,9.961077400000000193e-01,9.944875030952379236e-01
1.999227399999999832e+01,9.904382699999999540e-01,9.960042000000000062e-01,9.944571457142858950e-01
2.000616700000000137e+01,9.903754999999999642e-01,9.959005300000000060e-01,9.944248814285712168e-01
2.002006000000000085e+01,9.903128300000000328e-01,9.957966999999999791e-01,9.943905540476191129e-01
2.003395300000000034e+01,9.902503099999999669e-01,9.956926999999999861e-01,9.943548250000000532e-01
2.004784599999999983e+01,9.901880100000000073e-01,9.955884699999999476e-01,9.943179328571429831e-01
2.006173899999999932e+01,9.901260200000000511e-01,9.954840099999999747e-01,9.942801954761906202e-01
2.007563299999999984e+01,9.900644600000000350e-01,9.953792799999999774e-01,9.942414085714283978e-01
2.008952599999999933e+01,9.900034100000000281e-01,9.952742599999999662e-01,9.942012914285713876e-01
2.010341899999999882e+01,9.899429400000000490e-01,9.951689599999999913e-01,9.941594726190479125e-01
2.011731199999999831e+01,9.898831000000000158e-01,9.950633800000000528e-01,9.941162540476188303e-01
2.013120500000000135e+01,9.898238999999999788e-01,9.949575299999999789e-01,9.940719985714286944e-01
2.014509899999999831e+01,9.897653400000000490e-01,9.948514400000000313e-01,9.940263133333333556e-01
2.015899200000000135e+01,9.897074200000000044e-01,9.947451200000000382e-01,9.939786571428573803e-01
2.017288500000000084e+01,9.896500999999999770e-01,9.946386099999999786e-01,9.939289247619048639e-01
2.018677800000000033e+01,9.895932699999999693e-01,9.945319099999999635e-01,9.938775890476189145e-01
2.020067099999999982e+01,9.895368199999999836e-01,9.944250599999999718e-01,9.938247719047621498e-01
2.021456399999999931e+01,9.894806000000000434e-01,9.943180499999999533e-01,9.937701040476188963e-01
2.022845799999999983e+01,9.894244700000000003e-01,9.942109099999999478e-01,9.937132690476189190e-01
2.024235099999999932e+01,9.893682900000000391e-01,9.941036300000000159e-01,9.936541497619046925e-01
2.025624399999999881e+01,9.893119299999999505e-01,9.939962199999999859e-01,9.935931609523810382e-01
2.027013699999999830e+01,9.892553099999999988e-01,9.938886799999999688e-01,9.935307469047620632e-01
2.028403000000000134e+01,9.891983600000000543e-01,9.937810200000000149e-01,9.934668707142858546e-01
2.029792300000000083e+01,9.891410499999999661e-01,9.936732900000000424e-01,9.934016416666666682e-01
2.031181700000000134e+01,9.890833599999999670e-01,9.935655500000000195e-01,9.933352471428571473e-01
2.032571000000000083e+01,9.890253300000000358e-01,9.934579000000000049e-01,9.932685852380951363e-01
2.033960300000000032e+01,9.889670200000000300e-01,9.933504800000000357e-01,9.932019240476189781e-01
2.035349599999999981e+01,9.889085100000000184e-01,9.932434100000000488e-01,9.931346397619045252e-01
2.036738899999999930e+01,9.888499299999999881e-01,9.931368000000000418e-01,9.930664869047619581e-01
2.038128199999999879e+01,9.887914399999999659e-01,9.930307499999999621e-01,9.929973938095235653e-01
2.039517599999999931e+01,9.887332100000000290e-01,9.929253599999999791e-01,9.929276749999996765e-01
2.040906899999999879e+01,9.886754199999999715e-01,9.928207199999999899e-01,9.928574790476188960e-01
2.042296199999999828e+01,9.886182599999999709e-01,9.927169200000000027e-01,9.927867038095238295e-01
2.043685500000000133e+01,9.885618699999999537e-01,9.926140799999999542e-01,9.927152473809522926e-01
2.045074800000000081e+01,9.885063899999999570e-01,9.925123099999999532e-01,9.926435464285715549e-01
2.046464100000000030e+01,9.884519000000000499e-01,9.924117700000000264e-01,9.925724816666667838e-01
2.047853500000000082e+01,9.883984700000000290e-01,9.923125699999999494e-01,9.925022992857144288e-01
2.049242800000000031e+01,9.883461100000000554e-01,9.922148699999999710e-01,9.924326014285712594e-01
2.050632099999999980e+01,9.882948299999999575e-01,9.921187900000000282e-01,9.923632899999998980e-01
2.052021399999999929e+01,9.882446000000000286e-01,9.920244799999999863e-01,9.922945888095235922e-01
2.053410699999999878e+01,9.881953799999999566e-01,9.919320200000000254e-01,9.922267430952380618e-01
2.054799999999999827e+01,9.881471400000000349e-01,9.918415200000000320e-01,9.921601216666670053e-01
2.056189399999999878e+01,9.880998300000000123e-01,9.917530500000000249e-01,9.920948871428573179e-01
2.057578699999999827e+01,9.880533900000000314e-01,9.916666600000000331e-01,9.920310783333331495e-01
2.058968000000000131e+01,9.880077800000000021e-01,9.915823999999999749e-01,9.919685047619043461e-01
2.060357300000000080e+01,9.879629399999999562e-01,9.915002800000000116e-01,9.919067771428571323e-01
2.061746600000000029e+01,9.879187999999999859e-01,9.914203200000000216e-01,9.918455316666667798e-01
2.063136000000000081e+01,9.878753000000000117e-01,9.913424800000000259e-01,9.917847071428570471e-01
2.064525300000000030e+01,9.878323700000000152e-01,9.912667099999999953e-01,9.917242830952381905e-01
2.065914599999999979e+01,9.877899300000000382e-01,9.911929400000000223e-01,9.916643933333333383e-01
2.067303899999999928e+01,9.877479099999999512e-01,9.911210599999999982e-01,9.916051514285714186e-01
2.068693199999999877e+01,9.877062500000000078e-01,9.910509699999999755e-01,9.915463921428573357e-01
2.070082499999999825e+01,9.876648999999999567e-01,9.909825700000000070e-01,9.914883630952379123e-01
2.071471899999999877e+01,9.876238299999999803e-01,9.909157899999999630e-01,9.914317216666665988e-01
2.072861199999999826e+01,9.875829900000000494e-01,9.908505499999999966e-01,9.913769585714286015e-01
2.074250500000000130e+01,9.875424099999999816e-01,9.907868300000000072e-01,9.913242164285714919e-01
2.075639800000000079e+01,9.875020799999999488e-01,9.907245999999999553e-01,9.912735983333336165e-01
2.077029100000000028e+01,9.874620400000000409e-01,9.906639000000000417e-01,9.912248419047620107e-01
2.078418399999999977e+01,9.874223399999999540e-01,9.906047399999999836e-01,9.911771869047618644e-01
2.079807800000000029e+01,9.873830399999999896e-01,9.905471900000000218e-01,9.911306733333330454e-01
2.081197099999999978e+01,9.873442300000000449e-01,9.904913199999999529e-01,9.910853530952382640e-01
2.082586399999999927e+01,9.873060000000000169e-01,9.904372099999999568e-01,9.910420188095240279e-01
2.083975699999999875e+01,9.872684499999999641e-01,9.903849500000000416e-01,9.910006692857142863e-01
2.085364999999999824e+01,9.872317000000000453e-01,9.903346299999999935e-01,9.909619528571430580e-01
2.086754300000000129e+01,9.871958699999999753e-01,9.902863299999999924e-01,9.909256004761902714e-01
2.088143699999999825e+01,9.871611099999999528e-01,9.902401499999999857e-01,9.908908857142856297e-01
2.089533000000000129e+01,9.871276799999999518e-01,9.901961599999999919e-01,9.908572142857142717e-01
2.090922300000000078e+01,9.870960699999999921e-01,9.901544300000000298e-01,9.908242559523805504e-01
2.092311600000000027e+01,9.870649200000000123e-01,9.901150399999999463e-01,9.907922490476190891e-01
2.093700899999999976e+01,9.870343499999999493e-01,9.900780200000000031e-01,9.907617561904761283e-01
2.095090199999999925e+01,9.870064600000000299e-01,9.900434399999999968e-01,9.907327102380950601e-01
2.096479599999999976e+01,9.869805999999999857e-01,9.900113099999999777e-01,9.907060071428571701e-01
2.097868899999999925e+01,9.869569900000000340e-01,9.899816500000000463e-01,9.906822771428568375e-01
2.099258199999999874e+01,9.869355699999999842e-01,9.899544799999999700e-01,9.906610940476189286e-01
2.100647499999999823e+01,9.869162400000000002e-01,9.899297700000000422e-01,9.906423080952381222e-01
2.102036800000000127e+01,9.868989000000000233e-01,9.899075099999999905e-01,9.906261752380951524e-01
2.103426100000000076e+01,9.868833799999999767e-01,9.898881800000000064e-01,9.906125269047617588e-01
2.104815500000000128e+01,9.868695100000000053e-01,9.898730700000000216e-01,9.906019095238094430e-01
2.106204800000000077e+01,9.868571400000000216e-01,9.898587100000000305e-01,9.905946540476188167e-01
2.107594100000000026e+01,9.868461600000000278e-01,9.898441900000000127e-01,9.905909642857140263e-01
2.108983399999999975e+01,9.868364600000000264e-01,9.898328400000000471e-01,9.905908216666664545e-01
2.110372699999999924e+01,9.868279800000000490e-01,9.898258800000000468e-01,9.905943285714287061e-01
2.111762099999999975e+01,9.868206699999999554e-01,9.898214600000000418e-01,9.906017840476190051e-01
2.113151399999999924e+01,9.868144899999999886e-01,9.898196200000000111e-01,9.906131547619045907e-01
2.114540699999999873e+01,9.868094200000000482e-01,9.898206499999999686e-01,9.906281533333330946e-01
2.115930000000000177e+01,9.868054899999999519e-01,9.898248499999999783e-01,9.906467721428574569e-01
2.117319300000000126e+01,9.868027299999999613e-01,9.898318200000000289e-01,9.906692149999998254e-01
2.118708600000000075e+01,9.868012000000000450e-01,9.898412899999999848e-01,9.906953438095233988e-01
2.120098000000000127e+01,9.868009800000000498e-01,9.898530199999999724e-01,9.907245257142859307e-01
2.121487300000000076e+01,9.868021599999999838e-01,9.898669100000000443e-01,9.907564942857144397e-01
2.122876600000000025e+01,9.868048299999999662e-01,9.898829599999999784e-01,9.907912292857142811e-01
2.124265899999999974e+01,9.868090499999999654e-01,9.899011699999999969e-01,9.908290635714284145e-01
2.125655199999999923e+01,9.868149200000000398e-01,9.899215300000000495e-01,9.908695590476189752e-01
2.127044499999999871e+01,9.868224899999999966e-01,9.899439599999999562e-01,9.909118619047619925e-01
2.128433899999999923e+01,9.868318099999999760e-01,9.899683999999999706e-01,9.909555980952378107e-01
2.129823199999999872e+01,9.868429100000000176e-01,9.899948100000000029e-01,9.910006552380951073e-01
2.131212500000000176e+01,9.868558200000000502e-01,9.900231499999999629e-01,9.910468654761904750e-01
2.132601800000000125e+01,9.868705599999999523e-01,9.900534199999999618e-01,9.910942378571427902e-01
2.133991100000000074e+01,9.868871399999999960e-01,9.900856500000000393e-01,9.911433576190473715e-01
2.135380400000000023e+01,9.869055799999999490e-01,9.901198900000000025e-01,9.911948814285713727e-01
2.136769800000000075e+01,9.869258899999999723e-01,9.901561899999999916e-01,9.912492664285714739e-01
2.138159100000000024e+01,9.869480800000000054e-01,9.901945699999999961e-01,9.913059800000001420e-01
2.139548399999999972e+01,9.869721599999999873e-01,9.902350399999999553e-01,9.913650450000001113e-01
2.140937699999999921e+01,9.869981599999999577e-01,9.902775600000000011e-01,9.914268007142855721e-01
2.142326999999999870e+01,9.870260699999999776e-01,9.903221100000000332e-01,9.914911916666663272e-01
2.143716300000000174e+01,9.870559100000000363e-01,9.903686099999999826e-01,9.915577904761908590e-01
2.145105699999999871e+01,9.870876699999999726e-01,9.904170100000000421e-01,9.916261576190475990e-01
2.146495000000000175e+01,9.871213399999999583e-01,9.904672500000000213e-01,9.916958647619052991e-01
2.147884300000000124e+01,9.871569000000000038e-01,9.905192499999999622e-01,9.917662280952380671e-01
2.149273600000000073e+01,9.871943300000000088e-01,9.905729899999999866e-01,9.918365302380952597e-01
2.150662900000000022e+01,9.872335899999999942e-01,9.906284400000000545e-01,9.919068723809525423e-01
2.152052199999999971e+01,9.872746500000000314e-01,9.906855900000000048e-01,9.919777664285712726e-01
2.153441600000000022e+01,9.873174599999999801e-01,9.907444199999999590e-01,9.920493326190477079e-01
2.154830899999999971e+01,9.873619799999999724e-01,9.908049500000000176e-01,9.921216369047617389e-01
2.156220199999999920e+01,9.874081599999999792e-01,9.908671599999999691e-01,9.921948819047621271e-01
2.157609499999999869e+01,9.874559899999999502e-01,9.909310399999999852e-01,9.922694597619047263e-01
2.158998800000000173e+01,9.875054199999999671e-01,9.909965499999999761e-01,9.923459402380953032e-01
2.160388199999999870e+01,9.875564300000000406e-01,9.910636499999999627e-01,9.924257411904765513e-01
2.161777500000000174e+01,9.876090199999999486e-01,9.911322799999999766e-01,9.925089007142859909e-01
2.163166800000000123e+01,9.876631799999999739e-01,9.912023699999999993e-01,9.925935883333332210e-01
2.164556100000000072e+01,9.877189100000000055e-01,9.912738399999999617e-01,9.926794540476189255e-01
2.165945400000000021e+01,9.877762199999999826e-01,9.913465999999999667e-01,9.927657821428568230e-01
2.167334699999999970e+01,9.878350999999999660e-01,9.914205699999999455e-01,9.928516766666666271e-01
2.168724100000000021e+01,9.878955600000000059e-01,9.914956999999999798e-01,9.929373361904761941e-01
2.170113399999999970e+01,9.879575900000000521e-01,9.915719299999999903e-01,9.930233085714287311e-01
2.171502699999999919e+01,9.880211899999999936e-01,9.916492300000000482e-01,9.931092254761908489e-01
2.172891999999999868e+01,9.880863300000000127e-01,9.917275700000000027e-01,9.931949385714284873e-01
2.174281300000000172e+01,9.881529900000000088e-01,9.918069499999999650e-01,9.932814604761907029e-01
2.175670600000000121e+01,9.882211300000000032e-01,9.918873900000000354e-01,9.933687469047617347e-01
2.177060000000000173e+01,9.882907100000000167e-01,9.919688899999999920e-01,9.934564080952379417e-01
2.178449300000000122e+01,9.883616899999999594e-01,9.920514700000000463e-01,9.935438190476189035e-01
2.179838600000000071e+01,9.884340200000000243e-01,9.921351400000000265e-01,9.936308978571430917e-01
2.181227900000000020e+01,9.885076400000000207e-01,9.922198899999999933e-01,9.937180333333331950e-01
2.182617199999999968e+01,9.885825099999999699e-01,9.923056799999999678e-01,9.938062185714284791e-01
2.184006499999999917e+01,9.886585799999999535e-01,9.923923999999999523e-01,9.938960990476188861e-01
2.185395899999999969e+01,9.887358200000000430e-01,9.924799199999999599e-01,9.939873373809524626e-01
2.186785199999999918e+01,9.888141900000000373e-01,9.925681100000000034e-01,9.940790142857144351e-01
2.188174499999999867e+01,9.888936499999999574e-01,9.926568399999999848e-01,9.941707845238093588e-01
2.189563800000000171e+01,9.889741899999999752e-01,9.927460200000000068e-01,9.942633402380950391e-01
2.190953100000000120e+01,9.890557700000000008e-01,9.928355800000000508e-01,9.943561957142857954e-01
2.192342400000000069e+01,9.891383799999999837e-01,9.929254699999999767e-01,9.944495071428569588e-01
2.193731800000000121e+01,9.892219899999999955e-01,9.930156300000000380e-01,9.945430742857142015e-01
2.195121100000000069e+01,9.893065800000000465e-01,9.931060299999999730e-01,9.946366492857140473e-01
2.196510400000000018e+01,9.893921199999999860e-01,9.931966700000000037e-01,9.947299707142859271e-01
2.197899699999999967e+01,9.894785900000000467e-01,9.932875500000000191e-01,9.948233361904761374e-01
2.199288999999999916e+01,9.895659300000000380e-01,9.933787699999999665e-01,9.949163721428571083e-01
2.200678299999999865e+01,9.896541300000000208e-01,9.934704300000000154e-01,9.950093783333332498e-01
2.202067699999999917e+01,9.897431300000000265e-01,9.935625099999999543e-01,9.951023304761905663e-01
2.203456999999999866e+01,9.898329200000000050e-01,9.936549099999999468e-01,9.951951333333332039e-01
2.204846300000000170e+01,9.899234500000000381e-01,9.937475399999999848e-01,9.952873169047619095e-01
2.206235600000000119e+01,9.900147200000000147e-01,9.938403799999999677e-01,9.953789621428573708e-01
2.207624900000000068e+01,9.901066800000000168e-01,9.939333599999999880e-01,9.954704557142858290e-01
2.209014300000000119e+01,9.901992600000000255e-01,9.940264599999999451e-01,9.955624845238097986e-01
2.210403600000000068e+01,9.902923700000000329e-01,9.941196399999999711e-01,9.956548897619045269e-01
2.211792900000000017e+01,9.903859699999999489e-01,9.942129299999999947e-01,9.957475333333331013e-01
2.213182199999999966e+01,9.904800000000000271e-01,9.943066200000000299e-01,9.958404547619046365e-01
2.214571499999999915e+01,9.905744699999999847e-01,9.944001700000000277e-01,9.959338840476192889e-01
2.215960799999999864e+01,9.906693500000000041e-01,9.944936100000000279e-01,9.960281942857145410e-01
2.217350199999999916e+01,9.907646700000000139e-01,9.945867099999999850e-01,9.961230614285713214e-01
2.218739499999999865e+01,9.908600899999999712e-01,9.946794300000000311e-01,9.962183616666667740e-01
2.220128800000000169e+01,9.909553800000000523e-01,9.947717600000000049e-01,9.963138335714285532e-01
2.221518100000000118e+01,9.910503200000000401e-01,9.948636699999999777e-01,9.964089328571427151e-01
2.222907400000000067e+01,9.911451999999999485e-01,9.949554999999999927e-01,9.965036228571428900e-01
2.224296700000000016e+01,9.912403899999999712e-01,9.950471499999999914e-01,9.965979340476190940e-01
2.225686100000000067e+01,9.913358399999999682e-01,9.951385900000000451e-01,9.966916647619047387e-01
2.227075400000000016e+01,9.914315099999999603e-01,9.952297700000000136e-01,9.967850773809525666e-01
2.228464699999999965e+01,9.915273700000000190e-01,9.953207200000000476e-01,9.968785888095238468e-01
2.229853999999999914e+01,9.916234299999999724e-01,9.954117700000000291e-01,9.969719211904765066e-01
2.231243299999999863e+01,9.917196499999999526e-01,9.955028799999999789e-01,9.970649309523810233e-01
2.232632600000000167e+01,9.918160299999999596e-01,9.955939700000000503e-01,9.971575330952381355e-01
2.234021999999999863e+01,9.919125399999999537e-01,9.956850299999999709e-01,9.972499938095237271e-01
2.235411300000000168e+01,9.920091399999999560e-01,9.957759800000000050e-01,9.973425845238095278e-01
2.236800600000000117e+01,9.921057800000000482e-01,9.958666900000000544e-01,9.974352419047615159e-01
2.238189900000000065e+01,9.922024200000000294e-01,9.959569999999999812e-01,9.975281142857141958e-01
2.239579200000000014e+01,9.922990000000000421e-01,9.960468300000000497e-01,9.976213564285714153e-01
2.240968499999999963e+01,9.923954799999999965e-01,9.961360900000000296e-01,9.977146819047617576e-01
2.242357900000000015e+01,9.924918099999999743e-01,9.962247600000000425e-01,9.978078138095239913e-01
2.243747199999999964e+01,9.925879499999999966e-01,9.963128100000000487e-01,9.979004359523807599e-01
2.245136499999999913e+01,9.926838500000000343e-01,9.964002400000000481e-01,9.979925061904759698e-01
2.246525799999999862e+01,9.927794699999999972e-01,9.964870200000000011e-01,9.980842061904759976e-01
2.247915100000000166e+01,9.928747700000000176e-01,9.965731599999999579e-01,9.981757135714285356e-01
2.249304400000000115e+01,9.929696900000000159e-01,9.966586400000000401e-01,9.982661673809521963e-01
2.250693800000000167e+01,9.930641999999999525e-01,9.967434400000000361e-01,9.983549490476186783e-01
2.252083100000000115e+01,9.931582300000000307e-01,9.968275399999999564e-01,9.984417609523813519e-01
2.253472400000000064e+01,9.932517499999999888e-01,9.969109499999999624e-01,9.985266171428567317e-01
2.254861700000000013e+01,9.933447199999999588e-01,9.969936700000000540e-01,9.986093885714282248e-01
2.256250999999999962e+01,9.934370900000000226e-01,9.970757199999999987e-01,9.986903995238097798e-01
2.257640400000000014e+01,9.935288599999999581e-01,9.971571399999999974e-01,9.987699942857143354e-01
2.259029699999999963e+01,9.936199900000000085e-01,9.972379700000000291e-01,9.988484373809525252e-01
2.260418999999999912e+01,9.937104599999999621e-01,9.973182499999999617e-01,9.989262445238098476e-01
2.261808299999999861e+01,9.938002700000000411e-01,9.973980000000000068e-01,9.990035940476189591e-01
2.263197600000000165e+01,9.938893800000000445e-01,9.974772299999999925e-01,9.990806930952380593e-01
2.264586900000000114e+01,9.939777800000000330e-01,9.975559099999999901e-01,9.991576597619046263e-01
2.265976300000000165e+01,9.940654599999999563e-01,9.976340099999999600e-01,9.992341114285717696e-01
2.267365600000000114e+01,9.941524200000000366e-01,9.977114999999999734e-01,9.993096273809525254e-01
2.268754900000000063e+01,9.942386800000000413e-01,9.977884399999999987e-01,9.993844792857141668e-01
2.270144200000000012e+01,9.943242399999999703e-01,9.978648700000000149e-01,9.994582976190476975e-01
2.271533499999999961e+01,9.944091299999999745e-01,9.979407900000000220e-01,9.995308211904759821e-01
2.272922799999999910e+01,9.944933700000000432e-01,9.980162000000000200e-01,9.996020640476194208e-01
2.274312199999999962e+01,9.945769599999999544e-01,9.980910899999999586e-01,9.996719971428572604e-01
2.275701499999999911e+01,9.946599400000000202e-01,9.981654500000000096e-01,9.997403466666666683e-01
2.277090799999999859e+01,9.947423100000000185e-01,9.982392900000000013e-01,9.998070423809525265e-01
2.278480100000000164e+01,9.948240799999999995e-01,9.983125999999999944e-01,9.998717876190480469e-01
2.279869400000000113e+01,9.949052699999999527e-01,9.983853900000000392e-01,9.999344150000004650e-01
2.281258700000000061e+01,9.949858900000000395e-01,9.984576600000000246e-01,9.999950095238095971e-01
2.282648100000000113e+01,9.950659299999999874e-01,9.985294099999999506e-01,1.000053533333333133e+00
2.284037400000000062e+01,9.951453900000000186e-01,9.986006200000000499e-01,1.000110200238095048e+00
2.285426700000000011e+01,9.952242500000000325e-01,9.986712800000000501e-01,1.000164896904761846e+00
2.286815999999999960e+01,9.953024900000000397e-01,9.987413699999999617e-01,1.000217609523809559e+00
2.288205299999999909e+01,9.953800600000000109e-01,9.988108799999999565e-01,1.000268383333333233e+00
2.289594599999999858e+01,9.954568999999999779e-01,9.988797799999999949e-01,1.000317244523809546e+00
2.290983999999999909e+01,9.955329600000000223e-01,9.989480600000000265e-01,1.000364403571428307e+00
2.292373299999999858e+01,9.956081799999999538e-01,9.990156900000000118e-01,1.000410163333333768e+00
2.293762600000000162e+01,9.956825599999999943e-01,9.990826699999999505e-01,1.000454602857142827e+00
2.295151900000000111e+01,9.957561400000000118e-01,9.991489900000000146e-01,1.000497577380952352e+00
2.296541200000000060e+01,9.958289200000000063e-01,9.992146499999999820e-01,1.000539052619047853e+00
2.297930500000000009e+01,9.959009300000000176e-01,9.992796400000000245e-01,1.000579133333333148e+00
2.299319900000000061e+01,9.959721599999999953e-01,9.993439800000000206e-01,1.000617911190476050e+00
2.300709200000000010e+01,9.960426199999999897e-01,9.994076800000000205e-01,1.000655888333333632e+00
2.302098499999999959e+01,9.961122999999999506e-01,9.994707400000000241e-01,1.000693237857142925e+00
2.303487799999999908e+01,9.961811900000000497e-01,9.995331800000000211e-01,1.000729581190475947e+00
2.304877099999999857e+01,9.962493000000000043e-01,9.995950099999999505e-01,1.000764317142857296e+00
2.306266400000000161e+01,9.963166199999999861e-01,9.996562399999999737e-01,1.000797515476190558e+00
2.307655799999999857e+01,9.963831300000000057e-01,9.997168899999999692e-01,1.000829328571428478e+00
2.309045100000000161e+01,9.964488000000000234e-01,9.997769699999999871e-01,1.000859833333333615e+00
2.310434400000000110e+01,9.965135499999999702e-01,9.998365200000000064e-01,1.000889243095238301e+00
2.311823700000000059e+01,9.965772600000000203e-01,9.998955400000000271e-01,1.000917754047619068e+00
2.313213000000000008e+01,9.966398400000000546e-01,9.999540700000000282e-01,1.000945431666666607e+00
2.314602400000000060e+01,9.967012200000000544e-01,1.000012139999999938e+00,1.000972397142857462e+00
2.315991700000000009e+01,9.967614599999999880e-01,1.000069719999999940e+00,1.000998466666666697e+00
2.317380999999999958e+01,9.968206699999999643e-01,1.000126759999999893e+00,1.001023335238095280e+00
2.318770299999999907e+01,9.968789500000000414e-01,1.000183169999999899e+00,1.001046662380952412e+00
2.320159599999999855e+01,9.969363100000000477e-01,1.000238830000000023e+00,1.001068978571428181e+00
2.321548900000000160e+01,9.969927100000000042e-01,1.000293679999999963e+00,1.001090818809523997e+00
2.322938299999999856e+01,9.970480999999999927e-01,1.000347679999999961e+00,1.001112281666666215e+00
2.324327600000000160e+01,9.971024299999999840e-01,1.000400839999999958e+00,1.001133339999999539e+00
2.325716900000000109e+01,9.971556599999999992e-01,1.000453159999999952e+00,1.001153868333333197e+00
2.327106200000000058e+01,9.972077799999999881e-01,1.000504660000000046e+00,1.001174029523809850e+00
2.328495500000000007e+01,9.972587600000000219e-01,1.000555340000000015e+00,1.001194089761904493e+00
2.329884799999999956e+01,9.973085900000000503e-01,1.000605189999999922e+00,1.001214192857142748e+00
2.331274200000000008e+01,9.973572800000000127e-01,1.000654230000000089e+00,1.001234265000000345e+00
2.332663499999999956e+01,9.974048100000000305e-01,1.000702439999999971e+00,1.001254319761904821e+00
2.334052799999999905e+01,9.974511799999999928e-01,1.000749839999999891e+00,1.001274499523809647e+00
2.335442099999999854e+01,9.974963900000000105e-01,1.000796419999999909e+00,1.001294901666666792e+00
2.336831400000000158e+01,9.975404399999999727e-01,1.000842210000000065e+00,1.001315466428571277e+00
2.338220700000000107e+01,9.975833400000000406e-01,1.000887249999999895e+00,1.001336440952380835e+00
2.339610100000000159e+01,9.976251200000000319e-01,1.000931570000000104e+00,1.001357849523809573e+00
2.340999400000000108e+01,9.976658000000000470e-01,1.000975240000000044e+00,1.001379562619047370e+00
2.342388700000000057e+01,9.977054300000000042e-01,1.001018310000000078e+00,1.001402004047619032e+00
2.343778000000000006e+01,9.977440400000000542e-01,1.001060819999999962e+00,1.001425116666666559e+00
2.345167299999999955e+01,9.977816800000000041e-01,1.001102769999999920e+00,1.001448566190476397e+00
2.346556599999999904e+01,9.978183900000000550e-01,1.001144159999999950e+00,1.001472144761904826e+00
2.347945999999999955e+01,9.978542000000000245e-01,1.001184960000000013e+00,1.001495434523809624e+00
2.349335299999999904e+01,9.978891699999999920e-01,1.001225239999999905e+00,1.001518068333333122e+00
2.350724599999999853e+01,9.979233199999999471e-01,1.001265150000000048e+00,1.001540052619047660e+00
2.352113900000000157e+01,9.979566800000000404e-01,1.001304830000000035e+00,1.001561715238095118e+00
2.353503200000000106e+01,9.979892799999999786e-01,1.001344290000000026e+00,1.001582863809523882e+00
2.354892500000000055e+01,9.980211300000000341e-01,1.001383439999999903e+00,1.001603889285714200e+00
2.356281900000000107e+01,9.980522499999999742e-01,1.001422169999999889e+00,1.001624750714285472e+00
2.357671200000000056e+01,9.980826299999999707e-01,1.001460369999999989e+00,1.001645340000000273e+00
2.359060500000000005e+01,9.981122900000000131e-01,1.001497969999999960e+00,1.001665301666666341e+00
2.360449799999999954e+01,9.981412100000000009e-01,1.001534909999999945e+00,1.001684917857142754e+00
2.361839099999999902e+01,9.981693699999999447e-01,1.001571170000000066e+00,1.001704081428571369e+00
2.363228499999999954e+01,9.981967600000000163e-01,1.001606720000000061e+00,1.001722908333332995e+00
2.364617799999999903e+01,9.982233499999999538e-01,1.001641549999999992e+00,1.001741498333333036e+00
2.366007099999999852e+01,9.982491100000000506e-01,1.001675660000000079e+00,1.001760136190476214e+00
2.367396400000000156e+01,9.982740100000000449e-01,1.001709039999999939e+00,1.001777831190476364e+00
2.368785700000000105e+01,9.982980299999999474e-01,1.001741680000000079e+00,1.001795098095238146e+00
2.370175000000000054e+01,9.983211199999999508e-01,1.001773569999999891e+00,1.001812358809523795e+00
2.371564400000000106e+01,9.983432700000000048e-01,1.001804680000000003e+00,1.001829084761904909e+00
2.372953700000000055e+01,9.983644699999999483e-01,1.001835000000000031e+00,1.001845235238095322e+00
2.374343000000000004e+01,9.983847099999999530e-01,1.001864510000000097e+00,1.001861278333333161e+00
2.375732299999999952e+01,9.984039999999999582e-01,1.001893190000000100e+00,1.001877192857143051e+00
2.377121599999999901e+01,9.984223500000000140e-01,1.001921040000000040e+00,1.001892974285714333e+00
2.378510899999999850e+01,9.984397900000000492e-01,1.001948040000000040e+00,1.001909233571428803e+00
2.379900299999999902e+01,9.984563499999999925e-01,1.001974190000000098e+00,1.001926014047618940e+00
2.381289599999999851e+01,9.984720599999999946e-01,1.001999499999999932e+00,1.001943747142857610e+00
2.382678900000000155e+01,9.984869400000000450e-01,1.002023960000000047e+00,1.001962379285714189e+00
2.384068200000000104e+01,9.985010100000000222e-01,1.002047590000000099e+00,1.001981422380952225e+00
2.385457500000000053e+01,9.985142799999999763e-01,1.002070409999999967e+00,1.002000807380952541e+00
2.386846800000000002e+01,9.985267799999999472e-01,1.002092439999999973e+00,1.002020608333333174e+00
2.388236200000000053e+01,9.985385199999999850e-01,1.002113720000000097e+00,1.002040605714285437e+00
2.389625500000000002e+01,9.985494999999999788e-01,1.002134249999999893e+00,1.002060728333333151e+00
2.391014799999999951e+01,9.985597400000000290e-01,1.002154090000000108e+00,1.002080776190476197e+00
2.392404099999999900e+01,9.985692499999999638e-01,1.002173229999999915e+00,1.002100729285714253e+00
2.393793399999999849e+01,9.985780600000000451e-01,1.002191709999999958e+00,1.002120552857143077e+00
2.395182700000000153e+01,9.985861700000000507e-01,1.002209549999999894e+00,1.002139893571428519e+00
2.396572099999999850e+01,9.985936100000000204e-01,1.002226740000000005e+00,1.002158477619047749e+00
2.397961400000000154e+01,9.986003799999999542e-01,1.002243290000000009e+00,1.002176971666666638e+00
2.399350700000000103e+01,9.986064999999999525e-01,1.002259210000000067e+00,1.002195069047619125e+00
2.400740000000000052e+01,9.986119799999999547e-01,1.002274490000000018e+00,1.002212462619048061e+00
2.402129300000000001e+01,9.986168199999999606e-01,1.002289109999999983e+00,1.002229426428571157e+00
2.403518599999999950e+01,9.986210500000000101e-01,1.002303050000000084e+00,1.002245834285713899e+00
2.404908000000000001e+01,9.986246699999999921e-01,1.002316280000000059e+00,1.002261380238095079e+00
2.406297299999999950e+01,9.986277199999999965e-01,1.002328740000000051e+00,1.002275801428571311e+00
2.407686599999999899e+01,9.986302000000000234e-01,1.002340369999999981e+00,1.002289069761905127e+00
2.409075899999999848e+01,9.986321400000000015e-01,1.002351079999999950e+00,1.002301436428571835e+00
2.410465200000000152e+01,9.986335699999999704e-01,1.002360810000000102e+00,1.002313134047619236e+00
2.411854599999999849e+01,9.986344999999999805e-01,1.002369559999999993e+00,1.002324248333333445e+00
2.413243900000000153e+01,9.986349399999999710e-01,1.002377459999999942e+00,1.002334693809523891e+00
2.414633200000000102e+01,9.986349100000000423e-01,1.002384539999999991e+00,1.002344634285714298e+00
2.416022500000000051e+01,9.986343800000000437e-01,1.002391129999999908e+00,1.002353984761904737e+00
2.417411799999999999e+01,9.986333499999999752e-01,1.002397769999999966e+00,1.002362495000000298e+00
2.418801099999999948e+01,9.986317700000000297e-01,1.002404979999999890e+00,1.002370400000000217e+00
2.420190500000000000e+01,9.986296199999999956e-01,1.002411359999999974e+00,1.002377495714285915e+00
2.421579799999999949e+01,9.986268299999999654e-01,1.002416280000000048e+00,1.002383474047618961e+00
2.422969099999999898e+01,9.986234000000000499e-01,1.002420340000000021e+00,1.002388063095238202e+00
2.424358399999999847e+01,9.986193199999999770e-01,1.002423630000000010e+00,1.002391358809523680e+00
2.425747700000000151e+01,9.986146599999999873e-01,1.002426089999999936e+00,1.002393316904761855e+00
2.427137000000000100e+01,9.986095099999999780e-01,1.002427650000000003e+00,1.002393458095238055e+00
2.428526400000000152e+01,9.986038799999999993e-01,1.002428380000000008e+00,1.002391791428571377e+00
2.429915700000000101e+01,9.985977400000000115e-01,1.002428410000000047e+00,1.002388519999999783e+00
2.431305000000000049e+01,9.985920400000000141e-01,1.002427780000000102e+00,1.002383752857142873e+00
2.432694299999999998e+01,9.985872399999999871e-01,1.002426459999999908e+00,1.002377810476190234e+00
2.434083599999999947e+01,9.985827400000000242e-01,1.002424399999999993e+00,1.002370860000000086e+00
2.435472899999999896e+01,9.985774800000000173e-01,1.002421519999999955e+00,1.002363274523809578e+00
2.436862299999999948e+01,9.985709999999999864e-01,1.002417789999999975e+00,1.002355343095237883e+00
2.438251599999999897e+01,9.985637299999999827e-01,1.002413210000000054e+00,1.002347446904761741e+00
2.439640899999999846e+01,9.985558900000000015e-01,1.002407789999999910e+00,1.002339702142857059e+00
2.441030200000000150e+01,9.985476100000000299e-01,1.002401560000000025e+00,1.002331889285714261e+00
2.442419500000000099e+01,9.985389000000000070e-01,1.002394549999999995e+00,1.002323808571428110e+00
2.443808800000000048e+01,9.985296299999999459e-01,1.002386760000000043e+00,1.002316009761904381e+00
2.445198200000000099e+01,9.985199000000000158e-01,1.002378210000000047e+00,1.002308472857143196e+00
2.446587500000000048e+01,9.985098300000000426e-01,1.002368920000000108e+00,1.002300210476190667e+00
2.447976799999999997e+01,9.984994900000000451e-01,1.002358890000000002e+00,1.002291354047618599e+00
2.449366099999999946e+01,9.984889099999999518e-01,1.002348149999999993e+00,1.002281622857143173e+00
2.450755399999999895e+01,9.984780399999999556e-01,1.002336719999999959e+00,1.002270788095237952e+00
2.452144699999999844e+01,9.984667699999999479e-01,1.002324610000000060e+00,1.002259180714285547e+00
2.453534099999999896e+01,9.984550500000000106e-01,1.002311839999999954e+00,1.002246273333333493e+00
2.454923399999999845e+01,9.984428199999999531e-01,1.002298429999999962e+00,1.002231830952380776e+00
2.456312700000000149e+01,9.984300799999999976e-01,1.002284390000000025e+00,1.002216019047619033e+00
2.457702000000000098e+01,9.984168300000000329e-01,1.002269709999999980e+00,1.002199119285714701e+00
2.459091300000000047e+01,9.984030900000000486e-01,1.002254390000000051e+00,1.002181441428571018e+00
2.460480700000000098e+01,9.983889000000000236e-01,1.002238430000000013e+00,1.002163081666666899e+00
2.461870000000000047e+01,9.983742799999999473e-01,1.002221819999999930e+00,1.002143682380951972e+00
2.463259299999999996e+01,9.983592500000000314e-01,1.002204560000000022e+00,1.002123007142857292e+00
2.464648599999999945e+01,9.983438100000000537e-01,1.002186639999999906e+00,1.002101487619047715e+00
2.466037899999999894e+01,9.983279600000000142e-01,1.002168060000000027e+00,1.002079160952381143e+00
2.467427199999999843e+01,9.983117000000000241e-01,1.002148830000000101e+00,1.002056225952381086e+00
2.468816599999999895e+01,9.982950499999999616e-01,1.002128970000000008e+00,1.002033194285714357e+00
2.470205899999999843e+01,9.982780100000000489e-01,1.002108479999999968e+00,1.002010049761905108e+00
2.471595200000000148e+01,9.982605900000000032e-01,1.002087380000000083e+00,1.001986263809524269e+00
2.472984500000000097e+01,9.982428199999999752e-01,1.002065680000000070e+00,1.001961557380952383e+00
2.474373800000000045e+01,9.982247199999999543e-01,1.002043390000000089e+00,1.001936201666666859e+00
2.475763099999999994e+01,9.982063100000000411e-01,1.002020509999999920e+00,1.001910392857142229e+00
2.477152500000000046e+01,9.981876200000000532e-01,1.001997049999999945e+00,1.001884107619047670e+00
2.478541799999999995e+01,9.981686499999999906e-01,1.001973020000000103e+00,1.001857410000000392e+00
2.479931099999999944e+01,9.981493999999999645e-01,1.001948400000000072e+00,1.001830265238095263e+00
2.481320399999999893e+01,9.981298600000000354e-01,1.001923209999999953e+00,1.001802761666666486e+00
2.482709699999999842e+01,9.981100200000000422e-01,1.001897449999999967e+00,1.001774840476190365e+00
2.484099000000000146e+01,9.980898999999999743e-01,1.001871130000000054e+00,1.001746396904761971e+00
2.485488399999999842e+01,9.980695299999999826e-01,1.001844249999999992e+00,1.001717302857143110e+00
2.486877700000000146e+01,9.980489299999999453e-01,1.001816840000000042e+00,1.001687438571428723e+00
2.488267000000000095e+01,9.980280799999999841e-01,1.001788890000000043e+00,1.001657089523809718e+00
2.489656300000000044e+01,9.980069200000000196e-01,1.001760430000000035e+00,1.001626401190476301e+00
2.491045599999999993e+01,9.979854099999999617e-01,1.001731479999999896e+00,1.001595590476190623e+00
2.492434899999999942e+01,9.979635399999999823e-01,1.001702029999999910e+00,1.001564917380952435e+00
2.493824299999999994e+01,9.979413200000000206e-01,1.001672099999999954e+00,1.001534282857142966e+00
2.495213599999999943e+01,9.979187600000000158e-01,1.001641690000000029e+00,1.001503600952380779e+00
2.496602899999999892e+01,9.978959200000000473e-01,1.001610789999999973e+00,1.001472517142857122e+00
2.497992199999999841e+01,9.978728199999999937e-01,1.001579409999999948e+00,1.001441215000000051e+00


==> figures/data/Node1.csv <==
7.982051846836784037e-01,-8.398880506445484395e-02
7.982051846836784037e-01,2.481770172356023152e-01
9.639844006626014927e-01,-1.029824023336230188e-02
9.639844006626014927e-01,3.218675820666948573e-01


==> figures/data/Node2.csv <==
1.132314374989460415e+00,-1.080656727746679840e-01
1.132314374989460415e+00,4.766254622854292078e-02
1.265411555133359567e+00,-7.163312049606292142e-02
1.265411555133359567e+00,8.409509850714798340e-02


==> figures/data/Node3.csv <==
8.597070380271124579e-01,-1.136339348454406678e-01
8.597070380271124579e-01,2.613247916541145410e-01
9.774583290935675572e-01,-2.703083691292145763e-01
9.774583290935675572e-01,1.046503573703406603e-01


==> figures/data/Node4.csv <==
1.029779458818065763e+00,-1.389616598837795647e-01
1.029779458818065763e+00,-2.318627924599914875e-02
1.216811382854414259e+00,-9.820185474952083937e-02
1.216811382854414259e+00,1.757352588825956269e-02


==> figures/data/Rad_mc.csv <==
8.512986210724400316e-01,1.240528219547589961e+00,9.061390433650500231e-01,1.145082587042989930e+00
8.539407058739399980e-01,1.149480845834129905e+00,9.416054689324200311e-01,1.130935043481100077e+00
1.000143753015819925e+00,1.209695949549179916e+00,8.408301292828900264e-01,1.055719927342670061e+00
8.619269390852299928e-01,1.206578130051189968e+00,9.062079517195299472e-01,1.129967314289080038e+00
8.712397821542799958e-01,1.225646907793690010e+00,8.957913329643399925e-01,1.130139818999039925e+00
8.418719372545300228e-01,1.159004810335630076e+00,9.446516994617699670e-01,1.138825457634160099e+00
8.915944808436699898e-01,1.142049086766109944e+00,9.200551404205800088e-01,1.104942749388130085e+00
8.394284826133600053e-01,1.236879001617120055e+00,9.142307224686899714e-01,1.149950088306249896e+00
8.464944887386900430e-01,1.238745313233259981e+00,9.094005072295799907e-01,1.146931345350630016e+00
8.176792029490800306e-01,1.205655362868419900e+00,9.373515235853000505e-01,1.155046423650629928e+00
8.818563774395300481e-01,1.215936012142120104e+00,8.916845724487399982e-01,1.121726699543760031e+00
7.953716814402600477e-01,1.217729243391630023e+00,9.512919718536300140e-01,1.170264272914320003e+00
8.982145544438899787e-01,1.200455216999630093e+00,8.872690247227199567e-01,1.108837570014570062e+00
8.464515265325199822e-01,1.179621295347210053e+00,9.275603066287400056e-01,1.134889782743399911e+00
8.547032089755800532e-01,1.175481350581720097e+00,9.238699905002899504e-01,1.129442984013899975e+00
7.375618973722399829e-01,1.256188371899130019e+00,9.960911576609100537e-01,1.212882676342659893e+00
9.038253460734000377e-01,1.215078481767539964e+00,8.797314372325000242e-01,1.109899675611260017e+00
8.671496642579099579e-01,1.139239853261130087e+00,9.389552391433200196e-01,1.122410266629350062e+00
8.775939055337700356e-01,1.223190456265990100e+00,8.924967583724200404e-01,1.126095295269319951e+00
9.317880770479100017e-01,1.164367333553480099e+00,8.871472275186600420e-01,1.082570114531989924e+00
8.399741337020200094e-01,1.171703484723279898e+00,9.371682029875899600e-01,1.139057575786539989e+00
9.172390631004899708e-01,1.178383143931339916e+00,8.867047057079699979e-01,1.093384155783059919e+00
8.681175038688400125e-01,1.183268082972460000e+00,9.112384120915899555e-01,1.122169957896439918e+00
8.240431659668899789e-01,1.190544411932610069e+00,9.392291669398700193e-01,1.149864952114679983e+00
8.316980913020000088e-01,1.196489109404019979e+00,9.303506310334499485e-01,1.145460741585679898e+00
8.663795305535200164e-01,1.165131650166639998e+00,9.216590253088999818e-01,1.121542378871160039e+00
9.662751542537999505e-01,1.191492750866790074e+00,8.604197312430199585e-01,1.069161981213049950e+00
9.007108707105100365e-01,1.209855880937029893e+00,8.828912172323200025e-01,1.110017682333559907e+00
9.187144508980199520e-01,1.129044973187979917e+00,9.140111263070900272e-01,1.087421250069950052e+00
9.387620177766800023e-01,1.154154794489739899e+00,8.898721223513900158e-01,1.076983599498110067e+00
9.811500810453599453e-01,1.191160473559830013e+00,8.555777158504700441e-01,1.060715753618370005e+00
8.723019004267299481e-01,1.166902453845779952e+00,9.168106163673199749e-01,1.117930885615979975e+00
8.500084433065699940e-01,1.157729154578120090e+00,9.385439044442399625e-01,1.132819834622089905e+00
8.927148389931800487e-01,1.205398222733899960e+00,8.885925133767399453e-01,1.113070280233519949e+00
8.166810227618499507e-01,1.212886728576870077e+00,9.354615850022699464e-01,1.156615699050590029e+00
9.554012636055499996e-01,1.213107816106409942e+00,8.556687689147599585e-01,1.081691531301280040e+00
9.359150154307299685e-01,1.169503069367469950e+00,8.827553668014499477e-01,1.081112563043520103e+00
8.758457943943299684e-01,1.162047839775369962e+00,9.173072469602899792e-01,1.115432360903759967e+00
9.013634361595600497e-01,1.182022678951299977e+00,8.929141837173000251e-01,1.103011230609429960e+00
8.299416815657100210e-01,1.214656995191979894e+00,9.250995812056600487e-01,1.149324493012569892e+00
8.395715828116000479e-01,1.227823318893739968e+00,9.154501263094200203e-01,1.147250140142620056e+00
8.938304411132399485e-01,1.202306219027369893e+00,8.889956848888800334e-01,1.111673476704539976e+00
9.532618683717699604e-01,1.170412614952279995e+00,8.755352423556299613e-01,1.071422330149939928e+00
9.028070254465899724e-01,1.187066155083130070e+00,8.899997153243800474e-01,1.103220916557769993e+00
8.512731073431599738e-01,1.175135709568579934e+00,9.264880551333900538e-01,1.131591480430750085e+00
8.298151930042899638e-01,1.204808369133059998e+00,9.284128353001900313e-01,1.147666398249449937e+00
8.991706756334899575e-01,1.190751128936210046e+00,8.903876662897199923e-01,1.106027093251849891e+00
9.837340847412899825e-01,1.215203867688009920e+00,8.438126891627300008e-01,1.066818207493889892e+00
9.579566968993900034e-01,1.209174471754330016e+00,8.560661571692600447e-01,1.079020945911659979e+00
8.441203885225000425e-01,1.237229279203579946e+00,9.111037764153999685e-01,1.147658767776049915e+00
9.184505369075499637e-01,1.138137336236870079e+00,9.082113580204099756e-01,1.087742404361980109e+00
9.050705399122700445e-01,1.160179175797809936e+00,9.018071971142700427e-01,1.097545018313679899e+00
9.319866417090100219e-01,1.191077914629300016e+00,8.743509218936199590e-01,1.088052487336379937e+00
9.327063053325299613e-01,1.194943396176300077e+00,8.724306412117599496e-01,1.088655179347870039e+00
8.292730736144400261e-01,1.286702690305880026e+00,9.243465146307999758e-01,1.173860293615299977e+00
8.493719671735899812e-01,1.185143610313029949e+00,9.227088395756599670e-01,1.133524220382960079e+00
9.133240369253899926e-01,1.233556835206919944e+00,8.704439811079900391e-01,1.111093968426120071e+00
8.648734906478100504e-01,1.214532455674149913e+00,9.021351883326199639e-01,1.130324473397390062e+00
8.582279280321299941e-01,1.193187209352190026e+00,9.132825572297600392e-01,1.129395051747619894e+00
7.716986609570299915e-01,1.231025938680629928e+00,9.684182807892299794e-01,1.186989108038960072e+00
9.398276273295099736e-01,1.179217668754229953e+00,8.763401769657099827e-01,1.080886957805269999e+00
8.922926706011099496e-01,1.129865922943299905e+00,9.282022145264600121e-01,1.105127559617719912e+00
8.296164120803299902e-01,1.182741537055489900e+00,9.389465501916399726e-01,1.145994704931049935e+00
7.783689599462400022e-01,1.283387800847940019e+00,9.592819339755600527e-01,1.196395849392760002e+00
9.126564314052699745e-01,1.216632829820389894e+00,8.746730218798299816e-01,1.105716390863439980e+00
8.995197111103500065e-01,1.235977094410819932e+00,8.776438513268399744e-01,1.119069301480750012e+00
8.301667117201999568e-01,1.210524325516139976e+00,9.261929327557899549e-01,1.148410295587630081e+00
9.677585617395400019e-01,1.208038497317180049e+00,8.526347566146199597e-01,1.073272917431340012e+00
8.707355275513100068e-01,1.155079199686589897e+00,9.248594388744300065e-01,1.118555890342399994e+00
1.002339933307089925e+00,9.844566728187700289e-01,1.024227786907049964e+00,1.097341920371599944e+00
8.437318252052800061e-01,1.241212320988420048e+00,9.109785601160299562e-01,1.149130216412860062e+00
1.012130709658840111e+00,1.179616919939880049e+00,8.537873273499499982e-01,1.039831226342079917e+00
9.234978376479500151e-01,1.198439874705510055e+00,8.752907727440299990e-01,1.094610945120719991e+00
9.111320728655100121e-01,1.191332809855669916e+00,8.840461210490799804e-01,1.099577016583330069e+00
8.115928623604099501e-01,1.196841497802360044e+00,9.465816636049100286e-01,1.158375650870300033e+00
8.815767902532299916e-01,1.229452593653979964e+00,8.889741609291199609e-01,1.126016469283499966e+00
9.804853091528300535e-01,1.194561224018749979e+00,8.541298012754200419e-01,1.062061370192840082e+00
9.182160691419900544e-01,1.114051302762310014e+00,9.249034673056499845e-01,1.088503554019379926e+00
8.841835672283600012e-01,1.148471609347690103e+00,9.203751879071200293e-01,1.109748456711689979e+00
9.049187240540900179e-01,1.227408860046750094e+00,8.761769698382400051e-01,1.113289223119940052e+00
9.336265228291900087e-01,1.206034825749769945e+00,8.677816842254300056e-01,1.091271306611139913e+00
7.325060223426199668e-01,1.284668824672730025e+00,9.968062751301000057e-01,1.220730079238969923e+00
8.154316705052999659e-01,1.248632977231570074e+00,9.297551169610900335e-01,1.165853184801439957e+00
8.253872387475400529e-01,1.182078042733349932e+00,9.429659156294899480e-01,1.148929628309590001e+00
8.822407710259200231e-01,1.191714211956860003e+00,8.992905360710400364e-01,1.115601314649830034e+00
9.187955703399199869e-01,1.171065247800159970e+00,8.894894505960599940e-01,1.091144501572949954e+00
9.023497551454600085e-01,1.229633519113779938e+00,8.771423283839899776e-01,1.115380015728919982e+00
9.562778721786400205e-01,1.179200190491130007e+00,8.699550014551700183e-01,1.071640349938490111e+00
7.853672305438800239e-01,1.204378222766270046e+00,9.687261942929300540e-01,1.177652329671120102e+00
8.835199954050100279e-01,1.178797148681699936e+00,9.040812949293599576e-01,1.112594566392749895e+00
8.009028475380699508e-01,1.196419895586249948e+00,9.570779547408000409e-01,1.166082996297119978e+00
9.156042688458999601e-01,1.146012560451109996e+00,9.047166837237899939e-01,1.089925929290930018e+00
8.913970807977700250e-01,1.118705742531610037e+00,9.377355555782800334e-01,1.107461371549689932e+00
8.609895462165499946e-01,1.244786705401790039e+00,8.996919201652699982e-01,1.141684289433080091e+00
9.784108217823399567e-01,1.139818111371279974e+00,8.853559384410399913e-01,1.051720026619020087e+00
7.664870549634400509e-01,1.229876109703639919e+00,9.744405430392799605e-01,1.190687131494950091e+00
9.229264269329899850e-01,1.131733295641359938e+00,9.102229563872800133e-01,1.084748351288610024e+00
9.434105085956999703e-01,1.209048715288830067e+00,8.622994383350800485e-01,1.086897415689560109e+00
8.281791115459700148e-01,1.219173566937219899e+00,9.251271557132599854e-01,1.151246185231860064e+00
8.715130895683199652e-01,1.198355278109169975e+00,9.030876343545399809e-01,1.122911458638879978e+00
8.893798013729999896e-01,1.126348786473019947e+00,9.328367177186499548e-01,1.107653265417130051e+00
8.776435707193700475e-01,1.164101335288179939e+00,9.150292882321899857e-01,1.114441596423169978e+00
1.005809204433580017e+00,1.185299318231799903e+00,8.519071709454699715e-01,1.045014001846849894e+00
9.275850029787200413e-01,1.221947431372850001e+00,8.656817977644699624e-01,1.099565081257509958e+00
9.279636732808700383e-01,1.195370591534580029e+00,8.744056230954799780e-01,1.091362939033150070e+00
8.156227193213300142e-01,1.271256720192690093e+00,9.306617162981599689e-01,1.173766396567460069e+00
8.676756864852299689e-01,1.211980454014679909e+00,9.011051793164199797e-01,1.128171704610259951e+00
9.087848904043900333e-01,1.149584553726830105e+00,9.059444943280300366e-01,1.094338284082150059e+00
8.789141632992799602e-01,1.128287804789900095e+00,9.388482172559400318e-01,1.115281253902290048e+00
8.798724106685700264e-01,1.217030799668719965e+00,8.925600248716399898e-01,1.123083701707310089e+00
8.894682270173900340e-01,1.179952524214030074e+00,9.002043504361699755e-01,1.109368613652810032e+00
8.600343915290300512e-01,1.239098002437919899e+00,9.007378534559900007e-01,1.140193639570300066e+00
8.698611358424399587e-01,1.182643121503109906e+00,9.104411030843300168e-01,1.121066610799559937e+00
9.188105804449400171e-01,1.064115795037670065e+00,1.023995120795379909e+00,1.151800378377809908e+00
9.264335089316599881e-01,1.194143681458700090e+00,8.756003826094299614e-01,1.091881613726559896e+00
9.665192035771900114e-01,1.198035477650329916e+00,8.573488130303600352e-01,1.070884910246179933e+00
8.826632096469999578e-01,1.136754174896150049e+00,9.294298904353199831e-01,1.111290482932900003e+00
9.178790397330900408e-01,1.206795538895760078e+00,8.750291464760100446e-01,1.099971298789830021e+00
1.011912367145580083e+00,1.187706475317720001e+00,8.491909899398599748e-01,1.042156986274580088e+00
9.399428752373899520e-01,1.199491595759639928e+00,8.674183168415600109e-01,1.085941248774560108e+00
9.287024347072500019e-01,1.188034196477010029e+00,8.771155456888299895e-01,1.089115120905719936e+00
9.883801061852499625e-01,1.214808926611050000e+00,8.423470545932699727e-01,1.064090404329729900e+00
7.382054472507499909e-01,1.315111215716519899e+00,9.988467118864400307e-01,1.228665373218740031e+00
9.674481179287699462e-01,1.129672105682729910e+00,8.947939166650900056e-01,1.057227442148370056e+00
6.865142778545799684e-01,1.340394818551680078e+00,1.051610244580400089e+00,1.265478574586500038e+00
8.996949568834400335e-01,1.175442480316609917e+00,8.967963724534699921e-01,1.102784467576690020e+00
7.585801897016699602e-01,1.281239452509300047e+00,9.741358785808400533e-01,1.205487705789149988e+00
8.994407881521200299e-01,1.158393625783270098e+00,9.057239379078499963e-01,1.100722664656140104e+00
8.417123487415699712e-01,1.214348551067280013e+00,9.170449489963600209e-01,1.142748813037139932e+00
8.830886098379699956e-01,1.242124925634989996e+00,8.864089820434200018e-01,1.129643125217129951e+00
8.860469447227400375e-01,1.199578142261719993e+00,8.942283533285000363e-01,1.115224269835330073e+00
8.543282904974499603e-01,1.218537728366879902e+00,9.077384923254400162e-01,1.136973892837970013e+00
8.688384541352499602e-01,1.145976635577570013e+00,9.324292852017600497e-01,1.120291328701769951e+00
8.679889643544500544e-01,1.177587741452400083e+00,9.139870101962199733e-01,1.121523964792040085e+00
8.692583108362700317e-01,1.192170624727330042e+00,9.067713374657400127e-01,1.122955047810110019e+00
9.216024670586500100e-01,1.175397077552490011e+00,8.860827575025399527e-01,1.090343994671749916e+00
9.321453502716300354e-01,1.100246344567090029e+00,9.283888460225100392e-01,1.080327014265169971e+00
7.953754354533799642e-01,1.189013972328899937e+00,9.695763114713500386e-01,1.172182903118480057e+00
9.216893883815699962e-01,1.220236446420539966e+00,8.690851266232699768e-01,1.102108001086280042e+00
8.081681491770700276e-01,1.192205051125889925e+00,9.525230836064100259e-01,1.160907313731379897e+00
8.511353775197399996e-01,1.274400869932839964e+00,9.073495210347299889e-01,1.158171495391600025e+00
8.278191520123999725e-01,1.178044688007539920e+00,9.434090154275299733e-01,1.147373440033079950e+00
9.431516207985199962e-01,1.197475838144510085e+00,8.668486973210299817e-01,1.083619120375650002e+00
8.566945994314100199e-01,1.192146444190770094e+00,9.146971905699600169e-01,1.130108820626839927e+00
8.905034084441499909e-01,1.192823595875009968e+00,8.942329868257999914e-01,1.111258533011850069e+00
8.901884999172799962e-01,1.183318403248029949e+00,8.983100887720799621e-01,1.109544274295579891e+00
8.308137192340400157e-01,1.352073028918050035e+00,9.554818589516600458e-01,1.208238979990579942e+00
8.895000207203700437e-01,1.182479451620179978e+00,8.990570341825999678e-01,1.109783753531369932e+00
8.507188868166499773e-01,1.211711950738789900e+00,9.118189337502600189e-01,1.137239767423920078e+00
9.881417751942800365e-01,1.176435092182269937e+00,8.612431263027899853e-01,1.052878617991070076e+00
7.704485710975399471e-01,1.312761301981719919e+00,9.740811916778899793e-01,1.212707914639499895e+00
8.147036896231699687e-01,1.220235142349789914e+00,9.347226906740100372e-01,1.159020051520480044e+00
8.753232692926600222e-01,1.232235154501019947e+00,8.922272616107500554e-01,1.130136174240129909e+00
9.162522565103500272e-01,1.137680051139509985e+00,9.095598248339400449e-01,1.089100857792389965e+00
8.960175009626100140e-01,1.105960287142949916e+00,9.459439474601100128e-01,1.107076813726590059e+00
8.151233452540700419e-01,1.181223484325139905e+00,9.532575385670200019e-01,1.156644461028009996e+00
7.915016851385400232e-01,1.187323541695950002e+00,9.773411626002399544e-01,1.177062908167880062e+00
8.172765035653699606e-01,1.217854681154060037e+00,9.334510335247599988e-01,1.157107162492450048e+00
8.652767044451800116e-01,1.221218430325510029e+00,9.003048043619500396e-01,1.131935575885290035e+00
8.085138826638800236e-01,1.266607632995740085e+00,9.350868861084999928e-01,1.175436243989999907e+00
8.213547618918299875e-01,1.211495538151790008e+00,9.323618325488299829e-01,1.153655705155369970e+00
8.286496269015799498e-01,1.161660300416089919e+00,9.556554837695400151e-01,1.149311824199289900e+00
8.069723804742899853e-01,1.166533593726269968e+00,9.822936768220400516e-01,1.171904313766169992e+00
9.744461134479599496e-01,1.185156495533729926e+00,8.607145549549000130e-01,1.062872967167800109e+00
9.472115910974500119e-01,1.198265088605479978e+00,8.648181738416500508e-01,1.081613336036459927e+00
8.104416555354400087e-01,1.171121549048379951e+00,9.685239447457000272e-01,1.163753719951069909e+00
9.169504795393099705e-01,1.218352419387940033e+00,8.719971663514900495e-01,1.103995593582600021e+00
8.706280902246800180e-01,1.240592792519040088e+00,8.940488693687099753e-01,1.135367485288419909e+00
9.183639381308099647e-01,1.175648019602969940e+00,8.874624777158599542e-01,1.092221243070939929e+00
8.229614457467799848e-01,1.170508413702270101e+00,9.537560112979399651e-01,1.152074377666489902e+00
1.022544387070349892e+00,1.180000038463409950e+00,8.516447027437600292e-01,1.033853150889149974e+00
8.740530406150599507e-01,1.174339376390240108e+00,9.118218638342600046e-01,1.117546089876269910e+00
7.982363008271600169e-01,1.335559418488130090e+00,9.665682882878500193e-01,1.212388745243379917e+00
9.167270760321000189e-01,1.165966770910590089e+00,8.930372462655900012e-01,1.091499463523629920e+00
9.878708567860899903e-01,1.147776295033539951e+00,8.780875681844499958e-01,1.047264291210550091e+00
8.682353022246399599e-01,1.154641117854269927e+00,9.268597402192400025e-01,1.120230929896030014e+00
9.189452971098099887e-01,1.157895082134160036e+00,8.963096376745099958e-01,1.089088225807419930e+00
8.136088354199000339e-01,1.192434694944110030e+00,9.472410709341499979e-01,1.156976800218350032e+00
8.618417671556100057e-01,1.181865401350419953e+00,9.158708346601499573e-01,1.125678465600870037e+00
9.275808502183700011e-01,1.189760394158700052e+00,8.768844701428499810e-01,1.090152205330920054e+00
8.870165449438399685e-01,1.174618297740599893e+00,9.040723188197300475e-01,1.109961083903469925e+00
8.063155138994599902e-01,1.261035327197810085e+00,9.362533261200699508e-01,1.174530124397920039e+00
9.114265578484900265e-01,1.127801463816660021e+00,9.185597777994799484e-01,1.092205981789120095e+00
9.191622291953099877e-01,1.211795649732479996e+00,8.727875178282600288e-01,1.100768502483550071e+00
8.766109307937499651e-01,1.154846247359269995e+00,9.211280118397600081e-01,1.114708352730509944e+00
9.004066761401400276e-01,1.133193357088239983e+00,9.208954643728199940e-01,1.099336941215490082e+00
8.454309034905199693e-01,1.155221155785890019e+00,9.444694354248599488e-01,1.136646486888309937e+00
9.287239164198100028e-01,1.073154158676969949e+00,9.545956956924499526e-01,1.090594324950520111e+00
8.972167666139999609e-01,1.261209196773730001e+00,8.772986375077099774e-01,1.130167192090409944e+00
7.675411361792300324e-01,1.244939044183200005e+00,9.680484582778899894e-01,1.191248089806880017e+00
8.954145010236399527e-01,1.133242336796089988e+00,9.238031765329199896e-01,1.102702070113479982e+00
9.772656318107899587e-01,1.211988744701899989e+00,8.474664385674299805e-01,1.069313812618319925e+00
9.758249261456499735e-01,1.201846513195260036e+00,8.523170855905100041e-01,1.066850673636059899e+00
8.554705295083500083e-01,1.170990013661739937e+00,9.258101814225500048e-01,1.128732993881780056e+00
8.574940637080400441e-01,1.254765657830640091e+00,9.016517857756199961e-01,1.147096455494549971e+00
1.022986687485629931e+00,1.184461747259510034e+00,8.489021053715199994e-01,1.034803500516010111e+00
9.076265584373800488e-01,1.170770468820760080e+00,8.950124294833300409e-01,1.097486286584469894e+00
8.317206162323900198e-01,1.193099942343460063e+00,9.318582758587999892e-01,1.145113222835290046e+00
8.304012628949799524e-01,1.188949931366120039e+00,9.349103842388100105e-01,1.145651865024940097e+00
8.348179940903399654e-01,1.231416960597589982e+00,9.180454791819400162e-01,1.150736181258299906e+00
8.861450561902799450e-01,1.182046077617139979e+00,9.011185221005499901e-01,1.111613056914859898e+00
8.168726397501300251e-01,1.222729174481810066e+00,9.324401985009900251e-01,1.158285473140620025e+00
8.369564502628800140e-01,1.210687864494470078e+00,9.213489780230099679e-01,1.144607408414689997e+00
8.933819653118499904e-01,1.155976019854900061e+00,9.104009469626399564e-01,1.104206444061430092e+00
1.002847177690360025e+00,1.209254348604609897e+00,8.402400471622100131e-01,1.054036966669670061e+00
9.781893357835199643e-01,1.237112376572720107e+00,8.382833909556800522e-01,1.078063958756610097e+00
9.242864327690100135e-01,1.160567498407949927e+00,8.924293276776199546e-01,1.086323106287709894e+00
8.927629570669399772e-01,1.181352895232590017e+00,8.977698981067500084e-01,1.107737031067919986e+00
8.615040884109700370e-01,1.124855680171150007e+00,9.587755301247300466e-01,1.132117269680019911e+00
9.048884523868300223e-01,1.132842194577349915e+00,9.186165977424699536e-01,1.096374026839209925e+00
8.639969321455299722e-01,1.227329244230900063e+00,8.998926646863399936e-01,1.134398310731610016e+00
9.136871928514499475e-01,1.234595863343489919e+00,8.700633401043099679e-01,1.111284211964330026e+00
9.285739383264599578e-01,1.196011117032919957e+00,8.738714348328799897e-01,1.091198021089099912e+00
8.902516647110400028e-01,1.103391497110969954e+00,9.536652895842699929e-01,1.113437524494929942e+00
9.644144073850500209e-01,1.173507061598890067e+00,8.700093824428899447e-01,1.065740179523920084e+00
9.433181925085499797e-01,1.170398295244309939e+00,8.793099503602900269e-01,1.077073390689240018e+00
8.896247045327999592e-01,1.257811724892879957e+00,8.818122403971999645e-01,1.132499366180709899e+00
8.089253990910300063e-01,1.236059003723960048e+00,9.356618901133699762e-01,1.165702107119769959e+00
9.064088041679499996e-01,1.223038990296229978e+00,8.763318906796000451e-01,1.111054600081770038e+00
9.185529349463400495e-01,1.171694127519520068e+00,8.892912934075399845e-01,1.091392595063350068e+00
8.884620442998799605e-01,1.176683377949309994e+00,9.022755571095399940e-01,1.109425694665000073e+00
8.850103604663800416e-01,1.130583992535229898e+00,9.325095391683799750e-01,1.110285408118290018e+00
8.976105249242799511e-01,1.240362317026759920e+00,8.781393673322700488e-01,1.121646387242609899e+00
8.019811276018200541e-01,1.224634131418200100e+00,9.434458860110900291e-01,1.167168325810880036e+00
8.161048965747700334e-01,1.183996770578600088e+00,9.502700029039999885e-01,1.155577713885939994e+00
8.851941559529400427e-01,1.176137302532699991e+00,9.043752927105099815e-01,1.111234444212219952e+00
9.197441130904400186e-01,1.057221601202279926e+00,1.003669027999930075e+00,1.130634810074460095e+00
8.701837435949100197e-01,1.185442419116589985e+00,9.089992595244600349e-01,1.121294684220240034e+00
7.996446643660699571e-01,1.252489350849739891e+00,9.410201687055399500e-01,1.175141634793789969e+00
8.513682525087199471e-01,1.196575755612999892e+00,9.164437275888199785e-01,1.133882915525010082e+00
8.493889349606600359e-01,1.232096932912690068e+00,9.083342328954200351e-01,1.143377596988919942e+00
9.820756614829200259e-01,1.229649963095980070e+00,8.390351021845600110e-01,1.073007611122920091e+00
9.436218846150900008e-01,1.197066359081270015e+00,8.668171594275599912e-01,1.083247154962500014e+00
9.334702679793700497e-01,1.110944297790420032e+00,9.197407316114699638e-01,1.078346944599970048e+00
7.984886594997100406e-01,1.259416152648499931e+00,9.418451246100799645e-01,1.177909353025639927e+00
8.471942860345800241e-01,1.214186273714439990e+00,9.134421646899499869e-01,1.139725970444940062e+00
8.925909543443699690e-01,1.181838684884600088e+00,8.976474061580299590e-01,1.107920743893830107e+00
8.301114798576699760e-01,1.216002453556209950e+00,9.245999234057900029e-01,1.149503310922139976e+00
8.032276097989999863e-01,1.267227635947149933e+00,9.388866372115199921e-01,1.178247954994799951e+00
9.512611091911199468e-01,1.074667245763700096e+00,9.401476907370299729e-01,1.071077858529789983e+00
8.949059326750500309e-01,1.126194612309020071e+00,9.293061401794799892e-01,1.103655765519689913e+00
8.762118859189700348e-01,1.166956379903010044e+00,9.143406885585300126e-01,1.115533435194439926e+00
8.747997739535899875e-01,1.198007939299930102e+00,9.012561001958599993e-01,1.121025793827280070e+00
9.264219144232800351e-01,1.171557501392989975e+00,8.857857723067199540e-01,1.086892133734679966e+00
9.336372469986200517e-01,1.163959425858009933e+00,8.865856474881600446e-01,1.081439150729629928e+00
8.169779971491599735e-01,1.184702922633509958e+00,9.489505092943300024e-01,1.154869317336890022e+00
8.962049942606199471e-01,1.171337227418310034e+00,9.006305545664300416e-01,1.104162442583850101e+00
9.062793717718099495e-01,1.152187349636730085e+00,9.056908138190700175e-01,1.096058642756190027e+00
9.909342051943500485e-01,1.190915429911370005e+00,8.527542198574999954e-01,1.055103511135510042e+00
1.003529667984029983e+00,1.212972716942859908e+00,8.382914990542600364e-01,1.054920944554919915e+00
8.293880608550100453e-01,1.152820342189289970e+00,9.646427993575500404e-01,1.152151365144439943e+00
9.218956332082800520e-01,1.232526042543480083e+00,8.660982316786800528e-01,1.106270794867380003e+00
1.064591936416950047e+00,1.196607841105520098e+00,8.365288883382999696e-01,1.013693869925540003e+00
7.731745427039600216e-01,1.196255513837289897e+00,1.008807400897089979e+00,1.201886286962190020e+00
9.131163042423700027e-01,1.170464156823570079e+00,8.924746315981100242e-01,1.094288157016320095e+00
9.731638358350900297e-01,1.190612036819929997e+00,8.584495017197200095e-01,1.065059941128349896e+00
8.654523889828500405e-01,1.196378159528930007e+00,9.074948591931499831e-01,1.125879728612610098e+00
8.316552194369499773e-01,1.182993108807750104e+00,9.371208515217499535e-01,1.144623465285949937e+00
8.257586808029300229e-01,1.233902102542790091e+00,9.238883397438999445e-01,1.156174681525520054e+00
8.830993693778199649e-01,1.107705751136750072e+00,9.557486492819600166e-01,1.118503234178009897e+00
9.343433263083800178e-01,1.210587192626030095e+00,8.658739777664099524e-01,1.092269915514000100e+00
7.880226110295299735e-01,1.222214837633500029e+00,9.561764067571000281e-01,1.175417034425249918e+00
7.799329087256999804e-01,1.238852318005579933e+00,9.583206986894700075e-01,1.182683283035649957e+00
7.903826493197499969e-01,1.204252760969249936e+00,9.630596737873600155e-01,1.173570870198110017e+00
8.986729226693399575e-01,1.119260824716989955e+00,9.323141646610599853e-01,1.101837655271890037e+00
8.943856033621500057e-01,1.222012433027509948e+00,8.831358621989300328e-01,1.116995367071669909e+00
9.061042604445499471e-01,1.171067160602720092e+00,8.956279499837099811e-01,1.098407782645169917e+00
9.779426750025800308e-01,1.168189395834460020e+00,8.686626631327200032e-01,1.056847514132909893e+00
9.234491110732500063e-01,1.145405157403410090e+00,9.014288729572099701e-01,1.085115114899970035e+00
1.027818773133480024e+00,1.198707376514640099e+00,8.397486934302099693e-01,1.036203580016960002e+00
9.814929763848100341e-01,1.201975220524970078e+00,8.503177413546100238e-01,1.063722227632609929e+00
8.551517109936900285e-01,1.202393416301190010e+00,9.118556705265700169e-01,1.132805828673659976e+00
8.876217596106700247e-01,1.195330470860070049e+00,8.948768428688700372e-01,1.113393432072929956e+00
8.576729555558499918e-01,1.236724472350190007e+00,9.024696808964000061e-01,1.140600971432399913e+00
8.456562710048399767e-01,1.164941690078989955e+00,9.370065601007000478e-01,1.135382608899579981e+00
8.592710381533199548e-01,1.169121808506139892e+00,9.242071507395800412e-01,1.126229058132919958e+00
9.181787914764799607e-01,1.094776060996250022e+00,9.406626176893500002e-01,1.091913912312489909e+00
8.759799515493500444e-01,1.203098881654520058e+00,8.988197957325899656e-01,1.121522664483270093e+00
9.206345395679399468e-01,1.218006292820899894e+00,8.702257528193599878e-01,1.101936596523179990e+00
9.524706057706799900e-01,1.207313840584689935e+00,8.590429896671299970e-01,1.081430493174240004e+00
8.812931994650700096e-01,1.177043227482470034e+00,9.061888285068899762e-01,1.113628307097660031e+00
8.664475990416400375e-01,1.223624329349709994e+00,8.990885624472100268e-01,1.132020368953259970e+00
8.394355096922799797e-01,1.161314056630019964e+00,9.450491207565500096e-01,1.140374794752899934e+00
8.801547333991499578e-01,1.215326904895789983e+00,8.928235390734799992e-01,1.122450791203849940e+00
8.417011587029099573e-01,1.188766214084590045e+00,9.264534143785499998e-01,1.138557741220870057e+00
9.663083965758400007e-01,1.185303713903099965e+00,8.633718024651599876e-01,1.067496303081320042e+00
8.531228801180500421e-01,1.233672823966249998e+00,9.057246253426000093e-01,1.141944740039740003e+00
8.635840949534899780e-01,1.253865941709110032e+00,8.977973253836799561e-01,1.143759099911000110e+00
8.512291840972899815e-01,1.128768672020419972e+00,9.672510870865500543e-01,1.141733544039370107e+00
8.928363897554399964e-01,1.175020478290250026e+00,9.006549311813399905e-01,1.106652564828390028e+00
1.029436334885400095e+00,1.204593216046980109e+00,8.361300684358600188e-01,1.037164034635889909e+00
8.906801341302500452e-01,1.227873867803090047e+00,8.840050479868899469e-01,1.120810527308260029e+00
9.075922396114599611e-01,1.088469308333569918e+00,9.547530999912700045e-01,1.103596104587180049e+00
9.478567599150600209e-01,1.206723449712290064e+00,8.612178397144899522e-01,1.083762451211409905e+00
9.013809504441400167e-01,1.117235251850140054e+00,9.322033831563899531e-01,1.100147922545799961e+00
9.531483231642100540e-01,1.177103822194099925e+00,8.721548793503499653e-01,1.072923750829990031e+00
7.690137124235200128e-01,1.323385089494409916e+00,9.799878493237099697e-01,1.218540285642470078e+00
9.544956243486399927e-01,1.194991399929250075e+00,8.632572350807400374e-01,1.076679221188699964e+00
9.159783383580100136e-01,1.157754751278579963e+00,8.977751524824699736e-01,1.090817382100919941e+00
8.660899425094700232e-01,1.267523376562810000e+00,8.968662996768399509e-01,1.148066628504839981e+00
8.357655324651099837e-01,1.225243388023600000e+00,9.184959925327600416e-01,1.148578563993470025e+00
7.866771463583900337e-01,1.246208341065550007e+00,9.514392969631699781e-01,1.180349560223169947e+00
9.188434136661499663e-01,1.167758608817839994e+00,8.911298406142500461e-01,1.090562476414919990e+00
8.360728096718600399e-01,1.177069085903339918e+00,9.370019471278100420e-01,1.141627118881249903e+00
9.848264284499900212e-01,1.171298793026090079e+00,8.649934957587900319e-01,1.053575925202880015e+00
9.409188295062800300e-01,1.177540445424740012e+00,8.767019017310000439e-01,1.079906439209199931e+00
9.674576318064700420e-01,1.172258237582249896e+00,8.696641852625900393e-01,1.063731986660100048e+00
9.256397109434699733e-01,1.224438182960299937e+00,8.660060972301100168e-01,1.101442682576029952e+00
8.333100555920499586e-01,1.187773711484030104e+00,9.332299968157200531e-01,1.143720646890050041e+00
9.342045130160400168e-01,1.134978936704909902e+00,9.031839616219800027e-01,1.077843720691070040e+00
9.011045442066599742e-01,1.186560683344749956e+00,8.910920208895599659e-01,1.104061007602749944e+00
8.518814755870000033e-01,1.222009374459259945e+00,9.085275878290900442e-01,1.139190294527480107e+00
8.387325846511900496e-01,1.222288112430139906e+00,9.171059375630700172e-01,1.146244143334679944e+00
9.217491617487699740e-01,1.135973291103790084e+00,9.080324087501100427e-01,1.085602969849700061e+00
9.530724249020200434e-01,1.249027108393649943e+00,8.472279620611899986e-01,1.096448881004550069e+00
9.531967545714800094e-01,1.028138990409829923e+00,9.992929103641700062e-01,1.105606945848349953e+00
9.079756147360299456e-01,1.253232743771020008e+00,8.711195967090999970e-01,1.121444425743209905e+00
8.906966570278399553e-01,1.199457947523459911e+00,8.916863602009600376e-01,1.112667651070359920e+00
8.841860777006099736e-01,1.231553380304539980e+00,8.871021428969699807e-01,1.125374766940540061e+00
8.479379543685500176e-01,1.171731568630880016e+00,9.308924673059799648e-01,1.133657809028860042e+00
9.739594922921199771e-01,1.166188988297520046e+00,8.709496056871499636e-01,1.058717658853679966e+00
7.655866121015799663e-01,1.211542671711649977e+00,9.908627355932899672e-01,1.195451307667559915e+00
8.931876663683799844e-01,1.193824197478380089e+00,8.923853092195499492e-01,1.110001405068310021e+00
8.427373474215600346e-01,1.278591716632200059e+00,9.135802914040099809e-01,1.163966965566300082e+00
8.591971789691199568e-01,1.210308420167429899e+00,9.068033374790700485e-01,1.132315117357379997e+00
7.600446827557499896e-01,1.232338504555489989e+00,9.805491348815900121e-01,1.195586858102549943e+00
7.639096275983700002e-01,1.285984253330519911e+00,9.707008426463999973e-01,1.204463327025439900e+00
8.422783953606499674e-01,1.182447940146299947e+00,9.291520921337600436e-01,1.137699172694399907e+00
9.298405174870799650e-01,1.179593916579340096e+00,8.804050052899600187e-01,1.086565119442679972e+00
7.931446676474700475e-01,1.227372312583600023e+00,9.499557418310099477e-01,1.172862716052410104e+00
9.824665080831800346e-01,1.184023014696909959e+00,8.587944087828599526e-01,1.058033353764469942e+00
9.295510283854699907e-01,1.195420291249059908e+00,8.736608014204200190e-01,1.090508020709640036e+00
8.844656662252899926e-01,1.255034208175449972e+00,8.849287770612099813e-01,1.133919398159110026e+00
9.799829842166200011e-01,1.172220481996679942e+00,8.658399324197000313e-01,1.056565338271520105e+00
9.265614262172600091e-01,1.267871384602099916e+00,8.601988712906100121e-01,1.118436320791859950e+00
8.300799659511699513e-01,1.186884178150090063e+00,9.362484188816200259e-01,1.145766197869239944e+00
9.198849690492799658e-01,1.227199169858699923e+00,8.682808524534399996e-01,1.105420716425330019e+00
8.293660632656899567e-01,1.183166811247980066e+00,9.389071631222499770e-01,1.146165392379570047e+00
7.726620152889399629e-01,1.196977885391510066e+00,1.006967260433530020e+00,1.200939712777890023e+00
8.463528180617500007e-01,1.203877580290450000e+00,9.171385297981800022e-01,1.138019877607830077e+00
8.390429357214299610e-01,1.167541540143899992e+00,9.407486280887099594e-01,1.139956678565199999e+00
7.886655863886899986e-01,1.239600283415690063e+00,9.508192481111600314e-01,1.177734054157280053e+00
8.984213890315799755e-01,1.204831504633079975e+00,8.856850409321099793e-01,1.109858792412830031e+00
8.785037702503100121e-01,1.116832386850779901e+00,9.500213524259799591e-01,1.118883666027409962e+00
9.000547106347099868e-01,1.202637557468769991e+00,8.855429181032400399e-01,1.108402906909369934e+00
8.503543074952599756e-01,1.206364812641699924e+00,9.136634753580500368e-01,1.136275282854110058e+00
8.402213913277799540e-01,1.313607294834840067e+00,9.263847563758099701e-01,1.182071669808079983e+00
9.245651699275799773e-01,1.209435637712060085e+00,8.708885316336200111e-01,1.097165978458120028e+00
1.023239412714580077e+00,1.201719324791090004e+00,8.389803450183600519e-01,1.039832718905280062e+00
9.307852934970699543e-01,1.191066856352470005e+00,8.748907631302600407e-01,1.088711040857140100e+00
8.003342236577699609e-01,1.220756890761770075e+00,9.459606087870899849e-01,1.167541407790209984e+00
9.389657732259100165e-01,1.186163474976329901e+00,8.734752449064600022e-01,1.082978809732670022e+00
8.022924071381699607e-01,1.258397603987269964e+00,9.390527462871199882e-01,1.175653721345480074e+00
9.360201537446799502e-01,1.167550738143980027e+00,8.837162064084399526e-01,1.080694420532869904e+00
8.955759410936899867e-01,1.163665875518050008e+00,9.049194521489200005e-01,1.103565278628219959e+00
8.847639450609200429e-01,1.161424493045269957e+00,9.122446709093400274e-01,1.109876267760040003e+00
9.394582519917300534e-01,1.184833872974440094e+00,8.738708543573899812e-01,1.082385377969480089e+00
8.863987787871699942e-01,1.234693867168940029e+00,8.853382956990799579e-01,1.125316346023669922e+00
9.781898103539700129e-01,1.166994715104640035e+00,8.692605093067700128e-01,1.056451694354950011e+00
8.941132265259199574e-01,1.224998481190630040e+00,8.826384545206500398e-01,1.118093057969619997e+00
8.996589103567900203e-01,1.142998561793850065e+00,9.147979052028399893e-01,1.099723821854690087e+00
1.022162713398109934e+00,1.210711224131209907e+00,8.344206364972599488e-01,1.043462006094370009e+00
9.506890560325700346e-01,1.138665904271960017e+00,8.945599128999099925e-01,1.068122295325000026e+00
8.703102462068800227e-01,1.158538379597249923e+00,9.229722689808099734e-01,1.118842053345590060e+00
9.464544032736700307e-01,1.214570131291750066e+00,8.590354689210599748e-01,1.087020836215869979e+00
8.454587265335999913e-01,1.194015738980459984e+00,9.214769869750200071e-01,1.136924814939060058e+00
8.359706422586600238e-01,1.207377038823159943e+00,9.230935359553900099e-01,1.144538153368019895e+00
8.573455911020300135e-01,1.187436713397989951e+00,9.162697025712499554e-01,1.129042403400619898e+00
8.475000998217699921e-01,1.157087009796389898e+00,9.411508060133699782e-01,1.134765946646840051e+00
9.856067333384299634e-01,1.232672305681070002e+00,8.366300521848299976e-01,1.072232941068069989e+00
8.562202861830799927e-01,1.134191787274579921e+00,9.537805465361399726e-01,1.133089708174499943e+00
9.446374221132699533e-01,1.235805599885809958e+00,8.539259237182099671e-01,1.095570859436560074e+00
8.843209479697700104e-01,1.150977533426549959e+00,9.187005497066800253e-01,1.109678316025229927e+00
7.940794909691200054e-01,1.182301988936609982e+00,9.800892141128400015e-01,1.176977317921489963e+00
8.948232951627800302e-01,1.220180742594630052e+00,8.833173953413100410e-01,1.116193157168249961e+00
8.695884977799199778e-01,1.204156368159450041e+00,9.022784447918099637e-01,1.125242429420759915e+00
9.681342986985600474e-01,1.121506842490139988e+00,8.999050147606399985e-01,1.056261683519980066e+00
8.366806777591300204e-01,1.135504733602350047e+00,9.840157795973200061e-01,1.158768076955940085e+00
9.403621481618199551e-01,1.158169594358130050e+00,8.869929359224399956e-01,1.076632428159250088e+00
8.424766453718599557e-01,1.176438358170259990e+00,9.322987762354999486e-01,1.137332202279190074e+00
8.201964181458599734e-01,1.169448228605070028e+00,9.577655761100699605e-01,1.154735191059599986e+00
8.431728355774700256e-01,1.166506898051300034e+00,9.379789673861399502e-01,1.137053502274169903e+00
8.603331563926399639e-01,1.271149760168760023e+00,9.009413245223399924e-01,1.152383186124479986e+00
8.640894939220300497e-01,1.215826365660150010e+00,9.022878114294300422e-01,1.131080812790060008e+00
9.741080653439500026e-01,1.137467827552439914e+00,8.879708704158699728e-01,1.053996558342449985e+00
8.543672781962700080e-01,1.118492799917200076e+00,9.841001162199599639e-01,1.150081423558610094e+00
8.905098044753899655e-01,1.129973344143019975e+00,9.292744398779899662e-01,1.106382366365719960e+00
8.743104322408400408e-01,1.183147540548900034e+00,9.075077146247100268e-01,1.118564611113120000e+00
9.459820546926800411e-01,1.172784872244470034e+00,8.770520091513800409e-01,1.076042390824810013e+00
8.697938325028700124e-01,1.244529474724320073e+00,8.942463724009499515e-01,1.137191372265730083e+00
8.751438302064099561e-01,1.194378759057479922e+00,9.023877886198600207e-01,1.120083033601819933e+00
8.187129163752300265e-01,1.154047660852770107e+00,9.824470882764599899e-01,1.166430502190000107e+00
8.750019871099200541e-01,1.181174293362760030e+00,9.079824361063200122e-01,1.117870488295999998e+00
8.680447376120500325e-01,1.200623132374740054e+00,9.043882686480100297e-01,1.125304115562969942e+00
9.419751155109300500e-01,1.188650994893089896e+00,8.711049456890700426e-01,1.081924614852389999e+00
9.214728628394099896e-01,1.224618569081880048e+00,8.680727135502399605e-01,1.103696415964029898e+00
8.482443401010200112e-01,1.178145485424390015e+00,9.270414378829300306e-01,1.133670741465609977e+00
9.883798790955999891e-01,1.186396619401449914e+00,8.558269723957400155e-01,1.055302435194600097e+00
8.498919042619299535e-01,1.142170250864209979e+00,9.520630374415299801e-01,1.136095076312130026e+00
8.108811983191399619e-01,1.203059272170799998e+00,9.440754054334999923e-01,1.159097978733309997e+00
9.269110461858199868e-01,1.218026904099819951e+00,8.671021783818999573e-01,1.098616361529950014e+00
8.574532439037300113e-01,1.177542985785019924e+00,9.208994068214100270e-01,1.127887881899710010e+00
8.433083480562499901e-01,1.138996190679000042e+00,9.636900977983899885e-01,1.144281906542919947e+00
8.815819942840099621e-01,1.237541420216649923e+00,8.877898681618600074e-01,1.128760277307840010e+00
8.951352946158900314e-01,1.180410054979990075e+00,8.969130276777900201e-01,1.106226652924189979e+00
8.829258892225100297e-01,1.211810540660239965e+00,8.921653588347200348e-01,1.120009599541810008e+00
8.530556106041700115e-01,1.216720994209109952e+00,9.089880329389400382e-01,1.137185859135539934e+00
9.156340645743600293e-01,1.175765125426889934e+00,8.886942108036299803e-01,1.093786266016330000e+00
9.006521974583200363e-01,1.178978136409120081e+00,8.946517218862199972e-01,1.102847877082359984e+00
8.542643306353600030e-01,1.243781352634869997e+00,9.040012715776200025e-01,1.144695542103630004e+00
9.271486511730100410e-01,1.133846282920720094e+00,9.069364037002900503e-01,1.082156894962619909e+00
9.563128103185200013e-01,1.239050346782109902e+00,8.475918843438400296e-01,1.090641376280770070e+00
9.937274857981599485e-01,1.183255987327789915e+00,8.560258095586900096e-01,1.051408206626510022e+00
8.695561843873600427e-01,1.196889995577409938e+00,9.047955197820100048e-01,1.123693224410970082e+00
8.468890889497000529e-01,1.343477650585620076e+00,9.385087157328699803e-01,1.196049866558779984e+00
8.936378944141000202e-01,1.117741421617449937e+00,9.369645025896400359e-01,1.105914355416979911e+00
9.443991771315799477e-01,1.194811470929999953e+00,8.674291093304900002e-01,1.082200117461159961e+00
9.200062518785500076e-01,1.213856250497090006e+00,8.717400372925400154e-01,1.100953340335280028e+00
9.192389303396399924e-01,1.132427610209640001e+00,9.115111983747200552e-01,1.087097296284339931e+00
7.561521060830700414e-01,1.243102276818019991e+00,9.799355138042999958e-01,1.198580410463220058e+00
7.650941991555000321e-01,1.218820834572190037e+00,9.835729571601300458e-01,1.193094897640780028e+00
7.675490434513100313e-01,1.224725027533839938e+00,9.760558416882000321e-01,1.190046540813979981e+00
8.696820570073100498e-01,1.176820219449010052e+00,9.132987048122900298e-01,1.120428441265669983e+00
8.225042805753199904e-01,1.164232646372280078e+00,1.045883611856919915e+00,1.213719981759290079e+00
9.295241224691299653e-01,1.153067311761140079e+00,8.942980815246099890e-01,1.082267865075660085e+00
8.935435330384400299e-01,1.206201004000710064e+00,8.878847392703800301e-01,1.112837929889640032e+00
8.174706938560299951e-01,1.201699797169069939e+00,9.391938651868699806e-01,1.154780680107120094e+00
8.552675757905300324e-01,1.194075808622740098e+00,9.148514646761299884e-01,1.131237160303790068e+00
8.588902847063499824e-01,1.175290157226460019e+00,9.210918336135599516e-01,1.126823418630910068e+00
1.001667131047710102e+00,1.170316984197679933e+00,8.614209093139000295e-01,1.043619828141159944e+00
9.382025786936799561e-01,1.225656155916110102e+00,8.595130669041900484e-01,1.095226758847110071e+00
8.772200618981399467e-01,1.187569291121360004e+00,9.038739627639299501e-01,1.117633105809350047e+00
9.264487043210900552e-01,1.157789011659809963e+00,8.929882984411999791e-01,1.084677404620600027e+00
9.585571918638700062e-01,1.194206783498690028e+00,8.620300150138500150e-01,1.074210669420990083e+00
9.098860297348799753e-01,1.188326433880259936e+00,8.858929280311600429e-01,1.099575012051680067e+00
8.527315790778899895e-01,1.238553296382429947e+00,9.054063081852300465e-01,1.143705896832660107e+00
8.289225601954299805e-01,1.197338012623180070e+00,9.320829442979200463e-01,1.147247588688870001e+00
9.999774169377599886e-01,1.222730356939430107e+00,8.351187677597600167e-01,1.060431205768000096e+00
8.715831515156300391e-01,1.200626908093910039e+00,9.022522232453700219e-01,1.123360786264419930e+00
8.789437959154899893e-01,1.191727529815779896e+00,9.011842309264199713e-01,1.117440581463370108e+00
8.783908967629400211e-01,1.149864408121090031e+00,9.231515856287100252e-01,1.113544385570149897e+00
9.448119372404000238e-01,1.216357541326809955e+00,8.591799372744199914e-01,1.088497407209289891e+00
9.451120659108299682e-01,1.175939806976179947e+00,8.758098738053400334e-01,1.077199228712949930e+00
7.898638090813000501e-01,1.234299137442629979e+00,9.509127000525400275e-01,1.175988398461190076e+00
1.037091811945259900e+00,1.212574517154020093e+00,8.302295275644500094e-01,1.035418408680260027e+00
9.247260834542599950e-01,1.202592360725569964e+00,8.731708295023400401e-01,1.095085384904860071e+00
8.990800963430399806e-01,1.186552906883000080e+00,8.921523096272400144e-01,1.105185766406880044e+00
9.089656875979800210e-01,1.147623403660579910e+00,9.070213547655000541e-01,1.094095118228930019e+00
9.148140590787300352e-01,1.214043651366679910e+00,8.743012488983999964e-01,1.103769100182649954e+00
8.468743449569700044e-01,1.265947106115890008e+00,9.090826111036099944e-01,1.156661485448339910e+00
8.496882975071500255e-01,1.191212878495750083e+00,9.197539355732200494e-01,1.134053421418280028e+00
9.158384407580200115e-01,1.123420128758020109e+00,9.193249534599500228e-01,1.089451188934970061e+00
9.507813609087499840e-01,1.112773779270989971e+00,9.114310815032999891e-01,1.066945895860129889e+00
8.879302773278400229e-01,1.236473085433889896e+00,8.842026946476699845e-01,1.125159190148010024e+00
8.669238164426199544e-01,1.236173230082020069e+00,8.967851360166100294e-01,1.135723356673500106e+00
9.243266002227400469e-01,1.172670336966390003e+00,8.861699406333599649e-01,1.088287340617750010e+00
8.331030927962099764e-01,1.228187745002260023e+00,9.197506456836900268e-01,1.150760297541149946e+00
8.551032218119200001e-01,1.136123634970070073e+00,9.528852466494199813e-01,1.133403048507199973e+00
8.077511421270699987e-01,1.177847890944919929e+00,9.646207291524400151e-01,1.163800517519659961e+00
8.040701854196400378e-01,1.315037685660100042e+00,9.516107591250400066e-01,1.198867554846489991e+00
8.911635500104000407e-01,1.220262622629989968e+00,8.853394317045799600e-01,1.118130810888180005e+00
8.617358341339299566e-01,1.217099694077079963e+00,9.034273803505600275e-01,1.132666298733810084e+00
9.266411034982799944e-01,1.110915759239700096e+00,9.229605492025100277e-01,1.082978381691019898e+00
8.885262184543200048e-01,1.173306207153169911e+00,9.038627488695899492e-01,1.108900662464149978e+00
8.881445748026699505e-01,1.186462490141789949e+00,8.980950134386099792e-01,1.111277062580839914e+00
8.785796613902799868e-01,1.172531481292149902e+00,9.099934641868899776e-01,1.114650120181750026e+00
8.797692432709399712e-01,1.103130337984489895e+00,9.659426258111000196e-01,1.125379107714510107e+00
8.642216621650800068e-01,1.167211811206460004e+00,9.219116012958900042e-01,1.123000016626310105e+00
9.467116727676500032e-01,1.186579629742180009e+00,8.701029214712300286e-01,1.078776038424529959e+00
8.429890244320199510e-01,1.153919850821089943e+00,9.478693412347000136e-01,1.138877025298699941e+00
8.773097959329000384e-01,1.152832283596610052e+00,9.219425985716399596e-01,1.114239027592520026e+00
8.750791551533100288e-01,1.135990419700690035e+00,9.354169746999799750e-01,1.116894477621749981e+00
8.512329613107599835e-01,1.210880502863080022e+00,9.117218714352299802e-01,1.136770434778809902e+00
8.946056544040800196e-01,1.311497416232159985e+00,8.890824095064200350e-01,1.156005525909959974e+00
9.214043867486999551e-01,1.336193041022170069e+00,8.825988581466700511e-01,1.157660401766710034e+00
9.866968066509900215e-01,1.173490650195990082e+00,8.632634438538799859e-01,1.053005897815110004e+00
8.412798378429600099e-01,1.250318593557349978e+00,9.121382847624299739e-01,1.153453016133549891e+00
9.375291333065399746e-01,1.139063968162260077e+00,8.992805158247200170e-01,1.076088532068280035e+00
9.510724064638500508e-01,1.102784829833989955e+00,9.183732411815399566e-01,1.067113808334239966e+00
8.783435135181499875e-01,1.174242184120289911e+00,9.092806703865300433e-01,1.114990860437290010e+00
7.824385822360599985e-01,1.206944610593210010e+00,9.703146974721099660e-01,1.179742232546260094e+00
9.368685369986200495e-01,1.187841369859389928e+00,8.736180866265099709e-01,1.084551269893170078e+00
8.766859080013500449e-01,1.244294170163940061e+00,8.900644692962500493e-01,1.133655313146670007e+00
8.866661447077599512e-01,1.216940188296480096e+00,8.886806795914200530e-01,1.119487729511130070e+00
8.166286132923700203e-01,1.201743026889390054e+00,9.398630493916499962e-01,1.155316466640899931e+00
8.898772924552099672e-01,1.193016742995749890e+00,8.945028229894600447e-01,1.111645536542759993e+00
8.696434472187900555e-01,1.165642378294950099e+00,9.192178724486099739e-01,1.119506924557680083e+00
9.368730687905899579e-01,1.214469795814520081e+00,8.634241594185599888e-01,1.092142791951020042e+00
7.987932681350200514e-01,1.229940178286480057e+00,9.446402411133899557e-01,1.169984473318040008e+00
9.669986405154800124e-01,1.172297589740110002e+00,8.697929112127500417e-01,1.064002235795890039e+00
8.477435179217599481e-01,1.265244726678439902e+00,9.084514227806500530e-01,1.155958635277499980e+00
8.722620931532499844e-01,1.160024198753270008e+00,9.207839921453799814e-01,1.117615138645360107e+00
8.617970276339600444e-01,1.165348737941720003e+00,9.246495625752499947e-01,1.124485920455980059e+00
9.654174030863099665e-01,1.175168773480880002e+00,8.688028583468899724e-01,1.065543297938370104e+00
8.896394247412799938e-01,1.206779900682239948e+00,8.898555603074500553e-01,1.115081507377220005e+00
8.753952903368700245e-01,1.117174217429679928e+00,9.526584457896399849e-01,1.121686593727440062e+00
8.506047833575099970e-01,1.121563963091650074e+00,9.862447473189399627e-01,1.153418258148400044e+00
8.839492882667300266e-01,1.176076432453019960e+00,9.051153491471100043e-01,1.111948471375989955e+00
8.275941610669099724e-01,1.194824034735290086e+00,9.342441723183799729e-01,1.147836400169419901e+00
8.798054645785700068e-01,1.155878285540619999e+00,9.184722725708299729e-01,1.112678943319320046e+00
8.736444270737000473e-01,1.220046680529019989e+00,8.955128335656300509e-01,1.127219828505999999e+00
9.067243499056899525e-01,1.164245771607109958e+00,8.987941618158900026e-01,1.097064968491519910e+00
8.769200575016300458e-01,1.177192745723929956e+00,9.086951697302999564e-01,1.116200995345689950e+00
8.265990838577399469e-01,1.218729271917299961e+00,9.263673542980499498e-01,1.152025916505339920e+00
8.344567788875200121e-01,1.180803838506220060e+00,9.361028517373100044e-01,1.142721968501460017e+00
9.675644630641999644e-01,1.143549385575669985e+00,8.860776747326100100e-01,1.058627856566739966e+00
9.097584150728500463e-01,1.242103108793880084e+00,8.710871723128099653e-01,1.116113511270429903e+00
9.397680105861300204e-01,1.213266802432390046e+00,8.624827785265100077e-01,1.090199818139540033e+00
8.670778456163600323e-01,1.203686216116270025e+00,9.039524931835100086e-01,1.126504804433829943e+00
9.018718884316100359e-01,1.164769033812820043e+00,9.009970240722100510e-01,1.099975472946919997e+00
8.564443828079399967e-01,1.180542940689939924e+00,9.200783115284300040e-01,1.128775250604010072e+00
8.594802530895599979e-01,1.166255615766639941e+00,9.257298895564000096e-01,1.126007447429240083e+00
1.009069948888110080e+00,1.191391603141330080e+00,8.477823717940300430e-01,1.044857704835219891e+00
1.014501495361119998e+00,1.184164919942680028e+00,8.506702409827999745e-01,1.039669324595779987e+00
8.927673072861099790e-01,1.146140239075190026e+00,9.167091161608299510e-01,1.104181414876139966e+00
8.064254613387900061e-01,1.195804076716139974e+00,9.519637210640500280e-01,1.162013119988630105e+00
9.097289421601599813e-01,1.169788997793800078e+00,8.944598789555000540e-01,1.096123267582449934e+00
9.064899325309699885e-01,1.187151553649659963e+00,8.880851102366199568e-01,1.101196370431980043e+00
8.053482121773900548e-01,1.235004853000799985e+00,9.385141203170199731e-01,1.167392102256040065e+00
8.414196453920500529e-01,1.164525277006259962e+00,9.408509209787500049e-01,1.138478672486870069e+00
9.440939148901700273e-01,1.154618442303039894e+00,8.875361140116699854e-01,1.073933574569200022e+00
8.311896806573000340e-01,1.194959344729880080e+00,9.314114349318699526e-01,1.145614222559679929e+00
9.205121179117800034e-01,1.212649560953080075e+00,8.718540435936800170e-01,1.100310639060720019e+00
9.127966289780099496e-01,1.167678906334209898e+00,8.940302768062999839e-01,1.094029088611790046e+00
9.375964359058399644e-01,1.171407756047669890e+00,8.810950279775700000e-01,1.080519988660950004e+00
9.523053908460199501e-01,1.189398199201260109e+00,8.666042949964900544e-01,1.076384680561669915e+00
9.419880948983200275e-01,1.078886698114420062e+00,9.410483489715499861e-01,1.077207655452359969e+00
9.760951554849399692e-01,1.144788633676870004e+00,8.828950220563900331e-01,1.053756407793219996e+00
8.694191306929800467e-01,1.174862033282449980e+00,9.144367819243099937e-01,1.120373515752620008e+00
8.719056851848899781e-01,1.173185829793969903e+00,9.137290181113399967e-01,1.118708086281680059e+00
9.118739326447700133e-01,1.129329288297600042e+00,9.172722217173999715e-01,1.091866586671089934e+00
9.186405269246800120e-01,1.145344545350740040e+00,9.036768321445299845e-01,1.088027995161819916e+00
9.136780305634499832e-01,1.188379598134130077e+00,8.840040994827500498e-01,1.097492599995389950e+00
9.451239816823999718e-01,1.171043079999350089e+00,8.782733869220900047e-01,1.076175303477949985e+00
7.844895283552399956e-01,1.217393517338710041e+00,9.616514399302800165e-01,1.177526896983899896e+00
8.846502226264000290e-01,1.231442797654320076e+00,8.868496992677900037e-01,1.125099837100069999e+00
8.919246447619699758e-01,1.247093435770409986e+00,8.807957630936400495e-01,1.127067544178929959e+00
9.330386660635100471e-01,1.177955434776059906e+00,8.797920446828200181e-01,1.084422839390730031e+00
9.672157452652300202e-01,1.018990204734580018e+00,9.932365446010299470e-01,1.090701046279070052e+00
9.324256824840000402e-01,1.135221869397230021e+00,9.037755331816299531e-01,1.078951313233420084e+00
8.556507331960000462e-01,1.201092083594019977e+00,9.119833919718699500e-01,1.132271743504809969e+00
8.464430673360600066e-01,1.193656492629789900e+00,9.209462083133099775e-01,1.136296388326160089e+00
8.626552050958600226e-01,1.210177510628259956e+00,9.046852580377999775e-01,1.130417087028400047e+00
9.657016383173300245e-01,1.221211585949310008e+00,8.485251692203900076e-01,1.078858478103909890e+00
8.284786108401900329e-01,1.213551070008529909e+00,9.264699139857800469e-01,1.149931050719279924e+00
9.109762229857499838e-01,1.186358888308860049e+00,8.861798365830200197e-01,1.098537500182839910e+00
8.272864774333700266e-01,1.191994929717349994e+00,9.358487460318200002e-01,1.147827176569619967e+00
9.314852168304199598e-01,1.143581310199109913e+00,8.990166539824200331e-01,1.080111710953030046e+00
8.004910208674199668e-01,1.181596411033200011e+00,9.704546048938500480e-01,1.169736008929789906e+00
8.599020188867799730e-01,1.130957332686900019e+00,9.533877832246200335e-01,1.130851989319769935e+00
8.242743726002399463e-01,1.170010802002920069e+00,9.527989133508599773e-01,1.151075718716860097e+00
8.468055485420999950e-01,1.172095158978349927e+00,9.315344393747599927e-01,1.134411899227909970e+00
9.492012409550300012e-01,1.163852945344449941e+00,8.805122571254200281e-01,1.072480010286549934e+00
9.596155930167099557e-01,1.203834183575110073e+00,8.575098042422899525e-01,1.076439912104240060e+00
8.283115442047399579e-01,1.156346332577339986e+00,9.617261173880500280e-01,1.151565830025409909e+00
7.775843336630300362e-01,1.230450188011289914e+00,9.628741076896599749e-01,1.182994728614819913e+00
9.463018899153300412e-01,1.190810719449620025e+00,8.683683525386399760e-01,1.080083324924949961e+00
8.670958077057799862e-01,1.189270481471599972e+00,9.092729411047799637e-01,1.123678357304340070e+00
7.975215011645100383e-01,1.227748605580019969e+00,9.462180108354999453e-01,1.170323249439430002e+00
8.478019691706899508e-01,1.239583949844399902e+00,9.084736329380199704e-01,1.146539574797889927e+00
8.444873546575200063e-01,1.196708085525489906e+00,9.210543321683699602e-01,1.137879581665879991e+00
9.197729862668899692e-01,1.193353717471109965e+00,8.790378771693000415e-01,1.095327898515779941e+00
8.824981162033099791e-01,1.200385593896500014e+00,8.959576019768400457e-01,1.117344653413359978e+00
7.664697382566599826e-01,1.225451212511609933e+00,9.768984550378599918e-01,1.190861842872739995e+00
9.013011862394000318e-01,1.262985921427800085e+00,8.748995305584900128e-01,1.128905967317409997e+00
9.292063188093799830e-01,1.193089016147290016e+00,8.747615684351800480e-01,1.090091417501400040e+00
9.363766325068699770e-01,1.138360010115859966e+00,9.001798990638699705e-01,1.076734490921640086e+00
9.075222547903200043e-01,1.136582995002000107e+00,9.146942176227399468e-01,1.094620808800000011e+00
8.691271548254000390e-01,1.190672411244720008e+00,9.074499057807700053e-01,1.122761643701110090e+00
8.783080837930700158e-01,1.190581527001739914e+00,9.020077314353900366e-01,1.117574284382450100e+00
8.064647405372099565e-01,1.353309732286070100e+00,9.729060249457299747e-01,1.219303048778769938e+00
1.002006272718199975e+00,1.194853034381609946e+00,8.476768148296599525e-01,1.049936974877780038e+00
8.829304148258499962e-01,1.161947605671979966e+00,9.130358358140799879e-01,1.111038359349159954e+00
8.391929342519900414e-01,1.215424975841699951e+00,9.184585840532699663e-01,1.144367838968459949e+00
8.476609413900799694e-01,1.143927100012249953e+00,9.526199423054499960e-01,1.137551333426009892e+00
8.809040451278099537e-01,1.149254325277059952e+00,9.219316117984499570e-01,1.111892907767680017e+00
8.516662610535199462e-01,1.219579837378139908e+00,9.092002292726000245e-01,1.138659266851959950e+00
8.314048526764400426e-01,1.194495588990410084e+00,9.314575087288800015e-01,1.145436759537999949e+00
9.055848799636699864e-01,1.126712825063820089e+00,9.225149602826799855e-01,1.096173868382900096e+00
1.032798991264429977e+00,1.208513557167069985e+00,8.332993003848799818e-01,1.036519970854250072e+00
9.483484397961899903e-01,1.193970777703299957e+00,8.661582340292900417e-01,1.079794805421250059e+00
8.923862505416699786e-01,1.243579235419020046e+00,8.808106865345299852e-01,1.125495216789980102e+00
9.352558501121800427e-01,1.209635931512440088e+00,8.657744375641399648e-01,1.091484007150929969e+00
9.082335936668599619e-01,1.072356102109929932e+00,1.020219457849470102e+00,1.153499344797910053e+00
8.970893976986500373e-01,1.201058097421529913e+00,8.876612700633700337e-01,1.109597973627489909e+00
9.531524940642599475e-01,1.234306453337939979e+00,8.502047542893500509e-01,1.090471662655980056e+00
8.785914487375899862e-01,1.228975269637430090e+00,8.908108009863400234e-01,1.127395458025920005e+00
8.830029812180699711e-01,1.251301325344650106e+00,8.858872333231300189e-01,1.133162345593319964e+00
9.227213845642100454e-01,1.180844536461439942e+00,8.830205495420000439e-01,1.090814499415029948e+00
8.570372414929899874e-01,1.175838021025620073e+00,9.220664866585299713e-01,1.128011477051040101e+00
9.646671266127400113e-01,1.160870554902899920e+00,8.768076718431699890e-01,1.063035282896509948e+00
9.300738059733000274e-01,1.164886471961579906e+00,8.876042637715400030e-01,1.083641374686939995e+00
8.752331690172699963e-01,1.245373895904200001e+00,8.908702440688900381e-01,1.134780171982890051e+00
8.967829082290400544e-01,1.174710849151779923e+00,8.986797950392400036e-01,1.104334862390129901e+00
8.324939089012299842e-01,1.206115101624039898e+00,9.259965731505499509e-01,1.146313371481040067e+00
8.317418175881799991e-01,1.145220668392550101e+00,9.724486011697499599e-01,1.154568646682379907e+00
8.995533839269299614e-01,1.159517755626040092e+00,9.050402717363900118e-01,1.100762550849889942e+00
9.083809839632299710e-01,1.067391570068010109e+00,1.000916269753000076e+00,1.134649569715320050e+00
9.514905824540399459e-01,1.208464024600210074e+00,8.590211888441300347e-01,1.082325243984749941e+00
7.750304856919999485e-01,1.276917366271860033e+00,9.607332606153600185e-01,1.195652542337169999e+00
9.571973897122300068e-01,1.196344500157819901e+00,8.616129674040100550e-01,1.075565060804710038e+00
8.449960159930099968e-01,1.201329098544529961e+00,9.189515827148300176e-01,1.138329961999829942e+00
9.126944490663100318e-01,1.208468364173860055e+00,8.770812579575200107e-01,1.103230949026489993e+00
9.172738279658300131e-01,1.214019000812200044e+00,8.730618561033299807e-01,1.102455901816419948e+00
7.658971775375600366e-01,1.205584135154130099e+00,1.002053464305779906e+00,1.200776245452209956e+00
8.120305925912399969e-01,1.229086673584689926e+00,9.346012163935200068e-01,1.162350134458469908e+00
8.819836827020800518e-01,1.217126919062740065e+00,8.913138425577900037e-01,1.122001919888909960e+00
1.045551296886990000e+00,1.207228615740439936e+00,8.318316968537800005e-01,1.028575852524800105e+00
9.972805705622499461e-01,1.229417493978109954e+00,8.333968421279900340e-01,1.064479585043770049e+00
9.634536349681700473e-01,1.146398260527969892e+00,8.856113811893899790e-01,1.061432299324789996e+00
9.018050754904799460e-01,1.135426244806760021e+00,9.185745111455100309e-01,1.098344694975899927e+00
8.641568847719399704e-01,1.157881206990510004e+00,9.276167835230899605e-01,1.122904206276100103e+00
9.350370778541600147e-01,1.168627492236780085e+00,8.835679645565700513e-01,1.081450984084020073e+00
8.218926207104300108e-01,1.229908953831140073e+00,9.272569199597699985e-01,1.157179705424250082e+00
8.501668216454300042e-01,1.169445558380779904e+00,9.305876057288799963e-01,1.132164518168990108e+00
9.077670921478500077e-01,1.224434554006460063e+00,8.752837995495600376e-01,1.110807003963840023e+00
9.496984134422900015e-01,1.181633260052719958e+00,8.712449391707599577e-01,1.075907980574329903e+00
8.483684596424000413e-01,1.230656432284459978e+00,9.092072077367100436e-01,1.143473174118710078e+00
8.797139942928799972e-01,1.167249364092320052e+00,9.120557923814199830e-01,1.113429796597759980e+00
8.860896678217999867e-01,1.115629467611199965e+00,9.445892781892000212e-01,1.112562231862840090e+00
7.877887221538399931e-01,1.266853252073500080e+00,9.501035293165499551e-01,1.185779182968800027e+00
7.618187785929200206e-01,1.251706150755319991e+00,9.719419530225900106e-01,1.195912142492489894e+00
8.104827422851700325e-01,1.201689050597799957e+00,9.450717925205499581e-01,1.159280187523390016e+00
9.063699635822299872e-01,1.249080929136680007e+00,8.722986541635500135e-01,1.120569590110700009e+00
8.878396125083799495e-01,1.247514713971690004e+00,8.831761214776999713e-01,1.129279053255970000e+00
8.751866367542600056e-01,1.113877887512769949e+00,9.567231087650599486e-01,1.123484212772110080e+00
9.262526754220700154e-01,1.175751723039899943e+00,8.838109548468500165e-01,1.087789106784099902e+00
9.176115329067500159e-01,1.206040105573009891e+00,8.754141595666500297e-01,1.099897650303709895e+00
8.241036741041199987e-01,1.203405010512200057e+00,9.332360789466499496e-01,1.150870911207980019e+00
7.590650776916400000e-01,1.250147704371260104e+00,9.748605343245000387e-01,1.197373983710219969e+00
8.137594266386499742e-01,1.199329449805280001e+00,9.434017472320299635e-01,1.157006333882349969e+00
8.180891365744199506e-01,1.224932481225649905e+00,9.310175025670700544e-01,1.158078494844499984e+00
8.747437762030000341e-01,1.195859241569620091e+00,9.020702944786099797e-01,1.120605797874979936e+00
9.326437011764600049e-01,1.164025280180779998e+00,8.869669806443899462e-01,1.082021578709470022e+00
8.462724196453800252e-01,1.168445504064369977e+00,9.342013180337800371e-01,1.134804349986509919e+00
8.623122552497100024e-01,1.113112824737410023e+00,9.775473940090400049e-01,1.141713314913789912e+00
9.005139456134200193e-01,1.174222866915860086e+00,8.969512365605299964e-01,1.102117387581780017e+00
9.128619839985200324e-01,1.185682563376599941e+00,8.855437137535400183e-01,1.097344164569699965e+00
9.376292654904200274e-01,1.128578822532869896e+00,9.058817542950300394e-01,1.075437040436540093e+00
8.474057844967000097e-01,1.205873016177809953e+00,9.157691649274299905e-01,1.137814788167399893e+00
8.246888158418399506e-01,1.320913253366059914e+00,9.403877212888499537e-01,1.192864969295380106e+00
1.007403158764780038e+00,1.168394937883800111e+00,8.613709714177100185e-01,1.039838284326630058e+00
8.720291544102299897e-01,1.181448427884530084e+00,9.096555978029600142e-01,1.119636287193080060e+00
9.584876143537800486e-01,1.184356044058219926e+00,8.666233278371400228e-01,1.071645465364420069e+00
8.101995666317499678e-01,1.160335420292430086e+00,9.907999032742199619e-01,1.175341188051920005e+00
8.586730543283399575e-01,1.212461297532350102e+00,9.065308296743199712e-01,1.133116411701339921e+00
9.106916560957799556e-01,1.259355221263670055e+00,8.693557647051299853e-01,1.122652721100890094e+00
8.737923793842899967e-01,1.154749476244719908e+00,9.230252393912500297e-01,1.116543447451469939e+00
9.739749614481999496e-01,1.199000324202780021e+00,8.542442167679500375e-01,1.067018628071449982e+00
9.469634468836699570e-01,1.210307725688809954e+00,8.602902678184499718e-01,1.085368298703740075e+00
8.838587899371499468e-01,1.272241867776269908e+00,8.861795893942000513e-01,1.141539297568900047e+00
8.532039373615599720e-01,1.159693081215039889e+00,9.345694561352000385e-01,1.130360211074650012e+00
9.099762811151099751e-01,1.274478546797060075e+00,8.703691083965799935e-01,1.129784482174140070e+00
9.506057711260399445e-01,1.146841402192890103e+00,8.896473375175799614e-01,1.069066905580190019e+00
1.052666052719869905e+00,1.193081580454889989e+00,8.396705031392199814e-01,1.019766677617889972e+00
9.554724706941200019e-01,1.161286471903040018e+00,8.796578805637299547e-01,1.068413583917390053e+00
9.195859592291799611e-01,1.172498923523130010e+00,8.884160033710100102e-01,1.090947805591139907e+00
9.017426305037700152e-01,1.100417444032369962e+00,9.469071713375100119e-01,1.103974086596609894e+00
8.899790103445399669e-01,1.174712066970889923e+00,9.023716177001900318e-01,1.108256467127070044e+00
9.785331318759099561e-01,1.153622235717149946e+00,8.769032292073499768e-01,1.053702233147070011e+00
9.199153338663700330e-01,1.203502332977359979e+00,8.751575575866099577e-01,1.097938803647960038e+00
8.785312573971100214e-01,1.251756187321060088e+00,8.885811758988999554e-01,1.135560592948430036e+00
8.788258409971999585e-01,1.148899990207089994e+00,9.235006772920699714e-01,1.113270963122729995e+00
8.593641063793100443e-01,1.262124252095740085e+00,9.007238718718799664e-01,1.149080131927439963e+00
8.918295878747599659e-01,1.159706272495909962e+00,9.091493624698000486e-01,1.105434994474260080e+00
9.946305210171999533e-01,1.205829841748299991e+00,8.443157421508800109e-01,1.057557989798449949e+00
8.249809930250999734e-01,1.188011986298820100e+00,9.398200741134400404e-01,1.149173466707060109e+00
9.067789802539799604e-01,1.101763375351020091e+00,9.419016085593999721e-01,1.099268223710790027e+00
8.575420075796099662e-01,1.164339903303690082e+00,9.282743075608800298e-01,1.127259147576900045e+00
7.191300435702500105e-01,1.256914811512430008e+00,1.027077689044789910e+00,1.232489917037099980e+00
9.275518710660900501e-01,1.171639160138119973e+00,8.852468507252899688e-01,1.086265331907450005e+00
8.408437865189499760e-01,1.221328048706390001e+00,9.159005833776699967e-01,1.144873713230649903e+00
9.753371754020500051e-01,1.113759198901610015e+00,9.030806680246700191e-01,1.051481712864509976e+00
8.482053271703500208e-01,1.228066745068689958e+00,9.097343682249600105e-01,1.142803086440590032e+00
8.144054476911000151e-01,1.209497971113840054e+00,9.384575900740900201e-01,1.157503526260720061e+00
8.959198808370300027e-01,1.167091674366220078e+00,9.029325129499999880e-01,1.103761699550910080e+00
9.583342451702300258e-01,1.174355398298640107e+00,8.716663327622800050e-01,1.069379418389120096e+00
7.874618148516799865e-01,1.187308975540610101e+00,9.850251653511900019e-01,1.182463599205610061e+00
8.944762759761399895e-01,1.206619862969160017e+00,8.872442769754399494e-01,1.112450343270259934e+00
8.973826196583499781e-01,1.197158511703299899e+00,8.888877591608600470e-01,1.108479353538390111e+00
9.097378127845300311e-01,1.153248364454459995e+00,9.033336744359400372e-01,1.094058386149590056e+00
9.903081144026599780e-01,1.164224626248459904e+00,8.676221284653500287e-01,1.048868572057839899e+00
9.008580015754199533e-01,1.174060519144390025e+00,8.968504263137999644e-01,1.101894144941830023e+00
9.596157714069899480e-01,1.145434531402250045e+00,8.874159164336700156e-01,1.063568654255659940e+00
8.365737580810199692e-01,1.148360419354240047e+00,9.605937440017200402e-01,1.146626334549530002e+00
9.764158316976000451e-01,1.163075668410360031e+00,8.719865268429699556e-01,1.056673698627470070e+00
8.527745047570699510e-01,1.266342054372830095e+00,9.052856375177600334e-01,1.153985042347819956e+00
8.789594412543999535e-01,1.176002789927939940e+00,9.080553357060200392e-01,1.114850140111460108e+00
8.410423082247400206e-01,1.189389703275129939e+00,9.266404870900200041e-01,1.139021793983099995e+00
8.937891223511199579e-01,1.123460659550070018e+00,9.321617708634499788e-01,1.104817270513209992e+00
8.564760676599300071e-01,1.352033889595779970e+00,9.378791289615100446e-01,1.197130928138709915e+00
8.917578098836299594e-01,1.194866588345149916e+00,8.927693944939100179e-01,1.111020103719559948e+00
9.867907327470499812e-01,1.181610550512179891e+00,8.588080234146999725e-01,1.054945246359840105e+00
7.905867922345100052e-01,1.270467278916350029e+00,9.483465114594199497e-01,1.185634455833000089e+00
8.483363276247699591e-01,1.236122936774229908e+00,9.084894293337699711e-01,1.145159598100830012e+00
9.377916143555099504e-01,1.134774283707669973e+00,9.018477348362300416e-01,1.075630958483809962e+00
9.120280913314300353e-01,1.170582834523999916e+00,8.929415216150300427e-01,1.094930969977409907e+00
1.009558452678869900e+00,1.144002654489689963e+00,8.762089478372000473e-01,1.033831790345129953e+00
8.326431801012600387e-01,1.208006734620109990e+00,9.252417989355300465e-01,1.146548511702990103e+00
8.385646669591999558e-01,1.263816790835309956e+00,9.143570878221100040e-01,1.159815273762399901e+00
7.949749509714100215e-01,1.226720335946700047e+00,9.486051807880500064e-01,1.171661928451799950e+00
8.831208646301399456e-01,1.208549197908689976e+00,8.929907171932299770e-01,1.119032910705960004e+00
9.176114418762899572e-01,1.162231674004249982e+00,8.945824975056400064e-01,1.090441435308449947e+00
8.686982691537400436e-01,1.164065776678989916e+00,9.207383881026399708e-01,1.120027252531609951e+00
8.806452374449500464e-01,1.169660664712790066e+00,9.102325316305399650e-01,1.113105583907409990e+00
9.482457680443999726e-01,1.101754458343980003e+00,9.202059196127000407e-01,1.069068397565450024e+00
9.843261748106799658e-01,1.152886105516619963e+00,8.758334883044399666e-01,1.050189991684780111e+00
7.808169684756099960e-01,1.261539268405099889e+00,9.552063912056100170e-01,1.187663305731579966e+00
8.228471450884200511e-01,1.146961095242100104e+00,1.001757622715780061e+00,1.177257796762180009e+00
8.137797681970500019e-01,1.202825614965979950e+00,9.417332111374600023e-01,1.157214699418740000e+00
8.849719074504299732e-01,1.197651105765940027e+00,8.955141144996799918e-01,1.115365994331380062e+00
8.870924935385899879e-01,1.126171296480420025e+00,9.345674067598399581e-01,1.109384636113130096e+00
8.584893477090199676e-01,1.232279863272760068e+00,9.025252439635800261e-01,1.138760294857930067e+00
8.500651044451900118e-01,1.150580782289490012e+00,9.441196359975400076e-01,1.133796128794829938e+00
8.509785441059599664e-01,1.160239090697049891e+00,9.359531976447199586e-01,1.131902518127740009e+00
8.883397445575800244e-01,1.223333441580749970e+00,8.862482498488399862e-01,1.120557629913210063e+00
9.326804599343500035e-01,1.233123775282590096e+00,8.604404757758199462e-01,1.100853685823109940e+00
8.567488242048300062e-01,1.197972405876899904e+00,9.123968115164200476e-01,1.131067040218840081e+00
9.312961222296699537e-01,1.281309935568200054e+00,8.582388648715899571e-01,1.122432172823319974e+00
9.634997242975500420e-01,1.152834108227809962e+00,8.817874242771399640e-01,1.062345962536999977e+00
9.184556693536599647e-01,1.173998465079469922e+00,8.882113274153300431e-01,1.091861763783009920e+00
9.763602913244000536e-01,1.145877936544329900e+00,8.821573209814399519e-01,1.053755596098050029e+00
8.851419922472599788e-01,1.178482537820370046e+00,9.033022483451299545e-01,1.111612233816460016e+00
8.742211933485799502e-01,1.100604578012960078e+00,1.010701430326820027e+00,1.161434456781389901e+00
8.898371323666499633e-01,1.210725474570530036e+00,8.885678712732499873e-01,1.116041566093290083e+00
8.994327096346900197e-01,1.169066182088490002e+00,9.000563280424099810e-01,1.101968119064909990e+00
8.768282014324799700e-01,1.206316448253250018e+00,8.973008488679600214e-01,1.121838969595990054e+00
7.823068537953700163e-01,1.220153566854490057e+00,9.625082446036899997e-01,1.179130201191469940e+00
7.519968708281999925e-01,1.222466581132559904e+00,1.003169013203569992e+00,1.207217158676809898e+00
7.855983697628200479e-01,1.193721172784689921e+00,9.788337243410299982e-01,1.180652723164359985e+00
8.066292432577699678e-01,1.243101014148219940e+00,9.364749368673600527e-01,1.168780630056909908e+00
9.313987355389500289e-01,1.170622133112819929e+00,8.840881409241799771e-01,1.083890494897699952e+00
8.130457151889100009e-01,1.202406190829200083e+00,9.425404337734699656e-01,1.157654664671170064e+00
9.572993211401400471e-01,1.218540599018810067e+00,8.529696501539799636e-01,1.082491659092650105e+00
9.692500933324199597e-01,1.225841901948240054e+00,8.455045767930799983e-01,1.078601209698500041e+00
8.894281704169300085e-01,1.141903198327099966e+00,9.214622391806599477e-01,1.106376106054850039e+00
8.917488421672500332e-01,1.275809403057220015e+00,8.816951161651399582e-01,1.139333502687909894e+00
8.835313167826399638e-01,1.196150499965940028e+00,8.968732535899599512e-01,1.115820954430869927e+00
7.453368341097299510e-01,1.324203708468079999e+00,9.973875792445200394e-01,1.229514560111079957e+00
9.302055339157799807e-01,1.122077750777809912e+00,9.133682974279400124e-01,1.080070052020440041e+00
8.559224888130599895e-01,1.169071629344949903e+00,9.265946286858599557e-01,1.128381496501090098e+00
8.700401820330400104e-01,1.178310172133330003e+00,9.123523202357299855e-01,1.120391141145939962e+00
8.189174330846500371e-01,1.242454654510410039e+00,9.276921202265300259e-01,1.162180129641960047e+00
8.188689647488499590e-01,1.272147308029139889e+00,9.285515177131500320e-01,1.172564729894439939e+00
8.546372052263799812e-01,1.186961307260600007e+00,9.182764151472599945e-01,1.130576545328519922e+00
9.120806178056799496e-01,1.187295879611010019e+00,8.852399130245099945e-01,1.098131936496749894e+00
9.122376527281099712e-01,1.221471014094219987e+00,8.736218181652000148e-01,1.107489115819890069e+00
8.948173246098599654e-01,1.227721182453169968e+00,8.816966645925600199e-01,1.118623869748450073e+00
8.511578444852200276e-01,1.245535253971699952e+00,9.058851176352099577e-01,1.146858364004220032e+00
8.263948610972799980e-01,1.258032788808550073e+00,9.221651707116800267e-01,1.163556326845369915e+00
9.070578767908300533e-01,1.208011173498779955e+00,8.801181115996999926e-01,1.106110716044139908e+00
8.040027762804300426e-01,1.189664253862299903e+00,9.585997278511100284e-01,1.164390929124180074e+00
8.924091456731799710e-01,1.169725135302430052e+00,9.034935203373299917e-01,1.106155439748000013e+00
1.009544333738239930e+00,1.185362615087129923e+00,8.510297496669300132e-01,1.042873203728170051e+00
7.656616995478999765e-01,1.213516260949190073e+00,9.881571093492500513e-01,1.194332061199419925e+00
8.768813701036299868e-01,1.168355247609289993e+00,9.131796457625800389e-01,1.115244633441230038e+00
8.341420330688900098e-01,1.300513139247269967e+00,9.252357471297399938e-01,1.178134020334830057e+00
9.827414343606699632e-01,1.178824624447770031e+00,8.614570799209000374e-01,1.056553888228860094e+00
9.364472481400100135e-01,1.141150161067679969e+00,8.984383621182999713e-01,1.076912104703890094e+00
9.025194774911400319e-01,1.255738540461980079e+00,8.741849969903400241e-01,1.125221954720950102e+00
9.711841775182300518e-01,1.250917499245729925e+00,8.380812800861400236e-01,1.087614138838919997e+00
8.861931968989800179e-01,1.196654359918170041e+00,8.951877692698300137e-01,1.114472493775819917e+00
9.157361815446199982e-01,1.147172628226770019e+00,9.039591136945299699e-01,1.089929269697180070e+00
7.964780234850500351e-01,1.218185496077180074e+00,9.501448888360399803e-01,1.169607260164110096e+00
1.013936287372610101e+00,1.173032622874180086e+00,8.573437219831300249e-01,1.037117798618429898e+00
8.438585588869299547e-01,1.182675279377600086e+00,9.278668437641399702e-01,1.136716762535010083e+00
8.088414331267500534e-01,1.265688055769790044e+00,9.347743635694499842e-01,1.174939031495880082e+00
7.404741179035100318e-01,1.289516365788750063e+00,9.902011710907799857e-01,1.217728558938480088e+00
8.336750046480100318e-01,1.281602557245199892e+00,9.202109324130800516e-01,1.169540541015680057e+00
9.521832460885499838e-01,1.136979880643959939e+00,8.950781681574899729e-01,1.067068605984949903e+00
9.015989046012899966e-01,1.155882482098520070e+00,9.059955431219900435e-01,1.099197316285239978e+00
8.565277413248399974e-01,1.198934472099929982e+00,9.121870243081799945e-01,1.131369258359550045e+00
7.854914936053499774e-01,1.225550092818249892e+00,9.572547215454999536e-01,1.177376276062580107e+00
9.876632188497399545e-01,1.200907658469489991e+00,8.488058743266100326e-01,1.059924502738130103e+00
8.461143576668800348e-01,1.178230966610130048e+00,9.285537547181500484e-01,1.135030965462670016e+00
9.734700228351800266e-01,1.200496671864500042e+00,8.537480731798400280e-01,1.067751128245929992e+00
9.082996951056000468e-01,1.199188306009840055e+00,8.824684884498099624e-01,1.103054856834319919e+00
9.607431739609000321e-01,1.199553617207719913e+00,8.588592121290600234e-01,1.074532499004670072e+00
9.276308934363699521e-01,1.159989142682309904e+00,8.912705490397100361e-01,1.084295548327850023e+00
8.203187681537299492e-01,1.209618078333960067e+00,9.337955018415800001e-01,1.153975102569779976e+00
8.989413601964799660e-01,1.182914021974690089e+00,8.937844406211600257e-01,1.104542004399490018e+00
9.253958951608499683e-01,1.220331372127269942e+00,8.672045545730100446e-01,1.100180329251779998e+00
9.318674354872099608e-01,1.203708627551439925e+00,8.694294779855900046e-01,1.091539990408670002e+00
9.487856402569999625e-01,1.179543880239489972e+00,8.726077118239999875e-01,1.075933604319869952e+00
8.324992840244800352e-01,1.276589017430959982e+00,9.200274824748100322e-01,1.167926606287869928e+00
8.691637709341899498e-01,1.201077882265970009e+00,9.035539842795899945e-01,1.124786885841140061e+00
8.510057046900599831e-01,1.196081954034110106e+00,9.168766440203199863e-01,1.134010304159720040e+00
9.676313094777999613e-01,1.213958719224560001e+00,8.503605332084700485e-01,1.075291527575690020e+00
8.905762453953900426e-01,1.146739698540679919e+00,9.176118656286299524e-01,1.105597047663039900e+00
1.017736674499970073e+00,1.178711880853410054e+00,8.532525196473099705e-01,1.036327790563779994e+00
7.973328147183800230e-01,1.216997767717669987e+00,9.498505009709800051e-01,1.168943383848850104e+00
8.334972054796400132e-01,1.231809551002539971e+00,9.188797407966400321e-01,1.151536872278299928e+00
8.854656744744699992e-01,1.251048301944760022e+00,8.844164484951000382e-01,1.131837636610629971e+00
1.029077249417509998e+00,1.169436122054509974e+00,8.572197122804999792e-01,1.027348736180710098e+00
9.348500334491199881e-01,1.198066130898149950e+00,8.702242605912200446e-01,1.088324999635740031e+00
9.640802763751500359e-01,1.218279435712980030e+00,8.502121240810499581e-01,1.078712832424330026e+00
8.812151789960499526e-01,1.217938013443849998e+00,8.915604452891999765e-01,1.122640773856790064e+00
8.571604494741400515e-01,1.174199946448919896e+00,9.228523970971800328e-01,1.127823584487340103e+00
8.561196893388399731e-01,1.184067278480009922e+00,9.186088795453200007e-01,1.129345479417450004e+00
7.691848877600599987e-01,1.280677424892030070e+00,9.657375487032699990e-01,1.199910005559529980e+00
8.977145576249699888e-01,1.142532907671190090e+00,9.161833530734200259e-01,1.100963338199780095e+00
7.957368916318799945e-01,1.288326420847919929e+00,9.478501412266799875e-01,1.190142078729899966e+00
9.166752428886000281e-01,1.135100492041200004e+00,9.110103993965299463e-01,1.088767283284939991e+00
8.442164412587399580e-01,1.187972612504540004e+00,9.250148554105299681e-01,1.136944017689770048e+00
8.842533646594800123e-01,1.204287894889360055e+00,8.936634699558999584e-01,1.117335476936260008e+00
8.519645879794000010e-01,1.206260712735270024e+00,9.126449741240999503e-01,1.135362623940610050e+00
8.761620196468800081e-01,1.187932600765780000e+00,9.043460230112300158e-01,1.118296017016650046e+00
9.212835100545400113e-01,1.168095283717480060e+00,8.898359495180200307e-01,1.089217754169319985e+00
7.116952962420399764e-01,1.384648889114830084e+00,1.061636529188779932e+00,1.277886521929330055e+00
8.484629255239699575e-01,1.229203679637099977e+00,9.093769346088500516e-01,1.142997685965140064e+00
8.374091482771499617e-01,1.196224032597970055e+00,9.262541309559799707e-01,1.141986192339220052e+00
8.636119173339700250e-01,1.135975738451000083e+00,9.447808666355800300e-01,1.125927421548720053e+00
8.857143930843399682e-01,1.141110840570749962e+00,9.243175683222499828e-01,1.108890102606610029e+00
1.033987921969939938e+00,1.158280833401950094e+00,8.638888933507700152e-01,1.021937372883219952e+00
8.754916742155499643e-01,1.142931545858159925e+00,9.298605870884799618e-01,1.115828719229760013e+00
9.507018344024199541e-01,1.206083186470539914e+00,8.602541412348400085e-01,1.082014575028080072e+00
8.632119505526300030e-01,1.193928805608259980e+00,9.098208280316300023e-01,1.126686159109290042e+00
8.799331831180500219e-01,1.142983641740120015e+00,9.267861283787000026e-01,1.112738536213230045e+00
9.932774127430300526e-01,1.162011388859210070e+00,8.682149797322999962e-01,1.046686176614459951e+00
8.703617434289300236e-01,1.200188846282219890e+00,9.031360099337200076e-01,1.123936249613429972e+00
9.708995553685999536e-01,1.171007505155629902e+00,8.692360974042100397e-01,1.061493482194630023e+00
1.031855726855370081e+00,1.175226589843439973e+00,8.532139383397000509e-01,1.027132068207269988e+00
9.696500604284300495e-01,1.182269734078200019e+00,8.637446668011400375e-01,1.064843212997899968e+00
9.019486748759100170e-01,1.141345743616009933e+00,9.145964627853100382e-01,1.098236073671909896e+00
8.814662215079599461e-01,1.216535680862679936e+00,8.917590803113100151e-01,1.122103606028959977e+00
9.244784991599900303e-01,1.140415863601170088e+00,9.039979575401400069e-01,1.084132070345700027e+00
8.351109133161399578e-01,1.216672019849879938e+00,9.209238869950100437e-01,1.146882507741850077e+00
8.920228355467300085e-01,1.246049391157590058e+00,8.808142458493799509e-01,1.126616682697910043e+00
8.569618085406000008e-01,1.271851822099639984e+00,9.032033641410599500e-01,1.154297207555839977e+00
8.286225986672199895e-01,1.194234075919879956e+00,9.337176700050600076e-01,1.147143134041550105e+00
7.180287002386299688e-01,1.313376592435359980e+00,1.014540130975229992e+00,1.237999265711769992e+00
9.211978697165600360e-01,1.113496472772820045e+00,9.237659648881599850e-01,1.086491632354859904e+00
7.918644206691299869e-01,1.247753038080549937e+00,9.471909574926500319e-01,1.177907526740809896e+00
8.585283193568199467e-01,1.193981174883339991e+00,9.127742590335400363e-01,1.129355765170839909e+00
8.510910574698400399e-01,1.225658157375900004e+00,9.083064079358600384e-01,1.140612632938490023e+00
8.832493901680700255e-01,1.251101209091890043e+00,8.857454451068399459e-01,1.132961467147070023e+00
8.710292305082999453e-01,1.173025990115110107e+00,9.143580620728299913e-01,1.119219924452540038e+00
8.921195383551799862e-01,1.247884833316629916e+00,8.806284381774299730e-01,1.127276051337980034e+00
8.218139484833300035e-01,1.183820068033909934e+00,9.450498908715000423e-01,1.151402037498969966e+00
9.180567870914599915e-01,1.194990300479150003e+00,8.792140452074900248e-01,1.096676902850040047e+00
9.697524580487000279e-01,1.207968133314810011e+00,8.519055859954800525e-01,1.072149538186220052e+00
9.251357494708000173e-01,1.142386837238460018e+00,9.024949275145499605e-01,1.083861566493280026e+00
9.203607257012500487e-01,1.164287376393930096e+00,8.922248156818100018e-01,1.089145258651810000e+00
9.093048734128600374e-01,1.178271307512879895e+00,8.905903757092900053e-01,1.097829798779440091e+00
8.956786974880399654e-01,1.154179107806940108e+00,9.101678011805699464e-01,1.102676273986550104e+00
9.109026640235300398e-01,1.238757444670419927e+00,8.709078685542199771e-01,1.114258827476519942e+00
9.611186305244500128e-01,1.197114911604729937e+00,8.597713020372800274e-01,1.073614163892470108e+00
9.560191239088700055e-01,1.172692434205500067e+00,8.733514431007100010e-01,1.070331959589609916e+00
9.549561377787599836e-01,1.097226462791220047e+00,9.209769162217400496e-01,1.064910581997470018e+00
9.863080944320800070e-01,1.179138828519239901e+00,8.602718568186999981e-01,1.054594769862410075e+00
9.443004073056600056e-01,1.197939009929170018e+00,8.661727146459300419e-01,1.083118738115929958e+00
8.849415753675300422e-01,1.283523944156639951e+00,8.872096078431299659e-01,1.146236152621390003e+00
9.137418805319800219e-01,1.102627813897999909e+00,9.365659166055699814e-01,1.093515439122459965e+00
9.040655989503899592e-01,1.178173640489579954e+00,8.932649205800500258e-01,1.100771328838010099e+00
8.069362664623299652e-01,1.214478151159249952e+00,9.426604127583799730e-01,1.162682179850039965e+00
9.241834707829099660e-01,1.258074731829369908e+00,8.616878169404500465e-01,1.115282346959560078e+00
8.311169407546199484e-01,1.205167194144080023e+00,9.273302249506399919e-01,1.146960339113479943e+00
9.387815352106100297e-01,1.180805267654349899e+00,8.760194309938500457e-01,1.081827773886330002e+00
9.081981402575299844e-01,1.204600160179069901e+00,8.806376215081700431e-01,1.104548206938829935e+00
8.354368266468999993e-01,1.261724603329730021e+00,9.162797257663000128e-01,1.160518417675270086e+00
8.087430487001899815e-01,1.279195549184370062e+00,9.367089949296899531e-01,1.180223549359519897e+00
9.486242089356300422e-01,1.118594077580919999e+00,9.082480425573099536e-01,1.068314175461920090e+00
8.066337301310400054e-01,1.201218182386430078e+00,9.487236010060899893e-01,1.161840577251999962e+00
9.318594165621999492e-01,1.200626583399569958e+00,8.705806865336299660e-01,1.090665649376890034e+00
8.684024601702400314e-01,1.190777285283010078e+00,9.078511188526600106e-01,1.123190785850499918e+00
8.781155016637199884e-01,1.191968645769230006e+00,9.015716397032199625e-01,1.117950025980690043e+00
8.890254866717499649e-01,1.242400843312170045e+00,8.828836218618200116e-01,1.126751116956689946e+00
9.175739147839000465e-01,1.153950237058029904e+00,8.991504434420399816e-01,1.089441868770389954e+00
9.606895385324699665e-01,1.188550966820320021e+00,8.638199638847700035e-01,1.071490707726719949e+00
9.261783257855900064e-01,1.181841018721879966e+00,8.809954906408800079e-01,1.089097827069150037e+00
9.236218756392799989e-01,1.131164655399309993e+00,9.102726744832999595e-01,1.084298350669989919e+00
8.413695565819200306e-01,1.257518291921740028e+00,9.121436617677199932e-01,1.156033818985160000e+00
8.257429152187200083e-01,1.238064694798959975e+00,9.233639002415300334e-01,1.157358294084259942e+00
9.124361013342500160e-01,1.175812019447999957e+00,8.902073633635599892e-01,1.095604347434020021e+00
9.157507790396499647e-01,1.154648377641990020e+00,8.996155520598999589e-01,1.090600447774989989e+00
9.208632038293500521e-01,1.205138711471430035e+00,8.741273085518900254e-01,1.097891685854609944e+00
9.130091971604500367e-01,1.204906472143119966e+00,8.780903756058100473e-01,1.102048841921789979e+00
8.262290915257900492e-01,1.168909013625240023e+00,9.517047929305699761e-01,1.149669936935540093e+00
9.309959247239399938e-01,1.047351945218979896e+00,9.974885921615700424e-01,1.118153207693050044e+00
9.396146816164200333e-01,1.182424227686029949e+00,8.749156255672100313e-01,1.081732051838570019e+00
9.477020022580999736e-01,1.205149216423069936e+00,8.618801206966699713e-01,1.083365634863129978e+00
9.126506725323200175e-01,1.220882693627219906e+00,8.735534133856900363e-01,1.107079936209169890e+00
9.399900661009400471e-01,1.188605340736480054e+00,8.719559058815600228e-01,1.083012515508789964e+00
9.581566808649399913e-01,1.160460112444920089e+00,8.791910399058300296e-01,1.066719061508420108e+00
9.848951950135600431e-01,1.094777860036939998e+00,9.138253891747299962e-01,1.045414974714220069e+00
9.021217201258500129e-01,1.185039802587759983e+00,8.912099130063999564e-01,1.103182295465219953e+00
9.753752092444899491e-01,1.137055470963209913e+00,8.878870913715399826e-01,1.053193238998090031e+00
8.129385946991399825e-01,1.189257154293930085e+00,9.498097996594999648e-01,1.157561012189529892e+00
9.609653970842000348e-01,1.178211994492530001e+00,8.687679892434899687e-01,1.068765642384279957e+00
9.615685294083500256e-01,1.141366433561159965e+00,8.892546837819399475e-01,1.061913236531450089e+00
8.245936541146100529e-01,1.196767136952350041e+00,9.357042316933800175e-01,1.149880581090189979e+00
1.030807830783089907e+00,1.201800940635509907e+00,8.374337334459800442e-01,1.035446796182120099e+00
8.679864262658999463e-01,1.134204571831010089e+00,9.425654704888799529e-01,1.122746457055489921e+00
8.095718846051199735e-01,1.290764263262260014e+00,9.388501036306600156e-01,1.184784389218769940e+00
8.768028402358100104e-01,1.146331346744090096e+00,9.265661541102000465e-01,1.114712470801850097e+00
9.802963404716099616e-01,1.183781663931610106e+00,8.595752119906400202e-01,1.059202633854009923e+00
8.525575868808800140e-01,1.208190027958689905e+00,9.116596044149699596e-01,1.135447961188440047e+00
9.923118010636500230e-01,1.190685217872559987e+00,8.524807182551800144e-01,1.054254306574819999e+00
8.924987764163599957e-01,1.194149168730010091e+00,8.926359770880799571e-01,1.110452409311359911e+00
9.069422820026400434e-01,1.201998007543839897e+00,8.821677593836499964e-01,1.104522441897249907e+00
8.811894148809300553e-01,1.172600882221539909e+00,9.084147704221700037e-01,1.113112279686429895e+00
8.898956416867199737e-01,1.204080346507029997e+00,8.905691906630399668e-01,1.114244423309260101e+00
8.780166577152700436e-01,1.267893455024089899e+00,8.893924347835300281e-01,1.142456203569949924e+00
8.427915902120100000e-01,1.197234038038790027e+00,9.220221533034299588e-01,1.138946808682349987e+00
8.881938289997199920e-01,1.149786056408470092e+00,9.171055775820099454e-01,1.107173422522780060e+00
1.003899782994190026e+00,1.222205090113259951e+00,8.340612876018299593e-01,1.058024131550479918e+00
8.553005169049300305e-01,1.194982662689739961e+00,9.144723253550900433e-01,1.131367312206249975e+00
8.585736780409599644e-01,1.213446748519309892e+00,9.063277778149699815e-01,1.133412562694900094e+00
8.573185063621799884e-01,1.149973847621079903e+00,9.383745938767500405e-01,1.128284415341330060e+00
8.393675726166700546e-01,1.209816392172190058e+00,9.199527610716099479e-01,1.143086105246970074e+00
1.013125393424259890e+00,1.169870657039959960e+00,8.594006422075299856e-01,1.036836139834349968e+00
8.217491796394299497e-01,1.168681827950879937e+00,9.567195056324400149e-01,1.153551775752770014e+00
9.354645532136000030e-01,1.163786802201340009e+00,8.859196901933500401e-01,1.080359453739420106e+00
8.799833731753600174e-01,1.112445947866570028e+00,9.533916266996099731e-01,1.119320345944859962e+00
9.281264803804799568e-01,1.192103416435360108e+00,8.756573050963799565e-01,1.090433777842249929e+00
8.274570830120999698e-01,1.197947581830459907e+00,9.329398342682799772e-01,1.148210505733370024e+00
9.476509417099100441e-01,1.172306267627609921e+00,8.766528881488300229e-01,1.074997927144889953e+00
8.380438530784900530e-01,1.194157872197169956e+00,9.266748572130799610e-01,1.141354699551629936e+00
8.563377570198800193e-01,1.205491469750799904e+00,9.100715470212400460e-01,1.132787999775970000e+00
7.739752887132800296e-01,1.267767752466069986e+00,9.607276826778899936e-01,1.193144022504009971e+00
9.104250380862000114e-01,1.186328895609739975e+00,8.864648127930100374e-01,1.098836621463479934e+00
8.213474982929800383e-01,1.277877410923649926e+00,9.277899520800300115e-01,1.173728257369730077e+00
9.644917418082300520e-01,1.234096564483019964e+00,8.450769185493900437e-01,1.084307136988869935e+00
8.697049610949799670e-01,1.236885728010209906e+00,8.949999765067799817e-01,1.134553094580619925e+00
9.053994579195400183e-01,1.163171597339700103e+00,9.000303797994300137e-01,1.097704183844490089e+00
9.157029003052400418e-01,1.178490682088509933e+00,8.873834612005799816e-01,1.094269044492059972e+00
9.005696002366000430e-01,1.162691311111980097e+00,9.027781546381600242e-01,1.100494605945540050e+00
8.383986914611899488e-01,1.229584982910219892e+00,9.159314125679499652e-01,1.148351329117669906e+00
9.012076975075899998e-01,1.147047486621550094e+00,9.114202339916099849e-01,1.098866845085010091e+00
8.498461292038600456e-01,1.257624678926579920e+00,9.066204647762600155e-01,1.151934894763209982e+00
8.288907835664000023e-01,1.251975437526420043e+00,9.203824082595899458e-01,1.160184178565280000e+00
8.355906296532999988e-01,1.144042028515789955e+00,9.678283041420300270e-01,1.150296621325040070e+00
8.566178275583999913e-01,1.187592450849229930e+00,9.166802550862299670e-01,1.129490708296299939e+00
8.954307557717500199e-01,1.162396026446709918e+00,9.056813887384700390e-01,1.103517344203539974e+00
8.985922614455900126e-01,1.179446239303789890e+00,8.955146822924899830e-01,1.104097734915900020e+00
8.126739183182599691e-01,1.232485176939730032e+00,9.334763796258299662e-01,1.162792125601139981e+00
9.126103581271800547e-01,1.225395903395789965e+00,8.724916369297399665e-01,1.108602553072419949e+00
9.470285600889699618e-01,1.234082815081700035e+00,8.531630453873200182e-01,1.093644645144050020e+00
8.966724049845099520e-01,1.099278054113429937e+00,9.523370332523399817e-01,1.109091087354159955e+00
7.915892291162700545e-01,1.305028071618109964e+00,9.560446153459699614e-01,1.199523489779680041e+00
8.765356228789400461e-01,1.121944222273260072e+00,9.466087216328900045e-01,1.118863436426249969e+00
9.027229029639199931e-01,1.183938003006850037e+00,8.913744163516900132e-01,1.102624497516500046e+00
1.004097726492729992e+00,1.178937377635510098e+00,8.558891340458599784e-01,1.044314498726570006e+00
9.425561092730999624e-01,1.178563251204790108e+00,8.755439622739099592e-01,1.079210808841549962e+00
9.769324412258799661e-01,1.170469716650980097e+00,8.676932558614000035e-01,1.057922465724570049e+00
8.027593950443300264e-01,1.247784140394069929e+00,9.389459361709999730e-01,1.172134777945359918e+00
9.552704768099999910e-01,1.240551257272360042e+00,8.477542554789500029e-01,1.091796259935150060e+00
8.871793363554000278e-01,1.210927397804979933e+00,8.899988159413300126e-01,1.117509177709210100e+00
9.756507384453499965e-01,1.172610360928949991e+00,8.669050797516799634e-01,1.059133467322330047e+00
9.009404279381499903e-01,1.224840874059629936e+00,8.788904504900100223e-01,1.114496407740529937e+00
9.227480788721500460e-01,1.148366116892719946e+00,8.999902645297099824e-01,1.085794461104889974e+00
8.332550990724100215e-01,1.205410717290170020e+00,9.256975336249999575e-01,1.145757940363810068e+00
8.321196805374999617e-01,1.254334520699019961e+00,9.182113727091000266e-01,1.159410204350370011e+00
8.723064669874299737e-01,1.185683694499580110e+00,9.076028785934999732e-01,1.120113180324910029e+00
9.071913512117599776e-01,1.171657308786199891e+00,8.947919771253000087e-01,1.097877454408080045e+00
9.273627377360400548e-01,1.168927620113759946e+00,8.866930222787600124e-01,1.085883038742530005e+00
8.849563051367199673e-01,1.320749276671890016e+00,8.995512052902200351e-01,1.165663952176829943e+00
8.673966530945500519e-01,1.357310122039369960e+00,9.342396000940700329e-01,1.195690851858079995e+00
9.253107110860699924e-01,1.150471942233320055e+00,8.976175945429000214e-01,1.084470352958619932e+00
8.958634363251100075e-01,1.240639150039219984e+00,8.791067871853599502e-01,1.122636502950719928e+00
9.530937773480200326e-01,1.154106311042089938e+00,8.845339480774799812e-01,1.068610141214030085e+00
1.004295231161830060e+00,1.160476380462410084e+00,8.667777390627200429e-01,1.039939702608299932e+00
8.760852614115199888e-01,1.237528398004779984e+00,8.910665850439299929e-01,1.131541316776119910e+00
9.093472951576100360e-01,1.220463302633320035e+00,8.753922643399899561e-01,1.108678047271000056e+00
8.406766191203000060e-01,1.161602872644619922e+00,9.436912802617399842e-01,1.139372601821589948e+00
9.834701372042999878e-01,1.192592104086410032e+00,8.541429624815399801e-01,1.059811492793079957e+00
9.441979836155199868e-01,1.143422857508479940e+00,8.940356506394699920e-01,1.072478829778670040e+00
9.766454172681899859e-01,1.140785846865759900e+00,8.852168745157099616e-01,1.052891649954390108e+00
8.743868862251999996e-01,1.236931873008330074e+00,8.921577559376999700e-01,1.132195881312439978e+00
9.147153928323600303e-01,1.212125106623920034e+00,8.749212842197400253e-01,1.103236162869420056e+00
9.556407322259999892e-01,1.181294213596109977e+00,8.691580671812100256e-01,1.072493642490000010e+00
9.610718110176400542e-01,1.239099246808339938e+00,8.453528761326000174e-01,1.088117189890210001e+00
9.043054673290500389e-01,1.249810607087739944e+00,8.734276924849300183e-01,1.121904759876970026e+00
9.200113292319700431e-01,1.214314945864779949e+00,8.716006637769100340e-01,1.101093625520140007e+00
9.602137402186500248e-01,1.120041917551499955e+00,9.032918539898799892e-01,1.061090501525389973e+00
8.722003389028100129e-01,1.181640139562029956e+00,9.094635509373799609e-01,1.119563786685340068e+00
9.872203684014599911e-01,1.197785535500530019e+00,8.504381556593400004e-01,1.059219583034499923e+00
8.570148264497799984e-01,1.237660650484500025e+00,9.027815395945599786e-01,1.141242215413369898e+00
8.140980127545700551e-01,1.265149433723540051e+00,9.310518424909399737e-01,1.172175290521429991e+00
8.884994846074899533e-01,1.210778996238899952e+00,8.892998480276399498e-01,1.116767005640850074e+00
8.587673342617500039e-01,1.220811226973510077e+00,9.044224764676600525e-01,1.135237265306709986e+00
8.883328739251199480e-01,1.198049790986930097e+00,8.934906400685499461e-01,1.113621773609619892e+00
9.242096954286900257e-01,1.169724769585309909e+00,8.876878954734299665e-01,1.087822498206570065e+00
8.566038709211699631e-01,1.198222204283480030e+00,9.123981757166800266e-01,1.131194555270929936e+00
9.104496033713299630e-01,1.158069878890219950e+00,9.002687161911699931e-01,1.094121254877179927e+00
8.857173637620600060e-01,1.201134071573769946e+00,8.938787079000699576e-01,1.115772724870909949e+00
9.095598261856400191e-01,1.114903691134939923e+00,9.290627691844199898e-01,1.094521553157429938e+00
9.650022371474600291e-01,1.163309210495460100e+00,8.753351234038100337e-01,1.063298545312959975e+00
9.964590978602499982e-01,1.179406662245610082e+00,8.574372279906200545e-01,1.048840980839079950e+00
8.003463635850800451e-01,1.181961855118760063e+00,9.702428017383100123e-01,1.169735441085760108e+00
8.583645275708600142e-01,1.217594886804360010e+00,9.054106323748799534e-01,1.134584540585440005e+00
8.685777010242700102e-01,1.202487775034690065e+00,9.034347095715300480e-01,1.125417600916370109e+00
9.219856542339399663e-01,1.194770371395589947e+00,8.774259928941100517e-01,1.094474979296959916e+00
8.567489709292900324e-01,1.226757227767159897e+00,9.045077898362799962e-01,1.137981721834290028e+00
9.262111012060100235e-01,1.226672166817589948e+00,8.651696732002499557e-01,1.101918821919990021e+00
8.586784974794500203e-01,1.169701428434650081e+00,9.242888074580499769e-01,1.126630474402160020e+00
8.786138918050100388e-01,1.149003117655140072e+00,9.235708137167899512e-01,1.113409958481490047e+00
8.727206328052700135e-01,1.175390962553239937e+00,9.121170129255600223e-01,1.118457735143860043e+00
8.524375038088799483e-01,1.199215991868110009e+00,9.147448164383999991e-01,1.133728759779299988e+00
9.518779251608799896e-01,1.104992035753449953e+00,9.164900098106399939e-01,1.066463193494749939e+00


==> figures/data/Rdot_mc.csv <==
2.814392582307099766e-01,2.297572002999999843e-05,-1.349243323579999987e-01,-7.153976694027999739e-02
-8.812129598921999984e-02,3.619190653880999947e-02,1.733811598897999975e-02,-3.008242351036000128e-02
2.184489303268299931e-01,-1.226673084591199947e-01,1.716422440742499944e-01,-9.645593920493999995e-02
1.745393974749699928e-01,-3.915316824459999685e-03,-5.268998496665999731e-02,-6.068414453576000123e-02
2.469452422598099883e-01,-1.474035029022000010e-02,-8.126165689061999597e-02,-7.081475542862999961e-02
-8.201053073828000473e-02,4.380966549409000266e-02,-8.522827403110000422e-03,-3.164018442532000319e-02
-1.614111997388999881e-02,-7.459989227310000019e-03,8.253171357329000535e-02,-3.692573669422000160e-02
2.575847009908699969e-01,9.791456828189999684e-03,-1.374301909105800079e-01,-6.723196781196000282e-02
2.712909234023500038e-01,3.946749021160000231e-03,-1.352914047281600085e-01,-6.969091905747999693e-02
8.549494948784000514e-02,3.855491563777999758e-02,-9.756036882327000226e-02,-4.849238111096999815e-02
2.234313491100299864e-01,-2.264285083156000050e-02,-4.741536625288000212e-02,-6.954292251148000426e-02
7.582281652107999981e-02,5.561761142826000121e-02,-1.363163832517599872e-01,-4.742505525449999815e-02
1.869165712292999992e-01,-3.498868828738999764e-02,6.625400006770000398e-03,-6.701998989184999866e-02
3.951229464914000206e-02,2.177984595152000075e-02,-2.645862613332999880e-02,-4.418118524694999993e-02
4.119350622146999985e-02,1.497802166620000076e-02,-1.023057977164999917e-02,-4.442004191370999694e-02
3.221597154803999830e-02,9.680955594798000552e-02,-2.280017913334700108e-01,-4.544938416685000149e-02
2.317590363013800059e-01,-4.093425173660000110e-02,-1.604323466960000041e-02,-7.458560716232999488e-02
-9.468519768003999526e-02,2.757329508919000027e-02,4.561320950506000255e-02,-2.828840720405999959e-02
2.432502308788900003e-01,-1.973461752865000168e-02,-6.843087462534999665e-02,-7.141296496009999495e-02
1.054965696994200064e-01,-6.037883840029999866e-02,1.223267350694799971e-01,-5.823335375912999656e-02
-1.823016004014000116e-02,3.480068979545000024e-02,-2.439306585361999957e-02,-3.816990493843999688e-02
1.350429157182800044e-01,-4.900865069476999930e-02,7.615474599070999606e-02,-6.159162395513000099e-02
9.841226563516999870e-02,-2.748053809959999979e-03,-4.166971716109999641e-03,-5.176949128224000302e-02
2.761360350293999913e-02,4.038134282290999771e-02,-6.797027614138999307e-02,-4.307546129301999954e-02
7.959850935963000418e-02,2.857171359940000044e-02,-6.870702993364000144e-02,-4.820642057274000108e-02
2.354472937694000040e-02,7.816572708720000151e-03,1.916258245214999892e-02,-4.237750672882999864e-02
1.838278777090399940e-01,-9.490094719027999948e-02,1.397768257142200099e-01,-7.947754711651000559e-02
2.156797906349600114e-01,-3.804919532046999869e-02,-9.112185480099999763e-03,-7.165069993445999375e-02
-1.485094380485999996e-02,-3.238658401425999894e-02,1.391151925847700088e-01,-3.666104737866000135e-02
8.236120568231999894e-02,-6.507744154321999652e-02,1.482943499416299882e-01,-5.468993637144999725e-02
1.830883877901799961e-01,-1.083064419891100055e-01,1.700338111209900027e-01,-8.293639234876999666e-02
4.298204185392000276e-02,1.972256172600000133e-04,2.527633963041999929e-02,-4.487189942730999970e-02
-5.751074742684000179e-02,3.359040553665999795e-02,4.285610931409999935e-03,-3.359791736699999781e-02
1.982187024409700071e-01,-3.077752433618000105e-02,-1.105556587775999994e-02,-6.780662261636999366e-02
1.181475512487200064e-01,3.616319898880000078e-02,-1.106152913235800006e-01,-5.149577123507000087e-02
2.332302491543500056e-01,-8.403629934664000323e-02,7.286966329440000556e-02,-8.653098943355999606e-02
1.218359617593000044e-01,-6.540226068297000372e-02,1.219103423954800008e-01,-6.173322495362999762e-02
3.073239089064999999e-02,-1.146133226710000083e-03,3.658119665884999872e-02,-4.334042843776000214e-02
1.337366164886399922e-01,-3.467985467878999944e-02,4.506797370986000140e-02,-5.947482862426999722e-02
1.563271751275799870e-01,2.285961758670999877e-02,-1.016445279541099977e-01,-5.588333155364000326e-02
2.242602458443400115e-01,1.108679855122000034e-02,-1.183172890234899938e-01,-6.377631759419000179e-02
1.896284984994699996e-01,-3.136930644857999911e-02,-3.282101796520000073e-03,-6.675161427553999438e-02
1.317606551092999900e-01,-8.227660858985000325e-02,1.517472060423100122e-01,-6.622072307114000578e-02
1.501785394003400109e-01,-3.706745568675000324e-02,3.853977192659999856e-02,-6.215621700723000104e-02
3.137312286972000069e-02,1.901775077902000122e-02,-1.420870897405999977e-02,-4.328788021331000241e-02
1.130723570865100058e-01,2.665582454245999863e-02,-8.433573150987999645e-02,-5.152217504535999693e-02
1.585265017955800049e-01,-3.438529455994000089e-02,2.646543755686000046e-02,-6.294826105978999775e-02
2.336244188945799938e-01,-1.076629385473600042e-01,1.236022035550899956e-01,-9.467666870230000142e-02
2.240707511489199999e-01,-8.654169671075999382e-02,8.669410395054000240e-02,-8.546258842942999756e-02
2.637232246229599952e-01,5.989493654410000395e-03,-1.340871464175399930e-01,-6.853475260670000013e-02
1.476671234133000027e-02,-3.708609977911000305e-02,1.307783339860799920e-01,-4.155512542832000278e-02
6.895905776841999846e-02,-3.193015175483000095e-02,8.364399402213000545e-02,-4.979030975878000198e-02
1.767343137909500039e-01,-6.413878731607999817e-02,7.805990813028000630e-02,-7.102043778137000218e-02
1.869276942564200017e-01,-6.498115903829000672e-02,7.178093795425999346e-02,-7.294771426577000006e-02
4.238717066168700143e-01,1.594630938921999877e-02,-2.569736477425800247e-01,-8.127664541859000447e-02
7.083386883483999696e-02,1.566029285803000048e-02,-3.088662842983000076e-02,-4.770075168371999685e-02
2.836560917855600050e-01,-4.829104785463000232e-02,-4.643797362573000298e-02,-8.427471538568999387e-02
2.052843446654999959e-01,-8.058688385690000386e-03,-6.495410825059000359e-02,-6.476648932464999786e-02
1.201049778973500015e-01,3.372166354199999851e-03,-3.298117999239000286e-02,-5.381926990593000060e-02
5.395115803223000245e-02,7.370859631201999440e-02,-1.736774172202799893e-01,-4.596766353422999940e-02
1.489698646794999914e-01,-7.038954155660999412e-02,1.131040403768199948e-01,-6.735253485478000235e-02
-6.401284021141000202e-02,9.568953089100000432e-04,9.348187817285000256e-02,-3.029009731473000094e-02
4.963700780379999913e-03,3.920903693709999749e-02,-5.096595289688000269e-02,-4.079700378349999934e-02
3.584510009950899745e-01,5.123148770545000313e-02,-2.675672552017500094e-01,-6.780464567237999562e-02
2.386762650624200122e-01,-4.828934089050000017e-02,-6.665057814839999567e-03,-7.739480490922000244e-02
2.886214007517500235e-01,-3.738325838905000309e-02,-7.124534809806999658e-02,-8.175501016078000338e-02
1.390574217564800041e-01,2.407532673199999987e-02,-9.394870921067000058e-02,-5.415694995283999724e-02
2.208145959399200053e-01,-9.501493618443999922e-02,1.080385132097899936e-01,-8.741833432296000628e-02
-9.109611879220000721e-03,9.131687523260000744e-03,3.713725476286999783e-02,-3.830088596345999907e-02
-4.768312725055799950e-01,1.132358245321799933e-01,2.007073074020599979e-01,4.526408772575000322e-02
2.774085629536799935e-01,5.893257518679999828e-03,-1.431501348856600020e-01,-6.991706552531999630e-02
1.568922081370499877e-01,-1.379823715725800037e-01,2.558063260195200250e-01,-8.467428656268000120e-02
1.932132671560000126e-01,-5.702426437006000159e-02,4.945432065060000049e-02,-7.228086578864000022e-02
1.681352740055399864e-01,-4.536498423418999781e-02,4.356485778802000192e-02,-6.611212618223999415e-02
1.736139046300999925e-02,5.063597066000000146e-02,-8.991449186913000324e-02,-4.236575016196000160e-02
2.644610778087300162e-01,-2.328834243872000137e-02,-7.784827284753000065e-02,-7.484072316128999314e-02
1.904246864317100107e-01,-1.074316045909400053e-01,1.620625736850599963e-01,-8.439442086315999958e-02
-6.862224713207999705e-02,-2.109860737387999827e-02,1.478294192218100045e-01,-2.802528532304000147e-02
-6.163932547810000058e-03,-2.699819737120000025e-03,6.452298149721999443e-02,-3.843138791294999773e-02
2.661418651018300219e-01,-4.190261061319999758e-02,-4.304950539209000115e-02,-7.980592502840000435e-02
2.153053320460399933e-01,-6.595393610626000547e-02,5.033574741348999931e-02,-7.807637591096000529e-02
2.216877164453699978e-01,8.729354703850999986e-02,-2.765089233033399818e-01,-5.563443577972999876e-02
2.718759811847100138e-01,2.730961233211999864e-02,-1.803284934529700012e-01,-6.552797436946999898e-02
-1.407752045879000040e-02,4.491567620234000052e-02,-5.503151539812999732e-02,-3.911104847809000057e-02
1.464181539089300099e-01,-1.896250927665000044e-02,6.241299432499999855e-04,-5.922547531809999738e-02
1.151826924836100025e-01,-4.902449256368000136e-02,9.039668889309999955e-02,-5.845746964404999885e-02
2.717074307871700234e-01,-3.980834397822999998e-02,-5.192657519478999922e-02,-8.003594989501999768e-02
1.539079456756800024e-01,-8.574358332027000318e-02,1.430771850255599942e-01,-7.122619391920000098e-02
-6.667555887077999954e-02,7.855089155573000137e-02,-1.247249027433299934e-01,-3.700997412433999767e-02
1.043882795758700049e-01,-1.649919390968000027e-02,2.405191608138999848e-02,-5.356481267731000306e-02
-3.391435493606000107e-02,6.446070955577000439e-02,-9.987827991021999696e-02,-3.850386276728000323e-02
3.635264442147000119e-02,-3.756340227499999768e-02,1.179412652616900065e-01,-4.505582608392000310e-02
-1.167335803933200050e-01,1.334045309942999934e-02,9.795218824588000639e-02,-2.339022467885000164e-02
3.017635264975099818e-01,-7.655196771060000099e-03,-1.356903340643400013e-01,-7.547576760197000079e-02
6.825717833144999414e-02,-1.035707965980399992e-01,2.379301818375499922e-01,-5.588478762738999933e-02
1.542860201729000062e-02,8.079213227072000458e-02,-1.747866008830500084e-01,-4.353148445656999932e-02
1.969548600000000044e-04,-3.900201655492999825e-02,1.442297046908999902e-01,-3.915198403884000145e-02
2.237517400176000093e-01,-7.419675143371999571e-02,6.054069399496000287e-02,-8.179042716112000511e-02
1.720287795200599879e-01,2.305502523520000166e-02,-1.116708682206099951e-01,-5.732737457517000229e-02
1.570640522432099895e-01,-1.066017340000999930e-02,-2.555218006779000003e-02,-5.951590396827999979e-02
-8.714719466503000056e-02,8.283294419090000624e-03,9.072949618073999911e-02,-2.740751897756999941e-02
4.210784719571000062e-02,-4.236040826249999787e-03,3.661135145277000236e-02,-4.486093527817999749e-02
1.688576649411099861e-01,-1.314154626053599950e-01,2.326692365744499891e-01,-8.606175934199999933e-02
2.546859235935600152e-01,-6.038386358095999829e-02,3.842934433359999902e-03,-8.326027113836000082e-02
1.865992167610200092e-01,-6.079812300918999851e-02,6.294473947225000254e-02,-7.199387888783999323e-02
3.598382249175799963e-01,2.514658939784000097e-02,-2.287173883451500134e-01,-7.327238556491000310e-02
1.993770078424099979e-01,-1.004537514278000011e-02,-5.651799965120000296e-02,-6.440520056611999389e-02
3.915502169500999913e-02,-3.159040652837000196e-02,1.026423199065400055e-01,-4.527386008749999941e-02
-1.103785435319299957e-01,2.181139239830999846e-02,7.173913903759999988e-02,-2.540266229225000144e-02
2.255374115966400084e-01,-2.108785342837999829e-02,-5.224028317597999987e-02,-6.950094622300000136e-02
1.154239526441599994e-01,-2.270821171350000112e-02,3.078389268405000087e-02,-5.559079253015999922e-02
2.828764663324799811e-01,-6.707563176149999688e-03,-1.234181554899499988e-01,-7.316966920008000086e-02
9.882061643638999360e-02,-4.257806772060000397e-03,-8.630756511999999967e-04,-5.192296262283999791e-02
-5.746886250269199747e-01,1.639131037842100069e-01,6.551441774109000027e-02,2.365555581763999909e-02
1.828549028044499924e-01,-5.936649328495999939e-02,6.280772366827000464e-02,-7.107282036829999650e-02
1.985822705954999878e-01,-9.477981304148999642e-02,1.271924921365500116e-01,-8.258157611762000083e-02
-5.894806381638000026e-02,8.062620910460000304e-03,7.256573443946999491e-02,-3.152500644405999836e-02
2.136950242925300114e-01,-5.251142135383000259e-02,2.308744493212000135e-02,-7.455063204667000676e-02
1.726958173227499949e-01,-1.367466349771200018e-01,2.418148390358700051e-01,-8.877634038880999334e-02
2.000191601161200039e-01,-7.144115590610000677e-02,7.506920974583999873e-02,-7.674203105719000495e-02
1.675663654393300117e-01,-6.094294375605999875e-02,7.820863704123999505e-02,-6.883655207628000539e-02
2.317233382913400086e-01,-1.116701415614899939e-01,1.343085668478999906e-01,-9.571002476593000463e-02
4.213634530510499965e-01,7.708387926967999459e-02,-3.285771592014499753e-01,-6.669346588987999647e-02
3.792831003516999866e-02,-8.921635344622999564e-02,2.263146453684000137e-01,-4.797912534781999944e-02
3.626046062797400049e-01,1.115381842167000037e-01,-3.554834703441799859e-01,-5.898959575142000145e-02
1.117371724994200011e-01,-3.142052200894999980e-02,5.322260206729000076e-02,-5.596340090456999872e-02
3.017480404095099766e-01,6.643820741070000091e-02,-2.676052460652100229e-01,-6.195347828389000111e-02
5.595147222146999721e-02,-2.524418094737999885e-02,7.700682001625999695e-02,-4.750736365865999844e-02
1.757095433217399916e-01,1.224939876360999977e-02,-8.958279390411999499e-02,-5.883195184020000024e-02
3.024678029424299752e-01,-2.452112273741999943e-02,-1.063584015429400037e-01,-7.996004593218999923e-02
1.753980570710799991e-01,-2.406266015581999887e-02,-8.712804976799999601e-03,-6.365715031143999447e-02
2.081386329174599870e-01,2.814960359199999962e-04,-8.476156552050999327e-02,-6.377298122275999737e-02
-5.547293153911000280e-02,1.866507327420999923e-02,4.309661746368000090e-02,-3.273734566269000112e-02
7.666056077395999591e-02,-2.974855185100000205e-04,4.358493689149999829e-03,-4.902076590990000343e-02
1.325905258632099903e-01,-6.881586368269999865e-03,-1.741289713214999937e-02,-5.618079483470000274e-02
1.294615774828800081e-01,-5.262268602806999956e-02,8.821861916298999462e-02,-6.121135152537000162e-02
-9.124228729246999792e-02,-2.879469723881000059e-02,1.785061989265500082e-01,-2.334077431190000051e-02
-1.285643221852300067e-01,8.127914181850999509e-02,-9.697168300844000166e-02,-3.180227890018000325e-02
2.498085781025499996e-01,-5.565473324049000081e-02,-1.321240837130000087e-03,-8.109908785527999986e-02
-2.599584183034000032e-02,5.856606685890999864e-02,-8.703172039303000429e-02,-3.878540083308999742e-02
3.914663169698400225e-01,2.272223616900000132e-04,-2.152815647543599997e-01,-8.292909418720000037e-02
-2.774272741846999998e-02,4.512460389439999775e-02,-4.715029440955999934e-02,-3.772733865419999888e-02
1.955855623473199967e-01,-7.425117562404000282e-02,8.486004241892999844e-02,-7.661885836512999370e-02
1.135458244418200008e-01,5.241224875470000370e-03,-3.310234890960000315e-02,-5.294389115016000236e-02
1.578909104050799928e-01,-2.683540535839000138e-02,1.012723376483000079e-02,-6.176213575814999690e-02
1.272184286473400094e-01,-2.434309551502000096e-02,2.630567839648999956e-02,-5.734396087336000175e-02
6.311340061735599694e-01,2.528316784736999931e-02,-3.991922524372800152e-01,-9.686308490106999847e-02
1.237562516758800024e-01,-2.345587723538999914e-02,2.670364834803000062e-02,-5.678336736591999695e-02
1.788271833687400114e-01,4.878456153530000110e-03,-7.514165567510999733e-02,-6.002909319723000181e-02
1.515655113344200056e-01,-1.156055258545899966e-01,2.102334471507799896e-01,-7.735578671954000674e-02
4.734125566787800166e-01,5.566015802007000246e-02,-3.251110645054899884e-01,-7.412728422679000506e-02
1.478828752580799988e-01,3.511550396659000178e-02,-1.253018150487600069e-01,-5.415211033424000009e-02
2.699183691673099905e-01,-1.841580939953000109e-02,-9.152242388025999542e-02,-7.436599506992000452e-02
1.024378269791999946e-02,-3.429980417358999972e-02,1.274621540262000086e-01,-4.077988646101000231e-02
-1.651251312906799884e-01,2.198416397686999910e-02,1.095504542986800028e-01,-1.672246790555999979e-02
-6.486459044403999896e-02,5.941217755318999733e-02,-6.596603963630999490e-02,-3.511625928315000034e-02
-1.816140196101299897e-01,9.158854226059999493e-02,-1.000295744272400034e-01,-2.859509290708000043e-02
1.430308381945600005e-01,3.357705600738000035e-02,-1.188453832974299962e-01,-5.383688809006999948e-02
2.280723380659399890e-01,-9.370194051140000313e-03,-7.839257011148000054e-02,-6.758555965161999746e-02
3.341007425594599844e-01,3.057685365255000121e-02,-2.221878108514800110e-01,-7.000807562017999364e-02
1.234567208738999999e-01,3.216936821935999918e-02,-1.039811441876700021e-01,-5.218143893765000291e-02
-1.300816910733700038e-01,6.136350265150999905e-02,-2.968072708088000111e-02,-2.835342531510999867e-02
-2.736786680056699783e-01,1.001151627949199985e-01,-6.681752573049000443e-02,-2.042825086022000136e-02
1.700046342331600069e-01,-1.025477600825299984e-01,1.676791652802100130e-01,-7.842229962820000677e-02
1.980820747677000115e-01,-7.780917288711999835e-02,9.051112416241000047e-02,-7.796228966496999979e-02
-1.771873558930300019e-01,8.066757800986000537e-02,-6.266686052358999559e-02,-2.661340344590000170e-02
2.441738691354800039e-01,-5.181847076268999985e-02,-4.166691884329999998e-03,-7.915804827821999734e-02
2.933874112653899746e-01,-1.496860543337999970e-02,-1.161841447389199977e-01,-7.632882195420999383e-02
1.280081247402599931e-01,-4.956521914492000025e-02,8.247030832273999357e-02,-6.055999947979000264e-02
-9.794175588310999325e-02,5.946273754721000115e-02,-4.508067464980999861e-02,-3.168161894466999667e-02
1.561662565847100059e-01,-1.477740511788800115e-01,2.780550311519400242e-01,-8.737899345867999878e-02
7.462862814866999539e-02,-5.197557783579999716e-03,1.745045856595000069e-02,-4.901747368191999854e-02
5.809214789856399497e-01,4.069953243701000117e-02,-3.673218791368200176e-01,-8.598245546155000585e-02
9.864701410769000089e-02,-4.572598928774999905e-02,9.457511992933000100e-02,-5.547335700112000084e-02
8.950951581662000556e-02,-1.145875240411100005e-01,2.481151128781599879e-01,-6.224708548089000204e-02
-1.727112954183000065e-02,1.251031482855999993e-02,3.389712984196999873e-02,-3.736106790093000202e-02
7.666914753848999564e-02,-4.562946768138999992e-02,1.093390684859800038e-01,-5.197197637955999761e-02
-5.155450688200000032e-04,5.146343896864000178e-02,-8.169152482765000556e-02,-4.074730316117999851e-02
8.234286380720999554e-02,4.195966107829999896e-03,-1.021170310120000056e-02,-4.946831126701999731e-02
1.716908269721300062e-01,-6.007328400590000034e-02,7.310902150900999708e-02,-6.935965951816999708e-02
9.456656492595999497e-02,-1.856919800369000173e-02,3.554066459874000161e-02,-5.244159717646999785e-02
3.087734262576600219e-01,3.275649667373999735e-02,-2.115371669740900018e-01,-6.758756860952999657e-02
-3.140097174889999732e-02,-2.251829214226000117e-02,1.274851440633699984e-01,-3.416919586293999667e-02
2.273315756978600000e-01,-5.368910029295000108e-02,1.416254529171999919e-02,-7.698512812254999782e-02
3.409318045410000136e-03,2.236782903780000151e-03,4.616008864882999857e-02,-3.979236989971000199e-02
-3.244272295043999776e-02,-1.232288255947000012e-02,1.046489442130500019e-01,-3.435751911141000231e-02
-8.948683549216999988e-02,4.261281555581999947e-02,-8.282452419999999503e-05,-3.061867265027000060e-02
-2.143685078485600137e-01,1.170782517161999929e-02,1.702048220276000112e-01,-5.025070527169999898e-03
3.569413051784600110e-01,-3.358781977060999735e-02,-1.400936323802499939e-01,-9.012342316334000236e-02
1.262454368518599879e-01,7.025509015901000576e-02,-1.991253534250500001e-01,-5.089022264966999720e-02
-4.278637986788000336e-02,-5.949630530290000302e-03,9.627056425247999816e-02,-3.306427078786999818e-02
2.281215342580500127e-01,-1.026541709807699959e-01,1.179126514058199959e-01,-9.158495385697000557e-02
2.064971729516399956e-01,-1.026269583217999937e-01,1.376358161880600062e-01,-8.663909667999999953e-02
2.327066179982999888e-02,1.675674344936000162e-02,-3.237678086559999963e-03,-4.235991383497000190e-02
3.318017508060600029e-01,-5.096307068360000393e-03,-1.625770788069899886e-01,-7.811185155380999390e-02
1.645046339945299974e-01,-1.475241804538900137e-01,2.719366700599499809e-01,-8.983082777487000348e-02
1.049114919935199980e-01,-3.795302024136999741e-02,7.276806852914000090e-02,-5.563951458555999735e-02
6.366235520665000647e-02,3.031403969120000097e-02,-6.340299350606000417e-02,-4.659804664561999904e-02
3.959750630199999899e-02,3.415759834261000022e-02,-5.867998488542999769e-02,-4.418649700526999791e-02
2.316172209771200086e-01,1.440542411074000051e-02,-1.299404233312800028e-01,-6.397969498052000215e-02
1.185888545219399987e-01,-2.009059611564999875e-02,2.259194289329000127e-02,-5.575032621930999660e-02
1.643462781016299945e-01,3.222009142612999866e-02,-1.280739213954699973e-01,-5.579904600632999701e-02
1.530085761049500004e-01,1.765597060520000122e-02,-8.754218239446000249e-02,-5.603333158392000135e-02
3.877068576203999972e-02,-1.754724055492000098e-02,7.049227296884000293e-02,-4.475876856534000137e-02
2.168725381844600064e-01,-1.250950716927299866e-01,1.786162932476000054e-01,-9.695687127787999682e-02
2.810114243670300271e-01,-9.900497909864999779e-02,5.481033475539000277e-02,-1.024506098283600036e-01
8.926332961253999332e-02,-5.191006963745999764e-02,1.147772436762100057e-01,-5.457860594866999898e-02
1.235321697087899961e-01,-2.629303819526000036e-02,3.332288754178999723e-02,-5.706059726434999785e-02
-2.117861297398999920e-01,5.801155870044000240e-02,4.110147339962000324e-02,-1.667146950431000127e-02
-2.506475302648000086e-02,-1.772360869693000163e-02,1.124615496716400015e-01,-3.531973679595999671e-02
2.472131081449299994e-01,-8.995085087519999814e-03,-9.296945169440000434e-02,-6.968325668652999849e-02
2.863892027699400100e-01,-4.850615739248999997e-02,-4.855835523133000126e-02,-8.476228044590000676e-02
1.884665054371600090e-01,-6.137120601473999848e-02,6.269444800769999326e-02,-7.242858746562999550e-02
-2.045002054103899902e-01,3.719010148612000161e-02,9.789077784223999823e-02,-1.290604654994000067e-02
1.422691324968100024e-01,-9.314925836628999700e-02,1.678826175692600120e-01,-7.034495716904000384e-02
1.278134339806099862e-01,-7.270059155730000666e-02,1.336541726043500022e-01,-6.390125683481000241e-02
3.478979033106899821e-01,-2.844928421522999878e-02,-1.392704194924500039e-01,-8.708259885788000032e-02
2.069926967797600104e-01,3.529865360531000279e-02,-1.593941519218700087e-01,-5.908945483517000219e-02
2.545407312150599899e-01,-4.316235066994000141e-02,-3.057732018329999829e-02,-7.844770735582000387e-02
1.168125421599599950e-01,-4.892690635776000135e-02,8.902792874965000103e-02,-5.870431693371999660e-02
1.033692716993599992e-01,-2.070948494113000055e-02,3.448858224535000100e-02,-5.379139091224000024e-02
-8.026827776323999797e-02,1.042888521367999963e-02,8.076004021987000236e-02,-2.863008305248000013e-02
3.004008493815700231e-01,-3.570504948541999846e-02,-8.467937412662999985e-02,-8.291280766108000133e-02
1.353869056218900135e-01,4.550898557580999870e-02,-1.431394015474599934e-01,-5.247845060307999854e-02
-4.174199993820999766e-02,5.535497139730000127e-02,-6.808093300730000408e-02,-3.704191626382000169e-02
9.741042048200999892e-02,-1.726572546081000040e-02,3.058085759301000170e-02,-5.271548286786999910e-02
-4.679938417376999782e-01,1.196031238560100046e-01,1.020955999035799977e-01,1.830181417312999950e-02
1.095995521497900027e-01,-5.594287851029999814e-03,-4.916538778109999855e-03,-5.331994381605000000e-02
2.612592109873799751e-01,3.929032288303999781e-02,-1.975601468506600067e-01,-6.287042213304999683e-02
1.217706751759300016e-01,8.813749842699999254e-03,-4.691994684851000241e-02,-5.357394069436999945e-02
2.507808369573000240e-01,2.347704578409999954e-03,-1.181340759670800045e-01,-6.790080708847000268e-02
2.641653176378500056e-01,-1.036729851403799946e-01,8.336593621490000217e-02,-1.004446155014499936e-01
1.946585960487099976e-01,-7.466458128571999697e-02,8.652821357685000492e-02,-7.654846481244000078e-02
-5.197261556473999761e-02,-3.924774960229000104e-02,1.767920877731199991e-01,-2.995332027748999829e-02
2.893691729435399762e-01,3.900894359628000185e-02,-2.121343944323400010e-01,-6.503880306838999426e-02
1.832135649551099865e-01,7.408430283500000088e-03,-8.364642942248000368e-02,-6.017058081556000276e-02
1.249192269398899935e-01,-2.625665351926999985e-02,3.226852236564999726e-02,-5.724551925422999982e-02
1.623456862080399909e-01,2.227119879933000049e-02,-1.039682683431400051e-01,-5.650142601066000109e-02
3.295628823606500113e-01,3.444625736056999843e-02,-2.260131749441300075e-01,-6.889243455478000211e-02
-1.441422373757300091e-01,-3.206775417077999818e-02,2.166814220809900049e-01,-1.220598635322999934e-02
-7.304689089355999310e-02,6.022125389299999923e-04,1.002828182210900032e-01,-2.889149856370000144e-02
5.044672709604999805e-02,-4.101881083809999669e-03,3.079851055076000127e-02,-4.592677201854000052e-02
1.595407779554099958e-01,-1.358587664585000042e-02,-2.069282795266999889e-02,-6.018381957426999912e-02
1.218423618962899968e-01,-5.655192664690000121e-02,1.023884505104299958e-01,-6.050370952255999801e-02
1.055841099917600029e-01,-6.213277989402000295e-02,1.261221590353399924e-01,-5.846193253727999944e-02
-3.328377666932000323e-02,5.354970663653999680e-02,-6.795776457529000003e-02,-3.773488666948000142e-02
9.480919338036999933e-02,-2.671244936639999984e-02,5.416627588923000197e-02,-5.313310905172000109e-02
4.440789144223999951e-02,-2.998804284576999865e-02,9.554158818739000303e-02,-4.601173371369000203e-02
1.819005392130799981e-01,-1.171755865563200022e-01,1.907536954505600069e-01,-8.521167055730000106e-02
2.240125772523400005e-01,-1.249723603324300047e-01,1.716304596255300019e-01,-9.885578807761999376e-02
-1.985916032456800095e-01,7.406210334478000035e-02,-2.348926716720000155e-02,-2.249996184699000132e-02
2.812564706321999952e-01,-5.510347142382999996e-02,-3.129687707897999688e-02,-8.602626154610000520e-02
1.739930383895099963e-01,-1.836955793527400016e-01,3.494566458437199929e-01,-1.069942218317700006e-01
-3.694311301871199826e-01,1.294399426702400047e-01,-1.326101872068800036e-01,-2.084757405123000007e-02
1.088886167879000028e-01,-4.330313127700999992e-02,8.203025936742999735e-02,-5.681048258442000093e-02
1.820373531799699962e-01,-1.011390226287299937e-01,1.550023520551900014e-01,-8.073152637548999810e-02
1.425933068182299868e-01,-4.522946159390000241e-03,-2.961148877176000144e-02,-5.711116574644999749e-02
1.313203868294000008e-02,3.659804689235000158e-02,-4.892094030125000020e-02,-4.155287746630000056e-02
2.282972271206999970e-01,2.148872981753000011e-02,-1.425593371390899977e-01,-6.263539132576000090e-02
-2.122653487508799897e-01,4.426468573270000290e-02,8.370890870970000563e-02,-1.320479908858999962e-02
2.267937278227599995e-01,-6.647204100327000487e-02,4.147461885721000219e-02,-8.021021265689999569e-02
7.309624251085000690e-02,6.097257244126000342e-02,-1.490191226393199897e-01,-4.720708907007999805e-02
1.396699267745699913e-01,6.078923210116000259e-02,-1.823996016980999890e-01,-5.210388036669000300e-02
-3.576747208101999781e-02,7.149844487048999386e-02,-1.201275352516699979e-01,-3.892493115547000088e-02
-9.307893316673999939e-02,1.792388715999999969e-03,1.106084607987399965e-01,-2.586070831659999930e-02
2.479452459131699926e-01,-3.338167837961000112e-02,-4.465387375418999882e-02,-7.507631199193999516e-02
1.043782245551199972e-01,-3.652468617652999960e-02,6.991186401462000377e-02,-5.541557483376000071e-02
1.326757725653600062e-01,-1.059166335679199988e-01,2.024020406688699925e-01,-7.079741305134000517e-02
4.362488715884999674e-02,-4.597630065587000187e-02,1.319101114530500107e-01,-4.660088149450000022e-02
1.898729511133200043e-01,-1.493471314627000113e-01,2.576642540633700129e-01,-9.836371457706000188e-02
2.061587446081900032e-01,-1.075721256331499953e-01,1.488997780191599896e-01,-8.811671571665000147e-02
1.502680706524900101e-01,3.338240067400000208e-03,-5.278036793648999830e-02,-5.714911383193999744e-02
1.632957674054099917e-01,-2.469870297598000114e-02,1.467484092430000088e-03,-6.217300536749999912e-02
2.734849290939400102e-01,-4.712010362140000262e-03,-1.203392626334300053e-01,-7.170553419767999870e-02
-3.443857378346999731e-02,3.303373022561999911e-02,-9.184582491809999139e-03,-3.625916430265999774e-02
2.426865840085000101e-02,1.354733381043999978e-02,4.281681234469999695e-03,-4.246623570992000274e-02
-1.462733664736000083e-01,-1.285531131130000001e-03,1.531314245333399993e-01,-1.629157267903999853e-02
1.777535758119900000e-01,-1.572618193779999965e-02,-2.877644492781000068e-02,-6.269937153500999838e-02
2.438873411689700121e-01,-5.485546073680999668e-02,2.288527911300000141e-03,-7.992663571996000416e-02
2.198865991271800047e-01,-8.200250517573999531e-02,8.070127052481000651e-02,-8.328024361963000388e-02
9.533676886040000353e-02,-1.366789427368000041e-02,2.360270783608999987e-02,-5.216942179165000304e-02
2.369545450704799994e-01,-1.062188710562000059e-02,-8.223438307432999472e-02,-6.883385263409999566e-02
-7.855387193544000057e-02,4.493583099267999675e-02,-1.407569757024999986e-02,-3.216142877711000020e-02
2.204118570104399988e-01,-2.115036551564999923e-02,-4.825558880183999921e-02,-6.887472570979999431e-02
6.910901576101000088e-02,2.195115246324999894e-02,-4.552744613668999879e-02,-4.733033072632000099e-02
1.697695563406400043e-01,-9.509302883065000322e-02,1.514357209084200018e-01,-7.654588559349999322e-02
2.596367644961100063e-01,-8.362178645500000515e-04,-1.179792944112900005e-01,-6.943007069322000568e-02
3.314736302330100193e-01,-9.606983019259999340e-03,-1.550156568046699990e-01,-7.930036820116000140e-02
-2.531414728430499972e-01,7.413973997077999423e-02,2.011907247818000080e-02,-1.461791841444999920e-02
1.030069837761500018e-01,-2.452440481836000094e-02,4.351860918867000300e-02,-5.407928435339000306e-02
2.001851475352899867e-01,-1.495067206400599868e-01,2.497915400423600107e-01,-1.017304846573300059e-01
2.634917157871800031e-01,-3.052195472261999901e-02,-6.299855950131999505e-02,-7.647211948418999872e-02
-2.156983751112200032e-01,2.820327343656000088e-02,1.307350915545900105e-01,-8.669967547409999920e-03
2.183905536127200009e-01,-7.809437142736999626e-02,7.363120826524000018e-02,-8.187876887237000023e-02
-9.466298974608000627e-02,-1.574758016799999917e-04,1.163434446504099939e-01,-2.541391406820000046e-02
1.480660094325799980e-01,-8.270327739374000453e-02,1.407873846947199914e-01,-6.947411786990999316e-02
5.159432527215900288e-01,5.697278201745999832e-02,-3.445133663955299852e-01,-7.638482361182999392e-02
1.910787523226200046e-01,-8.428873647953999404e-02,1.104967283002099981e-01,-7.824495117910000574e-02
7.332494955167000172e-02,-4.249416973393999736e-02,1.045797275032200047e-01,-5.119560786705999733e-02
3.736437592249700068e-01,-1.073891575014999933e-02,-1.868608085589200107e-01,-8.444014928132999309e-02
2.091712271947399893e-01,1.482851715865000052e-02,-1.165701553633999993e-01,-6.178187143510999874e-02
2.011105637991200124e-01,5.179367302945000334e-02,-1.922371929218099906e-01,-5.703049559140999786e-02
1.056532434252499958e-01,-4.829676967909000279e-02,9.545560776403000380e-02,-5.685712140781999657e-02
-3.197163937539999889e-03,3.553612164516999766e-02,-3.588238138308000313e-02,-3.982072576587999957e-02
1.403567899722600043e-01,-1.125705042184699939e-01,2.115106889711499960e-01,-7.397174367490000346e-02
1.450993266365599998e-01,-7.124707055569999559e-02,1.178706566746799966e-01,-6.680744953830000665e-02
1.400072609711099925e-01,-9.599162014256999720e-02,1.757090012860300088e-01,-7.043125299652000515e-02
2.608688088635600089e-01,-5.866154226825000262e-02,-5.296145187019999680e-03,-8.377951341844999678e-02
4.235433839557999763e-02,3.161385036870999893e-02,-5.369758317279999665e-02,-4.445757158777000062e-02
2.404386768896000018e-02,-5.368324649990000030e-02,1.611085626687200067e-01,-4.354885999042999722e-02
1.473414720953200030e-01,-3.538918622514999890e-02,3.686109835219000125e-02,-6.151102319157000092e-02
2.177554741234299929e-01,1.750290545860000045e-03,-9.440969667163999490e-02,-6.456398256393999779e-02
2.020464774853799883e-01,1.292602597990000039e-02,-1.079328752705400046e-01,-6.134827842281000143e-02
1.221239728630999985e-02,-3.982462353088000312e-02,1.384587940646400117e-01,-4.117677363621000119e-02
3.152177712538999921e-01,-7.696016651466000558e-02,-2.665053022147000072e-02,-1.002969361868600029e-01
-4.175089839221199917e-01,8.775943262219000618e-02,1.648566280130799866e-01,2.436546417750999963e-02
3.350278704786600059e-01,-4.240766355865999843e-02,-1.055167091818099978e-01,-9.012136163704000114e-02
1.787181144406999878e-01,-2.819050175420999976e-02,-2.077824504710000172e-03,-6.474646466717000337e-02
2.718238947108900239e-01,-2.541426769762000076e-02,-7.963038758073000267e-02,-7.628943153782999365e-02
6.659182789459999578e-03,2.505999952507999978e-02,-1.411515526834999923e-02,-4.058238931480000200e-02
1.274424270781999990e-01,-1.019773709885799934e-01,1.974883052595099997e-01,-6.886325939812999730e-02
-1.772100839698499963e-01,1.040195573572200022e-01,-1.504731024835100073e-01,-3.185121753049999921e-02
1.632579643507799938e-01,-2.947619640054000012e-02,1.210694614093999963e-02,-6.286774216531000603e-02
4.022700417955900054e-01,6.295288405170000427e-03,-2.307913543063999928e-01,-8.215627491834999463e-02
1.845203707837599905e-01,-2.316542355949999937e-03,-6.303906884865000115e-02,-6.158299200003999885e-02
-7.921897547509999804e-03,8.709993223211000279e-02,-1.820471013975999974e-01,-4.230963400426000082e-02
3.400180509482300106e-01,6.158476445406999705e-02,-2.755284207959199927e-01,-6.489787768469999774e-02
4.170839176875999754e-02,2.477672978588000077e-02,-3.554731611372000111e-02,-4.440414306622000179e-02
1.456225780826999883e-01,-6.108229403673000324e-02,9.511661630767999365e-02,-6.516577766044000242e-02
1.220326432225700003e-01,5.296322703799000164e-02,-1.542092926409300013e-01,-5.110065437142000122e-02
1.677145639821399914e-01,-1.099683427962799970e-01,1.858404595420000138e-01,-7.979108015798000442e-02
1.872303450591200069e-01,-6.220682074782000331e-02,6.550272787730999913e-02,-7.239983173474000278e-02
3.397875315643300032e-01,-2.491326567246000129e-02,-1.374908794032800030e-01,-8.485518480022999355e-02
1.418843226848499894e-01,-1.079381934186799952e-01,2.003718278368600003e-01,-7.331832685443999409e-02
3.676481519235300088e-01,-5.365791907439999842e-02,-1.234311465017900039e-01,-9.984586884790000449e-02
2.815515393609999834e-02,3.582519662585999937e-02,-5.609215293847000239e-02,-4.305795718284999990e-02
2.675813174093700231e-01,-5.387407508065000100e-02,-2.093402343991000031e-02,-8.344157198125000396e-02
6.377779044720000359e-03,3.920314764787000139e-02,-5.182160776638999877e-02,-4.094039913553999821e-02
-3.531743605762199811e-01,1.270029800572899936e-01,-1.330647215213200119e-01,-2.169550327653000169e-02
1.420648215032400130e-01,1.109162735224999974e-02,-6.535481241663999852e-02,-5.552633952346999746e-02
-4.407835720113000011e-02,3.948652481100999728e-02,-2.088409025606000058e-02,-3.559559330743999883e-02
1.729194139497000071e-01,5.222769396358999811e-02,-1.788951787466299959e-01,-5.495613179231999962e-02
1.999402560949199992e-01,-3.566256591977000345e-02,-1.880426646559999913e-03,-6.896023429660999571e-02
-1.758338367638400124e-01,3.772025905869000328e-02,7.475808698098999894e-02,-1.788115170239000171e-02
1.944380891952499912e-01,-3.685495347228000262e-02,4.923782515519999764e-03,-6.841555725061000681e-02
1.581531401235999890e-01,6.618153072729999857e-03,-6.546933017082999517e-02,-5.764915812271999979e-02
5.119624716683800481e-01,1.200513444826999988e-02,-3.153058506629399793e-01,-9.104161293041000691e-02
2.223385325674800128e-01,-5.823411562296999799e-02,2.795183890840999968e-02,-7.731391004844999360e-02
1.967743612617700033e-01,-1.445872232322299999e-01,2.410894869898599913e-01,-9.867372366288999774e-02
1.763007087394700134e-01,-6.305843447662999590e-02,7.603926708279999669e-02,-7.072654607620999789e-02
1.101312388934199971e-01,4.887076242032999812e-02,-1.376138624394299959e-01,-5.030218069996000158e-02
1.663784326348400067e-01,-7.014896966590999927e-02,9.932039039442000505e-02,-7.042474286017000318e-02
2.915498581989500182e-01,3.619420923798000178e-02,-2.081465247220699866e-01,-6.565665452674999958e-02
1.166949239535499949e-01,-6.517273647988000573e-02,1.250425629255199900e-01,-6.079759813053999679e-02
6.855700243642999514e-02,-2.329649922371000020e-02,6.407922533599000325e-02,-4.920329953891999786e-02
4.450471164436999721e-02,-1.071665442838000068e-02,5.056894368874999962e-02,-4.534840444096999851e-02
1.631600257181800018e-01,-7.051099599455000477e-02,1.026017105661600065e-01,-6.992063918593000027e-02
2.818256531466900028e-01,-2.717776638861999980e-02,-8.444039937665999418e-02,-7.802617015398999323e-02
1.300517366982900103e-01,-1.061199442265299969e-01,2.046387176673999941e-01,-7.024281728893000398e-02
2.564251947274699961e-01,-3.323258045007999872e-02,-5.188042609710000197e-02,-7.619289937916000344e-02
2.606420138360000024e-03,-1.777338554404999868e-02,9.469502079243999337e-02,-3.952798169979000048e-02
2.138728340216599910e-01,-1.416553252795600126e-01,2.195550829816499960e-01,-1.027632860773699947e-01
4.937623524973999700e-02,-7.340957704591999367e-02,1.871604306573100007e-01,-4.924687621401999810e-02
4.670337342929999601e-03,7.327686123170000163e-03,3.267846607701999778e-02,-4.002168913391999927e-02
2.370030888786200107e-01,-7.641920330017999696e-02,5.323292933267000093e-02,-8.491281612753000252e-02
1.001790847877799956e-01,1.563877588155999920e-02,-4.947659805518000303e-02,-5.083364555703000220e-02
1.373725197414399912e-01,1.970113851820000025e-02,-8.257428004493000406e-02,-5.433001110835000008e-02
9.619145426899000650e-02,6.425402194800000112e-03,-2.462024956696000008e-02,-5.092626630989000036e-02
-7.034714653043000476e-02,3.768680834639000221e-02,1.286340575130000014e-03,-3.241482135023000116e-02
2.692542683067600251e-01,-1.059238460981000024e-01,8.245705135703999822e-02,-1.026490178566299982e-01
-1.732983405823700085e-01,5.227817763248999994e-02,2.972835385352999918e-02,-2.114977010400000135e-02
2.870921092111399786e-01,-7.263727763440999685e-02,-3.658044065800000050e-03,-9.308307994035999733e-02
4.029574233839999624e-03,-4.456000501640000264e-03,6.211946694862999913e-02,-3.980678648385999746e-02
-2.153816160412899972e-01,9.575306943283000416e-02,-9.310557700355999444e-02,-2.607242912471999935e-02
2.428380507364799878e-01,-3.367778178388999843e-02,-3.991576536039000145e-02,-7.445037089167000355e-02
1.748106790760100004e-01,-1.023581751274999993e-02,-3.883922845439000127e-02,-6.156478221155999714e-02
1.777604581924999844e-02,-8.733282240506999583e-02,2.338034814514899917e-01,-4.356542284643000196e-02
-3.426652200861299846e-01,1.026940314249199931e-01,-1.309033095103000026e-02,-1.055779392771000018e-02
9.424557860896999595e-02,-6.765603215502999368e-02,1.459467738483699872e-01,-5.710745752662999691e-02
1.361754044252999965e-02,2.831985618020000164e-02,-2.712037430043999844e-02,-4.141836985430000229e-02
-1.216078086462600016e-01,6.523079095379999415e-02,-4.781278585426999850e-02,-2.991853923548999997e-02
-3.473308177144000114e-02,3.494522255682999679e-02,-1.424799976753999935e-02,-3.634195074227999922e-02
3.835411821760900120e-01,-6.413227852300000184e-03,-2.005952831412499970e-01,-8.417221846700999321e-02
2.089128608580100022e-01,-7.598265553530000362e-03,-6.849228085818000189e-02,-6.510394269328000083e-02
6.076370043421999712e-02,-9.849917956348999692e-02,2.319661334593400015e-01,-5.368300705317999993e-02
-3.611308371871699840e-01,1.008481437641499945e-01,1.759030830187999911e-02,-5.629489039780000148e-03
-6.807163421280999771e-02,3.305204121089999961e-03,9.040687581864000066e-02,-2.985293621967000099e-02
1.072507472338300044e-01,-8.863768938410000048e-03,4.323289229120000007e-03,-5.329652020610999713e-02
1.349952631638700051e-01,-7.554509707376000360e-02,1.347091390843400127e-01,-6.569236948317000446e-02
3.051339136575100253e-01,-1.435976318410000022e-02,-1.264360106189399979e-01,-7.755069465187000577e-02
1.475932016229299926e-01,-1.302240977992999947e-02,-1.364646852737999919e-02,-5.865641770134000232e-02
-3.024326000838399864e-01,1.008101342131900030e-01,-4.472812629977000048e-02,-1.659096344130000025e-02
1.011516786750600028e-01,-8.853406111319999522e-03,8.404931537999999619e-03,-5.254228480365000231e-02
1.608859373132000004e-01,-8.039299893729999480e-03,-3.409508247430999978e-02,-5.964317403981000271e-02
1.735055704356300021e-01,-7.301588860596999742e-02,1.000311457680300026e-01,-7.230124501911000534e-02
2.610654316332999825e-01,-5.528920644476000013e-02,-1.219068516631000021e-02,-8.281235777235999851e-02
3.735014966990000268e-02,2.064048166080999919e-02,-2.216851811546999979e-02,-4.394928247449000208e-02
1.726326902536700070e-01,-1.152488904445300028e-01,1.937551245557599944e-01,-8.238034201140999324e-02
-1.516959621845500039e-01,5.174429856400000055e-02,1.563388778155999984e-02,-2.403777815319000158e-02
4.996656702559999774e-02,4.732775727838999663e-02,-9.983830198192999994e-02,-4.523386606487000278e-02
2.447270614015600032e-01,-6.002091050497999902e-02,1.212450758053999940e-02,-8.148966645958000132e-02
5.612078958754999902e-02,1.086325803644999990e-02,-9.534942433429999600e-03,-4.619726946721999794e-02
-2.186270389656800039e-01,7.041631584026999957e-02,4.862917855529999729e-03,-1.882936528838000112e-02
2.885588254188399815e-01,-2.341931512473000021e-02,-9.691764638284000588e-02,-7.790318543981999966e-02
1.229195117069099980e-01,-2.832937094978999967e-02,3.838019038352000201e-02,-5.720082903585999717e-02
2.113537256611900117e-01,-2.310726406441999947e-02,-3.734169820365999815e-02,-6.810525171775999587e-02
2.001616070712499973e-01,1.722302849210000054e-03,-8.245628328847999511e-02,-6.270873655380999889e-02
1.264107041008900034e-01,-4.696671726958000226e-02,7.782780590393000020e-02,-5.996392321808999976e-02
1.237186473714999985e-01,-3.328071559355000320e-02,4.903107741934999847e-02,-5.787425918204999742e-02
2.944508530163800208e-01,-2.467091519340000073e-03,-1.396133919441900073e-01,-7.345730585571999538e-02
1.242794497206000000e-02,-4.504816861299999753e-02,1.497462650800099881e-01,-4.129987489299000170e-02
2.919021593715199758e-01,-8.130331806538999839e-02,7.736753377250000195e-03,-9.738261457772000307e-02
1.658044661793399988e-01,-1.204251822443900000e-01,2.104483700459799933e-01,-8.211282654036999862e-02
1.496588033952699903e-01,-8.486224631289999987e-03,-2.537137067427000167e-02,-5.837571966604000046e-02
5.990322715086200400e-01,1.408926822896000054e-02,-3.809930977113900052e-01,-9.913855366307999795e-02
-1.143499618572999948e-01,1.095128641551999966e-02,1.023363719689699969e-01,-2.347408863461999950e-02
1.892684433550199941e-01,-7.534145820288000450e-02,9.244552289757000663e-02,-7.571500470691000517e-02
2.329382927920000124e-01,-5.439561505499999894e-02,1.084962961016000017e-02,-7.805506271739999502e-02
-2.778065347569999826e-03,-3.498749424792999690e-02,1.372625151454200110e-01,-3.864865266687000228e-02
5.380127560281999788e-02,8.364385636597999885e-02,-2.008659294883199942e-01,-4.623299984940999752e-02
-9.446554216227999456e-02,9.377195792737999525e-02,-1.596432025939099886e-01,-3.672091810594999700e-02
-1.934702929445999975e-02,8.376230650752000684e-02,-1.663429475334599894e-01,-4.124032255326000318e-02
7.665049421120999351e-02,-1.721879188899999970e-03,7.789473748340000094e-03,-4.909025996857999813e-02
-6.932252589344900517e-01,1.859157720310100070e-01,-9.573075650420000138e-02,1.708127277039999921e-03
7.212723982065000206e-02,-5.516821370624999665e-02,1.334675804542199973e-01,-5.199768205345999678e-02
2.011428391868700094e-01,-3.158614391013000317e-02,-1.154555704238000025e-02,-6.835171312672000399e-02
6.472782739636999405e-02,4.089882965023999839e-02,-9.143751554670000170e-02,-4.656818059369999957e-02
1.186429572996400006e-01,5.930986403089999817e-03,-3.806465694045999687e-02,-5.345558881851000116e-02
4.976055595574999796e-02,1.048016332165000071e-02,-4.476801283999999603e-03,-4.547309210626000048e-02
1.389764485026900032e-01,-1.287805143237099881e-01,2.476096662796100079e-01,-7.735785143371999573e-02
2.637982970824099827e-01,-6.870590390241000656e-02,1.201405081045000059e-02,-8.742435928288999625e-02
1.266743937321400115e-01,-1.311105437200000071e-02,9.793182521100000492e-04,-5.608535821650000031e-02
8.306406825690999807e-02,-5.335468274500999863e-02,1.221700530774200016e-01,-5.368638327661000298e-02
1.895916835777100018e-01,-8.791406122408000623e-02,1.196730560186400061e-01,-7.887012581388000432e-02
1.587751840339899911e-01,-4.380696182499999730e-02,4.715694415075000201e-02,-6.444600093905999971e-02
2.758825098151200250e-01,-9.547767737200000236e-04,-1.291699083342700005e-01,-7.116490569081999895e-02
7.632602631260000658e-02,3.104960628144000021e-02,-7.299140701996000014e-02,-4.782133496898000047e-02
2.443585846338099943e-01,-1.199288491217300051e-01,1.399156693446300115e-01,-1.022954768772799949e-01
1.649296609970200000e-01,-1.125769982317000040e-02,-2.967249873905999924e-02,-6.053113141964999722e-02
1.428975176578599904e-01,-1.588881009365000069e-02,-3.876841188769999860e-03,-5.841206844031000128e-02
-1.319500219786000003e-02,3.399484047009999985e-03,5.414354728033000247e-02,-3.761287894469000220e-02
2.412778547619300051e-01,-7.491531416400999677e-02,4.611101121328999713e-02,-8.525706643276000085e-02
1.426185447516100102e-01,-7.504178369852999853e-02,1.280330274256800127e-01,-6.702280422876999433e-02
1.486616516230999940e-01,5.314663513163000313e-02,-1.685711624692100008e-01,-5.310871664676999893e-02
2.119004333745199975e-01,-1.543301086312000026e-01,2.512977700796300007e-01,-1.077331771552500067e-01
2.045389309611999884e-01,-5.826673966583000019e-02,4.292038388311000124e-02,-7.440460929563999515e-02
1.456849025448199997e-01,-3.350104923641000071e-02,3.383946910244999690e-02,-6.101490753981000242e-02
3.293497553470999678e-02,-3.089371435260000048e-02,1.051296012767699989e-01,-4.429399654637999895e-02
2.322596771769800117e-01,-5.006664158457999753e-02,2.443580407629999951e-03,-7.685600570716999425e-02
3.629546907638599995e-01,2.819953236830000098e-03,-1.977580353845100058e-01,-7.922262726008999500e-02
9.699096765200000692e-02,1.256995492555999967e-02,-3.998859971389000234e-02,-5.066324731122000269e-02
-3.913144676297999891e-02,-2.510405398982000144e-02,1.382008351497900078e-01,-3.280829213355999918e-02
-2.240324261173000028e-02,-6.259309527982999388e-02,2.072939781272200022e-01,-3.492589660084000069e-02
2.874431313434199775e-01,-2.835810284190000072e-02,-8.690175199199999534e-02,-7.907186245286999815e-02
2.776783742273800093e-01,-1.195656241249999988e-02,-1.097291312453100021e-01,-7.378164063417999574e-02
1.235922799420900026e-01,-5.473408775992000264e-02,9.711361487691999583e-02,-6.054690042652999954e-02
2.167458453851900113e-01,1.647264096145999862e-02,-1.248577509244099965e-01,-6.227501968909000124e-02
-1.658030306493200046e-01,5.133618854778999874e-02,2.711106615214000162e-02,-2.202786278442999887e-02
-1.355774548505100097e-01,7.515922159908000610e-02,-7.150822441437999777e-02,-3.004679638516000173e-02
5.107673205101399549e-01,3.457360843561999714e-02,-3.265169457088100136e-01,-8.274166194851000078e-02
2.415172234166499954e-01,-3.067768709657999956e-02,-4.493821877003999904e-02,-7.358368022805999997e-02
2.109510419696200012e-01,-5.795485566939999680e-03,-7.375717946340000497e-02,-6.503909579340000358e-02
-6.379573479172000183e-02,-3.007433800094999957e-02,1.644666296098399871e-01,-2.829726892665000021e-02
9.203607684226999819e-02,-1.963307705143000140e-02,3.972855774634000137e-02,-5.218537138721000140e-02
1.353181420809800029e-01,-2.320917237555000096e-02,1.804596417395000138e-02,-5.829365732655000104e-02
7.520994791325000262e-02,-9.142390182280000360e-03,2.645204880635999845e-02,-4.929854508050000167e-02
-2.687830865066799801e-01,6.258944846248000460e-02,7.422265759747999347e-02,-8.039009265139999971e-03
2.748781078029999964e-02,9.048013698059999277e-03,1.352236667883000010e-02,-4.285459648772999702e-02
1.695570277577700125e-01,-7.723026137682000025e-02,1.123716750819999943e-01,-7.246895697124000613e-02
-1.083544955956800004e-01,4.781532530893999738e-02,-2.660235422460000086e-03,-2.896408420904000164e-02
-3.328766643320000065e-03,2.707549584539999804e-03,4.940284466124000157e-02,-3.891140651284000218e-02
-8.455312134516999867e-02,1.933923048893999852e-02,6.072486707943999806e-02,-2.884078729996999990e-02
1.764357018145999989e-01,4.623616251989999711e-03,-7.299228064604000588e-02,-5.980842267592999945e-02
4.891829318784000069e-01,-2.251180260113000084e-02,-2.842954064907899925e-01,-1.040427707251399964e-01
5.322655460118500548e-01,-3.233746057760999992e-02,-3.386863294913000089e-01,-1.167630106839600002e-01
1.452158035069200104e-01,-1.143245017673600039e-01,2.119361193402400090e-01,-7.552364086908000540e-02
3.070746536142999750e-01,7.123782909229999828e-03,-1.655297852451300122e-01,-7.258376318621999335e-02
3.929623944580999673e-02,-5.906319420437999845e-02,1.630869133601199894e-01,-4.650363918164000104e-02
-5.167697483181000334e-02,-5.690458318878000021e-02,2.125305945144700115e-01,-2.922104437961000126e-02
8.106871474648999487e-02,-9.599236481489999487e-03,2.362418934844999832e-02,-5.007137393079000298e-02
-6.541950290513000310e-02,8.015937190300999327e-02,-1.305897451192500058e-01,-3.729918350776999930e-02
1.699878987748399961e-01,-6.834621859931000465e-02,9.256046425995000104e-02,-7.070320990473000222e-02
3.069521753677499909e-01,-1.960033987730000135e-02,-1.187006417632600064e-01,-7.916440297818999605e-02
2.293818074925300099e-01,-2.675160571322000164e-02,-4.344586138334000092e-02,-7.113521577584999700e-02
6.227865713976000334e-02,4.178629403907999779e-02,-9.232236920698000393e-02,-4.633848054075000167e-02
1.579532924460599896e-01,-2.630033370594999850e-02,8.888732376900000676e-03,-6.169500715010999697e-02
3.263992512233000048e-02,3.829385438019999865e-03,2.313129340436000103e-02,-4.352351775693000246e-02
2.365977177508599982e-01,-6.843417624656999987e-02,3.686083495899999951e-02,-8.248179489694999755e-02
1.530694021830300011e-01,4.641573619766999753e-02,-1.549131874761900118e-01,-5.383155443550000085e-02
1.400042204615999930e-01,-9.555559461059000281e-02,1.747616782423200010e-01,-7.034433842097000122e-02
3.610638397202399763e-01,2.179856561699999862e-03,-1.954535644144800022e-01,-7.920817845083999442e-02
1.522266256626999929e-02,4.112535994559999956e-03,3.380114693121000213e-02,-4.133380204294000160e-02
1.386565473822999953e-02,1.296771842638999930e-02,1.247918973021000001e-02,-4.122398011641000004e-02
1.463395367344799969e-01,-9.416483777164000313e-02,1.671337575189900115e-01,-7.140124217052999656e-02
2.004099487109199940e-01,-2.827732856271999995e-02,-1.808403913769000143e-02,-6.764101024660999772e-02
-1.886075796709499874e-01,4.314588642567999954e-02,6.871389192887999986e-02,-1.693267588862000170e-02
-3.712596750064999784e-01,1.049265896406500059e-01,9.520545970180000622e-03,-5.744796547590000184e-03
9.556193443506999508e-02,-1.599451009974000096e-02,2.887853499450000055e-02,-5.237432925590999877e-02
6.048208313727999885e-02,3.381373368402999791e-02,-7.048676024482999902e-02,-4.623889537451000148e-02
1.424465227824000049e-02,-2.140158206959999997e-03,4.980589459216999693e-02,-4.119330801055000324e-02
2.307696690167599929e-01,-1.619923554773999852e-02,-6.626337934567999577e-02,-6.918497140771000253e-02
8.376740058470000250e-02,-3.507340789352000193e-02,8.078635724317999312e-02,-5.222235789516999765e-02
8.960598490835000596e-02,-9.303660307479999850e-03,1.721387846641999828e-02,-5.113283864993999756e-02
1.671134610457200020e-01,2.462397113802999860e-02,-1.122634532898200005e-01,-5.672307307671999727e-02
1.088322727451999927e-02,3.480006636625999905e-02,-4.268290335289000315e-02,-4.127504579299000331e-02
7.218432498481999748e-02,-9.276126030737000261e-02,2.134747330151899880e-01,-5.557078866052000271e-02
3.059091087776399931e-01,-4.488676785484999737e-02,-7.338517880049000297e-02,-8.658723298824999581e-02
2.337950225043800012e-01,-7.091494904308999481e-02,4.459164810424000314e-02,-8.269288024118999492e-02
1.704178016220500025e-01,-7.880702198509999951e-03,-4.102454448461999997e-02,-6.073362165456999695e-02
8.002108837047999801e-02,-3.026130925137000133e-02,7.237112548547999791e-02,-5.130155941332999875e-02
6.650409986843000554e-02,1.043949523363999973e-02,-1.518332628160000072e-02,-4.739263207939999750e-02
1.217855150058000033e-02,1.509322644238999915e-02,8.160305073429999570e-03,-4.104552506032999731e-02
1.803776143361900119e-01,-1.336091828909100054e-01,2.289201861850000130e-01,-8.992720491408000283e-02
1.654098520572900022e-01,-1.396383571029700121e-01,2.535839105157999818e-01,-8.760055775828000380e-02
1.805679247220000035e-03,-1.148936346263999993e-02,8.043604349525999841e-02,-3.944235371752000119e-02
-1.092515870523000018e-02,5.777401186069999750e-02,-9.359845720992999996e-02,-4.011644528518999719e-02
1.038704027028300031e-01,-3.977193125362000342e-02,7.759264423520000065e-02,-5.566939872481999757e-02
1.531028592819999867e-01,-4.049161894870000056e-02,4.401200558723000061e-02,-6.308783814584000005e-02
1.943482682276299889e-01,3.872344581079999876e-02,-1.598337141133699957e-01,-5.771369214491999661e-02
-5.193345409355999698e-02,3.901624645428999894e-02,-1.449636273153000025e-02,-3.467587474716000290e-02
8.715569249438999411e-02,-7.067600632784000469e-02,1.572310348399000024e-01,-5.614813004711000088e-02
7.107981953198999614e-02,2.988957899644999888e-02,-6.684864602949999735e-02,-4.733712640334000049e-02
2.298775106261500001e-01,-5.482246618791999926e-02,1.436139205857000015e-02,-7.767512649673000147e-02
1.002870692400699981e-01,-4.225386267853999817e-02,8.565999792759000642e-02,-5.537576415539000041e-02
1.277401147274299931e-01,-6.732544248909999585e-02,1.219196019338399939e-01,-6.305857773346000561e-02
1.775163267302999892e-01,-8.236471362232999915e-02,1.173302709973700064e-01,-7.512684803803999778e-02
-1.494704608281899882e-01,-2.158258561361999991e-02,1.990494975338399919e-01,-1.259787576253999959e-02
7.888811214728999599e-02,-1.019568845964600040e-01,2.284177169905700078e-01,-5.808830650169000132e-02
6.867969117951999714e-02,-5.782943789300000383e-04,1.028793151550999943e-02,-4.806822685296999881e-02
6.662759379065999465e-02,-2.436922928440000014e-03,1.612070867083000014e-02,-4.789609656786000119e-02
-2.514833459293000159e-02,-2.410789299821999854e-02,1.271063512376900129e-01,-3.513412859253999682e-02
3.794137007784000037e-02,-4.064454720587999670e-02,1.237860186178599969e-01,-4.543079055797000221e-02
1.612152636494300073e-01,-4.728721409771999978e-02,5.301681730530000136e-02,-6.538517845499000614e-02
1.302386490408500019e-01,-7.452149912052999370e-02,1.359009359993700039e-01,-6.463887898640000018e-02
2.586776743869000084e-02,6.816069991569000119e-02,-1.438887611586099902e-01,-4.371029192878000263e-02
2.716780749005500151e-01,-2.577977795093000166e-02,-7.881362331015999423e-02,-7.636156374654000378e-02
3.183185356438200109e-01,-3.099824960618999953e-02,-1.087185640466700048e-01,-8.393734767692000165e-02
1.427954482595600039e-01,-6.387841153275000683e-02,1.033710967133499997e-01,-6.514495587931999621e-02
-3.733943157864499929e-01,5.822247182498999779e-02,1.984330368189800020e-01,2.435402217991999851e-02
2.281945204983000172e-02,-5.176115609329000333e-02,1.577479436146599912e-01,-4.327077227105000090e-02
1.461128812814400102e-01,3.258275502979999811e-03,-4.985110673613000337e-02,-5.670417755546999783e-02
1.006689999645599964e-01,1.480275013727000086e-02,-4.775566177110000116e-02,-5.093133539108000291e-02
1.880170704279300053e-01,-5.334612489640000281e-03,-5.881196056400000288e-02,-6.239623339893000248e-02
2.501875093283499885e-01,-9.167292218823000494e-02,7.267737330856000044e-02,-9.260767698131000536e-02
1.486549409103199992e-01,2.459201238717999977e-02,-1.010050108470799957e-01,-5.501822993746000034e-02
1.537973756950500037e-01,-4.450512022282999969e-02,5.240119339806999926e-02,-6.380785789088999627e-02
4.547946752958999944e-02,3.579161338800999903e-02,-6.656271880705999511e-02,-4.477074358002999799e-02
4.651623200476000253e-02,-5.408578894925999969e-02,1.477841698855200114e-01,-4.751524563950999813e-02
-1.579992351530200012e-01,8.297379243468000487e-02,-8.399152376047999691e-02,-2.917190641996000172e-02
-1.759529105181500130e-01,5.046340485759000238e-02,3.728799496291999860e-02,-2.040060290205000099e-02
-9.442177373023000198e-02,5.801283330108000097e-02,-4.287925127964999777e-02,-3.187880507008999942e-02
5.151425840980000323e-03,2.615747308522000172e-02,-1.604451419425999975e-02,-4.043968958322999990e-02
1.137923875677299967e-01,-7.752446538695000056e-02,1.540404121164400120e-01,-6.201076515802000227e-02
2.118056786641900058e-01,-8.837088072979999709e-02,1.016724198092100045e-01,-8.350989125223999554e-02
-1.748237852251199875e-01,6.997906600514999798e-02,-2.679572886214999852e-02,-2.458748551523999917e-02
7.901419010598000059e-02,6.749150655209999738e-02,-1.693261840992399958e-01,-4.766668148204000061e-02
1.798375614455099969e-01,-7.698268962205999377e-02,1.036791342083499962e-01,-7.433953230959000624e-02
1.190753860952900034e-01,-3.886539053640000047e-03,-1.526477291905999935e-02,-5.430541766837999884e-02
1.380809948435199885e-01,4.851136824829999777e-02,-1.518626263846500068e-01,-5.253909362188000087e-02
2.753532028043200186e-01,2.838961860840000066e-03,-1.359759333077300014e-01,-7.032613960953000565e-02
1.094909254304400059e-01,1.549515145351999974e-02,-5.502940572961000087e-02,-5.181377702262000146e-02
1.781056899537399874e-01,-5.336213198465999952e-02,5.343901848175999780e-02,-6.910981842246000095e-02
1.749232685741800020e-01,-2.103396037714999958e-02,-1.504327181705999994e-02,-6.313509153108999572e-02
-2.080432685581999966e-02,8.457289582443999754e-02,-1.680779193400500082e-01,-4.120030103883000339e-02
3.612447789742099791e-01,-3.630575489094999692e-02,-1.403883246345999924e-01,-9.174302363392000670e-02
1.810417856670200054e-01,-6.177225838868000141e-02,6.948882583184999573e-02,-7.126545755968000107e-02
3.616033684507000134e-02,-5.751327154830999933e-02,1.617382567869500021e-01,-4.586425495188999751e-02
-6.925207594510000321e-03,-2.334283052647000145e-02,1.137157397311600038e-01,-3.804083110473999857e-02
1.270437018695599884e-01,-6.298228819930000097e-03,-1.500939947615999998e-02,-5.546550239102000096e-02
1.382986614334499875e-01,-1.499200387292000045e-02,-2.723352752670000175e-03,-5.773439029676000200e-02
6.413944253870600409e-01,3.917377337818000321e-02,-4.001215827252900259e-01,-9.132938231843000521e-02
1.884543269704299917e-01,-1.267066548105700019e-01,2.068954569067099902e-01,-8.987304609108999476e-02
4.333201973006999691e-02,-8.963360600020000776e-03,4.716202231304000153e-02,-4.514196183770000093e-02
1.759438984121199923e-01,1.421685177495000084e-02,-9.414899254920999772e-02,-5.863333077380999958e-02
-1.514069431138999888e-01,5.316153171308000275e-02,1.105403180547000035e-02,-2.432673472677999993e-02
-1.006441463349999968e-02,7.503653014899999739e-04,5.863514602240999657e-02,-3.796901399571000341e-02
2.088129359519599881e-01,2.366388119119999973e-03,-8.967140899617000172e-02,-6.352814331202999432e-02
6.945520623263000404e-02,2.990484428295000011e-02,-6.589584780304999501e-02,-4.717709339448000055e-02
-4.665722486544000153e-02,-1.421695868451999974e-02,1.182284140861499938e-01,-3.206244256354000288e-02
2.061816936792700006e-01,-1.515692397325600072e-01,2.496467849438100128e-01,-1.045682029791499962e-01
1.878778260868000094e-01,-7.884305738227999349e-02,1.012286587810599936e-01,-7.628687033349000612e-02
3.085751554514600259e-01,-3.154894707739999693e-02,-9.921084363830000308e-02,-8.278988205590999405e-02
2.245268625246200078e-01,-6.727018923314000143e-02,4.515023257189999806e-02,-8.002877213733999850e-02
-5.621615964814199451e-01,1.581205081547699953e-01,5.631514412835000177e-02,2.004822770448999938e-02
1.880001498139899918e-01,-3.407345442444000005e-02,3.816090478009999919e-03,-6.700749651623999492e-02
2.819633183516699892e-01,-7.958539088749000401e-02,1.517728709320999986e-02,-9.470216617507999646e-02
2.615885130942899872e-01,-2.088398087548999985e-02,-8.027246182785000017e-02,-7.392140455859000370e-02
3.289536195387299800e-01,-2.408043681866000110e-02,-1.294517565510500123e-01,-8.320482181973999636e-02
1.452970163719000118e-01,-5.458427923826000144e-02,8.101038865649999587e-02,-6.406172585588000568e-02
4.802617289207999907e-02,1.221156469993999946e-02,-7.676078756039999944e-03,-4.524014243460999785e-02
1.125760348040100028e-01,-9.243529737778999333e-02,1.870425702127199996e-01,-6.402612250472000666e-02
1.057812862985999941e-01,-5.878562085340999915e-02,1.186202653023499948e-01,-5.809014189556999802e-02
3.097024246504799794e-01,-1.848070424750999918e-02,-1.228749722938800026e-01,-7.919351592958000230e-02
1.063851315739599984e-01,-2.834200571779999997e-02,4.992900454339999766e-02,-5.490147888097000189e-02
1.248259236056799976e-01,2.350500374914999899e-02,-8.388448917648000380e-02,-5.283827545376999779e-02
-2.581796812126400109e-01,8.536471737549000682e-02,-1.821157094847000030e-02,-1.748142092129000014e-02
5.987587273743000260e-02,-2.583278052679000014e-02,7.574863906265000280e-02,-4.810445114821999824e-02
-4.598982684622799910e-01,1.182501881068599991e-01,8.784901190791999381e-02,1.455775547139000030e-02
2.225758566522899884e-01,-8.109298239685999721e-02,7.633431289983000356e-02,-8.354020112964000155e-02
3.220251461346799737e-01,5.447021588549000315e-02,-2.557938696306999993e-01,-6.489140015581999765e-02
1.944657019188399949e-01,-8.664240485518999446e-02,1.128226004292399998e-01,-7.952303225064999426e-02
1.294574494156200128e-01,1.324827936418999930e-02,-6.234825945642000211e-02,-5.403961007332999666e-02
2.165651973421799936e-01,-4.815349022766000214e-02,1.149887021101999966e-02,-7.399605643619999729e-02
2.327815971287700014e-01,-5.211714231961000338e-02,6.253740108449999668e-03,-7.745052117419000404e-02
-2.836520805679800250e-01,1.188079657003399958e-01,-1.451994414802899869e-01,-2.614424280848999874e-02
1.823267775385800094e-01,3.456877807094999727e-02,-1.437928699735600002e-01,-5.712336253250999835e-02
2.271888212348900093e-01,-2.286172267826000123e-02,-4.981100300657000102e-02,-7.005976097030999772e-02
1.992357452004500096e-01,-1.632995911475000061e-01,2.833380452633399993e-01,-1.074035481546399967e-01
2.585535918448800263e-01,-1.161975378287700006e-01,1.164055821531100043e-01,-1.044591410624700067e-01
7.710084927377999775e-02,-8.900217098594000176e-02,2.026427889812499883e-01,-5.619288540268999738e-02
-2.129493129803999851e-02,-1.562162912086999950e-02,1.051564702086500019e-01,-3.595747815500000000e-02
-1.334943948769999958e-02,1.519428229068999978e-02,2.446340993650999995e-02,-3.794540668442000081e-02
1.190179023546600046e-01,-6.439989331862000510e-02,1.217051273040500037e-01,-6.109803639769000039e-02
2.055286442266499869e-01,2.567292925882000074e-02,-1.376910316911300058e-01,-6.006515481921999994e-02
2.084259269399999902e-03,2.397815956490999961e-02,-8.349824577289999272e-03,-4.003905505427000217e-02
2.586395269254500029e-01,-4.424418467220000289e-02,-3.195196496580000184e-02,-7.933847611656999477e-02
1.581785611323200114e-01,-7.974839343164000227e-02,1.266920417463900106e-01,-7.084021773205000094e-02
2.447023803556999944e-01,3.360772362690000147e-03,-1.160177065747200059e-01,-6.709201995576000166e-02
5.760044597333999900e-02,-8.016892693790000565e-03,3.546958794185999658e-02,-4.698158136404000096e-02
-1.508958673398499983e-01,2.584851653345000139e-02,8.926544577261000257e-02,-1.975353395446000082e-02
3.021778245993400058e-01,4.618637939280999943e-02,-2.318053401323099949e-01,-6.484518777393000200e-02
1.437608769390699981e-01,7.277531803712999903e-02,-2.132289166354000010e-01,-5.194964994814999654e-02
4.089269633692999700e-02,4.863917849387999759e-02,-9.812719263378999468e-02,-4.444047448148000234e-02
3.242690771063200250e-01,-4.166833810031000257e-02,-9.631754235849999957e-02,-8.825625936000999761e-02
3.189434175030499974e-01,-2.790466187944000073e-02,-1.144871222416899981e-01,-8.307270982523000391e-02
-2.123918129190099924e-01,4.950839873406000236e-02,6.817725455548999391e-02,-1.446624447257000012e-02
1.332991088067899954e-01,-5.712875391823000332e-02,9.542663436920000020e-02,-6.248511207087999869e-02
2.115879820373700038e-01,-5.225762918831999837e-02,2.428287890449000105e-02,-7.416157273154999618e-02
9.240092369098000524e-02,3.303447293356000236e-02,-8.767714758460000424e-02,-4.928946490793000013e-02
1.206386099486199959e-01,7.629731262224999366e-02,-2.115445516764999923e-01,-5.041322529503999839e-02
3.961055590832000123e-02,4.643447642709999656e-02,-9.142422296961999484e-02,-4.429477167587000247e-02
1.767959907470600112e-01,3.040693385675000138e-02,-1.311936217642599989e-01,-5.704253572278000090e-02
1.521883606001900036e-01,-1.302236825475000005e-02,-1.683667731508000157e-02,-5.921751734902999664e-02
1.051211804744000000e-01,-6.115774136391999988e-02,1.242999509688299947e-01,-5.826301059101000185e-02
-1.443450321300999983e-02,2.945373226536000116e-02,-1.232010794837999981e-02,-3.835077914867000143e-02
-3.271516642026400246e-01,8.823685219382000622e-02,3.606179247566999868e-02,-6.467411567099999939e-03
1.087150323357199966e-01,-3.188368353518999943e-02,5.637868006823999745e-02,-5.557942659811000025e-02
1.530511685179599957e-01,-4.614163570800999814e-02,5.657955556193999813e-02,-6.395091183822000647e-02
8.867948578669999568e-03,-5.475192044746000214e-02,1.727290522639300108e-01,-4.084469451121999772e-02
1.516559802610399910e-01,9.480622610010000159e-03,-6.780488033282000560e-02,-5.667437104423000277e-02
5.352716774478799566e-01,2.269878917076000036e-02,-3.355060543756099856e-01,-8.903587697034000270e-02
1.350194620031200110e-01,-1.344383744562600014e-01,2.623818352959900180e-01,-7.766483649395000688e-02
9.774464909855000438e-02,-5.981602718219999892e-03,3.928485563089999764e-03,-5.191364380245999666e-02
1.665655519329100054e-01,-8.793131034355999853e-02,1.381919078926799882e-01,-7.422657114880999718e-02
-3.430161216128400081e-01,1.124832501716099969e-01,-6.280782530525000351e-02,-1.561617001643000012e-02
1.915400673217599881e-01,-2.306369511910000020e-03,-6.785233661653000681e-02,-6.235547255925000254e-02
3.504770997684100164e-01,-4.360719697934999778e-02,-1.190841399785699944e-01,-9.291290377812000401e-02
-3.295200672989999965e-03,5.661233187150000248e-03,4.204434593407999771e-02,-3.897163662355000030e-02
2.004487548166100086e-01,-1.012716705337400047e-01,1.399067152725800012e-01,-8.486643934661000643e-02
2.268880798154299938e-01,-7.713685362831000647e-02,6.399273126339999340e-02,-8.321529895637000407e-02
3.879595277762900030e-01,-2.273180437675999949e-02,-1.836671002871199943e-01,-9.033359510834000627e-02
-3.649352622706000110e-02,2.761432430894000117e-02,6.865106944250000398e-03,-3.569664366026999852e-02
3.890455788266399817e-01,-4.064691616532999791e-02,-1.633130251752900053e-01,-9.765064748045000631e-02
7.087418491994000591e-02,-7.560273401724000586e-02,1.783507047573799909e-01,-5.357537138381000125e-02
1.722033554476899986e-01,-1.734976802028299903e-01,3.264633279083000161e-01,-1.019134529156199981e-01
1.101190350051699934e-01,-8.336262706163000136e-02,1.691926959262700092e-01,-6.214922380783000078e-02
1.198758446402800049e-01,-5.010588012213999798e-02,8.948239483264999738e-02,-5.933903471533000240e-02
-1.729995052565400093e-01,1.975097386479000156e-02,1.209046339529299963e-01,-1.492940905403999929e-02
9.859954106502999416e-02,-2.157507145879000027e-02,3.974990773714000281e-02,-5.322419838890000282e-02
1.000309544060700023e-01,-1.055948187028799973e-01,2.230986848616700047e-01,-6.334662813548999627e-02
2.055183069573600085e-01,-5.414209733718999829e-02,3.327670727609999962e-02,-7.362861372833999496e-02
3.294357465193999968e-01,-2.073943752169999863e-02,-1.352991008117500060e-01,-8.225645331511000080e-02
-1.622085912509000152e-02,3.536873693670000186e-03,5.578322967815999706e-02,-3.721023363723000021e-02
3.555986807375299819e-01,-6.265621325229999913e-03,-1.789085820884900035e-01,-8.103744207719999759e-02
4.957643156796000261e-02,-1.760719696613000096e-02,6.348484708153999401e-02,-4.627364041523999993e-02
2.119607366687299987e-01,-1.185282949789800006e-01,1.682378845694799951e-01,-9.323646845076999368e-02
1.727340239219999837e-02,4.099975146864000275e-02,-6.338099432329000193e-02,-4.207956314695000116e-02
-1.488334857465999916e-01,8.989546399000000743e-03,1.306547929109400097e-01,-1.740302718032999893e-02
-1.472206904870000102e-03,1.867069827323000059e-02,7.781839914830000413e-03,-3.948995646560000267e-02
-2.055647345940400106e-01,1.285674269803100123e-01,-2.316810457427899983e-01,-3.542607052973999887e-02
1.227753891838399974e-01,-5.766220406023000317e-02,1.041793053066800007e-01,-6.081010575661999901e-02
2.013791013562500065e-01,1.131412950693999955e-02,-1.040132470296099981e-01,-6.149746747774999939e-02
3.613959062269999842e-03,-9.292949876778000551e-02,2.521258163959799736e-01,-4.064138207812000025e-02
2.353363768012199930e-01,3.858344892729999830e-03,-1.106861457931599957e-01,-6.604447854592999934e-02
9.519721121487000060e-02,4.001461596935999843e-02,-1.069075059788300031e-01,-4.931803998760000279e-02
8.047907367881000640e-02,-2.495621280087999966e-02,5.988045332461999770e-02,-5.098714749772999960e-02
1.428319905469299933e-01,-8.742603726636999362e-02,1.549790331577799996e-01,-6.934611347121999447e-02
-2.314071183555700129e-01,1.015410487595399952e-01,-1.054086137334700052e-01,-2.596910443283000081e-02
2.029524257026200096e-01,-3.243632456954999993e-02,-1.110985301189999948e-02,-6.875817357576000100e-02
1.765387381788000032e-01,-3.380385631266000224e-02,1.184937137006999985e-02,-6.537233118542000454e-02
5.227053428707999910e-02,-3.419988304051999745e-02,9.992563726893000098e-02,-4.739999482583000245e-02
1.256759929165300049e-01,-1.178780268189899977e-01,2.328112982510399942e-01,-7.156632250257000116e-02
1.085501614986100066e-01,-3.217690437627999944e-02,5.715939116582000046e-02,-5.558537879041999807e-02
7.268148687030999422e-02,-8.476923056601000372e-02,1.965326553657200104e-01,-5.483488353542999988e-02
-1.850777587657000123e-01,6.711808380092000592e-02,-9.548985187779999301e-03,-2.265866275956000125e-02
1.209121578522199952e-01,-1.042127054687899956e-01,2.067015101269600030e-01,-6.782215873848999876e-02
3.665906714398399768e-01,-1.370632292909999958e-03,-1.944057637724299903e-01,-8.079369563469999960e-02
8.833422030946999626e-02,-1.092070406899999999e-02,2.187600944424000077e-02,-5.107936948140000266e-02
7.032312833855999812e-02,2.233137448134999911e-02,-4.724401803165999975e-02,-4.744637816642999911e-02
-8.783742758279000640e-02,4.749657820759999906e-03,9.993250547588999888e-02,-2.696879242851999911e-02
6.182926783557100014e-01,1.076237809727999956e-02,-3.984255895797200187e-01,-1.030699641497300062e-01
1.653331875004800111e-01,-2.836684416590999971e-02,8.133089587900000847e-03,-6.298216238310000437e-02
1.625525107625200028e-01,-1.140993725882900045e-01,1.988783204342199906e-01,-7.963229969104999861e-02
3.233580514313499910e-01,4.356345213888000029e-02,-2.379868717830100067e-01,-6.677228327739000158e-02
2.638349974906299966e-01,2.743606911269999993e-03,-1.278641705880199930e-01,-6.916784358656000165e-02
2.720577926444000053e-02,-5.767171079495000269e-02,1.676558758850099917e-01,-4.425785259544000316e-02
1.083100425652999965e-01,-4.225920894532000233e-02,8.009249788220999811e-02,-5.660728774880999931e-02
8.587448946056000509e-02,-1.368768918271799917e-01,2.952110154741700021e-01,-6.476767745839999424e-02
1.333367797258800114e-01,2.264153177773000139e-02,-8.704595357356000040e-02,-5.371718451520000187e-02
3.514379807457099769e-01,8.760658716229999948e-03,-1.985055901627000019e-01,-7.649683253861999654e-02
1.245889662685499971e-01,5.144710428689999726e-02,-1.518180556278999893e-01,-5.135524801506000103e-02
2.013185604177100130e-01,-2.286893381506999862e-02,-3.036382567197000101e-02,-6.678780147459000005e-02
8.835932025055000250e-02,-4.557684820742999993e-02,1.013031911471500013e-01,-5.383244865657999673e-02
2.418396850601000139e-02,5.798952069400000082e-03,2.377112960835999975e-02,-4.246042392892999950e-02
6.798037611785999468e-02,-1.008387444208999964e-02,3.350002880211999656e-02,-4.841705771964999877e-02
-5.883167258290000062e-02,-5.242277022781000051e-02,2.077112998587400117e-01,-2.799241250462999875e-02
9.991796317031000074e-02,-1.114107314683999983e-01,2.353352864965700120e-01,-6.422976315058999408e-02
2.618490690677700017e-01,5.270092236643000166e-02,-2.241064756527199886e-01,-6.116299262733999875e-02
-4.380778725917400251e-01,1.293087549052900076e-01,-4.846822657645000199e-02,-7.827897551090000350e-03
5.867958169450999961e-02,4.426496011253999718e-02,-9.674195055077999816e-02,-4.600364855426999910e-02
1.683490713677499862e-01,-2.274530064165000004e-02,-6.515743514480000324e-03,-6.254710267612000052e-02
-9.459603816775000174e-02,1.179265577489999918e-02,8.690304325594000456e-02,-2.662892243308000173e-02
2.593397017792499759e-01,-5.007294074769999895e-03,-1.096077716110499950e-01,-7.022946721735999487e-02
-9.745598429528999629e-02,4.077377102131000269e-02,1.058127809186000003e-02,-2.942814056658999908e-02
-4.097015850852000346e-02,3.006079900674999902e-02,3.160147789350000163e-03,-3.531419510447000171e-02
2.492864266040999977e-01,-2.850698328117999905e-02,-5.550642136641999874e-02,-7.411421260794000265e-02
2.822839725550500001e-01,-6.354928255795999625e-02,-1.616395387981000090e-02,-8.898163870505999828e-02
1.359948578081099924e-01,3.189247082089999817e-03,-4.301380247023999653e-02,-5.560001827146000136e-02
3.977125364165299826e-01,-5.413959610440000070e-02,-1.585977790629100048e-01,-1.053491115320800003e-01
9.283198237129000607e-02,-9.019353577899999475e-02,1.952207236688399961e-01,-5.959793146472999736e-02
1.233580664704600066e-01,-4.932287219953999935e-02,8.526016358875999901e-02,-5.979188155695999707e-02
8.152424780926000036e-02,-1.024014009574800016e-01,2.277598362925900011e-01,-5.873295287134999709e-02
1.053659082528699970e-01,-1.800263140431000025e-02,2.686763192051999996e-02,-5.382093753185999974e-02
-5.218571160144600540e-01,1.442126537434899880e-01,2.011551324221999906e-02,8.791931372960000782e-03
2.124838557280100126e-01,-2.887752138249000122e-02,-2.598720293497000164e-02,-6.935100243378000684e-02
9.111106908530000603e-02,-2.922795974826999932e-02,6.245912743715999887e-02,-5.281944674003000162e-02
1.890882561803799988e-01,-1.705719033895999881e-02,-3.397764171131999883e-02,-6.428929714426000197e-02
3.363463232325000080e-02,6.877999048822000527e-02,-1.497118145391100053e-01,-4.433114828811000191e-02
-2.153535695788700022e-01,1.153184075253199936e-01,-1.733724023681399995e-01,-3.139387991486999874e-02
-1.687372652278900098e-01,9.269175757601000321e-02,-1.125554521667500030e-01,-3.011859009247000105e-02
2.335234638429599940e-01,3.551472908453000288e-02,-1.747322764827599906e-01,-6.120730269545000130e-02
1.223057465189600068e-01,-6.120819943955999737e-02,1.123439112452500055e-01,-6.122137800032000088e-02
5.394075711670000273e-02,4.532190604144999829e-02,-9.678950845846999440e-02,-4.557907524583999781e-02
2.454733400181499936e-01,-8.506252531168999320e-02,6.339834490328000172e-02,-8.932880353501000681e-02
2.595754603837299723e-01,-9.388630803325999363e-02,6.772829434299000584e-02,-9.546931717900999925e-02
-2.123291750138000047e-02,-4.684249698150000189e-03,7.917908378471999464e-02,-3.627022099861999804e-02
3.967181116675300157e-01,-2.772098246824000051e-02,-1.860169052767700060e-01,-9.341895330239000095e-02
1.622083691947500128e-01,-2.114193679324000152e-02,-5.672170047239999922e-03,-6.152878611733000186e-02
4.830885061374399769e-01,7.198216229475999650e-02,-3.444415113065599776e-01,-7.082210014042999990e-02
-2.063130182529000073e-02,-4.235511581233999956e-02,1.643955768472200041e-01,-3.552450924279999811e-02
1.581517789478999875e-02,1.743762064571999920e-02,-1.862784575099999990e-04,-4.150058759435999722e-02
8.290768093108000225e-02,-2.723956621680000047e-03,6.055003699310000306e-03,-4.990289584314999694e-02
2.521802626893099863e-01,2.551814346569999947e-02,-1.651818172087100023e-01,-6.414152276409999798e-02
3.661330369279000019e-01,2.280129249033999855e-02,-2.290501452770999924e-01,-7.435176389179999623e-02
8.922859841805999559e-02,9.369759761880000135e-03,-2.722664508625000090e-02,-4.998565393093999665e-02
1.571807565115599936e-01,-4.566718140295999984e-02,5.245866692317999874e-02,-6.450424634019000236e-02
2.515622172543400259e-01,-4.791411509289000142e-02,-1.849412275817999968e-02,-7.925903815677999564e-02
2.644319202292499948e-01,-3.382822759963000081e-02,-5.733162118483999675e-02,-7.743260775395000017e-02
2.981652480183200060e-01,-1.642211954999999899e-04,-1.464172356017200138e-01,-7.332269782330999575e-02
3.213825941922400231e-01,1.788269930768000143e-02,-1.934305560928999967e-01,-7.157349239421000042e-02
2.132074646683899954e-01,-4.333366475680999752e-02,4.028506820660000300e-03,-7.242446204310999669e-02
-6.523241294796000567e-02,6.673115057655999716e-02,-8.824212253063999645e-02,-3.583758772580000057e-02
8.487562227202000154e-02,-2.230637579091000050e-02,5.078138118617000346e-02,-5.141044211603999770e-02
1.684821194301300007e-01,-1.348697780570999871e-01,2.406840522619700107e-01,-8.700436400321999442e-02
-1.496663230161699998e-01,1.003618340974799933e-01,-1.526090081281500088e-01,-3.341306309054999785e-02
5.693161155463000167e-02,-5.496524021879999576e-03,2.987711448827999952e-02,-4.680041820974999850e-02
4.706436531016500169e-01,1.399773440686000008e-02,-2.869547520283100006e-01,-8.626445623584999556e-02
1.565039034121999961e-01,-1.104461647131499968e-01,1.953199344458499964e-01,-7.728358151228000017e-02
4.424177046812999975e-02,-5.863813388263999782e-02,1.590599133777899910e-01,-4.736847844263999963e-02
3.420129145048499963e-01,-3.809311247250000282e-02,-1.190553112559900040e-01,-8.961004778959000272e-02
3.127416350883899798e-01,-9.045374000012000593e-02,3.454986703600000045e-04,-1.058871927390799966e-01
1.662478456171999908e-01,-2.365861398950000125e-02,-2.973829153370000176e-03,-6.240813432339999828e-02
4.020155422752000329e-02,-3.821330585253999990e-02,1.168909584904399973e-01,-4.569527873923000250e-02
8.261034215404999825e-02,5.417952762350999873e-02,-1.362221268438700006e-01,-4.797821823257999996e-02
1.438486995441199956e-01,-1.403902583713599883e-01,2.697083115631400130e-01,-8.164314802611000177e-02
4.686119705961999671e-02,2.289665656413999995e-02,-3.395846573907999877e-02,-4.496587974270999793e-02
3.308846457418699871e-01,3.040650486776999908e-02,-2.200689962920099885e-01,-6.978581070316000612e-02
2.872801207205999963e-01,7.913330300078000312e-02,-2.845207041086800226e-01,-5.967108414940999750e-02
4.086854350461199825e-01,1.266953824464000025e-02,-2.429722041800599919e-01,-8.085270663749999365e-02
4.602018925088999929e-02,-7.452090572884000064e-02,1.915315374346500121e-01,-4.866966302846999909e-02
5.043350453905000308e-02,-2.649879774467000029e-02,8.356319992046999656e-02,-4.676116705319000033e-02
1.392958215282200096e-01,3.094951663489999786e-03,-4.497263741075999827e-02,-5.597262836559999816e-02
8.286133669383000111e-02,6.178162566592999838e-02,-1.562379853436400012e-01,-4.794868275807000202e-02
2.030806635955300088e-01,-1.131202907983299977e-01,1.639744262660700058e-01,-8.916945904787000610e-02
3.224578574662000097e-02,2.298536901763000018e-02,-2.496061344343000060e-02,-4.338736281154999957e-02
2.037525098303399895e-01,-1.006953086330499986e-01,1.357703855163099882e-01,-8.543195124406000041e-02
1.889229164894699886e-01,-4.372806774159000015e-02,2.405362733266000128e-02,-6.892235922801999426e-02
2.020125544552600072e-01,-8.961707625084000539e-02,1.129258363992400038e-01,-8.185630835151000428e-02
9.029509135077999626e-02,-5.516150900454999673e-02,1.212632278529099938e-01,-5.507292713235999865e-02
1.120443440279000058e-01,3.399072605543999870e-02,-1.017032938692999933e-01,-5.105477306647000085e-02
1.343679375613799909e-01,-3.258351372630000076e-02,3.990130736326000238e-02,-5.930049170434999878e-02
2.504397240273000258e-01,-5.868039069384999723e-02,4.252967815910000011e-03,-8.205795383482999972e-02
2.091121678437299902e-01,-6.444993893585000688e-02,5.237443829492000047e-02,-7.663369177718999670e-02
1.527970618560700045e-01,-7.877800684638999740e-02,1.286424076356899870e-01,-6.962443701326999357e-02
3.912667337567899972e-01,1.325747444123999939e-02,-2.319214951535299996e-01,-7.905769217399999382e-02
1.637649547957200080e-01,-9.166239649489999614e-03,-3.354947330730000121e-02,-6.012279960874000045e-02
1.191731568759600013e-01,9.345366213050000301e-03,-4.650170593202999914e-02,-5.325468452968999677e-02
2.339012560893100057e-01,-9.423866310624999520e-02,9.410366218901000668e-02,-8.999213280571999318e-02
-7.154450230999999589e-05,-9.254221902610000605e-03,7.634048243787000532e-02,-3.919285254814999786e-02
1.544295823906799980e-01,-1.433911036293100127e-01,2.694554956018200276e-01,-8.554398191030999909e-02
7.901028449678000609e-02,5.392837317475000086e-02,-1.336115452097499934e-01,-4.769073744611000004e-02
2.313353352502600102e-01,1.543320225296999915e-02,-1.318856739680500101e-01,-6.379722306023000167e-02
3.286067247997500052e-01,-2.592390770838000000e-02,-1.261483834304200080e-01,-8.372711563038000293e-02
1.353940171970300088e-01,-1.554500004626500065e-01,3.074778274688400037e-01,-8.322786481431999894e-02
1.954368851357800030e-01,-6.696922381710999905e-02,6.917952417766999595e-02,-7.486793167760999457e-02
2.439732954369500106e-01,-9.072389275242000173e-02,7.682840192737000473e-02,-9.094731122646999844e-02
2.292114282489899901e-01,-2.229396283375000010e-02,-5.252289686744000125e-02,-7.019989753465000204e-02
4.131038880104000166e-02,1.297269417286000051e-02,-5.257676629730000106e-03,-4.445604004625999806e-02
8.033855152268999655e-02,9.125446688459999678e-03,-2.088877774586999844e-02,-4.900485253214999920e-02
3.267165054702699800e-01,5.835924180625000346e-02,-2.644558009550500022e-01,-6.458755733337999405e-02
-2.540475271750000045e-03,-1.518300289070999981e-02,9.198194623199000552e-02,-3.878098965485000243e-02
4.046230724875899964e-01,3.872202856057999770e-02,-2.729386857916200060e-01,-7.360661812749000332e-02
2.327450931269999922e-03,-3.341731132376000307e-02,1.305389694046300009e-01,-3.948642941010999802e-02
7.150715815619999860e-02,1.969374274199000088e-02,-4.136994017773999721e-02,-4.764603458278000164e-02
1.888015631606000111e-01,-2.324521510112999984e-02,-2.030647996693999910e-02,-6.525470326681999389e-02
1.601531892142100122e-01,5.172815843119999910e-03,-6.348933317997000614e-02,-5.801756647779000159e-02
1.266108275971900010e-01,-1.220466519826999933e-02,-1.064614226639999921e-03,-5.598677385742999862e-02
1.085224848443099993e-01,-5.079377104583000097e-02,9.901381835728000069e-02,-5.760094103329999743e-02
7.069831872977599962e-01,9.580791667341000128e-02,-4.190725696725799976e-01,-7.414337588864999828e-02
2.396543041850600075e-01,3.481873937040000193e-03,-1.128383037875699962e-01,-6.655244707037000218e-02
9.227011076961000313e-02,2.280749904975000117e-02,-6.210213448001999925e-02,-4.967168835322000042e-02
-1.264142093312100035e-01,3.683180217003999973e-02,4.175519177531999970e-02,-2.510096463201999875e-02
-3.270283142633000073e-02,5.571234569599999758e-04,7.392584151143999360e-02,-3.482904728440999742e-02
1.141812620907900061e-01,-1.615347590212700135e-01,3.313105744423400223e-01,-7.809227341159000191e-02
-5.061233115213999850e-02,1.239139851635999955e-02,5.609622352423999925e-02,-3.296979556786999721e-02
2.169712077305600006e-01,-8.056215099942000413e-02,8.019432097990999986e-02,-8.230131454373000588e-02
1.305442974046399918e-01,-1.667575942800000096e-03,-2.810793561288999973e-02,-5.543909811857000020e-02
-3.871660152919000064e-02,6.533221044399999816e-03,6.306868061386999846e-02,-3.426609131652000317e-02
1.212832589067100036e-01,-1.207794254384799981e-01,2.418111793523700093e-01,-7.107095178653000112e-02
1.620628274114100098e-01,-1.004674321614999928e-02,-3.039504337638000014e-02,-6.003393014753000134e-02
1.378081737558899955e-01,-9.923191861121000157e-02,1.843264623095700050e-01,-7.060234819709000631e-02
1.457082353092800098e-01,-1.573601473085499969e-01,3.057492100606600260e-01,-8.704971134088000662e-02
1.632085421941099901e-01,-9.820080535967999624e-02,1.633531541749499993e-01,-7.587756556312999501e-02
5.902929786700000401e-04,-1.951438695431000070e-02,1.000504427752099967e-01,-3.921963733769000260e-02
2.250358098152500097e-01,-2.237380213933000059e-02,-4.918986226570999654e-02,-6.969168489244000064e-02
2.952547654626999987e-02,-4.503302823302000185e-02,1.388977992710100084e-01,-4.420495211687999748e-02
1.741534952819500104e-01,1.753528634307999906e-02,-1.004905013896500027e-01,-5.809644366789999681e-02
3.154209971758599740e-01,-3.113633196512000101e-02,-1.059286243519299980e-01,-8.358899319800000560e-02
3.849868673656500206e-01,-4.005076300809999948e-03,-2.048717183477100079e-01,-8.356489632079999730e-02
6.052907047655999712e-02,3.302985174841999855e-02,-6.848767294374999426e-02,-4.625247544046000303e-02
3.413958313355299756e-01,9.198763950371000031e-02,-3.234518549934600196e-01,-6.073597018314000340e-02
-6.478739079006999579e-02,-2.472280798801999857e-02,1.534391927682600132e-01,-2.845348256006000054e-02
2.224045912381399925e-01,4.684052047340000330e-02,-1.924407873440799888e-01,-5.904716805560999981e-02
1.236189012391200048e-01,2.806653128340000185e-03,-3.396339913324999960e-02,-5.425881485367999718e-02
2.298515283629199990e-01,1.826155699149999926e-03,-1.027866051948300025e-01,-6.581964430837999869e-02
3.284205918190200024e-01,-2.427490763512000008e-02,-1.286780855873199958e-01,-8.319617192980000020e-02
6.446915159909999415e-02,-1.436609177050000028e-03,1.513107959833999948e-02,-4.758870832948999818e-02
3.205424624260300170e-01,-3.109328277218999931e-02,-1.105268916089099940e-01,-8.426714094112000564e-02
-1.807760402193000007e-02,4.802824227844999794e-02,-6.136458707267999912e-02,-3.887920856260999869e-02
1.818213469261699966e-01,-5.197547452659000145e-02,4.751647511719000322e-02,-6.942915737962999934e-02
2.204589720293199939e-01,-9.673101465892000594e-02,1.121100326186000029e-01,-8.788868695288000465e-02
3.630934496680000151e-02,-4.661142982538000329e-02,1.380200047462900037e-01,-4.540597220562000297e-02
9.679203820239000444e-02,-4.893030462163999728e-02,1.030046283307299998e-01,-5.550652289007999840e-02
1.289596096097500033e-01,-4.142402773757000028e-02,6.361707225752999406e-02,-5.963499517774999842e-02
3.599594158558999668e-02,-1.921775250834999865e-02,7.623024331324999847e-02,-4.441135834512999897e-02
2.971625983307100149e-01,-4.603866734717999842e-02,-6.312261118916000224e-02,-8.563480288748999414e-02
1.964359276781399988e-01,-9.007187032018999784e-02,1.186771316438700041e-01,-8.083398532145000259e-02
1.381955792554599993e-01,-8.511283622967999452e-02,1.533018397349300010e-01,-6.798773094738999601e-02
-6.316327451111000690e-02,-5.829079993759000294e-02,2.216100009583999997e-01,-2.680161132541000052e-02
1.572844366677099981e-01,-1.137716037110200057e-01,2.020584734222400092e-01,-7.828405203912000565e-02
1.968970059908299874e-01,-7.525880548166000161e-02,8.595832415883999933e-02,-7.710671528729999558e-02
4.187756418316699869e-01,-2.184505542150000021e-02,-2.134378478948300017e-01,-9.402304157846000376e-02
-1.244552433414199966e-01,-3.452934767660000188e-03,1.437040754568499890e-01,-1.997648912005000124e-02
1.243116021165600049e-01,-3.637272557953000196e-02,5.558535837261999873e-02,-5.832323922662999843e-02
9.806991150016999836e-02,4.521452057203000086e-02,-1.217085983181700054e-01,-4.941584101422000219e-02
3.445645467946800156e-01,-5.368203904747999994e-02,-9.777019413982999951e-02,-9.593969081040000513e-02
1.176384324298700018e-01,2.522557439807000118e-02,-8.363818746600000520e-02,-5.204003484458000206e-02
1.526426133697399989e-01,-6.956306607466999914e-02,1.085313356666399998e-01,-6.786030601383000183e-02
2.041315822381400136e-01,-4.409333135139999887e-02,1.289577319557999938e-02,-7.124702403020999331e-02
3.421686772028800227e-01,1.105500725568000012e-02,-1.957875441362600111e-01,-7.504065351102000292e-02
3.829902863038400218e-01,2.983076944634999866e-02,-2.490981839738700132e-01,-7.406120262193000015e-02
-8.023106615880000111e-03,-6.299656399872000101e-02,1.998525633697399995e-01,-3.775245854624999925e-02
2.329614365708999879e-02,5.340969795311999863e-02,-1.010601004891899940e-01,-4.298498432790000268e-02
2.012612952038800029e-01,-6.440712302970999503e-02,5.883605986960999817e-02,-7.527826985869999488e-02
1.264204870237899958e-01,-5.636303408129999908e-03,-1.612417986629000044e-02,-5.532933426789000270e-02
1.427815967000999886e-01,-1.517573676876000054e-02,-5.416320439049999991e-03,-5.831452624095000148e-02
3.046625604896600059e-01,-2.904415093169000067e-02,-1.002166882615199983e-01,-8.152881350040999675e-02
6.336771464790000308e-02,-4.285916085520000141e-02,1.120448895008700069e-01,-4.964002418878000339e-02
1.766618932694599964e-01,-8.994034555707999812e-02,1.346469802566399865e-01,-7.674383048284999509e-02
1.498564125355900112e-01,-5.795048781460000048e-02,8.505939499742000420e-02,-6.535417480499000620e-02
-6.745310990699999489e-04,-3.952239538248999984e-02,1.459155882293300122e-01,-3.900614286770000272e-02
3.318594101095900251e-01,6.785658918590000040e-03,-1.819285041943599912e-01,-7.508838162552999851e-02
2.448053846960500102e-01,2.071687135916000164e-02,-1.510873665413099975e-01,-6.422875114381000616e-02
1.241438960414199960e-01,-4.389772333490000317e-02,7.259280718128000021e-02,-5.922027111574999780e-02
6.357374440792999681e-02,-4.117514998607999660e-02,1.081409910280199949e-01,-4.956253220158000211e-02
2.101588684628800108e-01,-5.501515506469999844e-02,3.133246398922000242e-02,-7.456753395128999651e-02
2.069315114156999869e-01,-4.825735625133999868e-02,1.955011252120000126e-02,-7.255174497874999906e-02
-9.184001641069000632e-02,5.628337299045999692e-02,-3.924377925552999941e-02,-3.194646470810000305e-02
-4.278374518439599927e-01,9.943559157586000230e-02,1.303122705063700093e-01,1.865712565449999943e-02
1.570831919119999864e-01,-7.047489658291999914e-02,1.071731887492100022e-01,-6.882428572016000001e-02
2.146329776874099926e-01,-7.803495617686999342e-02,7.681015516479999805e-02,-8.114955165607999621e-02
2.500707510547899859e-01,-4.825960390720999971e-02,-1.650501479955000100e-02,-7.912391149644000532e-02
1.728556456218199866e-01,-7.121789839504000241e-02,9.660505303234000196e-02,-7.180447284259999785e-02
1.091883887468499958e-01,-8.591825967609000025e-02,1.753268657101199890e-01,-6.233896750299999789e-02
-3.627726724703000255e-02,-9.637083134799000195e-02,2.778910214279700086e-01,-3.141281544461999725e-02
1.435463777230900073e-01,-3.603661137533999831e-02,4.105774920040999865e-02,-6.105845532813999887e-02
6.039742998618000125e-02,-9.977979419174000386e-02,2.347650891984600086e-01,-5.372652565000000241e-02
-2.283142153088000073e-02,5.488486522807999729e-02,-7.816989388695999574e-02,-3.883441218683000157e-02
1.525699293512499943e-01,-9.008300158359999754e-02,1.535903514901600098e-01,-7.185037749846999444e-02
6.359417364696999531e-02,-8.590857256349999915e-02,2.044961054403099943e-01,-5.309075999921000072e-02
6.136741617257000098e-02,3.597337323453000252e-02,-7.661904232463999376e-02,-4.630089920805000037e-02
1.946485615137300007e-01,-1.513737651639399939e-01,2.586497809625600275e-01,-1.007018560847900007e-01
-1.188190880489899959e-01,3.198641793338000139e-02,5.005197931043999654e-02,-2.548903408824999828e-02
4.267210943704100035e-01,2.935585707548999876e-02,-2.738267904134599751e-01,-7.767336861595999786e-02
-3.205035629729000024e-02,7.953003819440000385e-03,5.512804596956000225e-02,-3.524241993385000132e-02
1.671700884910199969e-01,-1.079803933522399950e-01,1.818649394048600099e-01,-7.915310735694000566e-02
1.682446187248899938e-01,4.115237670379999664e-03,-6.643391953822000429e-02,-5.899992329459000096e-02
1.812915534909599891e-01,-1.184481983336399952e-01,1.940855869985100013e-01,-8.543754683281999662e-02
1.637076397823200025e-01,-2.890906902642999959e-02,1.052073486938999956e-02,-6.284411572541000190e-02
1.962168571130600003e-01,-4.279896959223000036e-02,1.635858790492999981e-02,-6.981761436555999900e-02
7.943572221085999641e-02,-1.187438554591000069e-02,3.008789147075000003e-02,-4.999756769507000126e-02
1.923425027114699926e-01,-2.815733885313000118e-02,-1.227854402599000069e-02,-6.655174254420000157e-02
3.758694280445200042e-01,-1.913087152025000001e-02,-1.774443583390399870e-01,-8.750550566902000338e-02
1.082857958186300013e-01,1.696080544814999869e-02,-5.780975288451999788e-02,-5.160029907422000045e-02
7.000922580770000368e-03,-8.291826224969999631e-03,6.941611529520999579e-02,-4.019387248266000079e-02
2.420006412364200110e-01,-1.233441960038599988e-01,1.500232672628399877e-01,-1.031246248029600021e-01
1.222228309857899958e-01,5.576243175819999877e-03,-3.956395038565999750e-02,-5.387715866877999804e-02
1.949072864676200112e-01,-2.416965231600000114e-03,-6.991484147580999398e-02,-6.274158531182999488e-02
-7.285607294668999812e-02,3.082356205229000098e-02,2.205923139888999948e-02,-3.147515185246999719e-02
1.537766782319699987e-01,1.570078148064999943e-02,-8.350378613311999765e-02,-5.629029723358999759e-02
1.377165996035200068e-01,-1.398863536997599910e-01,2.724648595641300242e-01,-7.977029283922999758e-02
-1.181031777716699954e-01,6.364928176124000359e-02,-4.504858923306000185e-02,-3.006360290243999950e-02
1.062670737523700032e-01,-6.391503495809999769e-02,1.295609264320000120e-01,-5.880140357031000270e-02
-1.966227487924200046e-01,4.210948684184000201e-02,7.783872658269000433e-02,-1.538638718868000008e-02
1.780810754979700039e-01,-6.074215374595000327e-02,6.957720999713999654e-02,-7.055854414017000142e-02
7.528334424955999971e-02,3.227775466466999837e-02,-7.548637187616000221e-02,-4.769168694601000347e-02
1.344330151994800049e-01,-7.708866848768000657e-02,1.384942743730299963e-01,-6.584779020144999884e-02
8.454762397177000011e-02,2.312067800917000024e-02,-5.808621836363000307e-02,-4.887964082071000194e-02
1.634681045907200037e-01,1.392638236179999899e-03,-5.711743428859999971e-02,-5.880190249776000300e-02
2.751760847042299951e-01,5.690308652059000022e-02,-2.384951845204799914e-01,-6.152751062277000277e-02
1.533544661527199982e-01,-4.399109533189000248e-02,5.159003576059000007e-02,-6.366112606078000447e-02
3.888114736481300127e-01,2.103210751051000013e-02,-2.406048921921299932e-01,-7.673636224056000488e-02
2.787566823377899961e-01,-8.864474476566000516e-02,3.652710601681000147e-02,-9.758759485024000313e-02
2.814400401460599999e-01,-1.416252569135999922e-02,-1.084506610967399948e-01,-7.473272891054999478e-02
7.891946059222999799e-02,-3.334694899164999948e-02,8.015440849945999757e-02,-5.136749570023999706e-02
1.343110036661900042e-01,-4.756926475087999706e-02,7.348314234236999476e-02,-6.127494785162999891e-02
7.169541613810999359e-02,-2.815383454871999910e-02,7.316631061992000251e-02,-4.994897246108000177e-02
2.293698842945700034e-01,1.175045544501999994e-02,-1.230046096075899931e-01,-6.417165421124000624e-02
1.958994192595000031e-02,-2.183174586719999893e-02,9.306690400202999314e-02,-4.207396252015999788e-02
3.372897749525199940e-01,5.477640414800000537e-04,-1.757072931451900133e-01,-7.720484447688999441e-02
3.016359231455499890e-01,1.644148026610999999e-02,-1.784134697679000126e-01,-7.009825303889000159e-02
-2.334353212585699999e-01,7.796223550099999622e-02,-1.042865567897999918e-02,-1.878805705432999920e-02
9.548417911928999691e-02,7.095029948590000045e-03,-2.577338941289999963e-02,-5.080761487548000194e-02
6.405888256076999743e-02,-2.263206955876000126e-02,6.555351931460999537e-02,-4.853206247976000337e-02
1.232477212160399960e-01,-3.141303179386999850e-02,4.514008249218000313e-02,-5.759293394769000179e-02
1.989019153717299926e-01,3.300815815989999874e-02,-1.498009953987899934e-01,-5.866733359817000171e-02
2.620824903592099964e-01,-4.812081892742999661e-02,-2.729903434799000120e-02,-8.091888935002000682e-02
2.826570311182799999e-01,-7.476613244214000420e-02,5.066437436230000063e-03,-9.302789315110999990e-02
-2.000575698457099927e-01,3.134706804903999999e-02,1.105194628519600014e-01,-1.238827859127999975e-02
4.655899855939999998e-01,4.174304801514999719e-02,-3.080691317853599953e-01,-7.723364777306999940e-02
-1.538832475615899975e-01,3.368788403155999894e-02,7.006427962637000462e-02,-2.059423113300999988e-02
1.406959189340500072e-01,-3.637608223199000068e-02,4.387660702652999845e-02,-6.069508600602999820e-02
1.563236222468200043e-01,-1.304816415684899866e-01,2.395920576389800050e-01,-8.240443970571000032e-02
1.483171239209299941e-01,-7.288176884574000536e-02,1.190651755246800031e-01,-6.768409224030999538e-02
1.376068096107400107e-01,-1.049986619274899946e-01,1.969908984749400016e-01,-7.172521388086000593e-02
2.465539136328600001e-01,3.770086708698999756e-02,-1.864073512605700089e-01,-6.195349739357999819e-02
2.955450716323400062e-01,-8.022497348149000562e-02,1.655232414829999965e-03,-9.768741643761000293e-02
2.114539844464700113e-01,-2.663408818142999970e-02,-2.994901083968999969e-02,-6.878291389019999813e-02
1.422053217269899916e-01,-1.038105652320999994e-01,1.911607472682599895e-01,-7.250969909259999402e-02
2.581129653947399905e-01,-3.873676523676999883e-02,-4.240085966254000110e-02,-7.781346050974000117e-02
5.184630625733999826e-02,-4.635899625992000173e-02,1.274101532408200010e-01,-4.798321764460000000e-02
1.233910618523599984e-01,2.304226634081000050e-02,-8.189158533036000609e-02,-5.272983074886000016e-02
3.133847710775800044e-01,1.381642409931999917e-02,-1.813627258936099940e-01,-7.172069613076000050e-02
1.135275961101600006e-01,-7.759740195590000139e-03,-2.488368693429999969e-03,-5.397297132197000080e-02
1.072192385648900043e-01,-3.776399084449000298e-02,7.073537171402999313e-02,-5.596384612522999763e-02
1.151624798507600023e-01,-5.695542431240999820e-02,1.080157546653899986e-01,-5.944420006454000094e-02
5.180237529511999561e-01,-1.419337172564999992e-02,-3.152289111267499999e-01,-1.037878742913699998e-01
6.256163597689600175e-01,6.023303061030000315e-03,-4.089271183117100250e-01,-1.066980364142000037e-01
6.073108261711999967e-02,-4.987296185950999827e-02,1.293454990228299906e-01,-4.967728254669000199e-02
3.009173037855299992e-01,-3.435093222934999801e-02,-8.755421495911000496e-02,-8.258054979503000326e-02
9.101769066220999349e-02,-7.978391952105999552e-02,1.742528794667199954e-01,-5.792598399901999900e-02
1.189616356640999933e-01,-1.316949781342499903e-01,2.663599307561699825e-01,-7.271961003221999453e-02
2.864118332363699837e-01,-1.915026047381000046e-02,-1.030602871596599940e-01,-7.654344768501999963e-02
2.482267483618000037e-01,-4.556734781986000044e-02,-2.035061958641999971e-02,-7.813919683754999568e-02
-7.161636617166999841e-02,4.285671782824999887e-02,-1.261252005448000070e-02,-3.275497298261000056e-02
1.860217372465099994e-01,-1.102792901443999940e-01,1.720324180122899949e-01,-8.418981844914000257e-02
5.720704467978000168e-02,-6.782815658023000349e-02,1.705002396874399917e-01,-5.033197056446000323e-02
6.976571236431000633e-02,-1.018639045060100029e-01,2.335918026875299924e-01,-5.603620725914999767e-02
2.838575113853700205e-01,-1.781807640056000050e-02,-1.035159870132100063e-01,-7.590322411241999523e-02
2.270855832868300117e-01,-4.996057579200000043e-02,6.579185828829999839e-03,-7.603175898243999531e-02
1.587714300383900046e-01,-8.523406556055999894e-02,1.382738712666500003e-01,-7.208495726506000678e-02
2.906979300085000273e-01,-8.503564764972000589e-02,1.623417123899999898e-02,-9.865750155756999873e-02
3.262528381754800089e-01,-4.005102688598000116e-02,-1.008774420417200002e-01,-8.799540527219000541e-02
2.341420760081600050e-01,-5.439697698757999661e-02,9.817343139789999965e-03,-7.824739316963999491e-02
7.481276344089999794e-03,-7.750657388890999644e-02,2.201245297240700116e-01,-4.107298224909999851e-02
9.870633216702000279e-02,-6.224629922309999827e-03,3.859167053940000189e-03,-5.204824462260999873e-02
1.966225071701699911e-01,-1.131049460253199940e-01,1.694990588207800075e-01,-8.758881281286000353e-02
2.761095606302699790e-01,-4.258107087480000365e-03,-1.230902828490200024e-01,-7.189195145231000450e-02
3.351061439154400245e-01,2.655669558768000010e-02,-2.162100868484400085e-01,-7.091448546912999806e-02
2.118310249554899993e-01,-2.774359651559999904e-02,-2.788716895710999927e-02,-6.904509192815000418e-02
2.207605751399500105e-01,-3.863098701909999880e-03,-8.468466470303999405e-02,-6.580411729094000350e-02
1.724759407496299912e-01,-2.584341300286999848e-02,-2.657995090640000082e-03,-6.354935709912999664e-02
1.152642812125100058e-01,-5.403185189831000157e-02,1.014697471557099995e-01,-5.908961322082000034e-02
1.367182218332000099e-01,3.247032210099999854e-03,-4.362506352887000199e-02,-5.567438650309999848e-02
6.842519660213999821e-02,-3.681053119740999857e-02,9.507979545622000095e-02,-5.002976085106999871e-02
1.800374932503200076e-01,-2.403410919209000157e-02,-1.216014152986000067e-02,-6.425385454673999963e-02
-8.409439649946000295e-02,-9.740283252090000538e-03,1.319661033144199913e-01,-2.626972593912000123e-02
1.184676247219000056e-01,-9.301274784171000010e-02,1.843029294365799986e-01,-6.535026314950999338e-02
1.577242058181100026e-01,-1.232647230873600008e-01,2.226583536042799905e-01,-8.082679514198000403e-02
-1.555965119554200138e-01,8.266711923691999475e-02,-8.448211492120000221e-02,-2.935932240426999962e-02
2.092175405080800021e-01,-3.002012467169999817e-03,-7.849541114579000611e-02,-6.439959014361000544e-02
1.679701945086000126e-01,-8.961107487180000608e-03,-3.691952206869000136e-02,-6.059007306302999912e-02
1.828596216269300079e-01,-5.545286176348999951e-02,5.427836000998999960e-02,-7.028030315675999617e-02
2.392325923871800042e-01,-3.004161367190000178e-03,-9.936658714238999490e-02,-6.766272251155999728e-02
2.665200588307600205e-01,-5.897528618147000051e-02,-9.918815772149999418e-03,-8.481439569587999328e-02
2.538515971895000112e-02,1.387386433320000022e-02,2.733882878229999987e-03,-4.259806329297000094e-02
-1.627953982696999854e-02,3.725585437180000108e-03,5.535351399356999713e-02,-3.720791350560000155e-02
7.636602048750999738e-02,-4.262175417580000084e-03,1.406384756074999937e-02,-4.918488861563000136e-02
1.339259389977799919e-01,6.874325448630000043e-03,-5.024738757693000130e-02,-5.504131898993999683e-02
-4.396154228589999741e-02,-5.939855614226000058e-02,2.131165987656999938e-01,-3.068363625210999979e-02


==> figures/data/abscissa_linear2d_CHYQMOM4_12_z.csv <==
ColumnX	ColumnY ColumnZ
0.6999999999999998	0.5901923788646684 1
0.6999999999999998	1.1098076211353323 0.8
1.3000000000000003	0.8901923788646678 0.8
1.3000000000000003	1.4098076211353316 1


==> figures/data/abscissa_linear2d_CHYQMOM4_12_z1.csv <==
ColumnX	ColumnY ColumnZ
0.6999999999999998	0.5901923788646684 0
0.6999999999999998	0.5901923788646684 1


==> figures/data/abscissa_linear2d_CHYQMOM4_12_z2.csv <==
ColumnX	ColumnY ColumnZ
0.6999999999999998	1.1098076211353323 0
0.6999999999999998	1.1098076211353323 0.8


==> figures/data/abscissa_linear2d_CHYQMOM4_12_z3.csv <==
ColumnX	ColumnY ColumnZ
1.3000000000000003	0.8901923788646678 0
1.3000000000000003	0.8901923788646678 0.8


==> figures/data/abscissa_linear2d_CHYQMOM4_12_z4.csv <==
ColumnX	ColumnY ColumnZ
1.3000000000000003	1.4098076211353316 0
1.3000000000000003	1.4098076211353316 1


==> figures/data/density1_log_coarse.csv <==
R,Rdot,logf
0.6018,-0.5973,-4.0000
0.6091,-0.5973,-4.0000
0.6164,-0.5973,-4.0000
0.6237,-0.5973,-4.0000
0.6311,-0.5973,-4.0000
0.6384,-0.5973,-4.0000
0.6457,-0.5973,-4.0000
0.6530,-0.5973,-4.0000
0.6603,-0.5973,-4.0000
0.6676,-0.5973,-4.0000
0.6749,-0.5973,-4.0000
0.6822,-0.5973,-4.0000
0.6895,-0.5973,-4.0000
0.6968,-0.5973,-4.0000
0.7041,-0.5973,-4.0000
0.7114,-0.5973,-4.0000
0.7187,-0.5973,-4.0000
0.7260,-0.5973,-4.0000
0.7333,-0.5973,-4.0000
0.7406,-0.5973,-4.0000
0.7479,-0.5973,-4.0000
0.7553,-0.5973,-4.0000
0.7626,-0.5973,-4.0000
0.7699,-0.5973,-4.0000
0.7772,-0.5973,-4.0000
0.7845,-0.5973,-4.0000
0.7918,-0.5973,-4.0000
0.7991,-0.5973,-4.0000
0.8064,-0.5973,-3.9894
0.8137,-0.5973,-3.9013
0.8210,-0.5973,-3.8246
0.8283,-0.5973,-3.7938
0.8356,-0.5973,-3.7847
0.8429,-0.5973,-3.7598
0.8502,-0.5973,-3.6921
0.8575,-0.5973,-3.5891
0.8648,-0.5973,-3.4751
0.8721,-0.5973,-3.3599
0.8795,-0.5973,-3.2402
0.8868,-0.5973,-3.1155
0.8941,-0.5973,-2.9982
0.9014,-0.5973,-2.9068
0.9087,-0.5973,-2.8565
0.9160,-0.5973,-2.8569
0.9233,-0.5973,-2.9127
0.9306,-0.5973,-3.0266
0.9379,-0.5973,-3.1996
0.9452,-0.5973,-3.4320
0.9525,-0.5973,-3.7209
0.9598,-0.5973,-3.9872
0.9671,-0.5973,-4.0000
0.9744,-0.5973,-4.0000
0.9817,-0.5973,-4.0000
0.9890,-0.5973,-4.0000
0.9963,-0.5973,-4.0000
1.0037,-0.5973,-4.0000
1.0110,-0.5973,-4.0000
1.0183,-0.5973,-4.0000
1.0256,-0.5973,-4.0000
1.0329,-0.5973,-4.0000
1.0402,-0.5973,-4.0000
1.0475,-0.5973,-4.0000
1.0548,-0.5973,-4.0000
1.0621,-0.5973,-4.0000
1.0694,-0.5973,-4.0000
1.0767,-0.5973,-4.0000
1.0840,-0.5973,-4.0000
1.0913,-0.5973,-4.0000
1.0986,-0.5973,-4.0000
1.1059,-0.5973,-4.0000
1.1132,-0.5973,-4.0000
1.1205,-0.5973,-4.0000
1.1279,-0.5973,-4.0000
1.1352,-0.5973,-4.0000
1.1425,-0.5973,-4.0000
1.1498,-0.5973,-4.0000
1.1571,-0.5973,-4.0000
1.1644,-0.5973,-4.0000
1.1717,-0.5973,-4.0000
1.1790,-0.5973,-4.0000
1.1863,-0.5973,-4.0000
1.1936,-0.5973,-4.0000
1.2009,-0.5973,-4.0000
1.2082,-0.5973,-4.0000
1.2155,-0.5973,-4.0000
1.2228,-0.5973,-4.0000
1.2301,-0.5973,-4.0000
1.2374,-0.5973,-4.0000
1.2447,-0.5973,-4.0000
1.2521,-0.5973,-4.0000
1.2594,-0.5973,-4.0000
1.2667,-0.5973,-4.0000
1.2740,-0.5973,-4.0000
1.2813,-0.5973,-4.0000
1.2886,-0.5973,-4.0000
1.2959,-0.5973,-4.0000
1.3032,-0.5973,-4.0000
1.3105,-0.5973,-4.0000
1.3178,-0.5973,-4.0000
1.3251,-0.5973,-4.0000
1.3324,-0.5973,-4.0000
1.3397,-0.5973,-4.0000
1.3470,-0.5973,-4.0000
1.3543,-0.5973,-4.0000
1.3616,-0.5973,-4.0000
1.3689,-0.5973,-4.0000
1.3763,-0.5973,-4.0000
1.3836,-0.5973,-4.0000
1.3909,-0.5973,-4.0000
1.3982,-0.5973,-4.0000
0.6018,-0.5863,-4.0000
0.6091,-0.5863,-4.0000
0.6164,-0.5863,-4.0000
0.6237,-0.5863,-4.0000
0.6311,-0.5863,-4.0000
0.6384,-0.5863,-4.0000
0.6457,-0.5863,-4.0000
0.6530,-0.5863,-4.0000
0.6603,-0.5863,-4.0000
0.6676,-0.5863,-4.0000
0.6749,-0.5863,-4.0000
0.6822,-0.5863,-4.0000
0.6895,-0.5863,-4.0000
0.6968,-0.5863,-4.0000
0.7041,-0.5863,-4.0000
0.7114,-0.5863,-4.0000
0.7187,-0.5863,-4.0000
0.7260,-0.5863,-4.0000
0.7333,-0.5863,-4.0000
0.7406,-0.5863,-4.0000
0.7479,-0.5863,-4.0000
0.7553,-0.5863,-4.0000
0.7626,-0.5863,-4.0000
0.7699,-0.5863,-4.0000
0.7772,-0.5863,-4.0000
0.7845,-0.5863,-4.0000
0.7918,-0.5863,-4.0000
0.7991,-0.5863,-4.0000
0.8064,-0.5863,-4.0000
0.8137,-0.5863,-3.9967
0.8210,-0.5863,-3.9578
0.8283,-0.5863,-3.9071
0.8356,-0.5863,-3.8531
0.8429,-0.5863,-3.7638
0.8502,-0.5863,-3.6369
0.8575,-0.5863,-3.4996
0.8648,-0.5863,-3.3742
0.8721,-0.5863,-3.2627
0.8795,-0.5863,-3.1546
0.8868,-0.5863,-3.0431
0.8941,-0.5863,-2.9358
0.9014,-0.5863,-2.8502
0.9087,-0.5863,-2.8025
0.9160,-0.5863,-2.8035
0.9233,-0.5863,-2.8591
0.9306,-0.5863,-2.9719
0.9379,-0.5863,-3.1434
0.9452,-0.5863,-3.3732
0.9525,-0.5863,-3.6574
0.9598,-0.5863,-3.9489
0.9671,-0.5863,-4.0000
0.9744,-0.5863,-4.0000
0.9817,-0.5863,-4.0000
0.9890,-0.5863,-4.0000
0.9963,-0.5863,-4.0000
1.0037,-0.5863,-4.0000
1.0110,-0.5863,-4.0000
1.0183,-0.5863,-4.0000
1.0256,-0.5863,-4.0000
1.0329,-0.5863,-4.0000
1.0402,-0.5863,-4.0000
1.0475,-0.5863,-4.0000
1.0548,-0.5863,-4.0000
1.0621,-0.5863,-4.0000
1.0694,-0.5863,-4.0000
1.0767,-0.5863,-4.0000
1.0840,-0.5863,-4.0000
1.0913,-0.5863,-4.0000
1.0986,-0.5863,-4.0000
1.1059,-0.5863,-4.0000
1.1132,-0.5863,-4.0000
1.1205,-0.5863,-4.0000
1.1279,-0.5863,-4.0000
1.1352,-0.5863,-4.0000
1.1425,-0.5863,-4.0000
1.1498,-0.5863,-4.0000
1.1571,-0.5863,-4.0000
1.1644,-0.5863,-4.0000
1.1717,-0.5863,-4.0000
1.1790,-0.5863,-4.0000
1.1863,-0.5863,-4.0000
1.1936,-0.5863,-4.0000
1.2009,-0.5863,-4.0000
1.2082,-0.5863,-4.0000
1.2155,-0.5863,-4.0000
1.2228,-0.5863,-4.0000
1.2301,-0.5863,-4.0000
1.2374,-0.5863,-4.0000
1.2447,-0.5863,-4.0000
1.2521,-0.5863,-4.0000
1.2594,-0.5863,-4.0000
1.2667,-0.5863,-4.0000
1.2740,-0.5863,-4.0000
1.2813,-0.5863,-4.0000
1.2886,-0.5863,-4.0000
1.2959,-0.5863,-4.0000
1.3032,-0.5863,-4.0000
1.3105,-0.5863,-4.0000
1.3178,-0.5863,-4.0000
1.3251,-0.5863,-4.0000
1.3324,-0.5863,-4.0000
1.3397,-0.5863,-4.0000
1.3470,-0.5863,-4.0000
1.3543,-0.5863,-4.0000
1.3616,-0.5863,-4.0000
1.3689,-0.5863,-4.0000
1.3763,-0.5863,-4.0000
1.3836,-0.5863,-4.0000
1.3909,-0.5863,-4.0000
1.3982,-0.5863,-4.0000
0.6018,-0.5753,-4.0000
0.6091,-0.5753,-4.0000
0.6164,-0.5753,-4.0000
0.6237,-0.5753,-4.0000
0.6311,-0.5753,-4.0000
0.6384,-0.5753,-4.0000
0.6457,-0.5753,-4.0000
0.6530,-0.5753,-4.0000
0.6603,-0.5753,-4.0000
0.6676,-0.5753,-4.0000
0.6749,-0.5753,-4.0000
0.6822,-0.5753,-4.0000
0.6895,-0.5753,-4.0000
0.6968,-0.5753,-4.0000
0.7041,-0.5753,-4.0000
0.7114,-0.5753,-4.0000
0.7187,-0.5753,-4.0000
0.7260,-0.5753,-4.0000
0.7333,-0.5753,-4.0000
0.7406,-0.5753,-4.0000
0.7479,-0.5753,-4.0000
0.7553,-0.5753,-4.0000
0.7626,-0.5753,-4.0000
0.7699,-0.5753,-4.0000
0.7772,-0.5753,-4.0000
0.7845,-0.5753,-4.0000
0.7918,-0.5753,-4.0000
0.7991,-0.5753,-4.0000
0.8064,-0.5753,-4.0000
0.8137,-0.5753,-4.0000
0.8210,-0.5753,-4.0000
0.8283,-0.5753,-3.9765
0.8356,-0.5753,-3.8806
0.8429,-0.5753,-3.7382
0.8502,-0.5753,-3.5723
0.8575,-0.5753,-3.4160
0.8648,-0.5753,-3.2860
0.8721,-0.5753,-3.1794
0.8795,-0.5753,-3.0825
0.8868,-0.5753,-2.9839
0.8941,-0.5753,-2.8870
0.9014,-0.5753,-2.8076
0.9087,-0.5753,-2.7628
0.9160,-0.5753,-2.7647
0.9233,-0.5753,-2.8198
0.9306,-0.5753,-2.9314
0.9379,-0.5753,-3.1008
0.9452,-0.5753,-3.3272
0.9525,-0.5753,-3.6048
0.9598,-0.5753,-3.9053
0.9671,-0.5753,-4.0000
0.9744,-0.5753,-4.0000
0.9817,-0.5753,-3.9997
0.9890,-0.5753,-3.9550
0.9963,-0.5753,-3.9022
1.0037,-0.5753,-3.9040
1.0110,-0.5753,-3.9604
1.0183,-0.5753,-4.0000
1.0256,-0.5753,-4.0000
1.0329,-0.5753,-4.0000
1.0402,-0.5753,-4.0000
1.0475,-0.5753,-4.0000
1.0548,-0.5753,-4.0000
1.0621,-0.5753,-4.0000
1.0694,-0.5753,-4.0000
1.0767,-0.5753,-4.0000
1.0840,-0.5753,-4.0000
1.0913,-0.5753,-4.0000
1.0986,-0.5753,-4.0000
1.1059,-0.5753,-4.0000
1.1132,-0.5753,-4.0000
1.1205,-0.5753,-4.0000
1.1279,-0.5753,-4.0000
1.1352,-0.5753,-4.0000
1.1425,-0.5753,-4.0000
1.1498,-0.5753,-4.0000
1.1571,-0.5753,-4.0000
1.1644,-0.5753,-4.0000
1.1717,-0.5753,-4.0000
1.1790,-0.5753,-4.0000
1.1863,-0.5753,-4.0000
1.1936,-0.5753,-4.0000
1.2009,-0.5753,-4.0000
1.2082,-0.5753,-4.0000
1.2155,-0.5753,-4.0000
1.2228,-0.5753,-4.0000
1.2301,-0.5753,-4.0000
1.2374,-0.5753,-4.0000
1.2447,-0.5753,-4.0000
1.2521,-0.5753,-4.0000
1.2594,-0.5753,-4.0000
1.2667,-0.5753,-4.0000
1.2740,-0.5753,-4.0000
1.2813,-0.5753,-4.0000
1.2886,-0.5753,-4.0000
1.2959,-0.5753,-4.0000
1.3032,-0.5753,-4.0000
1.3105,-0.5753,-4.0000
1.3178,-0.5753,-4.0000
1.3251,-0.5753,-4.0000
1.3324,-0.5753,-4.0000
1.3397,-0.5753,-4.0000
1.3470,-0.5753,-4.0000
1.3543,-0.5753,-4.0000
1.3616,-0.5753,-4.0000
1.3689,-0.5753,-4.0000
1.3763,-0.5753,-4.0000
1.3836,-0.5753,-4.0000
1.3909,-0.5753,-4.0000
1.3982,-0.5753,-4.0000
0.6018,-0.5644,-4.0000
0.6091,-0.5644,-4.0000
0.6164,-0.5644,-4.0000
0.6237,-0.5644,-4.0000
0.6311,-0.5644,-4.0000
0.6384,-0.5644,-4.0000
0.6457,-0.5644,-4.0000
0.6530,-0.5644,-4.0000
0.6603,-0.5644,-4.0000
0.6676,-0.5644,-4.0000
0.6749,-0.5644,-4.0000
0.6822,-0.5644,-4.0000
0.6895,-0.5644,-4.0000
0.6968,-0.5644,-4.0000
0.7041,-0.5644,-4.0000
0.7114,-0.5644,-4.0000
0.7187,-0.5644,-4.0000
0.7260,-0.5644,-4.0000
0.7333,-0.5644,-4.0000
0.7406,-0.5644,-4.0000
0.7479,-0.5644,-4.0000
0.7553,-0.5644,-4.0000
0.7626,-0.5644,-4.0000
0.7699,-0.5644,-4.0000
0.7772,-0.5644,-4.0000
0.7845,-0.5644,-4.0000
0.7918,-0.5644,-4.0000
0.7991,-0.5644,-4.0000
0.8064,-0.5644,-4.0000
0.8137,-0.5644,-4.0000
0.8210,-0.5644,-4.0000
0.8283,-0.5644,-3.9819
0.8356,-0.5644,-3.8640
0.8429,-0.5644,-3.6932
0.8502,-0.5644,-3.5083
0.8575,-0.5644,-3.3435
0.8648,-0.5644,-3.2125
0.8721,-0.5644,-3.1109
0.8795,-0.5644,-3.0236
0.8868,-0.5644,-2.9368
0.8941,-0.5644,-2.8500
0.9014,-0.5644,-2.7770
0.9087,-0.5644,-2.7353
0.9160,-0.5644,-2.7379
0.9233,-0.5644,-2.7924
0.9306,-0.5644,-2.9023
0.9379,-0.5644,-3.0688
0.9452,-0.5644,-3.2903
0.9525,-0.5644,-3.5586
0.9598,-0.5644,-3.8390
0.9671,-0.5644,-3.9954
0.9744,-0.5644,-3.9916
0.9817,-0.5644,-3.9070
0.9890,-0.5644,-3.7951
0.9963,-0.5644,-3.7332
1.0037,-0.5644,-3.7328
1.0110,-0.5644,-3.7967
1.0183,-0.5644,-3.9231
1.0256,-0.5644,-4.0000
1.0329,-0.5644,-4.0000
1.0402,-0.5644,-4.0000
1.0475,-0.5644,-4.0000
1.0548,-0.5644,-4.0000
1.0621,-0.5644,-4.0000
1.0694,-0.5644,-4.0000
1.0767,-0.5644,-4.0000
1.0840,-0.5644,-4.0000
1.0913,-0.5644,-4.0000
1.0986,-0.5644,-4.0000
1.1059,-0.5644,-4.0000
1.1132,-0.5644,-4.0000
1.1205,-0.5644,-4.0000
1.1279,-0.5644,-4.0000
1.1352,-0.5644,-4.0000
1.1425,-0.5644,-4.0000
1.1498,-0.5644,-4.0000
1.1571,-0.5644,-4.0000
1.1644,-0.5644,-4.0000
1.1717,-0.5644,-4.0000
1.1790,-0.5644,-4.0000
1.1863,-0.5644,-4.0000
1.1936,-0.5644,-4.0000
1.2009,-0.5644,-4.0000
1.2082,-0.5644,-4.0000
1.2155,-0.5644,-4.0000
1.2228,-0.5644,-4.0000
1.2301,-0.5644,-4.0000
1.2374,-0.5644,-4.0000
1.2447,-0.5644,-4.0000
1.2521,-0.5644,-4.0000
1.2594,-0.5644,-4.0000
1.2667,-0.5644,-4.0000
1.2740,-0.5644,-4.0000
1.2813,-0.5644,-4.0000
1.2886,-0.5644,-4.0000
1.2959,-0.5644,-4.0000
1.3032,-0.5644,-4.0000
1.3105,-0.5644,-4.0000
1.3178,-0.5644,-4.0000
1.3251,-0.5644,-4.0000
1.3324,-0.5644,-4.0000
1.3397,-0.5644,-4.0000
1.3470,-0.5644,-4.0000
1.3543,-0.5644,-4.0000
1.3616,-0.5644,-4.0000
1.3689,-0.5644,-4.0000
1.3763,-0.5644,-4.0000
1.3836,-0.5644,-4.0000
1.3909,-0.5644,-4.0000
1.3982,-0.5644,-4.0000
0.6018,-0.5534,-4.0000
0.6091,-0.5534,-4.0000
0.6164,-0.5534,-4.0000
0.6237,-0.5534,-4.0000
0.6311,-0.5534,-4.0000
0.6384,-0.5534,-4.0000
0.6457,-0.5534,-4.0000
0.6530,-0.5534,-4.0000
0.6603,-0.5534,-4.0000
0.6676,-0.5534,-4.0000
0.6749,-0.5534,-4.0000
0.6822,-0.5534,-4.0000
0.6895,-0.5534,-4.0000
0.6968,-0.5534,-4.0000
0.7041,-0.5534,-4.0000
0.7114,-0.5534,-4.0000
0.7187,-0.5534,-4.0000
0.7260,-0.5534,-4.0000
0.7333,-0.5534,-4.0000
0.7406,-0.5534,-4.0000
0.7479,-0.5534,-4.0000
0.7553,-0.5534,-4.0000
0.7626,-0.5534,-4.0000
0.7699,-0.5534,-4.0000
0.7772,-0.5534,-4.0000
0.7845,-0.5534,-4.0000
0.7918,-0.5534,-4.0000
0.7991,-0.5534,-4.0000
0.8064,-0.5534,-4.0000
0.8137,-0.5534,-4.0000
0.8210,-0.5534,-3.9927
0.8283,-0.5534,-3.9328
0.8356,-0.5534,-3.8113
0.8429,-0.5534,-3.6390
0.8502,-0.5534,-3.4515
0.8575,-0.5534,-3.2852
0.8648,-0.5534,-3.1550
0.8721,-0.5534,-3.0574
0.8795,-0.5534,-2.9779
0.8868,-0.5534,-2.9011
0.8941,-0.5534,-2.8233
0.9014,-0.5534,-2.7562
0.9087,-0.5534,-2.7172
0.9160,-0.5534,-2.7203
0.9233,-0.5534,-2.7736
0.9306,-0.5534,-2.8810
0.9379,-0.5534,-3.0432
0.9452,-0.5534,-3.2576
0.9525,-0.5534,-3.5130
0.9598,-0.5534,-3.7684
0.9671,-0.5534,-3.9192
0.9744,-0.5534,-3.8870
0.9817,-0.5534,-3.7618
0.9890,-0.5534,-3.6477
0.9963,-0.5534,-3.5841
1.0037,-0.5534,-3.5817
1.0110,-0.5534,-3.6433
1.0183,-0.5534,-3.7698
1.0256,-0.5534,-3.9487
1.0329,-0.5534,-4.0000
1.0402,-0.5534,-4.0000
1.0475,-0.5534,-4.0000
1.0548,-0.5534,-4.0000
1.0621,-0.5534,-4.0000
1.0694,-0.5534,-4.0000
1.0767,-0.5534,-4.0000
1.0840,-0.5534,-4.0000
1.0913,-0.5534,-4.0000
1.0986,-0.5534,-4.0000
1.1059,-0.5534,-4.0000
1.1132,-0.5534,-4.0000
1.1205,-0.5534,-4.0000
1.1279,-0.5534,-4.0000
1.1352,-0.5534,-4.0000
1.1425,-0.5534,-4.0000
1.1498,-0.5534,-4.0000
1.1571,-0.5534,-4.0000
1.1644,-0.5534,-4.0000
1.1717,-0.5534,-4.0000
1.1790,-0.5534,-4.0000
1.1863,-0.5534,-4.0000
1.1936,-0.5534,-4.0000
1.2009,-0.5534,-4.0000
1.2082,-0.5534,-4.0000
1.2155,-0.5534,-4.0000
1.2228,-0.5534,-4.0000
1.2301,-0.5534,-4.0000
1.2374,-0.5534,-4.0000
1.2447,-0.5534,-4.0000
1.2521,-0.5534,-4.0000
1.2594,-0.5534,-4.0000
1.2667,-0.5534,-4.0000
1.2740,-0.5534,-4.0000
1.2813,-0.5534,-4.0000
1.2886,-0.5534,-4.0000
1.2959,-0.5534,-4.0000
1.3032,-0.5534,-4.0000
1.3105,-0.5534,-4.0000
1.3178,-0.5534,-4.0000
1.3251,-0.5534,-4.0000
1.3324,-0.5534,-4.0000
1.3397,-0.5534,-4.0000
1.3470,-0.5534,-4.0000
1.3543,-0.5534,-4.0000
1.3616,-0.5534,-4.0000
1.3689,-0.5534,-4.0000
1.3763,-0.5534,-4.0000
1.3836,-0.5534,-4.0000
1.3909,-0.5534,-4.0000
1.3982,-0.5534,-4.0000
0.6018,-0.5425,-4.0000
0.6091,-0.5425,-4.0000
0.6164,-0.5425,-4.0000
0.6237,-0.5425,-4.0000
0.6311,-0.5425,-4.0000
0.6384,-0.5425,-4.0000
0.6457,-0.5425,-4.0000
0.6530,-0.5425,-4.0000
0.6603,-0.5425,-4.0000
0.6676,-0.5425,-4.0000
0.6749,-0.5425,-4.0000
0.6822,-0.5425,-4.0000
0.6895,-0.5425,-4.0000
0.6968,-0.5425,-4.0000
0.7041,-0.5425,-4.0000
0.7114,-0.5425,-4.0000
0.7187,-0.5425,-4.0000
0.7260,-0.5425,-4.0000
0.7333,-0.5425,-4.0000
0.7406,-0.5425,-4.0000
0.7479,-0.5425,-4.0000
0.7553,-0.5425,-4.0000
0.7626,-0.5425,-4.0000
0.7699,-0.5425,-4.0000
0.7772,-0.5425,-4.0000
0.7845,-0.5425,-4.0000
0.7918,-0.5425,-4.0000
0.7991,-0.5425,-4.0000
0.8064,-0.5425,-3.9997
0.8137,-0.5425,-3.9551
0.8210,-0.5425,-3.8915
0.8283,-0.5425,-3.8318
0.8356,-0.5425,-3.7352
0.8429,-0.5425,-3.5824
0.8502,-0.5425,-3.4045
0.8575,-0.5425,-3.2419
0.8648,-0.5425,-3.1138
0.8721,-0.5425,-3.0193
0.8795,-0.5425,-2.9453
0.8868,-0.5425,-2.8759
0.8941,-0.5425,-2.8051
0.9014,-0.5425,-2.7426
0.9087,-0.5425,-2.7055
0.9160,-0.5425,-2.7082
0.9233,-0.5425,-2.7595
0.9306,-0.5425,-2.8631
0.9379,-0.5425,-3.0192
0.9452,-0.5425,-3.2236
0.9525,-0.5425,-3.4619
0.9598,-0.5425,-3.6895
0.9671,-0.5425,-3.8082
0.9744,-0.5425,-3.7608
0.9817,-0.5425,-3.6338
0.9890,-0.5425,-3.5195
0.9963,-0.5425,-3.4547
1.0037,-0.5425,-3.4504
1.0110,-0.5425,-3.5099
1.0183,-0.5425,-3.6342
1.0256,-0.5425,-3.8235
1.0329,-0.5425,-3.9950
1.0402,-0.5425,-4.0000
1.0475,-0.5425,-4.0000
1.0548,-0.5425,-4.0000
1.0621,-0.5425,-4.0000
1.0694,-0.5425,-4.0000
1.0767,-0.5425,-4.0000
1.0840,-0.5425,-4.0000
1.0913,-0.5425,-4.0000
1.0986,-0.5425,-4.0000
1.1059,-0.5425,-4.0000
1.1132,-0.5425,-4.0000
1.1205,-0.5425,-4.0000
1.1279,-0.5425,-4.0000
1.1352,-0.5425,-4.0000
1.1425,-0.5425,-4.0000
1.1498,-0.5425,-4.0000
1.1571,-0.5425,-4.0000
1.1644,-0.5425,-4.0000
1.1717,-0.5425,-4.0000
1.1790,-0.5425,-4.0000
1.1863,-0.5425,-4.0000
1.1936,-0.5425,-4.0000
1.2009,-0.5425,-4.0000
1.2082,-0.5425,-4.0000
1.2155,-0.5425,-4.0000
1.2228,-0.5425,-4.0000
1.2301,-0.5425,-4.0000
1.2374,-0.5425,-4.0000
1.2447,-0.5425,-4.0000
1.2521,-0.5425,-4.0000
1.2594,-0.5425,-4.0000
1.2667,-0.5425,-4.0000
1.2740,-0.5425,-4.0000
1.2813,-0.5425,-4.0000
1.2886,-0.5425,-4.0000
1.2959,-0.5425,-4.0000
1.3032,-0.5425,-4.0000
1.3105,-0.5425,-4.0000
1.3178,-0.5425,-4.0000
1.3251,-0.5425,-4.0000
1.3324,-0.5425,-4.0000
1.3397,-0.5425,-4.0000
1.3470,-0.5425,-4.0000
1.3543,-0.5425,-4.0000
1.3616,-0.5425,-4.0000
1.3689,-0.5425,-4.0000
1.3763,-0.5425,-4.0000
1.3836,-0.5425,-4.0000
1.3909,-0.5425,-4.0000
1.3982,-0.5425,-4.0000
0.6018,-0.5315,-4.0000
0.6091,-0.5315,-4.0000
0.6164,-0.5315,-4.0000
0.6237,-0.5315,-4.0000
0.6311,-0.5315,-4.0000
0.6384,-0.5315,-4.0000
0.6457,-0.5315,-4.0000
0.6530,-0.5315,-4.0000
0.6603,-0.5315,-4.0000
0.6676,-0.5315,-4.0000
0.6749,-0.5315,-4.0000
0.6822,-0.5315,-4.0000
0.6895,-0.5315,-4.0000
0.6968,-0.5315,-4.0000
0.7041,-0.5315,-4.0000
0.7114,-0.5315,-4.0000
0.7187,-0.5315,-4.0000
0.7260,-0.5315,-4.0000
0.7333,-0.5315,-4.0000
0.7406,-0.5315,-4.0000
0.7479,-0.5315,-4.0000
0.7553,-0.5315,-4.0000
0.7626,-0.5315,-4.0000
0.7699,-0.5315,-4.0000
0.7772,-0.5315,-4.0000
0.7845,-0.5315,-4.0000
0.7918,-0.5315,-4.0000
0.7991,-0.5315,-3.9967
0.8064,-0.5315,-3.9111
0.8137,-0.5315,-3.8072
0.8210,-0.5315,-3.7483
0.8283,-0.5315,-3.7090
0.8356,-0.5315,-3.6455
0.8429,-0.5315,-3.5257
0.8502,-0.5315,-3.3677
0.8575,-0.5315,-3.2136
0.8648,-0.5315,-3.0887
0.8721,-0.5315,-2.9965
0.8795,-0.5315,-2.9256
0.8868,-0.5315,-2.8603
0.8941,-0.5315,-2.7936
0.9014,-0.5315,-2.7336
0.9087,-0.5315,-2.6969
0.9160,-0.5315,-2.6982
0.9233,-0.5315,-2.7461
0.9306,-0.5315,-2.8443
0.9379,-0.5315,-2.9917
0.9452,-0.5315,-3.1827
0.9525,-0.5315,-3.4004
0.9598,-0.5315,-3.6001
0.9671,-0.5315,-3.6963
0.9744,-0.5315,-3.6456
0.9817,-0.5315,-3.5226
0.9890,-0.5315,-3.4102
0.9963,-0.5315,-3.3450
1.0037,-0.5315,-3.3392
1.0110,-0.5315,-3.3966
1.0183,-0.5315,-3.5186
1.0256,-0.5315,-3.7056
1.0329,-0.5315,-3.9426
1.0402,-0.5315,-4.0000
1.0475,-0.5315,-4.0000
1.0548,-0.5315,-4.0000
1.0621,-0.5315,-4.0000
1.0694,-0.5315,-4.0000
1.0767,-0.5315,-4.0000
1.0840,-0.5315,-4.0000
1.0913,-0.5315,-4.0000
1.0986,-0.5315,-4.0000
1.1059,-0.5315,-4.0000
1.1132,-0.5315,-4.0000
1.1205,-0.5315,-4.0000
1.1279,-0.5315,-4.0000
1.1352,-0.5315,-4.0000
1.1425,-0.5315,-4.0000
1.1498,-0.5315,-4.0000
1.1571,-0.5315,-4.0000
1.1644,-0.5315,-4.0000
1.1717,-0.5315,-4.0000
1.1790,-0.5315,-4.0000
1.1863,-0.5315,-4.0000
1.1936,-0.5315,-4.0000
1.2009,-0.5315,-4.0000
1.2082,-0.5315,-4.0000
1.2155,-0.5315,-4.0000
1.2228,-0.5315,-4.0000
1.2301,-0.5315,-4.0000
1.2374,-0.5315,-4.0000
1.2447,-0.5315,-4.0000
1.2521,-0.5315,-4.0000
1.2594,-0.5315,-4.0000
1.2667,-0.5315,-4.0000
1.2740,-0.5315,-4.0000
1.2813,-0.5315,-4.0000
1.2886,-0.5315,-4.0000
1.2959,-0.5315,-4.0000
1.3032,-0.5315,-4.0000
1.3105,-0.5315,-4.0000
1.3178,-0.5315,-4.0000
1.3251,-0.5315,-4.0000
1.3324,-0.5315,-4.0000
1.3397,-0.5315,-4.0000
1.3470,-0.5315,-4.0000
1.3543,-0.5315,-4.0000
1.3616,-0.5315,-4.0000
1.3689,-0.5315,-4.0000
1.3763,-0.5315,-4.0000
1.3836,-0.5315,-4.0000
1.3909,-0.5315,-4.0000
1.3982,-0.5315,-4.0000
0.6018,-0.5205,-4.0000
0.6091,-0.5205,-4.0000
0.6164,-0.5205,-4.0000
0.6237,-0.5205,-4.0000
0.6311,-0.5205,-4.0000
0.6384,-0.5205,-4.0000
0.6457,-0.5205,-4.0000
0.6530,-0.5205,-4.0000
0.6603,-0.5205,-4.0000
0.6676,-0.5205,-4.0000
0.6749,-0.5205,-4.0000
0.6822,-0.5205,-4.0000
0.6895,-0.5205,-4.0000
0.6968,-0.5205,-4.0000
0.7041,-0.5205,-4.0000
0.7114,-0.5205,-4.0000
0.7187,-0.5205,-4.0000
0.7260,-0.5205,-4.0000
0.7333,-0.5205,-4.0000
0.7406,-0.5205,-4.0000
0.7479,-0.5205,-4.0000
0.7553,-0.5205,-4.0000
0.7626,-0.5205,-4.0000
0.7699,-0.5205,-4.0000
0.7772,-0.5205,-4.0000
0.7845,-0.5205,-4.0000
0.7918,-0.5205,-4.0000
0.7991,-0.5205,-3.9141
0.8064,-0.5205,-3.7592
0.8137,-0.5205,-3.6572
0.8210,-0.5205,-3.6040
0.8283,-0.5205,-3.5806
0.8356,-0.5205,-3.5489
0.8429,-0.5205,-3.4683
0.8502,-0.5205,-3.3388
0.8575,-0.5205,-3.1986
0.8648,-0.5205,-3.0790
0.8721,-0.5205,-2.9885
0.8795,-0.5205,-2.9183
0.8868,-0.5205,-2.8538
0.8941,-0.5205,-2.7875
0.9014,-0.5205,-2.7272
0.9087,-0.5205,-2.6889
0.9160,-0.5205,-2.6871
0.9233,-0.5205,-2.7301
0.9306,-0.5205,-2.8209
0.9379,-0.5205,-2.9573
0.9452,-0.5205,-3.1318
0.9525,-0.5205,-3.3266
0.9598,-0.5205,-3.5010
0.9671,-0.5205,-3.5848
0.9744,-0.5205,-3.5411
0.9817,-0.5205,-3.4277
0.9890,-0.5205,-3.3195
0.9963,-0.5205,-3.2548
1.0037,-0.5205,-3.2477
1.0110,-0.5205,-3.3032
1.0183,-0.5205,-3.4231
1.0256,-0.5205,-3.6078
1.0329,-0.5205,-3.8578
1.0402,-0.5205,-4.0000
1.0475,-0.5205,-4.0000
1.0548,-0.5205,-4.0000
1.0621,-0.5205,-4.0000
1.0694,-0.5205,-4.0000
1.0767,-0.5205,-4.0000
1.0840,-0.5205,-4.0000
1.0913,-0.5205,-4.0000
1.0986,-0.5205,-4.0000
1.1059,-0.5205,-4.0000
1.1132,-0.5205,-4.0000
1.1205,-0.5205,-4.0000
1.1279,-0.5205,-4.0000
1.1352,-0.5205,-4.0000
1.1425,-0.5205,-4.0000
1.1498,-0.5205,-4.0000
1.1571,-0.5205,-4.0000
1.1644,-0.5205,-4.0000
1.1717,-0.5205,-4.0000
1.1790,-0.5205,-4.0000
1.1863,-0.5205,-4.0000
1.1936,-0.5205,-4.0000
1.2009,-0.5205,-4.0000
1.2082,-0.5205,-4.0000
1.2155,-0.5205,-4.0000
1.2228,-0.5205,-4.0000
1.2301,-0.5205,-4.0000
1.2374,-0.5205,-4.0000
1.2447,-0.5205,-4.0000
1.2521,-0.5205,-4.0000
1.2594,-0.5205,-4.0000
1.2667,-0.5205,-4.0000
1.2740,-0.5205,-4.0000
1.2813,-0.5205,-4.0000
1.2886,-0.5205,-4.0000
1.2959,-0.5205,-4.0000
1.3032,-0.5205,-4.0000
1.3105,-0.5205,-4.0000
1.3178,-0.5205,-4.0000
1.3251,-0.5205,-4.0000
1.3324,-0.5205,-4.0000
1.3397,-0.5205,-4.0000
1.3470,-0.5205,-4.0000
1.3543,-0.5205,-4.0000
1.3616,-0.5205,-4.0000
1.3689,-0.5205,-4.0000
1.3763,-0.5205,-4.0000
1.3836,-0.5205,-4.0000
1.3909,-0.5205,-4.0000
1.3982,-0.5205,-4.0000
0.6018,-0.5096,-4.0000
0.6091,-0.5096,-4.0000
0.6164,-0.5096,-4.0000
0.6237,-0.5096,-4.0000
0.6311,-0.5096,-4.0000
0.6384,-0.5096,-4.0000
0.6457,-0.5096,-4.0000
0.6530,-0.5096,-4.0000
0.6603,-0.5096,-4.0000
0.6676,-0.5096,-4.0000
0.6749,-0.5096,-4.0000
0.6822,-0.5096,-4.0000
0.6895,-0.5096,-4.0000
0.6968,-0.5096,-4.0000
0.7041,-0.5096,-4.0000
0.7114,-0.5096,-4.0000
0.7187,-0.5096,-4.0000
0.7260,-0.5096,-4.0000
0.7333,-0.5096,-4.0000
0.7406,-0.5096,-4.0000
0.7479,-0.5096,-4.0000
0.7553,-0.5096,-4.0000
0.7626,-0.5096,-4.0000
0.7699,-0.5096,-4.0000
0.7772,-0.5096,-4.0000
0.7845,-0.5096,-4.0000
0.7918,-0.5096,-3.9527
0.7991,-0.5096,-3.7727
0.8064,-0.5096,-3.6200
0.8137,-0.5096,-3.5188
0.8210,-0.5096,-3.4684
0.8283,-0.5096,-3.4555
0.8356,-0.5096,-3.4493
0.8429,-0.5096,-3.4078
0.8502,-0.5096,-3.3138
0.8575,-0.5096,-3.1941
0.8648,-0.5096,-3.0830
0.8721,-0.5096,-2.9944
0.8795,-0.5096,-2.9230
0.8868,-0.5096,-2.8557
0.8941,-0.5096,-2.7863
0.9014,-0.5096,-2.7225
0.9087,-0.5096,-2.6803
0.9160,-0.5096,-2.6736
0.9233,-0.5096,-2.7101
0.9306,-0.5096,-2.7916
0.9379,-0.5096,-2.9148
0.9452,-0.5096,-3.0710
0.9525,-0.5096,-3.2426
0.9598,-0.5096,-3.3957
0.9671,-0.5096,-3.4753
0.9744,-0.5096,-3.4465
0.9817,-0.5096,-3.3480
0.9890,-0.5096,-3.2468
0.9963,-0.5096,-3.1838
1.0037,-0.5096,-3.1760
1.0110,-0.5096,-3.2298
1.0183,-0.5096,-3.3476
1.0256,-0.5096,-3.5301
1.0329,-0.5096,-3.7777
1.0402,-0.5096,-3.9986
1.0475,-0.5096,-4.0000
1.0548,-0.5096,-4.0000
1.0621,-0.5096,-4.0000
1.0694,-0.5096,-4.0000
1.0767,-0.5096,-4.0000
1.0840,-0.5096,-4.0000
1.0913,-0.5096,-4.0000
1.0986,-0.5096,-4.0000
1.1059,-0.5096,-4.0000
1.1132,-0.5096,-4.0000
1.1205,-0.5096,-4.0000
1.1279,-0.5096,-4.0000
1.1352,-0.5096,-4.0000
1.1425,-0.5096,-4.0000
1.1498,-0.5096,-4.0000
1.1571,-0.5096,-4.0000
1.1644,-0.5096,-4.0000
1.1717,-0.5096,-4.0000
1.1790,-0.5096,-4.0000
1.1863,-0.5096,-4.0000
1.1936,-0.5096,-4.0000
1.2009,-0.5096,-4.0000
1.2082,-0.5096,-4.0000
1.2155,-0.5096,-4.0000
1.2228,-0.5096,-4.0000
1.2301,-0.5096,-4.0000
1.2374,-0.5096,-4.0000
1.2447,-0.5096,-4.0000
1.2521,-0.5096,-4.0000
1.2594,-0.5096,-4.0000
1.2667,-0.5096,-4.0000
1.2740,-0.5096,-4.0000
1.2813,-0.5096,-4.0000
1.2886,-0.5096,-4.0000
1.2959,-0.5096,-4.0000
1.3032,-0.5096,-4.0000
1.3105,-0.5096,-4.0000
1.3178,-0.5096,-4.0000
1.3251,-0.5096,-4.0000
1.3324,-0.5096,-4.0000
1.3397,-0.5096,-4.0000
1.3470,-0.5096,-4.0000
1.3543,-0.5096,-4.0000
1.3616,-0.5096,-4.0000
1.3689,-0.5096,-4.0000
1.3763,-0.5096,-4.0000
1.3836,-0.5096,-4.0000
1.3909,-0.5096,-4.0000
1.3982,-0.5096,-4.0000
0.6018,-0.4986,-4.0000
0.6091,-0.4986,-4.0000
0.6164,-0.4986,-4.0000
0.6237,-0.4986,-4.0000
0.6311,-0.4986,-4.0000
0.6384,-0.4986,-4.0000
0.6457,-0.4986,-4.0000
0.6530,-0.4986,-4.0000
0.6603,-0.4986,-4.0000
0.6676,-0.4986,-4.0000
0.6749,-0.4986,-4.0000
0.6822,-0.4986,-4.0000
0.6895,-0.4986,-4.0000
0.6968,-0.4986,-4.0000
0.7041,-0.4986,-4.0000
0.7114,-0.4986,-4.0000
0.7187,-0.4986,-4.0000
0.7260,-0.4986,-4.0000
0.7333,-0.4986,-4.0000
0.7406,-0.4986,-4.0000
0.7479,-0.4986,-4.0000
0.7553,-0.4986,-4.0000
0.7626,-0.4986,-4.0000
0.7699,-0.4986,-4.0000
0.7772,-0.4986,-4.0000
0.7845,-0.4986,-3.9813
0.7918,-0.4986,-3.8263
0.7991,-0.4986,-3.6452
0.8064,-0.4986,-3.4961
0.8137,-0.4986,-3.3954
0.8210,-0.4986,-3.3457
0.8283,-0.4986,-3.3383
0.8356,-0.4986,-3.3497
0.8429,-0.4986,-3.3421
0.8502,-0.4986,-3.2871
0.8575,-0.4986,-3.1951
0.8648,-0.4986,-3.0975
0.8721,-0.4986,-3.0126
0.8795,-0.4986,-2.9388
0.8868,-0.4986,-2.8659
0.8941,-0.4986,-2.7897
0.9014,-0.4986,-2.7195
0.9087,-0.4986,-2.6713
0.9160,-0.4986,-2.6581
0.9233,-0.4986,-2.6866
0.9306,-0.4986,-2.7575
0.9379,-0.4986,-2.8662
0.9452,-0.4986,-3.0034
0.9525,-0.4986,-3.1531
0.9598,-0.4986,-3.2891
0.9671,-0.4986,-3.3697
0.9744,-0.4986,-3.3607
0.9817,-0.4986,-3.2822
0.9890,-0.4986,-3.1914
0.9963,-0.4986,-3.1317
1.0037,-0.4986,-3.1239
1.0110,-0.4986,-3.1763
1.0183,-0.4986,-3.2921
1.0256,-0.4986,-3.4724
1.0329,-0.4986,-3.7177
1.0402,-0.4986,-3.9744
1.0475,-0.4986,-4.0000
1.0548,-0.4986,-4.0000
1.0621,-0.4986,-4.0000
1.0694,-0.4986,-4.0000
1.0767,-0.4986,-4.0000
1.0840,-0.4986,-4.0000
1.0913,-0.4986,-4.0000
1.0986,-0.4986,-4.0000
1.1059,-0.4986,-4.0000
1.1132,-0.4986,-4.0000
1.1205,-0.4986,-4.0000
1.1279,-0.4986,-4.0000
1.1352,-0.4986,-4.0000
1.1425,-0.4986,-4.0000
1.1498,-0.4986,-4.0000
1.1571,-0.4986,-4.0000
1.1644,-0.4986,-4.0000
1.1717,-0.4986,-4.0000
1.1790,-0.4986,-4.0000
1.1863,-0.4986,-4.0000
1.1936,-0.4986,-4.0000
1.2009,-0.4986,-4.0000
1.2082,-0.4986,-4.0000
1.2155,-0.4986,-4.0000
1.2228,-0.4986,-4.0000
1.2301,-0.4986,-4.0000
1.2374,-0.4986,-4.0000
1.2447,-0.4986,-4.0000
1.2521,-0.4986,-4.0000
1.2594,-0.4986,-4.0000
1.2667,-0.4986,-4.0000
1.2740,-0.4986,-4.0000
1.2813,-0.4986,-4.0000
1.2886,-0.4986,-4.0000
1.2959,-0.4986,-4.0000
1.3032,-0.4986,-4.0000
1.3105,-0.4986,-4.0000
1.3178,-0.4986,-4.0000
1.3251,-0.4986,-4.0000
1.3324,-0.4986,-4.0000
1.3397,-0.4986,-4.0000
1.3470,-0.4986,-4.0000
1.3543,-0.4986,-4.0000
1.3616,-0.4986,-4.0000
1.3689,-0.4986,-4.0000
1.3763,-0.4986,-4.0000
1.3836,-0.4986,-4.0000
1.3909,-0.4986,-4.0000
1.3982,-0.4986,-4.0000
0.6018,-0.4877,-4.0000
0.6091,-0.4877,-4.0000
0.6164,-0.4877,-4.0000
0.6237,-0.4877,-4.0000
0.6311,-0.4877,-4.0000
0.6384,-0.4877,-4.0000
0.6457,-0.4877,-4.0000
0.6530,-0.4877,-4.0000
0.6603,-0.4877,-4.0000
0.6676,-0.4877,-4.0000
0.6749,-0.4877,-4.0000
0.6822,-0.4877,-4.0000
0.6895,-0.4877,-4.0000
0.6968,-0.4877,-4.0000
0.7041,-0.4877,-4.0000
0.7114,-0.4877,-4.0000
0.7187,-0.4877,-4.0000
0.7260,-0.4877,-4.0000
0.7333,-0.4877,-4.0000
0.7406,-0.4877,-4.0000
0.7479,-0.4877,-4.0000
0.7553,-0.4877,-4.0000
0.7626,-0.4877,-4.0000
0.7699,-0.4877,-3.9852
0.7772,-0.4877,-3.9459
0.7845,-0.4877,-3.8475
0.7918,-0.4877,-3.6974
0.7991,-0.4877,-3.5313
0.8064,-0.4877,-3.3874
0.8137,-0.4877,-3.2872
0.8210,-0.4877,-3.2368
0.8283,-0.4877,-3.2309
0.8356,-0.4877,-3.2521
0.8429,-0.4877,-3.2698
0.8502,-0.4877,-3.2524
0.8575,-0.4877,-3.1945
0.8648,-0.4877,-3.1174
0.8721,-0.4877,-3.0399
0.8795,-0.4877,-2.9643
0.8868,-0.4877,-2.8839
0.8941,-0.4877,-2.7985
0.9014,-0.4877,-2.7198
0.9087,-0.4877,-2.6639
0.9160,-0.4877,-2.6430
0.9233,-0.4877,-2.6625
0.9306,-0.4877,-2.7218
0.9379,-0.4877,-2.8156
0.9452,-0.4877,-2.9341
0.9525,-0.4877,-3.0639
0.9598,-0.4877,-3.1858
0.9671,-0.4877,-3.2695
0.9744,-0.4877,-3.2827
0.9817,-0.4877,-3.2285
0.9890,-0.4877,-3.1520
0.9963,-0.4877,-3.0978
1.0037,-0.4877,-3.0911
1.0110,-0.4877,-3.1426
1.0183,-0.4877,-3.2565
1.0256,-0.4877,-3.4347
1.0329,-0.4877,-3.6778
1.0402,-0.4877,-3.9518
1.0475,-0.4877,-4.0000
1.0548,-0.4877,-4.0000
1.0621,-0.4877,-4.0000
1.0694,-0.4877,-4.0000
1.0767,-0.4877,-4.0000
1.0840,-0.4877,-4.0000
1.0913,-0.4877,-4.0000
1.0986,-0.4877,-4.0000
1.1059,-0.4877,-4.0000
1.1132,-0.4877,-4.0000
1.1205,-0.4877,-4.0000
1.1279,-0.4877,-4.0000
1.1352,-0.4877,-4.0000
1.1425,-0.4877,-4.0000
1.1498,-0.4877,-4.0000
1.1571,-0.4877,-4.0000
1.1644,-0.4877,-4.0000
1.1717,-0.4877,-4.0000
1.1790,-0.4877,-4.0000
1.1863,-0.4877,-4.0000
1.1936,-0.4877,-4.0000
1.2009,-0.4877,-4.0000
1.2082,-0.4877,-4.0000
1.2155,-0.4877,-4.0000
1.2228,-0.4877,-4.0000
1.2301,-0.4877,-4.0000
1.2374,-0.4877,-4.0000
1.2447,-0.4877,-4.0000
1.2521,-0.4877,-4.0000
1.2594,-0.4877,-4.0000
1.2667,-0.4877,-4.0000
1.2740,-0.4877,-4.0000
1.2813,-0.4877,-4.0000
1.2886,-0.4877,-4.0000
1.2959,-0.4877,-4.0000
1.3032,-0.4877,-4.0000
1.3105,-0.4877,-4.0000
1.3178,-0.4877,-4.0000
1.3251,-0.4877,-4.0000
1.3324,-0.4877,-4.0000
1.3397,-0.4877,-4.0000
1.3470,-0.4877,-4.0000
1.3543,-0.4877,-4.0000
1.3616,-0.4877,-4.0000
1.3689,-0.4877,-4.0000
1.3763,-0.4877,-4.0000
1.3836,-0.4877,-4.0000
1.3909,-0.4877,-4.0000
1.3982,-0.4877,-4.0000
0.6018,-0.4767,-4.0000
0.6091,-0.4767,-4.0000
0.6164,-0.4767,-4.0000
0.6237,-0.4767,-4.0000
0.6311,-0.4767,-4.0000
0.6384,-0.4767,-4.0000
0.6457,-0.4767,-4.0000
0.6530,-0.4767,-4.0000
0.6603,-0.4767,-4.0000
0.6676,-0.4767,-4.0000
0.6749,-0.4767,-4.0000
0.6822,-0.4767,-4.0000
0.6895,-0.4767,-4.0000
0.6968,-0.4767,-4.0000
0.7041,-0.4767,-4.0000
0.7114,-0.4767,-4.0000
0.7187,-0.4767,-4.0000
0.7260,-0.4767,-4.0000
0.7333,-0.4767,-4.0000
0.7406,-0.4767,-4.0000
0.7479,-0.4767,-4.0000
0.7553,-0.4767,-3.9767
0.7626,-0.4767,-3.8880
0.7699,-0.4767,-3.8191
0.7772,-0.4767,-3.7687
0.7845,-0.4767,-3.6964
0.7918,-0.4767,-3.5768
0.7991,-0.4767,-3.4292
0.8064,-0.4767,-3.2928
0.8137,-0.4767,-3.1938
0.8210,-0.4767,-3.1416
0.8283,-0.4767,-3.1340
0.8356,-0.4767,-3.1582
0.8429,-0.4767,-3.1910
0.8502,-0.4767,-3.2045
0.8575,-0.4767,-3.1835
0.8648,-0.4767,-3.1349
0.8721,-0.4767,-3.0717
0.8795,-0.4767,-2.9973
0.8868,-0.4767,-2.9096
0.8941,-0.4767,-2.8138
0.9014,-0.4767,-2.7253
0.9087,-0.4767,-2.6608
0.9160,-0.4767,-2.6315
0.9233,-0.4767,-2.6413
0.9306,-0.4767,-2.6887
0.9379,-0.4767,-2.7675
0.9452,-0.4767,-2.8682
0.9525,-0.4767,-2.9800
0.9598,-0.4767,-3.0897
0.9671,-0.4767,-3.1765
0.9744,-0.4767,-3.2115
0.9817,-0.4767,-3.1850
0.9890,-0.4767,-3.1271
0.9963,-0.4767,-3.0814
1.0037,-0.4767,-3.0772
1.0110,-0.4767,-3.1284
1.0183,-0.4767,-3.2409
1.0256,-0.4767,-3.4170
1.0329,-0.4767,-3.6579
1.0402,-0.4767,-3.9397
1.0475,-0.4767,-4.0000
1.0548,-0.4767,-4.0000
1.0621,-0.4767,-4.0000
1.0694,-0.4767,-4.0000
1.0767,-0.4767,-4.0000
1.0840,-0.4767,-4.0000
1.0913,-0.4767,-4.0000
1.0986,-0.4767,-4.0000
1.1059,-0.4767,-4.0000
1.1132,-0.4767,-4.0000
1.1205,-0.4767,-4.0000
1.1279,-0.4767,-4.0000
1.1352,-0.4767,-4.0000
1.1425,-0.4767,-4.0000
1.1498,-0.4767,-4.0000
1.1571,-0.4767,-4.0000
1.1644,-0.4767,-4.0000
1.1717,-0.4767,-4.0000
1.1790,-0.4767,-4.0000
1.1863,-0.4767,-4.0000
1.1936,-0.4767,-4.0000
1.2009,-0.4767,-4.0000
1.2082,-0.4767,-4.0000
1.2155,-0.4767,-4.0000
1.2228,-0.4767,-4.0000
1.2301,-0.4767,-4.0000
1.2374,-0.4767,-4.0000
1.2447,-0.4767,-4.0000
1.2521,-0.4767,-4.0000
1.2594,-0.4767,-4.0000
1.2667,-0.4767,-4.0000
1.2740,-0.4767,-4.0000
1.2813,-0.4767,-4.0000
1.2886,-0.4767,-4.0000
1.2959,-0.4767,-4.0000
1.3032,-0.4767,-4.0000
1.3105,-0.4767,-4.0000
1.3178,-0.4767,-4.0000
1.3251,-0.4767,-4.0000
1.3324,-0.4767,-4.0000
1.3397,-0.4767,-4.0000
1.3470,-0.4767,-4.0000
1.3543,-0.4767,-4.0000
1.3616,-0.4767,-4.0000
1.3689,-0.4767,-4.0000
1.3763,-0.4767,-4.0000
1.3836,-0.4767,-4.0000
1.3909,-0.4767,-4.0000
1.3982,-0.4767,-4.0000
0.6018,-0.4658,-4.0000
0.6091,-0.4658,-4.0000
0.6164,-0.4658,-4.0000
0.6237,-0.4658,-4.0000
0.6311,-0.4658,-4.0000
0.6384,-0.4658,-4.0000
0.6457,-0.4658,-4.0000
0.6530,-0.4658,-4.0000
0.6603,-0.4658,-4.0000
0.6676,-0.4658,-4.0000
0.6749,-0.4658,-4.0000
0.6822,-0.4658,-4.0000
0.6895,-0.4658,-4.0000
0.6968,-0.4658,-4.0000
0.7041,-0.4658,-4.0000
0.7114,-0.4658,-4.0000
0.7187,-0.4658,-4.0000
0.7260,-0.4658,-4.0000
0.7333,-0.4658,-4.0000
0.7406,-0.4658,-4.0000
0.7479,-0.4658,-3.9651
0.7553,-0.4658,-3.8109
0.7626,-0.4658,-3.6974
0.7699,-0.4658,-3.6333
0.7772,-0.4658,-3.5970
0.7845,-0.4658,-3.5511
0.7918,-0.4658,-3.4625
0.7991,-0.4658,-3.3368
0.8064,-0.4658,-3.2105
0.8137,-0.4658,-3.1136
0.8210,-0.4658,-3.0591
0.8283,-0.4658,-3.0472
0.8356,-0.4658,-3.0689
0.8429,-0.4658,-3.1073
0.8502,-0.4658,-3.1414
0.8575,-0.4658,-3.1543
0.8648,-0.4658,-3.1405
0.8721,-0.4658,-3.1008
0.8795,-0.4658,-3.0342
0.8868,-0.4658,-2.9421
0.8941,-0.4658,-2.8368
0.9014,-0.4658,-2.7384
0.9087,-0.4658,-2.6650
0.9160,-0.4658,-2.6269
0.9233,-0.4658,-2.6268
0.9306,-0.4658,-2.6621
0.9379,-0.4658,-2.7261
0.9452,-0.4658,-2.8100
0.9525,-0.4658,-2.9052
0.9598,-0.4658,-3.0037
0.9671,-0.4658,-3.0920
0.9744,-0.4658,-3.1466
0.9817,-0.4658,-3.1494
0.9890,-0.4658,-3.1148
0.9963,-0.4658,-3.0813
1.0037,-0.4658,-3.0816
1.0110,-0.4658,-3.1335
1.0183,-0.4658,-3.2449
1.0256,-0.4658,-3.4193
1.0329,-0.4658,-3.6580
1.0402,-0.4658,-3.9387
1.0475,-0.4658,-4.0000
1.0548,-0.4658,-4.0000
1.0621,-0.4658,-4.0000
1.0694,-0.4658,-4.0000
1.0767,-0.4658,-4.0000
1.0840,-0.4658,-4.0000
1.0913,-0.4658,-4.0000
1.0986,-0.4658,-4.0000
1.1059,-0.4658,-4.0000
1.1132,-0.4658,-4.0000
1.1205,-0.4658,-4.0000
1.1279,-0.4658,-4.0000
1.1352,-0.4658,-4.0000
1.1425,-0.4658,-4.0000
1.1498,-0.4658,-4.0000
1.1571,-0.4658,-4.0000
1.1644,-0.4658,-4.0000
1.1717,-0.4658,-4.0000
1.1790,-0.4658,-4.0000
1.1863,-0.4658,-4.0000
1.1936,-0.4658,-4.0000
1.2009,-0.4658,-4.0000
1.2082,-0.4658,-4.0000
1.2155,-0.4658,-4.0000
1.2228,-0.4658,-4.0000
1.2301,-0.4658,-4.0000
1.2374,-0.4658,-4.0000
1.2447,-0.4658,-4.0000
1.2521,-0.4658,-4.0000
1.2594,-0.4658,-4.0000
1.2667,-0.4658,-4.0000
1.2740,-0.4658,-4.0000
1.2813,-0.4658,-4.0000
1.2886,-0.4658,-4.0000
1.2959,-0.4658,-4.0000
1.3032,-0.4658,-4.0000
1.3105,-0.4658,-4.0000
1.3178,-0.4658,-4.0000
1.3251,-0.4658,-4.0000
1.3324,-0.4658,-4.0000
1.3397,-0.4658,-4.0000
1.3470,-0.4658,-4.0000
1.3543,-0.4658,-4.0000
1.3616,-0.4658,-4.0000
1.3689,-0.4658,-4.0000
1.3763,-0.4658,-4.0000
1.3836,-0.4658,-4.0000
1.3909,-0.4658,-4.0000
1.3982,-0.4658,-4.0000
0.6018,-0.4548,-4.0000
0.6091,-0.4548,-4.0000
0.6164,-0.4548,-4.0000
0.6237,-0.4548,-4.0000
0.6311,-0.4548,-4.0000
0.6384,-0.4548,-4.0000
0.6457,-0.4548,-4.0000
0.6530,-0.4548,-4.0000
0.6603,-0.4548,-4.0000
0.6676,-0.4548,-4.0000
0.6749,-0.4548,-4.0000
0.6822,-0.4548,-4.0000
0.6895,-0.4548,-4.0000
0.6968,-0.4548,-4.0000
0.7041,-0.4548,-4.0000
0.7114,-0.4548,-4.0000
0.7187,-0.4548,-4.0000
0.7260,-0.4548,-4.0000
0.7333,-0.4548,-4.0000
0.7406,-0.4548,-3.9865
0.7479,-0.4548,-3.8124
0.7553,-0.4548,-3.6386
0.7626,-0.4548,-3.5249
0.7699,-0.4548,-3.4636
0.7772,-0.4548,-3.4371
0.7845,-0.4548,-3.4127
0.7918,-0.4548,-3.3532
0.7991,-0.4548,-3.2517
0.8064,-0.4548,-3.1380
0.8137,-0.4548,-3.0445
0.8210,-0.4548,-2.9876
0.8283,-0.4548,-2.9698
0.8356,-0.4548,-2.9847
0.8429,-0.4548,-3.0210
0.8502,-0.4548,-3.0648
0.8575,-0.4548,-3.1034
0.8648,-0.4548,-3.1254
0.8721,-0.4548,-3.1184
0.8795,-0.4548,-3.0701
0.8868,-0.4548,-2.9804
0.8941,-0.4548,-2.8684
0.9014,-0.4548,-2.7613
0.9087,-0.4548,-2.6792
0.9160,-0.4548,-2.6322
0.9233,-0.4548,-2.6220
0.9306,-0.4548,-2.6452
0.9379,-0.4548,-2.6947
0.9452,-0.4548,-2.7625
0.9525,-0.4548,-2.8421
0.9598,-0.4548,-2.9295
0.9671,-0.4548,-3.0173
0.9744,-0.4548,-3.0879
0.9817,-0.4548,-3.1197
0.9890,-0.4548,-3.1125
0.9963,-0.4548,-3.0958
1.0037,-0.4548,-3.1035
1.0110,-0.4548,-3.1575
1.0183,-0.4548,-3.2685
1.0256,-0.4548,-3.4414
1.0329,-0.4548,-3.6782
1.0402,-0.4548,-3.9491
1.0475,-0.4548,-4.0000
1.0548,-0.4548,-4.0000
1.0621,-0.4548,-4.0000
1.0694,-0.4548,-4.0000
1.0767,-0.4548,-4.0000
1.0840,-0.4548,-4.0000
1.0913,-0.4548,-4.0000
1.0986,-0.4548,-4.0000
1.1059,-0.4548,-4.0000
1.1132,-0.4548,-4.0000
1.1205,-0.4548,-4.0000
1.1279,-0.4548,-4.0000
1.1352,-0.4548,-4.0000
1.1425,-0.4548,-4.0000
1.1498,-0.4548,-4.0000
1.1571,-0.4548,-4.0000
1.1644,-0.4548,-4.0000
1.1717,-0.4548,-4.0000
1.1790,-0.4548,-4.0000
1.1863,-0.4548,-4.0000
1.1936,-0.4548,-4.0000
1.2009,-0.4548,-4.0000
1.2082,-0.4548,-4.0000
1.2155,-0.4548,-4.0000
1.2228,-0.4548,-4.0000
1.2301,-0.4548,-4.0000
1.2374,-0.4548,-4.0000
1.2447,-0.4548,-4.0000
1.2521,-0.4548,-4.0000
1.2594,-0.4548,-4.0000
1.2667,-0.4548,-4.0000
1.2740,-0.4548,-4.0000
1.2813,-0.4548,-4.0000
1.2886,-0.4548,-4.0000
1.2959,-0.4548,-4.0000
1.3032,-0.4548,-4.0000
1.3105,-0.4548,-4.0000
1.3178,-0.4548,-4.0000
1.3251,-0.4548,-4.0000
1.3324,-0.4548,-4.0000
1.3397,-0.4548,-4.0000
1.3470,-0.4548,-4.0000
1.3543,-0.4548,-4.0000
1.3616,-0.4548,-4.0000
1.3689,-0.4548,-4.0000
1.3763,-0.4548,-4.0000
1.3836,-0.4548,-4.0000
1.3909,-0.4548,-4.0000
1.3982,-0.4548,-4.0000
0.6018,-0.4438,-4.0000
0.6091,-0.4438,-4.0000
0.6164,-0.4438,-4.0000
0.6237,-0.4438,-4.0000
0.6311,-0.4438,-4.0000
0.6384,-0.4438,-4.0000
0.6457,-0.4438,-4.0000
0.6530,-0.4438,-4.0000
0.6603,-0.4438,-4.0000
0.6676,-0.4438,-4.0000
0.6749,-0.4438,-4.0000
0.6822,-0.4438,-4.0000
0.6895,-0.4438,-4.0000
0.6968,-0.4438,-4.0000
0.7041,-0.4438,-4.0000
0.7114,-0.4438,-4.0000
0.7187,-0.4438,-4.0000
0.7260,-0.4438,-4.0000
0.7333,-0.4438,-4.0000
0.7406,-0.4438,-3.8968
0.7479,-0.4438,-3.6602
0.7553,-0.4438,-3.4850
0.7626,-0.4438,-3.3705
0.7699,-0.4438,-3.3105
0.7772,-0.4438,-3.2906
0.7845,-0.4438,-3.2823
0.7918,-0.4438,-3.2484
0.7991,-0.4438,-3.1715
0.8064,-0.4438,-3.0726
0.8137,-0.4438,-2.9840
0.8210,-0.4438,-2.9250
0.8283,-0.4438,-2.9001
0.8356,-0.4438,-2.9058
0.8429,-0.4438,-2.9346
0.8502,-0.4438,-2.9793
0.8575,-0.4438,-3.0331
0.8648,-0.4438,-3.0854
0.8721,-0.4438,-3.1163
0.8795,-0.4438,-3.0987
0.8868,-0.4438,-3.0220
0.8941,-0.4438,-2.9092
0.9014,-0.4438,-2.7956
0.9087,-0.4438,-2.7056
0.9160,-0.4438,-2.6497
0.9233,-0.4438,-2.6294
0.9306,-0.4438,-2.6404
0.9379,-0.4438,-2.6756
0.9452,-0.4438,-2.7277
0.9525,-0.4438,-2.7924
0.9598,-0.4438,-2.8686
0.9671,-0.4438,-2.9537
0.9744,-0.4438,-3.0360
0.9817,-0.4438,-3.0943
0.9890,-0.4438,-3.1176
0.9963,-0.4438,-3.1227
1.0037,-0.4438,-3.1415
1.0110,-0.4438,-3.1997
1.0183,-0.4438,-3.3114
1.0256,-0.4438,-3.4833
1.0329,-0.4438,-3.7182
1.0402,-0.4438,-3.9700
1.0475,-0.4438,-4.0000
1.0548,-0.4438,-4.0000
1.0621,-0.4438,-4.0000
1.0694,-0.4438,-4.0000
1.0767,-0.4438,-4.0000
1.0840,-0.4438,-4.0000
1.0913,-0.4438,-4.0000
1.0986,-0.4438,-4.0000
1.1059,-0.4438,-4.0000
1.1132,-0.4438,-4.0000
1.1205,-0.4438,-4.0000
1.1279,-0.4438,-4.0000
1.1352,-0.4438,-4.0000
1.1425,-0.4438,-4.0000
1.1498,-0.4438,-4.0000
1.1571,-0.4438,-4.0000
1.1644,-0.4438,-4.0000
1.1717,-0.4438,-4.0000
1.1790,-0.4438,-4.0000
1.1863,-0.4438,-4.0000
1.1936,-0.4438,-4.0000
1.2009,-0.4438,-4.0000
1.2082,-0.4438,-4.0000
1.2155,-0.4438,-4.0000
1.2228,-0.4438,-4.0000
1.2301,-0.4438,-4.0000
1.2374,-0.4438,-4.0000
1.2447,-0.4438,-4.0000
1.2521,-0.4438,-4.0000
1.2594,-0.4438,-4.0000
1.2667,-0.4438,-4.0000
1.2740,-0.4438,-4.0000
1.2813,-0.4438,-4.0000
1.2886,-0.4438,-4.0000
1.2959,-0.4438,-4.0000
1.3032,-0.4438,-4.0000
1.3105,-0.4438,-4.0000
1.3178,-0.4438,-4.0000
1.3251,-0.4438,-4.0000
1.3324,-0.4438,-4.0000
1.3397,-0.4438,-4.0000
1.3470,-0.4438,-4.0000
1.3543,-0.4438,-4.0000
1.3616,-0.4438,-4.0000
1.3689,-0.4438,-4.0000
1.3763,-0.4438,-4.0000
1.3836,-0.4438,-4.0000
1.3909,-0.4438,-4.0000
1.3982,-0.4438,-4.0000
0.6018,-0.4329,-4.0000
0.6091,-0.4329,-4.0000
0.6164,-0.4329,-4.0000
0.6237,-0.4329,-4.0000
0.6311,-0.4329,-4.0000
0.6384,-0.4329,-4.0000
0.6457,-0.4329,-4.0000
0.6530,-0.4329,-4.0000
0.6603,-0.4329,-4.0000
0.6676,-0.4329,-4.0000
0.6749,-0.4329,-4.0000
0.6822,-0.4329,-4.0000
0.6895,-0.4329,-4.0000
0.6968,-0.4329,-4.0000
0.7041,-0.4329,-4.0000
0.7114,-0.4329,-4.0000
0.7187,-0.4329,-4.0000
0.7260,-0.4329,-4.0000
0.7333,-0.4329,-3.9907
0.7406,-0.4329,-3.7662
0.7479,-0.4329,-3.5264
0.7553,-0.4329,-3.3498
0.7626,-0.4329,-3.2343
0.7699,-0.4329,-3.1745
0.7772,-0.4329,-3.1584
0.7845,-0.4329,-3.1615
0.7918,-0.4329,-3.1482
0.7991,-0.4329,-3.0944
0.8064,-0.4329,-3.0116
0.8137,-0.4329,-2.9294
0.8210,-0.4329,-2.8689
0.8283,-0.4329,-2.8369
0.8356,-0.4329,-2.8320
0.8429,-0.4329,-2.8507
0.8502,-0.4329,-2.8907
0.8575,-0.4329,-2.9505
0.8648,-0.4329,-3.0238
0.8721,-0.4329,-3.0906
0.8795,-0.4329,-3.1133
0.8868,-0.4329,-3.0636
0.8941,-0.4329,-2.9587
0.9014,-0.4329,-2.8423
0.9087,-0.4329,-2.7456
0.9160,-0.4329,-2.6811
0.9233,-0.4329,-2.6505
0.9306,-0.4329,-2.6493
0.9379,-0.4329,-2.6702
0.9452,-0.4329,-2.7070
0.9525,-0.4329,-2.7569
0.9598,-0.4329,-2.8217
0.9671,-0.4329,-2.9021
0.9744,-0.4329,-2.9916
0.9817,-0.4329,-3.0726
0.9890,-0.4329,-3.1273
0.9963,-0.4329,-3.1592
1.0037,-0.4329,-3.1939
1.0110,-0.4329,-3.2592
1.0183,-0.4329,-3.3730
1.0256,-0.4329,-3.5446
1.0329,-0.4329,-3.7781
1.0402,-0.4329,-3.9958
1.0475,-0.4329,-4.0000
1.0548,-0.4329,-4.0000
1.0621,-0.4329,-4.0000
1.0694,-0.4329,-4.0000
1.0767,-0.4329,-4.0000
1.0840,-0.4329,-4.0000
1.0913,-0.4329,-4.0000
1.0986,-0.4329,-4.0000
1.1059,-0.4329,-4.0000
1.1132,-0.4329,-4.0000
1.1205,-0.4329,-4.0000
1.1279,-0.4329,-4.0000
1.1352,-0.4329,-4.0000
1.1425,-0.4329,-4.0000
1.1498,-0.4329,-4.0000
1.1571,-0.4329,-4.0000
1.1644,-0.4329,-4.0000
1.1717,-0.4329,-4.0000
1.1790,-0.4329,-4.0000
1.1863,-0.4329,-4.0000
1.1936,-0.4329,-4.0000
1.2009,-0.4329,-4.0000
1.2082,-0.4329,-4.0000
1.2155,-0.4329,-4.0000
1.2228,-0.4329,-4.0000
1.2301,-0.4329,-4.0000
1.2374,-0.4329,-4.0000
1.2447,-0.4329,-4.0000
1.2521,-0.4329,-4.0000
1.2594,-0.4329,-4.0000
1.2667,-0.4329,-4.0000
1.2740,-0.4329,-4.0000
1.2813,-0.4329,-4.0000
1.2886,-0.4329,-4.0000
1.2959,-0.4329,-4.0000
1.3032,-0.4329,-4.0000
1.3105,-0.4329,-4.0000
1.3178,-0.4329,-4.0000
1.3251,-0.4329,-4.0000
1.3324,-0.4329,-4.0000
1.3397,-0.4329,-4.0000
1.3470,-0.4329,-4.0000
1.3543,-0.4329,-4.0000
1.3616,-0.4329,-4.0000
1.3689,-0.4329,-4.0000
1.3763,-0.4329,-4.0000
1.3836,-0.4329,-4.0000
1.3909,-0.4329,-4.0000
1.3982,-0.4329,-4.0000
0.6018,-0.4219,-4.0000
0.6091,-0.4219,-4.0000
0.6164,-0.4219,-4.0000
0.6237,-0.4219,-4.0000
0.6311,-0.4219,-4.0000
0.6384,-0.4219,-4.0000
0.6457,-0.4219,-4.0000
0.6530,-0.4219,-4.0000
0.6603,-0.4219,-4.0000
0.6676,-0.4219,-4.0000
0.6749,-0.4219,-4.0000
0.6822,-0.4219,-4.0000
0.6895,-0.4219,-4.0000
0.6968,-0.4219,-4.0000
0.7041,-0.4219,-4.0000
0.7114,-0.4219,-4.0000
0.7187,-0.4219,-4.0000
0.7260,-0.4219,-4.0000
0.7333,-0.4219,-3.9357
0.7406,-0.4219,-3.6517
0.7479,-0.4219,-3.4107
0.7553,-0.4219,-3.2328
0.7626,-0.4219,-3.1160
0.7699,-0.4219,-3.0558
0.7772,-0.4219,-3.0416
0.7845,-0.4219,-3.0519
0.7918,-0.4219,-3.0538
0.7991,-0.4219,-3.0197
0.8064,-0.4219,-2.9527
0.8137,-0.4219,-2.8781
0.8210,-0.4219,-2.8172
0.8283,-0.4219,-2.7787
0.8356,-0.4219,-2.7636
0.8429,-0.4219,-2.7715
0.8502,-0.4219,-2.8041
0.8575,-0.4219,-2.8639
0.8648,-0.4219,-2.9488
0.8721,-0.4219,-3.0435
0.8795,-0.4219,-3.1094
0.8868,-0.4219,-3.1001
0.8941,-0.4219,-3.0152
0.9014,-0.4219,-2.9016
0.9087,-0.4219,-2.8000
0.9160,-0.4219,-2.7274
0.9233,-0.4219,-2.6865
0.9306,-0.4219,-2.6728
0.9379,-0.4219,-2.6795
0.9452,-0.4219,-2.7010
0.9525,-0.4219,-2.7364
0.9598,-0.4219,-2.7893
0.9671,-0.4219,-2.8634
0.9744,-0.4219,-2.9562
0.9817,-0.4219,-3.0546
0.9890,-0.4219,-3.1393
0.9963,-0.4219,-3.2021
1.0037,-0.4219,-3.2583
1.0110,-0.4219,-3.3346
1.0183,-0.4219,-3.4528
1.0256,-0.4219,-3.6251
1.0329,-0.4219,-3.8577
1.0402,-0.4219,-4.0000
1.0475,-0.4219,-4.0000
1.0548,-0.4219,-4.0000
1.0621,-0.4219,-4.0000
1.0694,-0.4219,-4.0000
1.0767,-0.4219,-4.0000
1.0840,-0.4219,-4.0000
1.0913,-0.4219,-4.0000
1.0986,-0.4219,-4.0000
1.1059,-0.4219,-4.0000
1.1132,-0.4219,-4.0000
1.1205,-0.4219,-4.0000
1.1279,-0.4219,-4.0000
1.1352,-0.4219,-4.0000
1.1425,-0.4219,-4.0000
1.1498,-0.4219,-4.0000
1.1571,-0.4219,-4.0000
1.1644,-0.4219,-4.0000
1.1717,-0.4219,-4.0000
1.1790,-0.4219,-4.0000
1.1863,-0.4219,-4.0000
1.1936,-0.4219,-4.0000
1.2009,-0.4219,-4.0000
1.2082,-0.4219,-4.0000
1.2155,-0.4219,-4.0000
1.2228,-0.4219,-4.0000
1.2301,-0.4219,-4.0000
1.2374,-0.4219,-4.0000
1.2447,-0.4219,-4.0000
1.2521,-0.4219,-4.0000
1.2594,-0.4219,-4.0000
1.2667,-0.4219,-4.0000
1.2740,-0.4219,-4.0000
1.2813,-0.4219,-4.0000
1.2886,-0.4219,-4.0000
1.2959,-0.4219,-4.0000
1.3032,-0.4219,-4.0000
1.3105,-0.4219,-4.0000
1.3178,-0.4219,-4.0000
1.3251,-0.4219,-4.0000
1.3324,-0.4219,-4.0000
1.3397,-0.4219,-4.0000
1.3470,-0.4219,-4.0000
1.3543,-0.4219,-4.0000
1.3616,-0.4219,-4.0000
1.3689,-0.4219,-4.0000
1.3763,-0.4219,-4.0000
1.3836,-0.4219,-4.0000
1.3909,-0.4219,-4.0000
1.3982,-0.4219,-4.0000
0.6018,-0.4110,-4.0000
0.6091,-0.4110,-4.0000
0.6164,-0.4110,-4.0000
0.6237,-0.4110,-4.0000
0.6311,-0.4110,-4.0000
0.6384,-0.4110,-4.0000
0.6457,-0.4110,-4.0000
0.6530,-0.4110,-4.0000
0.6603,-0.4110,-4.0000
0.6676,-0.4110,-4.0000
0.6749,-0.4110,-4.0000
0.6822,-0.4110,-4.0000
0.6895,-0.4110,-4.0000
0.6968,-0.4110,-4.0000
0.7041,-0.4110,-4.0000
0.7114,-0.4110,-4.0000
0.7187,-0.4110,-4.0000
0.7260,-0.4110,-4.0000
0.7333,-0.4110,-3.8592
0.7406,-0.4110,-3.5542
0.7479,-0.4110,-3.3124
0.7553,-0.4110,-3.1334
0.7626,-0.4110,-3.0155
0.7699,-0.4110,-2.9544
0.7772,-0.4110,-2.9406
0.7845,-0.4110,-2.9547
0.7918,-0.4110,-2.9665
0.7991,-0.4110,-2.9475
0.8064,-0.4110,-2.8945
0.8137,-0.4110,-2.8280
0.8210,-0.4110,-2.7681
0.8283,-0.4110,-2.7246
0.8356,-0.4110,-2.7007
0.8429,-0.4110,-2.6989
0.8502,-0.4110,-2.7236
0.8575,-0.4110,-2.7801
0.8648,-0.4110,-2.8696
0.8721,-0.4110,-2.9825
0.8795,-0.4110,-3.0863
0.8868,-0.4110,-3.1260
0.8941,-0.4110,-3.0750
0.9014,-0.4110,-2.9725
0.9087,-0.4110,-2.8691
0.9160,-0.4110,-2.7891
0.9233,-0.4110,-2.7379
0.9306,-0.4110,-2.7116
0.9379,-0.4110,-2.7038
0.9452,-0.4110,-2.7101
0.9525,-0.4110,-2.7310
0.9598,-0.4110,-2.7718
0.9671,-0.4110,-2.8382
0.9744,-0.4110,-2.9310
0.9817,-0.4110,-3.0418
0.9890,-0.4110,-3.1527
0.9963,-0.4110,-3.2483
1.0037,-0.4110,-3.3315
1.0110,-0.4110,-3.4240
1.0183,-0.4110,-3.5495
1.0256,-0.4110,-3.7242
1.0329,-0.4110,-3.9445
1.0402,-0.4110,-4.0000
1.0475,-0.4110,-4.0000
1.0548,-0.4110,-4.0000
1.0621,-0.4110,-4.0000
1.0694,-0.4110,-4.0000
1.0767,-0.4110,-4.0000
1.0840,-0.4110,-4.0000
1.0913,-0.4110,-4.0000
1.0986,-0.4110,-4.0000
1.1059,-0.4110,-4.0000
1.1132,-0.4110,-4.0000
1.1205,-0.4110,-4.0000
1.1279,-0.4110,-4.0000
1.1352,-0.4110,-4.0000
1.1425,-0.4110,-4.0000
1.1498,-0.4110,-4.0000
1.1571,-0.4110,-4.0000
1.1644,-0.4110,-4.0000
1.1717,-0.4110,-4.0000
1.1790,-0.4110,-4.0000
1.1863,-0.4110,-4.0000
1.1936,-0.4110,-4.0000
1.2009,-0.4110,-4.0000
1.2082,-0.4110,-4.0000
1.2155,-0.4110,-4.0000
1.2228,-0.4110,-4.0000
1.2301,-0.4110,-4.0000
1.2374,-0.4110,-4.0000
1.2447,-0.4110,-4.0000
1.2521,-0.4110,-4.0000
1.2594,-0.4110,-4.0000
1.2667,-0.4110,-4.0000
1.2740,-0.4110,-4.0000
1.2813,-0.4110,-4.0000
1.2886,-0.4110,-4.0000
1.2959,-0.4110,-4.0000
1.3032,-0.4110,-4.0000
1.3105,-0.4110,-4.0000
1.3178,-0.4110,-4.0000
1.3251,-0.4110,-4.0000
1.3324,-0.4110,-4.0000
1.3397,-0.4110,-4.0000
1.3470,-0.4110,-4.0000
1.3543,-0.4110,-4.0000
1.3616,-0.4110,-4.0000
1.3689,-0.4110,-4.0000
1.3763,-0.4110,-4.0000
1.3836,-0.4110,-4.0000
1.3909,-0.4110,-4.0000
1.3982,-0.4110,-4.0000
0.6018,-0.4000,-4.0000
0.6091,-0.4000,-4.0000
0.6164,-0.4000,-4.0000
0.6237,-0.4000,-4.0000
0.6311,-0.4000,-4.0000
0.6384,-0.4000,-4.0000
0.6457,-0.4000,-4.0000
0.6530,-0.4000,-4.0000
0.6603,-0.4000,-4.0000
0.6676,-0.4000,-4.0000
0.6749,-0.4000,-4.0000
0.6822,-0.4000,-4.0000
0.6895,-0.4000,-4.0000
0.6968,-0.4000,-4.0000
0.7041,-0.4000,-4.0000
0.7114,-0.4000,-4.0000
0.7187,-0.4000,-4.0000
0.7260,-0.4000,-4.0000
0.7333,-0.4000,-3.7774
0.7406,-0.4000,-3.4728
0.7479,-0.4000,-3.2308
0.7553,-0.4000,-3.0511
0.7626,-0.4000,-2.9322
0.7699,-0.4000,-2.8699
0.7772,-0.4000,-2.8553
0.7845,-0.4000,-2.8706
0.7918,-0.4000,-2.8876
0.7991,-0.4000,-2.8786
0.8064,-0.4000,-2.8368
0.8137,-0.4000,-2.7781
0.8210,-0.4000,-2.7206
0.8283,-0.4000,-2.6742
0.8356,-0.4000,-2.6438
0.8429,-0.4000,-2.6342
0.8502,-0.4000,-2.6519
0.8575,-0.4000,-2.7038
0.8648,-0.4000,-2.7935
0.8721,-0.4000,-2.9159
0.8795,-0.4000,-3.0477
0.8868,-0.4000,-3.1365
0.8941,-0.4000,-3.1324
0.9014,-0.4000,-3.0523
0.9087,-0.4000,-2.9519
0.9160,-0.4000,-2.8662
0.9233,-0.4000,-2.8049
0.9306,-0.4000,-2.7659
0.9379,-0.4000,-2.7435
0.9452,-0.4000,-2.7345
0.9525,-0.4000,-2.7409
0.9598,-0.4000,-2.7694
0.9671,-0.4000,-2.8272
0.9744,-0.4000,-2.9175
0.9817,-0.4000,-3.0357
0.9890,-0.4000,-3.1677
0.9963,-0.4000,-3.2952
1.0037,-0.4000,-3.4100
1.0110,-0.4000,-3.5245
1.0183,-0.4000,-3.6617
1.0256,-0.4000,-3.8412
1.0329,-0.4000,-3.9956
1.0402,-0.4000,-4.0000
1.0475,-0.4000,-4.0000
1.0548,-0.4000,-4.0000
1.0621,-0.4000,-4.0000
1.0694,-0.4000,-4.0000
1.0767,-0.4000,-4.0000
1.0840,-0.4000,-4.0000
1.0913,-0.4000,-4.0000
1.0986,-0.4000,-4.0000
1.1059,-0.4000,-4.0000
1.1132,-0.4000,-4.0000
1.1205,-0.4000,-4.0000
1.1279,-0.4000,-4.0000
1.1352,-0.4000,-4.0000
1.1425,-0.4000,-4.0000
1.1498,-0.4000,-4.0000
1.1571,-0.4000,-4.0000
1.1644,-0.4000,-4.0000
1.1717,-0.4000,-4.0000
1.1790,-0.4000,-4.0000
1.1863,-0.4000,-4.0000
1.1936,-0.4000,-4.0000
1.2009,-0.4000,-4.0000
1.2082,-0.4000,-4.0000
1.2155,-0.4000,-4.0000
1.2228,-0.4000,-4.0000
1.2301,-0.4000,-4.0000
1.2374,-0.4000,-4.0000
1.2447,-0.4000,-4.0000
1.2521,-0.4000,-4.0000
1.2594,-0.4000,-4.0000
1.2667,-0.4000,-4.0000
1.2740,-0.4000,-4.0000
1.2813,-0.4000,-4.0000
1.2886,-0.4000,-4.0000
1.2959,-0.4000,-4.0000
1.3032,-0.4000,-4.0000
1.3105,-0.4000,-4.0000
1.3178,-0.4000,-4.0000
1.3251,-0.4000,-4.0000
1.3324,-0.4000,-4.0000
1.3397,-0.4000,-4.0000
1.3470,-0.4000,-4.0000
1.3543,-0.4000,-4.0000
1.3616,-0.4000,-4.0000
1.3689,-0.4000,-4.0000
1.3763,-0.4000,-4.0000
1.3836,-0.4000,-4.0000
1.3909,-0.4000,-4.0000
1.3982,-0.4000,-4.0000
0.6018,-0.3890,-4.0000
0.6091,-0.3890,-4.0000
0.6164,-0.3890,-4.0000
0.6237,-0.3890,-4.0000
0.6311,-0.3890,-4.0000
0.6384,-0.3890,-4.0000
0.6457,-0.3890,-4.0000
0.6530,-0.3890,-4.0000
0.6603,-0.3890,-4.0000
0.6676,-0.3890,-4.0000
0.6749,-0.3890,-4.0000
0.6822,-0.3890,-4.0000
0.6895,-0.3890,-4.0000
0.6968,-0.3890,-4.0000
0.7041,-0.3890,-4.0000
0.7114,-0.3890,-4.0000
0.7187,-0.3890,-4.0000
0.7260,-0.3890,-3.9918
0.7333,-0.3890,-3.7092
0.7406,-0.3890,-3.4062
0.7479,-0.3890,-3.1648
0.7553,-0.3890,-2.9850
0.7626,-0.3890,-2.8653
0.7699,-0.3890,-2.8018
0.7772,-0.3890,-2.7857
0.7845,-0.3890,-2.8001
0.7918,-0.3890,-2.8184
0.7991,-0.3890,-2.8145
0.8064,-0.3890,-2.7803
0.8137,-0.3890,-2.7284
0.8210,-0.3890,-2.6744
0.8283,-0.3890,-2.6276
0.8356,-0.3890,-2.5935
0.8429,-0.3890,-2.5785
0.8502,-0.3890,-2.5906
0.8575,-0.3890,-2.6379
0.8648,-0.3890,-2.7250
0.8721,-0.3890,-2.8506
0.8795,-0.3890,-2.9994
0.8868,-0.3890,-3.1293
0.8941,-0.3890,-3.1798
0.9014,-0.3890,-3.1358
0.9087,-0.3890,-3.0464
0.9160,-0.3890,-2.9578
0.9233,-0.3890,-2.8872
0.9306,-0.3890,-2.8356
0.9379,-0.3890,-2.7985
0.9452,-0.3890,-2.7742
0.9525,-0.3890,-2.7661
0.9598,-0.3890,-2.7823
0.9671,-0.3890,-2.8310
0.9744,-0.3890,-2.9169
0.9817,-0.3890,-3.0386
0.9890,-0.3890,-3.1860
0.9963,-0.3890,-3.3417
1.0037,-0.3890,-3.4903
1.0110,-0.3890,-3.6328
1.0183,-0.3890,-3.7872
1.0256,-0.3890,-3.9602
1.0329,-0.3890,-4.0000
1.0402,-0.3890,-4.0000
1.0475,-0.3890,-4.0000
1.0548,-0.3890,-4.0000
1.0621,-0.3890,-4.0000
1.0694,-0.3890,-4.0000
1.0767,-0.3890,-4.0000
1.0840,-0.3890,-4.0000
1.0913,-0.3890,-4.0000
1.0986,-0.3890,-4.0000
1.1059,-0.3890,-4.0000
1.1132,-0.3890,-4.0000
1.1205,-0.3890,-4.0000
1.1279,-0.3890,-4.0000
1.1352,-0.3890,-4.0000
1.1425,-0.3890,-4.0000
1.1498,-0.3890,-4.0000
1.1571,-0.3890,-4.0000
1.1644,-0.3890,-4.0000
1.1717,-0.3890,-4.0000
1.1790,-0.3890,-4.0000
1.1863,-0.3890,-4.0000
1.1936,-0.3890,-4.0000
1.2009,-0.3890,-4.0000
1.2082,-0.3890,-4.0000
1.2155,-0.3890,-4.0000
1.2228,-0.3890,-4.0000
1.2301,-0.3890,-4.0000
1.2374,-0.3890,-4.0000
1.2447,-0.3890,-4.0000
1.2521,-0.3890,-4.0000
1.2594,-0.3890,-4.0000
1.2667,-0.3890,-4.0000
1.2740,-0.3890,-4.0000
1.2813,-0.3890,-4.0000
1.2886,-0.3890,-4.0000
1.2959,-0.3890,-4.0000
1.3032,-0.3890,-4.0000
1.3105,-0.3890,-4.0000
1.3178,-0.3890,-4.0000
1.3251,-0.3890,-4.0000
1.3324,-0.3890,-4.0000
1.3397,-0.3890,-4.0000
1.3470,-0.3890,-4.0000
1.3543,-0.3890,-4.0000
1.3616,-0.3890,-4.0000
1.3689,-0.3890,-4.0000
1.3763,-0.3890,-4.0000
1.3836,-0.3890,-4.0000
1.3909,-0.3890,-4.0000
1.3982,-0.3890,-4.0000
0.6018,-0.3781,-4.0000
0.6091,-0.3781,-4.0000
0.6164,-0.3781,-4.0000
0.6237,-0.3781,-4.0000
0.6311,-0.3781,-4.0000
0.6384,-0.3781,-4.0000
0.6457,-0.3781,-4.0000
0.6530,-0.3781,-4.0000
0.6603,-0.3781,-4.0000
0.6676,-0.3781,-4.0000
0.6749,-0.3781,-4.0000
0.6822,-0.3781,-4.0000
0.6895,-0.3781,-4.0000
0.6968,-0.3781,-4.0000
0.7041,-0.3781,-4.0000
0.7114,-0.3781,-4.0000
0.7187,-0.3781,-4.0000
0.7260,-0.3781,-3.9598
0.7333,-0.3781,-3.6525
0.7406,-0.3781,-3.3528
0.7479,-0.3781,-3.1130
0.7553,-0.3781,-2.9337
0.7626,-0.3781,-2.8137
0.7699,-0.3781,-2.7491
0.7772,-0.3781,-2.7310
0.7845,-0.3781,-2.7428
0.7918,-0.3781,-2.7594
0.7991,-0.3781,-2.7564
0.8064,-0.3781,-2.7263
0.8137,-0.3781,-2.6797
0.8210,-0.3781,-2.6300
0.8283,-0.3781,-2.5849
0.8356,-0.3781,-2.5500
0.8429,-0.3781,-2.5322
0.8502,-0.3781,-2.5404
0.8575,-0.3781,-2.5833
0.8648,-0.3781,-2.6666
0.8721,-0.3781,-2.7908
0.8795,-0.3781,-2.9469
0.8868,-0.3781,-3.1050
0.8941,-0.3781,-3.2084
0.9014,-0.3781,-3.2140
0.9087,-0.3781,-3.1476
0.9160,-0.3781,-3.0616
0.9233,-0.3781,-2.9838
0.9306,-0.3781,-2.9201
0.9379,-0.3781,-2.8685
0.9452,-0.3781,-2.8290
0.9525,-0.3781,-2.8067
0.9598,-0.3781,-2.8106
0.9671,-0.3781,-2.8499
0.9744,-0.3781,-2.9303
0.9817,-0.3781,-3.0524
0.9890,-0.3781,-3.2099
0.9963,-0.3781,-3.3885
1.0037,-0.3781,-3.5701
1.0110,-0.3781,-3.7453
1.0183,-0.3781,-3.9209
1.0256,-0.3781,-4.0000
1.0329,-0.3781,-4.0000
1.0402,-0.3781,-4.0000
1.0475,-0.3781,-4.0000
1.0548,-0.3781,-4.0000
1.0621,-0.3781,-4.0000
1.0694,-0.3781,-4.0000
1.0767,-0.3781,-4.0000
1.0840,-0.3781,-4.0000
1.0913,-0.3781,-4.0000
1.0986,-0.3781,-4.0000
1.1059,-0.3781,-4.0000
1.1132,-0.3781,-4.0000
1.1205,-0.3781,-4.0000
1.1279,-0.3781,-4.0000
1.1352,-0.3781,-4.0000
1.1425,-0.3781,-4.0000
1.1498,-0.3781,-4.0000
1.1571,-0.3781,-4.0000
1.1644,-0.3781,-4.0000
1.1717,-0.3781,-4.0000
1.1790,-0.3781,-4.0000
1.1863,-0.3781,-4.0000
1.1936,-0.3781,-4.0000
1.2009,-0.3781,-4.0000
1.2082,-0.3781,-4.0000
1.2155,-0.3781,-4.0000
1.2228,-0.3781,-4.0000
1.2301,-0.3781,-4.0000
1.2374,-0.3781,-4.0000
1.2447,-0.3781,-4.0000
1.2521,-0.3781,-4.0000
1.2594,-0.3781,-4.0000
1.2667,-0.3781,-4.0000
1.2740,-0.3781,-4.0000
1.2813,-0.3781,-4.0000
1.2886,-0.3781,-4.0000
1.2959,-0.3781,-4.0000
1.3032,-0.3781,-4.0000
1.3105,-0.3781,-4.0000
1.3178,-0.3781,-4.0000
1.3251,-0.3781,-4.0000
1.3324,-0.3781,-4.0000
1.3397,-0.3781,-4.0000
1.3470,-0.3781,-4.0000
1.3543,-0.3781,-4.0000
1.3616,-0.3781,-4.0000
1.3689,-0.3781,-4.0000
1.3763,-0.3781,-4.0000
1.3836,-0.3781,-4.0000
1.3909,-0.3781,-4.0000
1.3982,-0.3781,-4.0000
0.6018,-0.3671,-4.0000
0.6091,-0.3671,-4.0000
0.6164,-0.3671,-4.0000
0.6237,-0.3671,-4.0000
0.6311,-0.3671,-4.0000
0.6384,-0.3671,-4.0000
0.6457,-0.3671,-4.0000
0.6530,-0.3671,-4.0000
0.6603,-0.3671,-4.0000
0.6676,-0.3671,-4.0000
0.6749,-0.3671,-4.0000
0.6822,-0.3671,-4.0000
0.6895,-0.3671,-4.0000
0.6968,-0.3671,-4.0000
0.7041,-0.3671,-4.0000
0.7114,-0.3671,-4.0000
0.7187,-0.3671,-4.0000
0.7260,-0.3671,-3.9285
0.7333,-0.3671,-3.6042
0.7406,-0.3671,-3.3101
0.7479,-0.3671,-3.0734
0.7553,-0.3671,-2.8957
0.7626,-0.3671,-2.7761
0.7699,-0.3671,-2.7105
0.7772,-0.3671,-2.6900
0.7845,-0.3671,-2.6981
0.7918,-0.3671,-2.7105
0.7991,-0.3671,-2.7051
0.8064,-0.3671,-2.6761
0.8137,-0.3671,-2.6333
0.8210,-0.3671,-2.5881
0.8283,-0.3671,-2.5466
0.8356,-0.3671,-2.5133
0.8429,-0.3671,-2.4951
0.8502,-0.3671,-2.5010
0.8575,-0.3671,-2.5401
0.8648,-0.3671,-2.6186
0.8721,-0.3671,-2.7383
0.8795,-0.3671,-2.8941
0.8868,-0.3671,-3.0664
0.8941,-0.3671,-3.2113
0.9014,-0.3671,-3.2735
0.9087,-0.3671,-3.2456
0.9160,-0.3671,-3.1723
0.9233,-0.3671,-3.0917
0.9306,-0.3671,-3.0178
0.9379,-0.3671,-2.9526
0.9452,-0.3671,-2.8985
0.9525,-0.3671,-2.8624
0.9598,-0.3671,-2.8545
0.9671,-0.3671,-2.8844
0.9744,-0.3671,-2.9585
0.9817,-0.3671,-3.0790
0.9890,-0.3671,-3.2423
0.9963,-0.3671,-3.4378
1.0037,-0.3671,-3.6485
1.0110,-0.3671,-3.8583
1.0183,-0.3671,-3.9956
1.0256,-0.3671,-4.0000
1.0329,-0.3671,-4.0000
1.0402,-0.3671,-4.0000
1.0475,-0.3671,-4.0000
1.0548,-0.3671,-4.0000
1.0621,-0.3671,-4.0000
1.0694,-0.3671,-4.0000
1.0767,-0.3671,-4.0000
1.0840,-0.3671,-4.0000
1.0913,-0.3671,-4.0000
1.0986,-0.3671,-4.0000
1.1059,-0.3671,-4.0000
1.1132,-0.3671,-4.0000
1.1205,-0.3671,-4.0000
1.1279,-0.3671,-4.0000
1.1352,-0.3671,-4.0000
1.1425,-0.3671,-4.0000
1.1498,-0.3671,-4.0000
1.1571,-0.3671,-4.0000
1.1644,-0.3671,-4.0000
1.1717,-0.3671,-4.0000
1.1790,-0.3671,-4.0000
1.1863,-0.3671,-4.0000
1.1936,-0.3671,-4.0000
1.2009,-0.3671,-4.0000
1.2082,-0.3671,-4.0000
1.2155,-0.3671,-4.0000
1.2228,-0.3671,-4.0000
1.2301,-0.3671,-4.0000
1.2374,-0.3671,-4.0000
1.2447,-0.3671,-4.0000
1.2521,-0.3671,-4.0000
1.2594,-0.3671,-4.0000
1.2667,-0.3671,-4.0000
1.2740,-0.3671,-4.0000
1.2813,-0.3671,-4.0000
1.2886,-0.3671,-4.0000
1.2959,-0.3671,-4.0000
1.3032,-0.3671,-4.0000
1.3105,-0.3671,-4.0000
1.3178,-0.3671,-4.0000
1.3251,-0.3671,-4.0000
1.3324,-0.3671,-4.0000
1.3397,-0.3671,-4.0000
1.3470,-0.3671,-4.0000
1.3543,-0.3671,-4.0000
1.3616,-0.3671,-4.0000
1.3689,-0.3671,-4.0000
1.3763,-0.3671,-4.0000
1.3836,-0.3671,-4.0000
1.3909,-0.3671,-4.0000
1.3982,-0.3671,-4.0000
0.6018,-0.3562,-4.0000
0.6091,-0.3562,-4.0000
0.6164,-0.3562,-4.0000
0.6237,-0.3562,-4.0000
0.6311,-0.3562,-4.0000
0.6384,-0.3562,-4.0000
0.6457,-0.3562,-4.0000
0.6530,-0.3562,-4.0000
0.6603,-0.3562,-4.0000
0.6676,-0.3562,-4.0000
0.6749,-0.3562,-4.0000
0.6822,-0.3562,-4.0000
0.6895,-0.3562,-4.0000
0.6968,-0.3562,-4.0000
0.7041,-0.3562,-4.0000
0.7114,-0.3562,-4.0000
0.7187,-0.3562,-4.0000
0.7260,-0.3562,-3.8898
0.7333,-0.3562,-3.5610
0.7406,-0.3562,-3.2755
0.7479,-0.3562,-3.0438
0.7553,-0.3562,-2.8689
0.7626,-0.3562,-2.7503
0.7699,-0.3562,-2.6842
0.7772,-0.3562,-2.6612
0.7845,-0.3562,-2.6645
0.7918,-0.3562,-2.6709
0.7991,-0.3562,-2.6609
0.8064,-0.3562,-2.6307
0.8137,-0.3562,-2.5902
0.8210,-0.3562,-2.5493
0.8283,-0.3562,-2.5125
0.8356,-0.3562,-2.4829
0.8429,-0.3562,-2.4662
0.8502,-0.3562,-2.4714
0.8575,-0.3562,-2.5072
0.8648,-0.3562,-2.5802
0.8721,-0.3562,-2.6929
0.8795,-0.3562,-2.8425
0.8868,-0.3562,-3.0166
0.8941,-0.3562,-3.1853
0.9014,-0.3562,-3.2990
0.9087,-0.3562,-3.3236
0.9160,-0.3562,-3.2786
0.9233,-0.3562,-3.2047
0.9306,-0.3562,-3.1253
0.9379,-0.3562,-3.0489
0.9452,-0.3562,-2.9816
0.9525,-0.3562,-2.9328
0.9598,-0.3562,-2.9138
0.9671,-0.3562,-2.9348
0.9744,-0.3562,-3.0024
0.9817,-0.3562,-3.1198
0.9890,-0.3562,-3.2856
0.9963,-0.3562,-3.4925
1.0037,-0.3562,-3.7266
1.0110,-0.3562,-3.9545
1.0183,-0.3562,-4.0000
1.0256,-0.3562,-4.0000
1.0329,-0.3562,-4.0000
1.0402,-0.3562,-4.0000
1.0475,-0.3562,-4.0000
1.0548,-0.3562,-4.0000
1.0621,-0.3562,-4.0000
1.0694,-0.3562,-4.0000
1.0767,-0.3562,-4.0000
1.0840,-0.3562,-4.0000
1.0913,-0.3562,-4.0000
1.0986,-0.3562,-4.0000
1.1059,-0.3562,-4.0000
1.1132,-0.3562,-4.0000
1.1205,-0.3562,-4.0000
1.1279,-0.3562,-4.0000
1.1352,-0.3562,-4.0000
1.1425,-0.3562,-4.0000
1.1498,-0.3562,-4.0000
1.1571,-0.3562,-4.0000
1.1644,-0.3562,-4.0000
1.1717,-0.3562,-4.0000
1.1790,-0.3562,-4.0000
1.1863,-0.3562,-4.0000
1.1936,-0.3562,-4.0000
1.2009,-0.3562,-4.0000
1.2082,-0.3562,-4.0000
1.2155,-0.3562,-4.0000
1.2228,-0.3562,-4.0000
1.2301,-0.3562,-4.0000
1.2374,-0.3562,-4.0000
1.2447,-0.3562,-4.0000
1.2521,-0.3562,-4.0000
1.2594,-0.3562,-4.0000
1.2667,-0.3562,-4.0000
1.2740,-0.3562,-4.0000
1.2813,-0.3562,-4.0000
1.2886,-0.3562,-4.0000
1.2959,-0.3562,-4.0000
1.3032,-0.3562,-4.0000
1.3105,-0.3562,-4.0000
1.3178,-0.3562,-4.0000
1.3251,-0.3562,-4.0000
1.3324,-0.3562,-4.0000
1.3397,-0.3562,-4.0000
1.3470,-0.3562,-4.0000
1.3543,-0.3562,-4.0000
1.3616,-0.3562,-4.0000
1.3689,-0.3562,-4.0000
1.3763,-0.3562,-4.0000
1.3836,-0.3562,-4.0000
1.3909,-0.3562,-4.0000
1.3982,-0.3562,-4.0000
0.6018,-0.3452,-4.0000
0.6091,-0.3452,-4.0000
0.6164,-0.3452,-4.0000
0.6237,-0.3452,-4.0000
0.6311,-0.3452,-4.0000
0.6384,-0.3452,-4.0000
0.6457,-0.3452,-4.0000
0.6530,-0.3452,-4.0000
0.6603,-0.3452,-4.0000
0.6676,-0.3452,-4.0000
0.6749,-0.3452,-4.0000
0.6822,-0.3452,-4.0000
0.6895,-0.3452,-4.0000
0.6968,-0.3452,-4.0000
0.7041,-0.3452,-4.0000
0.7114,-0.3452,-4.0000
0.7187,-0.3452,-4.0000
0.7260,-0.3452,-3.8257
0.7333,-0.3452,-3.5185
0.7406,-0.3452,-3.2456
0.7479,-0.3452,-3.0212
0.7553,-0.3452,-2.8506
0.7626,-0.3452,-2.7341
0.7699,-0.3452,-2.6678
0.7772,-0.3452,-2.6420
0.7845,-0.3452,-2.6400
0.7918,-0.3452,-2.6394
0.7991,-0.3452,-2.6233
0.8064,-0.3452,-2.5904
0.8137,-0.3452,-2.5510
0.8210,-0.3452,-2.5138
0.8283,-0.3452,-2.4822
0.8356,-0.3452,-2.4574
0.8429,-0.3452,-2.4440
0.8502,-0.3452,-2.4495
0.8575,-0.3452,-2.4825
0.8648,-0.3452,-2.5493
0.8721,-0.3452,-2.6528
0.8795,-0.3452,-2.7915
0.8868,-0.3452,-2.9577
0.8941,-0.3452,-3.1322
0.9014,-0.3452,-3.2797
0.9087,-0.3452,-3.3593
0.9160,-0.3452,-3.3604
0.9233,-0.3452,-3.3091
0.9306,-0.3452,-3.2345
0.9379,-0.3452,-3.1531
0.9452,-0.3452,-3.0763
0.9525,-0.3452,-3.0171
0.9598,-0.3452,-2.9884
0.9671,-0.3452,-3.0012
0.9744,-0.3452,-3.0625
0.9817,-0.3452,-3.1762
0.9890,-0.3452,-3.3421
0.9963,-0.3452,-3.5559
1.0037,-0.3452,-3.8072
1.0110,-0.3452,-3.9977
1.0183,-0.3452,-4.0000
1.0256,-0.3452,-4.0000
1.0329,-0.3452,-4.0000
1.0402,-0.3452,-4.0000
1.0475,-0.3452,-4.0000
1.0548,-0.3452,-4.0000
1.0621,-0.3452,-4.0000
1.0694,-0.3452,-4.0000
1.0767,-0.3452,-4.0000
1.0840,-0.3452,-4.0000
1.0913,-0.3452,-4.0000
1.0986,-0.3452,-4.0000
1.1059,-0.3452,-4.0000
1.1132,-0.3452,-4.0000
1.1205,-0.3452,-4.0000
1.1279,-0.3452,-4.0000
1.1352,-0.3452,-4.0000
1.1425,-0.3452,-4.0000
1.1498,-0.3452,-4.0000
1.1571,-0.3452,-4.0000
1.1644,-0.3452,-4.0000
1.1717,-0.3452,-4.0000
1.1790,-0.3452,-4.0000
1.1863,-0.3452,-4.0000
1.1936,-0.3452,-4.0000
1.2009,-0.3452,-4.0000
1.2082,-0.3452,-4.0000
1.2155,-0.3452,-4.0000
1.2228,-0.3452,-4.0000
1.2301,-0.3452,-4.0000
1.2374,-0.3452,-4.0000
1.2447,-0.3452,-4.0000
1.2521,-0.3452,-4.0000
1.2594,-0.3452,-4.0000
1.2667,-0.3452,-4.0000
1.2740,-0.3452,-4.0000
1.2813,-0.3452,-4.0000
1.2886,-0.3452,-4.0000
1.2959,-0.3452,-4.0000
1.3032,-0.3452,-4.0000
1.3105,-0.3452,-4.0000
1.3178,-0.3452,-4.0000
1.3251,-0.3452,-4.0000
1.3324,-0.3452,-4.0000
1.3397,-0.3452,-4.0000
1.3470,-0.3452,-4.0000
1.3543,-0.3452,-4.0000
1.3616,-0.3452,-4.0000
1.3689,-0.3452,-4.0000
1.3763,-0.3452,-4.0000
1.3836,-0.3452,-4.0000
1.3909,-0.3452,-4.0000
1.3982,-0.3452,-4.0000
0.6018,-0.3342,-4.0000
0.6091,-0.3342,-4.0000
0.6164,-0.3342,-4.0000
0.6237,-0.3342,-4.0000
0.6311,-0.3342,-4.0000
0.6384,-0.3342,-4.0000
0.6457,-0.3342,-4.0000
0.6530,-0.3342,-4.0000
0.6603,-0.3342,-4.0000
0.6676,-0.3342,-4.0000
0.6749,-0.3342,-4.0000
0.6822,-0.3342,-4.0000
0.6895,-0.3342,-4.0000
0.6968,-0.3342,-4.0000
0.7041,-0.3342,-4.0000
0.7114,-0.3342,-4.0000
0.7187,-0.3342,-3.9807
0.7260,-0.3342,-3.7513
0.7333,-0.3342,-3.4726
0.7406,-0.3342,-3.2166
0.7479,-0.3342,-3.0024
0.7553,-0.3342,-2.8378
0.7626,-0.3342,-2.7244
0.7699,-0.3342,-2.6583
0.7772,-0.3342,-2.6298
0.7845,-0.3342,-2.6219
0.7918,-0.3342,-2.6138
0.7991,-0.3342,-2.5912
0.8064,-0.3342,-2.5551
0.8137,-0.3342,-2.5158
0.8210,-0.3342,-2.4816
0.8283,-0.3342,-2.4547
0.8356,-0.3342,-2.4352
0.8429,-0.3342,-2.4257
0.8502,-0.3342,-2.4325
0.8575,-0.3342,-2.4629
0.8648,-0.3342,-2.5227
0.8721,-0.3342,-2.6151
0.8795,-0.3342,-2.7394
0.8868,-0.3342,-2.8905
0.8941,-0.3342,-3.0569
0.9014,-0.3342,-3.2163
0.9087,-0.3342,-3.3363
0.9160,-0.3342,-3.3912
0.9233,-0.3342,-3.3823
0.9306,-0.3342,-3.3304
0.9379,-0.3342,-3.2565
0.9452,-0.3342,-3.1782
0.9525,-0.3342,-3.1132
0.9598,-0.3342,-3.0775
0.9671,-0.3342,-3.0835
0.9744,-0.3342,-3.1392
0.9817,-0.3342,-3.2488
0.9890,-0.3342,-3.4135
0.9963,-0.3342,-3.6308
1.0037,-0.3342,-3.8936
1.0110,-0.3342,-4.0000
1.0183,-0.3342,-4.0000
1.0256,-0.3342,-4.0000
1.0329,-0.3342,-4.0000
1.0402,-0.3342,-4.0000
1.0475,-0.3342,-4.0000
1.0548,-0.3342,-4.0000
1.0621,-0.3342,-4.0000
1.0694,-0.3342,-4.0000
1.0767,-0.3342,-4.0000
1.0840,-0.3342,-4.0000
1.0913,-0.3342,-4.0000
1.0986,-0.3342,-4.0000
1.1059,-0.3342,-4.0000
1.1132,-0.3342,-4.0000
1.1205,-0.3342,-4.0000
1.1279,-0.3342,-4.0000
1.1352,-0.3342,-4.0000
1.1425,-0.3342,-4.0000
1.1498,-0.3342,-4.0000
1.1571,-0.3342,-4.0000
1.1644,-0.3342,-4.0000
1.1717,-0.3342,-4.0000
1.1790,-0.3342,-4.0000
1.1863,-0.3342,-4.0000
1.1936,-0.3342,-4.0000
1.2009,-0.3342,-4.0000
1.2082,-0.3342,-4.0000
1.2155,-0.3342,-4.0000
1.2228,-0.3342,-4.0000
1.2301,-0.3342,-4.0000
1.2374,-0.3342,-4.0000
1.2447,-0.3342,-4.0000
1.2521,-0.3342,-4.0000
1.2594,-0.3342,-4.0000
1.2667,-0.3342,-4.0000
1.2740,-0.3342,-4.0000
1.2813,-0.3342,-4.0000
1.2886,-0.3342,-4.0000
1.2959,-0.3342,-4.0000
1.3032,-0.3342,-4.0000
1.3105,-0.3342,-4.0000
1.3178,-0.3342,-4.0000
1.3251,-0.3342,-4.0000
1.3324,-0.3342,-4.0000
1.3397,-0.3342,-4.0000
1.3470,-0.3342,-4.0000
1.3543,-0.3342,-4.0000
1.3616,-0.3342,-4.0000
1.3689,-0.3342,-4.0000
1.3763,-0.3342,-4.0000
1.3836,-0.3342,-4.0000
1.3909,-0.3342,-4.0000
1.3982,-0.3342,-4.0000
0.6018,-0.3233,-4.0000
0.6091,-0.3233,-4.0000
0.6164,-0.3233,-4.0000
0.6237,-0.3233,-4.0000
0.6311,-0.3233,-4.0000
0.6384,-0.3233,-4.0000
0.6457,-0.3233,-4.0000
0.6530,-0.3233,-4.0000
0.6603,-0.3233,-4.0000
0.6676,-0.3233,-4.0000
0.6749,-0.3233,-4.0000
0.6822,-0.3233,-4.0000
0.6895,-0.3233,-4.0000
0.6968,-0.3233,-4.0000
0.7041,-0.3233,-4.0000
0.7114,-0.3233,-3.9999
0.7187,-0.3233,-3.8907
0.7260,-0.3233,-3.6654
0.7333,-0.3233,-3.4199
0.7406,-0.3233,-3.1851
0.7479,-0.3233,-2.9839
0.7553,-0.3233,-2.8273
0.7626,-0.3233,-2.7179
0.7699,-0.3233,-2.6524
0.7772,-0.3233,-2.6209
0.7845,-0.3233,-2.6070
0.7918,-0.3233,-2.5916
0.7991,-0.3233,-2.5630
0.8064,-0.3233,-2.5238
0.8137,-0.3233,-2.4842
0.8210,-0.3233,-2.4518
0.8283,-0.3233,-2.4286
0.8356,-0.3233,-2.4137
0.8429,-0.3233,-2.4084
0.8502,-0.3233,-2.4166
0.8575,-0.3233,-2.4444
0.8648,-0.3233,-2.4966
0.8721,-0.3233,-2.5762
0.8795,-0.3233,-2.6834
0.8868,-0.3233,-2.8153
0.8941,-0.3233,-2.9653
0.9014,-0.3233,-3.1198
0.9087,-0.3233,-3.2578
0.9160,-0.3233,-3.3551
0.9233,-0.3233,-3.3979
0.9306,-0.3233,-3.3895
0.9379,-0.3233,-3.3433
0.9452,-0.3233,-3.2784
0.9525,-0.3233,-3.2167
0.9598,-0.3233,-3.1790
0.9671,-0.3233,-3.1810
0.9744,-0.3233,-3.2322
0.9817,-0.3233,-3.3382
0.9890,-0.3233,-3.5009
0.9963,-0.3233,-3.7195
1.0037,-0.3233,-3.9592
1.0110,-0.3233,-4.0000
1.0183,-0.3233,-4.0000
1.0256,-0.3233,-4.0000
1.0329,-0.3233,-4.0000
1.0402,-0.3233,-4.0000
1.0475,-0.3233,-4.0000
1.0548,-0.3233,-4.0000
1.0621,-0.3233,-4.0000
1.0694,-0.3233,-4.0000
1.0767,-0.3233,-4.0000
1.0840,-0.3233,-4.0000
1.0913,-0.3233,-4.0000
1.0986,-0.3233,-4.0000
1.1059,-0.3233,-4.0000
1.1132,-0.3233,-4.0000
1.1205,-0.3233,-4.0000
1.1279,-0.3233,-4.0000
1.1352,-0.3233,-4.0000
1.1425,-0.3233,-4.0000
1.1498,-0.3233,-4.0000
1.1571,-0.3233,-4.0000
1.1644,-0.3233,-4.0000
1.1717,-0.3233,-4.0000
1.1790,-0.3233,-4.0000
1.1863,-0.3233,-4.0000
1.1936,-0.3233,-4.0000
1.2009,-0.3233,-4.0000
1.2082,-0.3233,-4.0000
1.2155,-0.3233,-4.0000
1.2228,-0.3233,-4.0000
1.2301,-0.3233,-4.0000
1.2374,-0.3233,-4.0000
1.2447,-0.3233,-4.0000
1.2521,-0.3233,-4.0000
1.2594,-0.3233,-4.0000
1.2667,-0.3233,-4.0000
1.2740,-0.3233,-4.0000
1.2813,-0.3233,-4.0000
1.2886,-0.3233,-4.0000
1.2959,-0.3233,-4.0000
1.3032,-0.3233,-4.0000
1.3105,-0.3233,-4.0000
1.3178,-0.3233,-4.0000
1.3251,-0.3233,-4.0000
1.3324,-0.3233,-4.0000
1.3397,-0.3233,-4.0000
1.3470,-0.3233,-4.0000
1.3543,-0.3233,-4.0000
1.3616,-0.3233,-4.0000
1.3689,-0.3233,-4.0000
1.3763,-0.3233,-4.0000
1.3836,-0.3233,-4.0000
1.3909,-0.3233,-4.0000
1.3982,-0.3233,-4.0000
0.6018,-0.3123,-4.0000
0.6091,-0.3123,-4.0000
0.6164,-0.3123,-4.0000
0.6237,-0.3123,-4.0000
0.6311,-0.3123,-4.0000
0.6384,-0.3123,-4.0000
0.6457,-0.3123,-4.0000
0.6530,-0.3123,-4.0000
0.6603,-0.3123,-4.0000
0.6676,-0.3123,-4.0000
0.6749,-0.3123,-4.0000
0.6822,-0.3123,-4.0000
0.6895,-0.3123,-4.0000
0.6968,-0.3123,-4.0000
0.7041,-0.3123,-3.9962
0.7114,-0.3123,-3.9121
0.7187,-0.3123,-3.7548
0.7260,-0.3123,-3.5694
0.7333,-0.3123,-3.3588
0.7406,-0.3123,-3.1484
0.7479,-0.3123,-2.9628
0.7553,-0.3123,-2.8157
0.7626,-0.3123,-2.7112
0.7699,-0.3123,-2.6464
0.7772,-0.3123,-2.6118
0.7845,-0.3123,-2.5920
0.7918,-0.3123,-2.5700
0.7991,-0.3123,-2.5367
0.8064,-0.3123,-2.4953
0.8137,-0.3123,-2.4552
0.8210,-0.3123,-2.4236
0.8283,-0.3123,-2.4024
0.8356,-0.3123,-2.3908
0.8429,-0.3123,-2.3887
0.8502,-0.3123,-2.3981
0.8575,-0.3123,-2.4228
0.8648,-0.3123,-2.4667
0.8721,-0.3123,-2.5325
0.8795,-0.3123,-2.6214
0.8868,-0.3123,-2.7327
0.8941,-0.3123,-2.8629
0.9014,-0.3123,-3.0041
0.9087,-0.3123,-3.1429
0.9160,-0.3123,-3.2618
0.9233,-0.3123,-3.3465
0.9306,-0.3123,-3.3897
0.9379,-0.3123,-3.3917
0.9452,-0.3123,-3.3615
0.9525,-0.3123,-3.3189
0.9598,-0.3123,-3.2887
0.9671,-0.3123,-3.2916
0.9744,-0.3123,-3.3410
0.9817,-0.3123,-3.4444
0.9890,-0.3123,-3.6050
0.9963,-0.3123,-3.8236
1.0037,-0.3123,-4.0000
1.0110,-0.3123,-4.0000
1.0183,-0.3123,-4.0000
1.0256,-0.3123,-4.0000
1.0329,-0.3123,-4.0000
1.0402,-0.3123,-4.0000
1.0475,-0.3123,-4.0000
1.0548,-0.3123,-4.0000
1.0621,-0.3123,-4.0000
1.0694,-0.3123,-4.0000
1.0767,-0.3123,-4.0000
1.0840,-0.3123,-4.0000
1.0913,-0.3123,-4.0000
1.0986,-0.3123,-4.0000
1.1059,-0.3123,-4.0000
1.1132,-0.3123,-4.0000
1.1205,-0.3123,-4.0000
1.1279,-0.3123,-4.0000
1.1352,-0.3123,-4.0000
1.1425,-0.3123,-4.0000
1.1498,-0.3123,-4.0000
1.1571,-0.3123,-4.0000
1.1644,-0.3123,-4.0000
1.1717,-0.3123,-4.0000
1.1790,-0.3123,-4.0000
1.1863,-0.3123,-4.0000
1.1936,-0.3123,-4.0000
1.2009,-0.3123,-4.0000
1.2082,-0.3123,-4.0000
1.2155,-0.3123,-4.0000
1.2228,-0.3123,-4.0000
1.2301,-0.3123,-4.0000
1.2374,-0.3123,-4.0000
1.2447,-0.3123,-4.0000
1.2521,-0.3123,-4.0000
1.2594,-0.3123,-4.0000
1.2667,-0.3123,-4.0000
1.2740,-0.3123,-4.0000
1.2813,-0.3123,-4.0000
1.2886,-0.3123,-4.0000
1.2959,-0.3123,-4.0000
1.3032,-0.3123,-4.0000
1.3105,-0.3123,-4.0000
1.3178,-0.3123,-4.0000
1.3251,-0.3123,-4.0000
1.3324,-0.3123,-4.0000
1.3397,-0.3123,-4.0000
1.3470,-0.3123,-4.0000
1.3543,-0.3123,-4.0000
1.3616,-0.3123,-4.0000
1.3689,-0.3123,-4.0000
1.3763,-0.3123,-4.0000
1.3836,-0.3123,-4.0000
1.3909,-0.3123,-4.0000
1.3982,-0.3123,-4.0000
0.6018,-0.3014,-4.0000
0.6091,-0.3014,-4.0000
0.6164,-0.3014,-4.0000
0.6237,-0.3014,-4.0000
0.6311,-0.3014,-4.0000
0.6384,-0.3014,-4.0000
0.6457,-0.3014,-4.0000
0.6530,-0.3014,-4.0000
0.6603,-0.3014,-4.0000
0.6676,-0.3014,-4.0000
0.6749,-0.3014,-4.0000
0.6822,-0.3014,-4.0000
0.6895,-0.3014,-4.0000
0.6968,-0.3014,-3.9961
0.7041,-0.3014,-3.8953
0.7114,-0.3014,-3.7533
0.7187,-0.3014,-3.6192
0.7260,-0.3014,-3.4669
0.7333,-0.3014,-3.2896
0.7406,-0.3014,-3.1050
0.7479,-0.3014,-2.9368
0.7553,-0.3014,-2.8003
0.7626,-0.3014,-2.7011
0.7699,-0.3014,-2.6369
0.7772,-0.3014,-2.5990
0.7845,-0.3014,-2.5736
0.7918,-0.3014,-2.5464
0.7991,-0.3014,-2.5103
0.8064,-0.3014,-2.4679
0.8137,-0.3014,-2.4276
0.8210,-0.3014,-2.3958
0.8283,-0.3014,-2.3748
0.8356,-0.3014,-2.3645
0.8429,-0.3014,-2.3639
0.8502,-0.3014,-2.3734
0.8575,-0.3014,-2.3946
0.8648,-0.3014,-2.4297
0.8721,-0.3014,-2.4814
0.8795,-0.3014,-2.5524
0.8868,-0.3014,-2.6438
0.8941,-0.3014,-2.7548
0.9014,-0.3014,-2.8806
0.9087,-0.3014,-3.0119
0.9160,-0.3014,-3.1368
0.9233,-0.3014,-3.2447
0.9306,-0.3014,-3.3290
0.9379,-0.3014,-3.3843
0.9452,-0.3014,-3.4072
0.9525,-0.3014,-3.4046
0.9598,-0.3014,-3.3975
0.9671,-0.3014,-3.4107
0.9744,-0.3014,-3.4632
0.9817,-0.3014,-3.5663
0.9890,-0.3014,-3.7259
0.9963,-0.3014,-3.9348
1.0037,-0.3014,-4.0000
1.0110,-0.3014,-4.0000
1.0183,-0.3014,-4.0000
1.0256,-0.3014,-4.0000
1.0329,-0.3014,-4.0000
1.0402,-0.3014,-4.0000
1.0475,-0.3014,-4.0000
1.0548,-0.3014,-4.0000
1.0621,-0.3014,-4.0000
1.0694,-0.3014,-4.0000
1.0767,-0.3014,-4.0000
1.0840,-0.3014,-4.0000
1.0913,-0.3014,-4.0000
1.0986,-0.3014,-4.0000
1.1059,-0.3014,-4.0000
1.1132,-0.3014,-4.0000
1.1205,-0.3014,-4.0000
1.1279,-0.3014,-4.0000
1.1352,-0.3014,-4.0000
1.1425,-0.3014,-4.0000
1.1498,-0.3014,-4.0000
1.1571,-0.3014,-4.0000
1.1644,-0.3014,-4.0000
1.1717,-0.3014,-4.0000
1.1790,-0.3014,-4.0000
1.1863,-0.3014,-4.0000
1.1936,-0.3014,-4.0000
1.2009,-0.3014,-4.0000
1.2082,-0.3014,-4.0000
1.2155,-0.3014,-4.0000
1.2228,-0.3014,-4.0000
1.2301,-0.3014,-4.0000
1.2374,-0.3014,-4.0000
1.2447,-0.3014,-4.0000
1.2521,-0.3014,-4.0000
1.2594,-0.3014,-4.0000
1.2667,-0.3014,-4.0000
1.2740,-0.3014,-4.0000
1.2813,-0.3014,-4.0000
1.2886,-0.3014,-4.0000
1.2959,-0.3014,-4.0000
1.3032,-0.3014,-4.0000
1.3105,-0.3014,-4.0000
1.3178,-0.3014,-4.0000
1.3251,-0.3014,-4.0000
1.3324,-0.3014,-4.0000
1.3397,-0.3014,-4.0000
1.3470,-0.3014,-4.0000
1.3543,-0.3014,-4.0000
1.3616,-0.3014,-4.0000
1.3689,-0.3014,-4.0000
1.3763,-0.3014,-4.0000
1.3836,-0.3014,-4.0000
1.3909,-0.3014,-4.0000
1.3982,-0.3014,-4.0000
0.6018,-0.2904,-4.0000
0.6091,-0.2904,-4.0000
0.6164,-0.2904,-4.0000
0.6237,-0.2904,-4.0000
0.6311,-0.2904,-4.0000
0.6384,-0.2904,-4.0000
0.6457,-0.2904,-4.0000
0.6530,-0.2904,-4.0000
0.6603,-0.2904,-4.0000
0.6676,-0.2904,-4.0000
0.6749,-0.2904,-4.0000
0.6822,-0.2904,-4.0000
0.6895,-0.2904,-4.0000
0.6968,-0.2904,-3.9144
0.7041,-0.2904,-3.7420
0.7114,-0.2904,-3.6072
0.7187,-0.2904,-3.4894
0.7260,-0.2904,-3.3629
0.7333,-0.2904,-3.2148
0.7406,-0.2904,-3.0552
0.7479,-0.2904,-2.9048
0.7553,-0.2904,-2.7794
0.7626,-0.2904,-2.6855
0.7699,-0.2904,-2.6216
0.7772,-0.2904,-2.5801
0.7845,-0.2904,-2.5495
0.7918,-0.2904,-2.5187
0.7991,-0.2904,-2.4817
0.8064,-0.2904,-2.4402
0.8137,-0.2904,-2.4001
0.8210,-0.2904,-2.3673
0.8283,-0.2904,-2.3449
0.8356,-0.2904,-2.3336
0.8429,-0.2904,-2.3326
0.8502,-0.2904,-2.3407
0.8575,-0.2904,-2.3575
0.8648,-0.2904,-2.3837
0.8721,-0.2904,-2.4223
0.8795,-0.2904,-2.4770
0.8868,-0.2904,-2.5510
0.8941,-0.2904,-2.6452
0.9014,-0.2904,-2.7568
0.9087,-0.2904,-2.8786
0.9160,-0.2904,-3.0018
0.9233,-0.2904,-3.1191
0.9306,-0.2904,-3.2270
0.9379,-0.2904,-3.3229
0.9452,-0.2904,-3.4004
0.9525,-0.2904,-3.4538
0.9598,-0.2904,-3.4895
0.9671,-0.2904,-3.5282
0.9744,-0.2904,-3.5931
0.9817,-0.2904,-3.7011
0.9890,-0.2904,-3.8620
0.9963,-0.2904,-3.9969
1.0037,-0.2904,-4.0000
1.0110,-0.2904,-4.0000
1.0183,-0.2904,-4.0000
1.0256,-0.2904,-4.0000
1.0329,-0.2904,-4.0000
1.0402,-0.2904,-4.0000
1.0475,-0.2904,-4.0000
1.0548,-0.2904,-4.0000
1.0621,-0.2904,-4.0000
1.0694,-0.2904,-4.0000
1.0767,-0.2904,-4.0000
1.0840,-0.2904,-4.0000
1.0913,-0.2904,-4.0000
1.0986,-0.2904,-4.0000
1.1059,-0.2904,-4.0000
1.1132,-0.2904,-4.0000
1.1205,-0.2904,-4.0000
1.1279,-0.2904,-4.0000
1.1352,-0.2904,-4.0000
1.1425,-0.2904,-4.0000
1.1498,-0.2904,-4.0000
1.1571,-0.2904,-4.0000
1.1644,-0.2904,-4.0000
1.1717,-0.2904,-4.0000
1.1790,-0.2904,-4.0000
1.1863,-0.2904,-4.0000
1.1936,-0.2904,-4.0000
1.2009,-0.2904,-4.0000
1.2082,-0.2904,-4.0000
1.2155,-0.2904,-4.0000
1.2228,-0.2904,-4.0000
1.2301,-0.2904,-4.0000
1.2374,-0.2904,-4.0000
1.2447,-0.2904,-4.0000
1.2521,-0.2904,-4.0000
1.2594,-0.2904,-4.0000
1.2667,-0.2904,-4.0000
1.2740,-0.2904,-4.0000
1.2813,-0.2904,-4.0000
1.2886,-0.2904,-4.0000
1.2959,-0.2904,-4.0000
1.3032,-0.2904,-4.0000
1.3105,-0.2904,-4.0000
1.3178,-0.2904,-4.0000
1.3251,-0.2904,-4.0000
1.3324,-0.2904,-4.0000
1.3397,-0.2904,-4.0000
1.3470,-0.2904,-4.0000
1.3543,-0.2904,-4.0000
1.3616,-0.2904,-4.0000
1.3689,-0.2904,-4.0000
1.3763,-0.2904,-4.0000
1.3836,-0.2904,-4.0000
1.3909,-0.2904,-4.0000
1.3982,-0.2904,-4.0000
0.6018,-0.2795,-4.0000
0.6091,-0.2795,-4.0000
0.6164,-0.2795,-4.0000
0.6237,-0.2795,-4.0000
0.6311,-0.2795,-4.0000
0.6384,-0.2795,-4.0000
0.6457,-0.2795,-4.0000
0.6530,-0.2795,-4.0000
0.6603,-0.2795,-4.0000
0.6676,-0.2795,-4.0000
0.6749,-0.2795,-4.0000
0.6822,-0.2795,-4.0000
0.6895,-0.2795,-3.9727
0.6968,-0.2795,-3.7798
0.7041,-0.2795,-3.6068
0.7114,-0.2795,-3.4765
0.7187,-0.2795,-3.3698
0.7260,-0.2795,-3.2625
0.7333,-0.2795,-3.1383
0.7406,-0.2795,-3.0009
0.7479,-0.2795,-2.8672
0.7553,-0.2795,-2.7524
0.7626,-0.2795,-2.6634
0.7699,-0.2795,-2.5992
0.7772,-0.2795,-2.5538
0.7845,-0.2795,-2.5187
0.7918,-0.2795,-2.4857
0.7991,-0.2795,-2.4497
0.8064,-0.2795,-2.4104
0.8137,-0.2795,-2.3714
0.8210,-0.2795,-2.3374
0.8283,-0.2795,-2.3123
0.8356,-0.2795,-2.2982
0.8429,-0.2795,-2.2947
0.8502,-0.2795,-2.2999
0.8575,-0.2795,-2.3116
0.8648,-0.2795,-2.3295
0.8721,-0.2795,-2.3565
0.8795,-0.2795,-2.3975
0.8868,-0.2795,-2.4572
0.8941,-0.2795,-2.5378
0.9014,-0.2795,-2.6375
0.9087,-0.2795,-2.7506
0.9160,-0.2795,-2.8697
0.9233,-0.2795,-2.9891
0.9306,-0.2795,-3.1076
0.9379,-0.2795,-3.2265
0.9452,-0.2795,-3.3435
0.9525,-0.2795,-3.4512
0.9598,-0.2795,-3.5434
0.9671,-0.2795,-3.6263
0.9744,-0.2795,-3.7188
0.9817,-0.2795,-3.8416
0.9890,-0.2795,-3.9808
0.9963,-0.2795,-4.0000
1.0037,-0.2795,-4.0000
1.0110,-0.2795,-4.0000
1.0183,-0.2795,-4.0000
1.0256,-0.2795,-4.0000
1.0329,-0.2795,-4.0000
1.0402,-0.2795,-4.0000
1.0475,-0.2795,-4.0000
1.0548,-0.2795,-4.0000
1.0621,-0.2795,-4.0000
1.0694,-0.2795,-4.0000
1.0767,-0.2795,-4.0000
1.0840,-0.2795,-4.0000
1.0913,-0.2795,-4.0000
1.0986,-0.2795,-4.0000
1.1059,-0.2795,-4.0000
1.1132,-0.2795,-4.0000
1.1205,-0.2795,-4.0000
1.1279,-0.2795,-4.0000
1.1352,-0.2795,-4.0000
1.1425,-0.2795,-4.0000
1.1498,-0.2795,-4.0000
1.1571,-0.2795,-4.0000
1.1644,-0.2795,-4.0000
1.1717,-0.2795,-4.0000
1.1790,-0.2795,-4.0000
1.1863,-0.2795,-4.0000
1.1936,-0.2795,-4.0000
1.2009,-0.2795,-4.0000
1.2082,-0.2795,-4.0000
1.2155,-0.2795,-4.0000
1.2228,-0.2795,-4.0000
1.2301,-0.2795,-4.0000
1.2374,-0.2795,-4.0000
1.2447,-0.2795,-4.0000
1.2521,-0.2795,-4.0000
1.2594,-0.2795,-4.0000
1.2667,-0.2795,-4.0000
1.2740,-0.2795,-4.0000
1.2813,-0.2795,-4.0000
1.2886,-0.2795,-4.0000
1.2959,-0.2795,-4.0000
1.3032,-0.2795,-4.0000
1.3105,-0.2795,-4.0000
1.3178,-0.2795,-4.0000
1.3251,-0.2795,-4.0000
1.3324,-0.2795,-4.0000
1.3397,-0.2795,-4.0000
1.3470,-0.2795,-4.0000
1.3543,-0.2795,-4.0000
1.3616,-0.2795,-4.0000
1.3689,-0.2795,-4.0000
1.3763,-0.2795,-4.0000
1.3836,-0.2795,-4.0000
1.3909,-0.2795,-4.0000
1.3982,-0.2795,-4.0000
0.6018,-0.2685,-4.0000
0.6091,-0.2685,-4.0000
0.6164,-0.2685,-4.0000
0.6237,-0.2685,-4.0000
0.6311,-0.2685,-4.0000
0.6384,-0.2685,-4.0000
0.6457,-0.2685,-4.0000
0.6530,-0.2685,-4.0000
0.6603,-0.2685,-4.0000
0.6676,-0.2685,-4.0000
0.6749,-0.2685,-4.0000
0.6822,-0.2685,-4.0000
0.6895,-0.2685,-3.8918
0.6968,-0.2685,-3.6635
0.7041,-0.2685,-3.4904
0.7114,-0.2685,-3.3626
0.7187,-0.2685,-3.2633
0.7260,-0.2685,-3.1698
0.7333,-0.2685,-3.0640
0.7406,-0.2685,-2.9449
0.7479,-0.2685,-2.8257
0.7553,-0.2685,-2.7201
0.7626,-0.2685,-2.6349
0.7699,-0.2685,-2.5698
0.7772,-0.2685,-2.5205
0.7845,-0.2685,-2.4815
0.7918,-0.2685,-2.4472
0.7991,-0.2685,-2.4134
0.8064,-0.2685,-2.3777
0.8137,-0.2685,-2.3406
0.8210,-0.2685,-2.3055
0.8283,-0.2685,-2.2772
0.8356,-0.2685,-2.2590
0.8429,-0.2685,-2.2517
0.8502,-0.2685,-2.2527
0.8575,-0.2685,-2.2589
0.8648,-0.2685,-2.2692
0.8721,-0.2685,-2.2866
0.8795,-0.2685,-2.3167
0.8868,-0.2685,-2.3653
0.8941,-0.2685,-2.4353
0.9014,-0.2685,-2.5256
0.9087,-0.2685,-2.6314
0.9160,-0.2685,-2.7462
0.9233,-0.2685,-2.8649
0.9306,-0.2685,-2.9870
0.9379,-0.2685,-3.1158
0.9452,-0.2685,-3.2538
0.9525,-0.2685,-3.3986
0.9598,-0.2685,-3.5427
0.9671,-0.2685,-3.6809
0.9744,-0.2685,-3.8189
0.9817,-0.2685,-3.9615
0.9890,-0.2685,-4.0000
0.9963,-0.2685,-4.0000
1.0037,-0.2685,-4.0000
1.0110,-0.2685,-4.0000
1.0183,-0.2685,-4.0000
1.0256,-0.2685,-4.0000
1.0329,-0.2685,-4.0000
1.0402,-0.2685,-4.0000
1.0475,-0.2685,-4.0000
1.0548,-0.2685,-4.0000
1.0621,-0.2685,-4.0000
1.0694,-0.2685,-4.0000
1.0767,-0.2685,-4.0000
1.0840,-0.2685,-4.0000
1.0913,-0.2685,-4.0000
1.0986,-0.2685,-4.0000
1.1059,-0.2685,-4.0000
1.1132,-0.2685,-4.0000
1.1205,-0.2685,-4.0000
1.1279,-0.2685,-4.0000
1.1352,-0.2685,-4.0000
1.1425,-0.2685,-4.0000
1.1498,-0.2685,-4.0000
1.1571,-0.2685,-4.0000
1.1644,-0.2685,-4.0000
1.1717,-0.2685,-4.0000
1.1790,-0.2685,-4.0000
1.1863,-0.2685,-4.0000
1.1936,-0.2685,-4.0000
1.2009,-0.2685,-4.0000
1.2082,-0.2685,-4.0000
1.2155,-0.2685,-4.0000
1.2228,-0.2685,-4.0000
1.2301,-0.2685,-4.0000
1.2374,-0.2685,-4.0000
1.2447,-0.2685,-4.0000
1.2521,-0.2685,-4.0000
1.2594,-0.2685,-4.0000
1.2667,-0.2685,-4.0000
1.2740,-0.2685,-4.0000
1.2813,-0.2685,-4.0000
1.2886,-0.2685,-4.0000
1.2959,-0.2685,-4.0000
1.3032,-0.2685,-4.0000
1.3105,-0.2685,-4.0000
1.3178,-0.2685,-4.0000
1.3251,-0.2685,-4.0000
1.3324,-0.2685,-4.0000
1.3397,-0.2685,-4.0000
1.3470,-0.2685,-4.0000
1.3543,-0.2685,-4.0000
1.3616,-0.2685,-4.0000
1.3689,-0.2685,-4.0000
1.3763,-0.2685,-4.0000
1.3836,-0.2685,-4.0000
1.3909,-0.2685,-4.0000
1.3982,-0.2685,-4.0000
0.6018,-0.2575,-4.0000
0.6091,-0.2575,-4.0000
0.6164,-0.2575,-4.0000
0.6237,-0.2575,-4.0000
0.6311,-0.2575,-4.0000
0.6384,-0.2575,-4.0000
0.6457,-0.2575,-4.0000
0.6530,-0.2575,-4.0000
0.6603,-0.2575,-4.0000
0.6676,-0.2575,-4.0000
0.6749,-0.2575,-4.0000
0.6822,-0.2575,-3.9983
0.6895,-0.2575,-3.7968
0.6968,-0.2575,-3.5668
0.7041,-0.2575,-3.3931
0.7114,-0.2575,-3.2666
0.7187,-0.2575,-3.1720
0.7260,-0.2575,-3.0880
0.7333,-0.2575,-2.9956
0.7406,-0.2575,-2.8905
0.7479,-0.2575,-2.7826
0.7553,-0.2575,-2.6842
0.7626,-0.2575,-2.6016
0.7699,-0.2575,-2.5350
0.7772,-0.2575,-2.4818
0.7845,-0.2575,-2.4392
0.7918,-0.2575,-2.4043
0.7991,-0.2575,-2.3732
0.8064,-0.2575,-2.3416
0.8137,-0.2575,-2.3071
0.8210,-0.2575,-2.2715
0.8283,-0.2575,-2.2401
0.8356,-0.2575,-2.2177
0.8429,-0.2575,-2.2056
0.8502,-0.2575,-2.2018
0.8575,-0.2575,-2.2025
0.8648,-0.2575,-2.2063
0.8721,-0.2575,-2.2160
0.8795,-0.2575,-2.2379
0.8868,-0.2575,-2.2780
0.8941,-0.2575,-2.3398
0.9014,-0.2575,-2.4228
0.9087,-0.2575,-2.5228
0.9160,-0.2575,-2.6338
0.9233,-0.2575,-2.7509
0.9306,-0.2575,-2.8732
0.9379,-0.2575,-3.0045
0.9452,-0.2575,-3.1500
0.9525,-0.2575,-3.3124
0.9598,-0.2575,-3.4893
0.9671,-0.2575,-3.6751
0.9744,-0.2575,-3.8663
0.9817,-0.2575,-4.0000
0.9890,-0.2575,-4.0000
0.9963,-0.2575,-4.0000
1.0037,-0.2575,-4.0000
1.0110,-0.2575,-4.0000
1.0183,-0.2575,-4.0000
1.0256,-0.2575,-4.0000
1.0329,-0.2575,-4.0000
1.0402,-0.2575,-4.0000
1.0475,-0.2575,-4.0000
1.0548,-0.2575,-4.0000
1.0621,-0.2575,-4.0000
1.0694,-0.2575,-4.0000
1.0767,-0.2575,-4.0000
1.0840,-0.2575,-4.0000
1.0913,-0.2575,-4.0000
1.0986,-0.2575,-4.0000
1.1059,-0.2575,-4.0000
1.1132,-0.2575,-4.0000
1.1205,-0.2575,-4.0000
1.1279,-0.2575,-4.0000
1.1352,-0.2575,-4.0000
1.1425,-0.2575,-4.0000
1.1498,-0.2575,-4.0000
1.1571,-0.2575,-4.0000
1.1644,-0.2575,-4.0000
1.1717,-0.2575,-4.0000
1.1790,-0.2575,-4.0000
1.1863,-0.2575,-4.0000
1.1936,-0.2575,-4.0000
1.2009,-0.2575,-4.0000
1.2082,-0.2575,-4.0000
1.2155,-0.2575,-4.0000
1.2228,-0.2575,-4.0000
1.2301,-0.2575,-4.0000
1.2374,-0.2575,-4.0000
1.2447,-0.2575,-4.0000
1.2521,-0.2575,-4.0000
1.2594,-0.2575,-4.0000
1.2667,-0.2575,-4.0000
1.2740,-0.2575,-4.0000
1.2813,-0.2575,-4.0000
1.2886,-0.2575,-4.0000
1.2959,-0.2575,-4.0000
1.3032,-0.2575,-4.0000
1.3105,-0.2575,-4.0000
1.3178,-0.2575,-4.0000
1.3251,-0.2575,-4.0000
1.3324,-0.2575,-4.0000
1.3397,-0.2575,-4.0000
1.3470,-0.2575,-4.0000
1.3543,-0.2575,-4.0000
1.3616,-0.2575,-4.0000
1.3689,-0.2575,-4.0000
1.3763,-0.2575,-4.0000
1.3836,-0.2575,-4.0000
1.3909,-0.2575,-4.0000
1.3982,-0.2575,-4.0000
0.6018,-0.2466,-4.0000
0.6091,-0.2466,-4.0000
0.6164,-0.2466,-4.0000
0.6237,-0.2466,-4.0000
0.6311,-0.2466,-4.0000
0.6384,-0.2466,-4.0000
0.6457,-0.2466,-4.0000
0.6530,-0.2466,-4.0000
0.6603,-0.2466,-4.0000
0.6676,-0.2466,-4.0000
0.6749,-0.2466,-4.0000
0.6822,-0.2466,-3.9692
0.6895,-0.2466,-3.7217
0.6968,-0.2466,-3.4900
0.7041,-0.2466,-3.3152
0.7114,-0.2466,-3.1891
0.7187,-0.2466,-3.0972
0.7260,-0.2466,-3.0194
0.7333,-0.2466,-2.9362
0.7406,-0.2466,-2.8407
0.7479,-0.2466,-2.7406
0.7553,-0.2466,-2.6469
0.7626,-0.2466,-2.5655
0.7699,-0.2466,-2.4969
0.7772,-0.2466,-2.4399
0.7845,-0.2466,-2.3940
0.7918,-0.2466,-2.3584
0.7991,-0.2466,-2.3297
0.8064,-0.2466,-2.3021
0.8137,-0.2466,-2.2707
0.8210,-0.2466,-2.2356
0.8283,-0.2466,-2.2019
0.8356,-0.2466,-2.1755
0.8429,-0.2466,-2.1588
0.8502,-0.2466,-2.1501
0.8575,-0.2466,-2.1457
0.8648,-0.2466,-2.1440
0.8721,-0.2466,-2.1478
0.8795,-0.2466,-2.1634
0.8868,-0.2466,-2.1972
0.8941,-0.2466,-2.2527
0.9014,-0.2466,-2.3299
0.9087,-0.2466,-2.4253
0.9160,-0.2466,-2.5331
0.9233,-0.2466,-2.6483
0.9306,-0.2466,-2.7693
0.9379,-0.2466,-2.8992
0.9452,-0.2466,-3.0445
0.9525,-0.2466,-3.2108
0.9598,-0.2466,-3.4008
0.9671,-0.2466,-3.6137
0.9744,-0.2466,-3.8465
0.9817,-0.2466,-4.0000
0.9890,-0.2466,-4.0000
0.9963,-0.2466,-4.0000
1.0037,-0.2466,-4.0000
1.0110,-0.2466,-4.0000
1.0183,-0.2466,-4.0000
1.0256,-0.2466,-4.0000
1.0329,-0.2466,-4.0000
1.0402,-0.2466,-4.0000
1.0475,-0.2466,-4.0000
1.0548,-0.2466,-4.0000
1.0621,-0.2466,-4.0000
1.0694,-0.2466,-4.0000
1.0767,-0.2466,-4.0000
1.0840,-0.2466,-4.0000
1.0913,-0.2466,-4.0000
1.0986,-0.2466,-4.0000
1.1059,-0.2466,-4.0000
1.1132,-0.2466,-4.0000
1.1205,-0.2466,-4.0000
1.1279,-0.2466,-4.0000
1.1352,-0.2466,-4.0000
1.1425,-0.2466,-4.0000
1.1498,-0.2466,-4.0000
1.1571,-0.2466,-4.0000
1.1644,-0.2466,-4.0000
1.1717,-0.2466,-4.0000
1.1790,-0.2466,-4.0000
1.1863,-0.2466,-4.0000
1.1936,-0.2466,-4.0000
1.2009,-0.2466,-4.0000
1.2082,-0.2466,-4.0000
1.2155,-0.2466,-4.0000
1.2228,-0.2466,-4.0000
1.2301,-0.2466,-4.0000
1.2374,-0.2466,-4.0000
1.2447,-0.2466,-4.0000
1.2521,-0.2466,-4.0000
1.2594,-0.2466,-4.0000
1.2667,-0.2466,-4.0000
1.2740,-0.2466,-4.0000
1.2813,-0.2466,-4.0000
1.2886,-0.2466,-4.0000
1.2959,-0.2466,-4.0000
1.3032,-0.2466,-4.0000
1.3105,-0.2466,-4.0000
1.3178,-0.2466,-4.0000
1.3251,-0.2466,-4.0000
1.3324,-0.2466,-4.0000
1.3397,-0.2466,-4.0000
1.3470,-0.2466,-4.0000
1.3543,-0.2466,-4.0000
1.3616,-0.2466,-4.0000
1.3689,-0.2466,-4.0000
1.3763,-0.2466,-4.0000
1.3836,-0.2466,-4.0000
1.3909,-0.2466,-4.0000
1.3982,-0.2466,-4.0000
0.6018,-0.2356,-4.0000
0.6091,-0.2356,-4.0000
0.6164,-0.2356,-4.0000
0.6237,-0.2356,-4.0000
0.6311,-0.2356,-4.0000
0.6384,-0.2356,-4.0000
0.6457,-0.2356,-4.0000
0.6530,-0.2356,-4.0000
0.6603,-0.2356,-4.0000
0.6676,-0.2356,-4.0000
0.6749,-0.2356,-4.0000
0.6822,-0.2356,-3.9399
0.6895,-0.2356,-3.6667
0.6968,-0.2356,-3.4331
0.7041,-0.2356,-3.2570
0.7114,-0.2356,-3.1304
0.7187,-0.2356,-3.0399
0.7260,-0.2356,-2.9656
0.7333,-0.2356,-2.8878
0.7406,-0.2356,-2.7980
0.7479,-0.2356,-2.7022
0.7553,-0.2356,-2.6107
0.7626,-0.2356,-2.5290
0.7699,-0.2356,-2.4579
0.7772,-0.2356,-2.3973
0.7845,-0.2356,-2.3484
0.7918,-0.2356,-2.3116
0.7991,-0.2356,-2.2844
0.8064,-0.2356,-2.2602
0.8137,-0.2356,-2.2320
0.8210,-0.2356,-2.1982
0.8283,-0.2356,-2.1634
0.8356,-0.2356,-2.1339
0.8429,-0.2356,-2.1131
0.8502,-0.2356,-2.0999
0.8575,-0.2356,-2.0910
0.8648,-0.2356,-2.0849
0.8721,-0.2356,-2.0843
0.8795,-0.2356,-2.0953
0.8868,-0.2356,-2.1242
0.8941,-0.2356,-2.1747
0.9014,-0.2356,-2.2473
0.9087,-0.2356,-2.3388
0.9160,-0.2356,-2.4439
0.9233,-0.2356,-2.5571
0.9306,-0.2356,-2.6760
0.9379,-0.2356,-2.8027
0.9452,-0.2356,-2.9436
0.9525,-0.2356,-3.1063
0.9598,-0.2356,-3.2966
0.9671,-0.2356,-3.5180
0.9744,-0.2356,-3.7714
0.9817,-0.2356,-3.9918
0.9890,-0.2356,-4.0000
0.9963,-0.2356,-4.0000
1.0037,-0.2356,-4.0000
1.0110,-0.2356,-4.0000
1.0183,-0.2356,-4.0000
1.0256,-0.2356,-4.0000
1.0329,-0.2356,-4.0000
1.0402,-0.2356,-4.0000
1.0475,-0.2356,-4.0000
1.0548,-0.2356,-4.0000
1.0621,-0.2356,-4.0000
1.0694,-0.2356,-4.0000
1.0767,-0.2356,-4.0000
1.0840,-0.2356,-4.0000
1.0913,-0.2356,-4.0000
1.0986,-0.2356,-4.0000
1.1059,-0.2356,-4.0000
1.1132,-0.2356,-4.0000
1.1205,-0.2356,-4.0000
1.1279,-0.2356,-4.0000
1.1352,-0.2356,-4.0000
1.1425,-0.2356,-4.0000
1.1498,-0.2356,-4.0000
1.1571,-0.2356,-4.0000
1.1644,-0.2356,-4.0000
1.1717,-0.2356,-4.0000
1.1790,-0.2356,-4.0000
1.1863,-0.2356,-4.0000
1.1936,-0.2356,-4.0000
1.2009,-0.2356,-4.0000
1.2082,-0.2356,-4.0000
1.2155,-0.2356,-4.0000
1.2228,-0.2356,-4.0000
1.2301,-0.2356,-4.0000
1.2374,-0.2356,-4.0000
1.2447,-0.2356,-4.0000
1.2521,-0.2356,-4.0000
1.2594,-0.2356,-4.0000
1.2667,-0.2356,-4.0000
1.2740,-0.2356,-4.0000
1.2813,-0.2356,-4.0000
1.2886,-0.2356,-4.0000
1.2959,-0.2356,-4.0000
1.3032,-0.2356,-4.0000
1.3105,-0.2356,-4.0000
1.3178,-0.2356,-4.0000
1.3251,-0.2356,-4.0000
1.3324,-0.2356,-4.0000
1.3397,-0.2356,-4.0000
1.3470,-0.2356,-4.0000
1.3543,-0.2356,-4.0000
1.3616,-0.2356,-4.0000
1.3689,-0.2356,-4.0000
1.3763,-0.2356,-4.0000
1.3836,-0.2356,-4.0000
1.3909,-0.2356,-4.0000
1.3982,-0.2356,-4.0000
0.6018,-0.2247,-4.0000
0.6091,-0.2247,-4.0000
0.6164,-0.2247,-4.0000
0.6237,-0.2247,-4.0000
0.6311,-0.2247,-4.0000
0.6384,-0.2247,-4.0000
0.6457,-0.2247,-4.0000
0.6530,-0.2247,-4.0000
0.6603,-0.2247,-4.0000
0.6676,-0.2247,-4.0000
0.6749,-0.2247,-4.0000
0.6822,-0.2247,-3.9207
0.6895,-0.2247,-3.6316
0.6968,-0.2247,-3.3961
0.7041,-0.2247,-3.2184
0.7114,-0.2247,-3.0909
0.7187,-0.2247,-3.0005
0.7260,-0.2247,-2.9277
0.7333,-0.2247,-2.8521
0.7406,-0.2247,-2.7644
0.7479,-0.2247,-2.6696
0.7553,-0.2247,-2.5777
0.7626,-0.2247,-2.4944
0.7699,-0.2247,-2.4205
0.7772,-0.2247,-2.3565
0.7845,-0.2247,-2.3044
0.7918,-0.2247,-2.2660
0.7991,-0.2247,-2.2391
0.8064,-0.2247,-2.2170
0.8137,-0.2247,-2.1917
0.8210,-0.2247,-2.1599
0.8283,-0.2247,-2.1251
0.8356,-0.2247,-2.0937
0.8429,-0.2247,-2.0698
0.8502,-0.2247,-2.0529
0.8575,-0.2247,-2.0404
0.8648,-0.2247,-2.0309
0.8721,-0.2247,-2.0270
0.8795,-0.2247,-2.0346
0.8868,-0.2247,-2.0596
0.8941,-0.2247,-2.1061
0.9014,-0.2247,-2.1747
0.9087,-0.2247,-2.2628
0.9160,-0.2247,-2.3654
0.9233,-0.2247,-2.4766
0.9306,-0.2247,-2.5928
0.9379,-0.2247,-2.7153
0.9452,-0.2247,-2.8500
0.9525,-0.2247,-3.0054
0.9598,-0.2247,-3.1896
0.9671,-0.2247,-3.4088
0.9744,-0.2247,-3.6668
0.9817,-0.2247,-3.9428
0.9890,-0.2247,-4.0000
0.9963,-0.2247,-4.0000
1.0037,-0.2247,-4.0000
1.0110,-0.2247,-4.0000
1.0183,-0.2247,-4.0000
1.0256,-0.2247,-4.0000
1.0329,-0.2247,-4.0000
1.0402,-0.2247,-4.0000
1.0475,-0.2247,-4.0000
1.0548,-0.2247,-4.0000
1.0621,-0.2247,-4.0000
1.0694,-0.2247,-4.0000
1.0767,-0.2247,-4.0000
1.0840,-0.2247,-4.0000
1.0913,-0.2247,-4.0000
1.0986,-0.2247,-4.0000
1.1059,-0.2247,-4.0000
1.1132,-0.2247,-4.0000
1.1205,-0.2247,-4.0000
1.1279,-0.2247,-4.0000
1.1352,-0.2247,-4.0000
1.1425,-0.2247,-4.0000
1.1498,-0.2247,-4.0000
1.1571,-0.2247,-4.0000
1.1644,-0.2247,-4.0000
1.1717,-0.2247,-4.0000
1.1790,-0.2247,-4.0000
1.1863,-0.2247,-4.0000
1.1936,-0.2247,-4.0000
1.2009,-0.2247,-4.0000
1.2082,-0.2247,-4.0000
1.2155,-0.2247,-4.0000
1.2228,-0.2247,-4.0000
1.2301,-0.2247,-4.0000
1.2374,-0.2247,-4.0000
1.2447,-0.2247,-4.0000
1.2521,-0.2247,-4.0000
1.2594,-0.2247,-4.0000
1.2667,-0.2247,-4.0000
1.2740,-0.2247,-4.0000
1.2813,-0.2247,-4.0000
1.2886,-0.2247,-4.0000
1.2959,-0.2247,-4.0000
1.3032,-0.2247,-4.0000
1.3105,-0.2247,-4.0000
1.3178,-0.2247,-4.0000
1.3251,-0.2247,-4.0000
1.3324,-0.2247,-4.0000
1.3397,-0.2247,-4.0000
1.3470,-0.2247,-4.0000
1.3543,-0.2247,-4.0000
1.3616,-0.2247,-4.0000
1.3689,-0.2247,-4.0000
1.3763,-0.2247,-4.0000
1.3836,-0.2247,-4.0000
1.3909,-0.2247,-4.0000
1.3982,-0.2247,-4.0000
0.6018,-0.2137,-4.0000
0.6091,-0.2137,-4.0000
0.6164,-0.2137,-4.0000
0.6237,-0.2137,-4.0000
0.6311,-0.2137,-4.0000
0.6384,-0.2137,-4.0000
0.6457,-0.2137,-4.0000
0.6530,-0.2137,-4.0000
0.6603,-0.2137,-4.0000
0.6676,-0.2137,-4.0000
0.6749,-0.2137,-4.0000
0.6822,-0.2137,-3.9129
0.6895,-0.2137,-3.6167
0.6968,-0.2137,-3.3791
0.7041,-0.2137,-3.1995
0.7114,-0.2137,-3.0707
0.7187,-0.2137,-2.9794
0.7260,-0.2137,-2.9061
0.7333,-0.2137,-2.8301
0.7406,-0.2137,-2.7412
0.7479,-0.2137,-2.6443
0.7553,-0.2137,-2.5499
0.7626,-0.2137,-2.4637
0.7699,-0.2137,-2.3867
0.7772,-0.2137,-2.3194
0.7845,-0.2137,-2.2642
0.7918,-0.2137,-2.2233
0.7991,-0.2137,-2.1955
0.8064,-0.2137,-2.1741
0.8137,-0.2137,-2.1509
0.8210,-0.2137,-2.1212
0.8283,-0.2137,-2.0874
0.8356,-0.2137,-2.0554
0.8429,-0.2137,-2.0295
0.8502,-0.2137,-2.0099
0.8575,-0.2137,-1.9947
0.8648,-0.2137,-1.9827
0.8721,-0.2137,-1.9766
0.8795,-0.2137,-1.9815
0.8868,-0.2137,-2.0035
0.8941,-0.2137,-2.0465
0.9014,-0.2137,-2.1115
0.9087,-0.2137,-2.1964
0.9160,-0.2137,-2.2964
0.9233,-0.2137,-2.4054
0.9306,-0.2137,-2.5188
0.9379,-0.2137,-2.6365
0.9452,-0.2137,-2.7642
0.9525,-0.2137,-2.9111
0.9598,-0.2137,-3.0867
0.9671,-0.2137,-3.2990
0.9744,-0.2137,-3.5533
0.9817,-0.2137,-3.8527
0.9890,-0.2137,-4.0000
0.9963,-0.2137,-4.0000
1.0037,-0.2137,-4.0000
1.0110,-0.2137,-4.0000
1.0183,-0.2137,-4.0000
1.0256,-0.2137,-4.0000
1.0329,-0.2137,-4.0000
1.0402,-0.2137,-4.0000
1.0475,-0.2137,-4.0000
1.0548,-0.2137,-4.0000
1.0621,-0.2137,-4.0000
1.0694,-0.2137,-4.0000
1.0767,-0.2137,-4.0000
1.0840,-0.2137,-4.0000
1.0913,-0.2137,-4.0000
1.0986,-0.2137,-4.0000
1.1059,-0.2137,-4.0000
1.1132,-0.2137,-4.0000
1.1205,-0.2137,-4.0000
1.1279,-0.2137,-4.0000
1.1352,-0.2137,-4.0000
1.1425,-0.2137,-4.0000
1.1498,-0.2137,-4.0000
1.1571,-0.2137,-4.0000
1.1644,-0.2137,-4.0000
1.1717,-0.2137,-4.0000
1.1790,-0.2137,-4.0000
1.1863,-0.2137,-4.0000
1.1936,-0.2137,-4.0000
1.2009,-0.2137,-4.0000
1.2082,-0.2137,-4.0000
1.2155,-0.2137,-4.0000
1.2228,-0.2137,-4.0000
1.2301,-0.2137,-4.0000
1.2374,-0.2137,-4.0000
1.2447,-0.2137,-4.0000
1.2521,-0.2137,-4.0000
1.2594,-0.2137,-4.0000
1.2667,-0.2137,-4.0000
1.2740,-0.2137,-4.0000
1.2813,-0.2137,-4.0000
1.2886,-0.2137,-4.0000
1.2959,-0.2137,-4.0000
1.3032,-0.2137,-4.0000
1.3105,-0.2137,-4.0000
1.3178,-0.2137,-4.0000
1.3251,-0.2137,-4.0000
1.3324,-0.2137,-4.0000
1.3397,-0.2137,-4.0000
1.3470,-0.2137,-4.0000
1.3543,-0.2137,-4.0000
1.3616,-0.2137,-4.0000
1.3689,-0.2137,-4.0000
1.3763,-0.2137,-4.0000
1.3836,-0.2137,-4.0000
1.3909,-0.2137,-4.0000
1.3982,-0.2137,-4.0000
0.6018,-0.2027,-4.0000
0.6091,-0.2027,-4.0000
0.6164,-0.2027,-4.0000
0.6237,-0.2027,-4.0000
0.6311,-0.2027,-4.0000
0.6384,-0.2027,-4.0000
0.6457,-0.2027,-4.0000
0.6530,-0.2027,-4.0000
0.6603,-0.2027,-4.0000
0.6676,-0.2027,-4.0000
0.6749,-0.2027,-4.0000
0.6822,-0.2027,-3.9170
0.6895,-0.2027,-3.6217
0.6968,-0.2027,-3.3820
0.7041,-0.2027,-3.2004
0.7114,-0.2027,-3.0697
0.7187,-0.2027,-2.9766
0.7260,-0.2027,-2.9012
0.7333,-0.2027,-2.8220
0.7406,-0.2027,-2.7289
0.7479,-0.2027,-2.6274
0.7553,-0.2027,-2.5286
0.7626,-0.2027,-2.4385
0.7699,-0.2027,-2.3581
0.7772,-0.2027,-2.2876
0.7845,-0.2027,-2.2291
0.7918,-0.2027,-2.1853
0.7991,-0.2027,-2.1552
0.8064,-0.2027,-2.1330
0.8137,-0.2027,-2.1107
0.8210,-0.2027,-2.0829
0.8283,-0.2027,-2.0507
0.8356,-0.2027,-2.0190
0.8429,-0.2027,-1.9922
0.8502,-0.2027,-1.9710
0.8575,-0.2027,-1.9541
0.8648,-0.2027,-1.9406
0.8721,-0.2027,-1.9329
0.8795,-0.2027,-1.9359
0.8868,-0.2027,-1.9552
0.8941,-0.2027,-1.9950
0.9014,-0.2027,-2.0566
0.9087,-0.2027,-2.1384
0.9160,-0.2027,-2.2357
0.9233,-0.2027,-2.3422
0.9306,-0.2027,-2.4524
0.9379,-0.2027,-2.5652
0.9452,-0.2027,-2.6859
0.9525,-0.2027,-2.8242
0.9598,-0.2027,-2.9908
0.9671,-0.2027,-3.1947
0.9744,-0.2027,-3.4422
0.9817,-0.2027,-3.7366
0.9890,-0.2027,-3.9917
0.9963,-0.2027,-4.0000
1.0037,-0.2027,-4.0000
1.0110,-0.2027,-4.0000
1.0183,-0.2027,-4.0000
1.0256,-0.2027,-4.0000
1.0329,-0.2027,-4.0000
1.0402,-0.2027,-4.0000
1.0475,-0.2027,-4.0000
1.0548,-0.2027,-4.0000
1.0621,-0.2027,-4.0000
1.0694,-0.2027,-4.0000
1.0767,-0.2027,-4.0000
1.0840,-0.2027,-4.0000
1.0913,-0.2027,-4.0000
1.0986,-0.2027,-4.0000
1.1059,-0.2027,-4.0000
1.1132,-0.2027,-4.0000
1.1205,-0.2027,-4.0000
1.1279,-0.2027,-4.0000
1.1352,-0.2027,-4.0000
1.1425,-0.2027,-4.0000
1.1498,-0.2027,-4.0000
1.1571,-0.2027,-4.0000
1.1644,-0.2027,-4.0000
1.1717,-0.2027,-4.0000
1.1790,-0.2027,-4.0000
1.1863,-0.2027,-4.0000
1.1936,-0.2027,-4.0000
1.2009,-0.2027,-4.0000
1.2082,-0.2027,-4.0000
1.2155,-0.2027,-4.0000
1.2228,-0.2027,-4.0000
1.2301,-0.2027,-4.0000
1.2374,-0.2027,-4.0000
1.2447,-0.2027,-4.0000
1.2521,-0.2027,-4.0000
1.2594,-0.2027,-4.0000
1.2667,-0.2027,-4.0000
1.2740,-0.2027,-4.0000
1.2813,-0.2027,-4.0000
1.2886,-0.2027,-4.0000
1.2959,-0.2027,-4.0000
1.3032,-0.2027,-4.0000
1.3105,-0.2027,-4.0000
1.3178,-0.2027,-4.0000
1.3251,-0.2027,-4.0000
1.3324,-0.2027,-4.0000
1.3397,-0.2027,-4.0000
1.3470,-0.2027,-4.0000
1.3543,-0.2027,-4.0000
1.3616,-0.2027,-4.0000
1.3689,-0.2027,-4.0000
1.3763,-0.2027,-4.0000
1.3836,-0.2027,-4.0000
1.3909,-0.2027,-4.0000
1.3982,-0.2027,-4.0000
0.6018,-0.1918,-4.0000
0.6091,-0.1918,-4.0000
0.6164,-0.1918,-4.0000
0.6237,-0.1918,-4.0000
0.6311,-0.1918,-4.0000
0.6384,-0.1918,-4.0000
0.6457,-0.1918,-4.0000
0.6530,-0.1918,-4.0000
0.6603,-0.1918,-4.0000
0.6676,-0.1918,-4.0000
0.6749,-0.1918,-4.0000
0.6822,-0.1918,-3.9325
0.6895,-0.1918,-3.6467
0.6968,-0.1918,-3.4048
0.7041,-0.1918,-3.2210
0.7114,-0.1918,-3.0880
0.7187,-0.1918,-2.9921
0.7260,-0.1918,-2.9126
0.7333,-0.1918,-2.8278
0.7406,-0.1918,-2.7277
0.7479,-0.1918,-2.6192
0.7553,-0.1918,-2.5144
0.7626,-0.1918,-2.4198
0.7699,-0.1918,-2.3358
0.7772,-0.1918,-2.2621
0.7845,-0.1918,-2.2003
0.7918,-0.1918,-2.1529
0.7991,-0.1918,-2.1194
0.8064,-0.1918,-2.0949
0.8137,-0.1918,-2.0721
0.8210,-0.1918,-2.0454
0.8283,-0.1918,-2.0148
0.8356,-0.1918,-1.9843
0.8429,-0.1918,-1.9575
0.8502,-0.1918,-1.9358
0.8575,-0.1918,-1.9181
0.8648,-0.1918,-1.9040
0.8721,-0.1918,-1.8952
0.8795,-0.1918,-1.8966
0.8868,-0.1918,-1.9135
0.8941,-0.1918,-1.9503
0.9014,-0.1918,-2.0086
0.9087,-0.1918,-2.0872
0.9160,-0.1918,-2.1816
0.9233,-0.1918,-2.2854
0.9306,-0.1918,-2.3923
0.9379,-0.1918,-2.5003
0.9452,-0.1918,-2.6143
0.9525,-0.1918,-2.7446
0.9598,-0.1918,-2.9028
0.9671,-0.1918,-3.0984
0.9744,-0.1918,-3.3380
0.9817,-0.1918,-3.6249
0.9890,-0.1918,-3.9349
0.9963,-0.1918,-4.0000
1.0037,-0.1918,-4.0000
1.0110,-0.1918,-4.0000
1.0183,-0.1918,-4.0000
1.0256,-0.1918,-4.0000
1.0329,-0.1918,-4.0000
1.0402,-0.1918,-4.0000
1.0475,-0.1918,-4.0000
1.0548,-0.1918,-4.0000
1.0621,-0.1918,-4.0000
1.0694,-0.1918,-4.0000
1.0767,-0.1918,-4.0000
1.0840,-0.1918,-4.0000
1.0913,-0.1918,-4.0000
1.0986,-0.1918,-4.0000
1.1059,-0.1918,-4.0000
1.1132,-0.1918,-4.0000
1.1205,-0.1918,-4.0000
1.1279,-0.1918,-4.0000
1.1352,-0.1918,-4.0000
1.1425,-0.1918,-4.0000
1.1498,-0.1918,-4.0000
1.1571,-0.1918,-4.0000
1.1644,-0.1918,-4.0000
1.1717,-0.1918,-4.0000
1.1790,-0.1918,-4.0000
1.1863,-0.1918,-4.0000
1.1936,-0.1918,-4.0000
1.2009,-0.1918,-4.0000
1.2082,-0.1918,-4.0000
1.2155,-0.1918,-4.0000
1.2228,-0.1918,-4.0000
1.2301,-0.1918,-4.0000
1.2374,-0.1918,-4.0000
1.2447,-0.1918,-4.0000
1.2521,-0.1918,-4.0000
1.2594,-0.1918,-4.0000
1.2667,-0.1918,-4.0000
1.2740,-0.1918,-4.0000
1.2813,-0.1918,-4.0000
1.2886,-0.1918,-4.0000
1.2959,-0.1918,-4.0000
1.3032,-0.1918,-4.0000
1.3105,-0.1918,-4.0000
1.3178,-0.1918,-4.0000
1.3251,-0.1918,-4.0000
1.3324,-0.1918,-4.0000
1.3397,-0.1918,-4.0000
1.3470,-0.1918,-4.0000
1.3543,-0.1918,-4.0000
1.3616,-0.1918,-4.0000
1.3689,-0.1918,-4.0000
1.3763,-0.1918,-4.0000
1.3836,-0.1918,-4.0000
1.3909,-0.1918,-4.0000
1.3982,-0.1918,-4.0000
0.6018,-0.1808,-4.0000
0.6091,-0.1808,-4.0000
0.6164,-0.1808,-4.0000
0.6237,-0.1808,-4.0000
0.6311,-0.1808,-4.0000
0.6384,-0.1808,-4.0000
0.6457,-0.1808,-4.0000
0.6530,-0.1808,-4.0000
0.6603,-0.1808,-4.0000
0.6676,-0.1808,-4.0000
0.6749,-0.1808,-4.0000
0.6822,-0.1808,-3.9587
0.6895,-0.1808,-3.6918
0.6968,-0.1808,-3.4475
0.7041,-0.1808,-3.2612
0.7114,-0.1808,-3.1253
0.7187,-0.1808,-3.0255
0.7260,-0.1808,-2.9400
0.7333,-0.1808,-2.8467
0.7406,-0.1808,-2.7370
0.7479,-0.1808,-2.6194
0.7553,-0.1808,-2.5075
0.7626,-0.1808,-2.4078
0.7699,-0.1808,-2.3202
0.7772,-0.1808,-2.2434
0.7845,-0.1808,-2.1783
0.7918,-0.1808,-2.1267
0.7991,-0.1808,-2.0888
0.8064,-0.1808,-2.0607
0.8137,-0.1808,-2.0358
0.8210,-0.1808,-2.0090
0.8283,-0.1808,-1.9797
0.8356,-0.1808,-1.9506
0.8429,-0.1808,-1.9248
0.8502,-0.1808,-1.9035
0.8575,-0.1808,-1.8860
0.8648,-0.1808,-1.8717
0.8721,-0.1808,-1.8624
0.8795,-0.1808,-1.8623
0.8868,-0.1808,-1.8770
0.8941,-0.1808,-1.9108
0.9014,-0.1808,-1.9658
0.9087,-0.1808,-2.0411
0.9160,-0.1808,-2.1324
0.9233,-0.1808,-2.2333
0.9306,-0.1808,-2.3368
0.9379,-0.1808,-2.4403
0.9452,-0.1808,-2.5484
0.9525,-0.1808,-2.6717
0.9598,-0.1808,-2.8222
0.9671,-0.1808,-3.0101
0.9744,-0.1808,-3.2417
0.9817,-0.1808,-3.5196
0.9890,-0.1808,-3.8425
0.9963,-0.1808,-4.0000
1.0037,-0.1808,-4.0000
1.0110,-0.1808,-4.0000
1.0183,-0.1808,-4.0000
1.0256,-0.1808,-4.0000
1.0329,-0.1808,-4.0000
1.0402,-0.1808,-4.0000
1.0475,-0.1808,-4.0000
1.0548,-0.1808,-4.0000
1.0621,-0.1808,-4.0000
1.0694,-0.1808,-4.0000
1.0767,-0.1808,-4.0000
1.0840,-0.1808,-4.0000
1.0913,-0.1808,-4.0000
1.0986,-0.1808,-4.0000
1.1059,-0.1808,-4.0000
1.1132,-0.1808,-4.0000
1.1205,-0.1808,-4.0000
1.1279,-0.1808,-4.0000
1.1352,-0.1808,-4.0000
1.1425,-0.1808,-4.0000
1.1498,-0.1808,-4.0000
1.1571,-0.1808,-4.0000
1.1644,-0.1808,-4.0000
1.1717,-0.1808,-4.0000
1.1790,-0.1808,-4.0000
1.1863,-0.1808,-4.0000
1.1936,-0.1808,-4.0000
1.2009,-0.1808,-4.0000
1.2082,-0.1808,-4.0000
1.2155,-0.1808,-4.0000
1.2228,-0.1808,-4.0000
1.2301,-0.1808,-4.0000
1.2374,-0.1808,-4.0000
1.2447,-0.1808,-4.0000
1.2521,-0.1808,-4.0000
1.2594,-0.1808,-4.0000
1.2667,-0.1808,-4.0000
1.2740,-0.1808,-4.0000
1.2813,-0.1808,-4.0000
1.2886,-0.1808,-4.0000
1.2959,-0.1808,-4.0000
1.3032,-0.1808,-4.0000
1.3105,-0.1808,-4.0000
1.3178,-0.1808,-4.0000
1.3251,-0.1808,-4.0000
1.3324,-0.1808,-4.0000
1.3397,-0.1808,-4.0000
1.3470,-0.1808,-4.0000
1.3543,-0.1808,-4.0000
1.3616,-0.1808,-4.0000
1.3689,-0.1808,-4.0000
1.3763,-0.1808,-4.0000
1.3836,-0.1808,-4.0000
1.3909,-0.1808,-4.0000
1.3982,-0.1808,-4.0000
0.6018,-0.1699,-4.0000
0.6091,-0.1699,-4.0000
0.6164,-0.1699,-4.0000
0.6237,-0.1699,-4.0000
0.6311,-0.1699,-4.0000
0.6384,-0.1699,-4.0000
0.6457,-0.1699,-4.0000
0.6530,-0.1699,-4.0000
0.6603,-0.1699,-4.0000
0.6676,-0.1699,-4.0000
0.6749,-0.1699,-4.0000
0.6822,-0.1699,-3.9921
0.6895,-0.1699,-3.7569
0.6968,-0.1699,-3.5100
0.7041,-0.1699,-3.3210
0.7114,-0.1699,-3.1814
0.7187,-0.1699,-3.0762
0.7260,-0.1699,-2.9824
0.7333,-0.1699,-2.8776
0.7406,-0.1699,-2.7554
0.7479,-0.1699,-2.6272
0.7553,-0.1699,-2.5073
0.7626,-0.1699,-2.4022
0.7699,-0.1699,-2.3111
0.7772,-0.1699,-2.2314
0.7845,-0.1699,-2.1628
0.7918,-0.1699,-2.1069
0.7991,-0.1699,-2.0638
0.8064,-0.1699,-2.0306
0.8137,-0.1699,-2.0022
0.8210,-0.1699,-1.9741
0.8283,-0.1699,-1.9452
0.8356,-0.1699,-1.9173
0.8429,-0.1699,-1.8929
0.8502,-0.1699,-1.8728
0.8575,-0.1699,-1.8562
0.8648,-0.1699,-1.8425
0.8721,-0.1699,-1.8328
0.8795,-0.1699,-1.8315
0.8868,-0.1699,-1.8438
0.8941,-0.1699,-1.8747
0.9014,-0.1699,-1.9264
0.9087,-0.1699,-1.9983
0.9160,-0.1699,-2.0864
0.9233,-0.1699,-2.1841
0.9306,-0.1699,-2.2842
0.9379,-0.1699,-2.3837
0.9452,-0.1699,-2.4868
0.9525,-0.1699,-2.6041
0.9598,-0.1699,-2.7481
0.9671,-0.1699,-2.9288
0.9744,-0.1699,-3.1523
0.9817,-0.1699,-3.4202
0.9890,-0.1699,-3.7295
0.9963,-0.1699,-3.9902
1.0037,-0.1699,-4.0000
1.0110,-0.1699,-4.0000
1.0183,-0.1699,-4.0000
1.0256,-0.1699,-4.0000
1.0329,-0.1699,-4.0000
1.0402,-0.1699,-4.0000
1.0475,-0.1699,-4.0000
1.0548,-0.1699,-4.0000
1.0621,-0.1699,-4.0000
1.0694,-0.1699,-4.0000
1.0767,-0.1699,-4.0000
1.0840,-0.1699,-4.0000
1.0913,-0.1699,-4.0000
1.0986,-0.1699,-4.0000
1.1059,-0.1699,-4.0000
1.1132,-0.1699,-4.0000
1.1205,-0.1699,-4.0000
1.1279,-0.1699,-4.0000
1.1352,-0.1699,-4.0000
1.1425,-0.1699,-4.0000
1.1498,-0.1699,-4.0000
1.1571,-0.1699,-4.0000
1.1644,-0.1699,-4.0000
1.1717,-0.1699,-4.0000
1.1790,-0.1699,-4.0000
1.1863,-0.1699,-4.0000
1.1936,-0.1699,-4.0000
1.2009,-0.1699,-4.0000
1.2082,-0.1699,-4.0000
1.2155,-0.1699,-4.0000
1.2228,-0.1699,-4.0000
1.2301,-0.1699,-4.0000
1.2374,-0.1699,-4.0000
1.2447,-0.1699,-4.0000
1.2521,-0.1699,-4.0000
1.2594,-0.1699,-4.0000
1.2667,-0.1699,-4.0000
1.2740,-0.1699,-4.0000
1.2813,-0.1699,-4.0000
1.2886,-0.1699,-4.0000
1.2959,-0.1699,-4.0000
1.3032,-0.1699,-4.0000
1.3105,-0.1699,-4.0000
1.3178,-0.1699,-4.0000
1.3251,-0.1699,-4.0000
1.3324,-0.1699,-4.0000
1.3397,-0.1699,-4.0000
1.3470,-0.1699,-4.0000
1.3543,-0.1699,-4.0000
1.3616,-0.1699,-4.0000
1.3689,-0.1699,-4.0000
1.3763,-0.1699,-4.0000
1.3836,-0.1699,-4.0000
1.3909,-0.1699,-4.0000
1.3982,-0.1699,-4.0000
0.6018,-0.1589,-4.0000
0.6091,-0.1589,-4.0000
0.6164,-0.1589,-4.0000
0.6237,-0.1589,-4.0000
0.6311,-0.1589,-4.0000
0.6384,-0.1589,-4.0000
0.6457,-0.1589,-4.0000
0.6530,-0.1589,-4.0000
0.6603,-0.1589,-4.0000
0.6676,-0.1589,-4.0000
0.6749,-0.1589,-4.0000
0.6822,-0.1589,-4.0000
0.6895,-0.1589,-3.8418
0.6968,-0.1589,-3.5923
0.7041,-0.1589,-3.3999
0.7114,-0.1589,-3.2558
0.7187,-0.1589,-3.1432
0.7260,-0.1589,-3.0379
0.7333,-0.1589,-2.9183
0.7406,-0.1589,-2.7811
0.7479,-0.1589,-2.6408
0.7553,-0.1589,-2.5124
0.7626,-0.1589,-2.4019
0.7699,-0.1589,-2.3074
0.7772,-0.1589,-2.2251
0.7845,-0.1589,-2.1532
0.7918,-0.1589,-2.0926
0.7991,-0.1589,-2.0438
0.8064,-0.1589,-2.0047
0.8137,-0.1589,-1.9714
0.8210,-0.1589,-1.9406
0.8283,-0.1589,-1.9111
0.8356,-0.1589,-1.8841
0.8429,-0.1589,-1.8612
0.8502,-0.1589,-1.8427
0.8575,-0.1589,-1.8276
0.8648,-0.1589,-1.8147
0.8721,-0.1589,-1.8049
0.8795,-0.1589,-1.8021
0.8868,-0.1589,-1.8122
0.8941,-0.1589,-1.8401
0.9014,-0.1589,-1.8886
0.9087,-0.1589,-1.9571
0.9160,-0.1589,-2.0418
0.9233,-0.1589,-2.1362
0.9306,-0.1589,-2.2331
0.9379,-0.1589,-2.3290
0.9452,-0.1589,-2.4279
0.9525,-0.1589,-2.5403
0.9598,-0.1589,-2.6786
0.9671,-0.1589,-2.8526
0.9744,-0.1589,-3.0677
0.9817,-0.1589,-3.3244
0.9890,-0.1589,-3.6182
0.9963,-0.1589,-3.9270
1.0037,-0.1589,-4.0000
1.0110,-0.1589,-4.0000
1.0183,-0.1589,-4.0000
1.0256,-0.1589,-4.0000
1.0329,-0.1589,-4.0000
1.0402,-0.1589,-4.0000
1.0475,-0.1589,-4.0000
1.0548,-0.1589,-4.0000
1.0621,-0.1589,-4.0000
1.0694,-0.1589,-4.0000
1.0767,-0.1589,-4.0000
1.0840,-0.1589,-4.0000
1.0913,-0.1589,-4.0000
1.0986,-0.1589,-4.0000
1.1059,-0.1589,-4.0000
1.1132,-0.1589,-4.0000
1.1205,-0.1589,-4.0000
1.1279,-0.1589,-4.0000
1.1352,-0.1589,-4.0000
1.1425,-0.1589,-4.0000
1.1498,-0.1589,-4.0000
1.1571,-0.1589,-4.0000
1.1644,-0.1589,-4.0000
1.1717,-0.1589,-4.0000
1.1790,-0.1589,-4.0000
1.1863,-0.1589,-4.0000
1.1936,-0.1589,-4.0000
1.2009,-0.1589,-4.0000
1.2082,-0.1589,-4.0000
1.2155,-0.1589,-4.0000
1.2228,-0.1589,-4.0000
1.2301,-0.1589,-4.0000
1.2374,-0.1589,-4.0000
1.2447,-0.1589,-4.0000
1.2521,-0.1589,-4.0000
1.2594,-0.1589,-4.0000
1.2667,-0.1589,-4.0000
1.2740,-0.1589,-4.0000
1.2813,-0.1589,-4.0000
1.2886,-0.1589,-4.0000
1.2959,-0.1589,-4.0000
1.3032,-0.1589,-4.0000
1.3105,-0.1589,-4.0000
1.3178,-0.1589,-4.0000
1.3251,-0.1589,-4.0000
1.3324,-0.1589,-4.0000
1.3397,-0.1589,-4.0000
1.3470,-0.1589,-4.0000
1.3543,-0.1589,-4.0000
1.3616,-0.1589,-4.0000
1.3689,-0.1589,-4.0000
1.3763,-0.1589,-4.0000
1.3836,-0.1589,-4.0000
1.3909,-0.1589,-4.0000
1.3982,-0.1589,-4.0000
0.6018,-0.1479,-4.0000
0.6091,-0.1479,-4.0000
0.6164,-0.1479,-4.0000
0.6237,-0.1479,-4.0000
0.6311,-0.1479,-4.0000
0.6384,-0.1479,-4.0000
0.6457,-0.1479,-4.0000
0.6530,-0.1479,-4.0000
0.6603,-0.1479,-4.0000
0.6676,-0.1479,-4.0000
0.6749,-0.1479,-4.0000
0.6822,-0.1479,-4.0000
0.6895,-0.1479,-3.9355
0.6968,-0.1479,-3.6938
0.7041,-0.1479,-3.4975
0.7114,-0.1479,-3.3472
0.7187,-0.1479,-3.2246
0.7260,-0.1479,-3.1039
0.7333,-0.1479,-2.9656
0.7406,-0.1479,-2.8110
0.7479,-0.1479,-2.6578
0.7553,-0.1479,-2.5209
0.7626,-0.1479,-2.4052
0.7699,-0.1479,-2.3076
0.7772,-0.1479,-2.2229
0.7845,-0.1479,-2.1480
0.7918,-0.1479,-2.0828
0.7991,-0.1479,-2.0279
0.8064,-0.1479,-1.9822
0.8137,-0.1479,-1.9431
0.8210,-0.1479,-1.9084
0.8283,-0.1479,-1.8772
0.8356,-0.1479,-1.8503
0.8429,-0.1479,-1.8287
0.8502,-0.1479,-1.8122
0.8575,-0.1479,-1.7988
0.8648,-0.1479,-1.7868
0.8721,-0.1479,-1.7769
0.8795,-0.1479,-1.7728
0.8868,-0.1479,-1.7806
0.8941,-0.1479,-1.8056
0.9014,-0.1479,-1.8509
0.9087,-0.1479,-1.9160
0.9160,-0.1479,-1.9973
0.9233,-0.1479,-2.0883
0.9306,-0.1479,-2.1819
0.9379,-0.1479,-2.2746
0.9452,-0.1479,-2.3702
0.9525,-0.1479,-2.4786
0.9598,-0.1479,-2.6118
0.9671,-0.1479,-2.7793
0.9744,-0.1479,-2.9856
0.9817,-0.1479,-3.2300
0.9890,-0.1479,-3.5066
0.9963,-0.1479,-3.8068
1.0037,-0.1479,-4.0000
1.0110,-0.1479,-4.0000
1.0183,-0.1479,-4.0000
1.0256,-0.1479,-4.0000
1.0329,-0.1479,-4.0000
1.0402,-0.1479,-4.0000
1.0475,-0.1479,-4.0000
1.0548,-0.1479,-4.0000
1.0621,-0.1479,-4.0000
1.0694,-0.1479,-4.0000
1.0767,-0.1479,-4.0000
1.0840,-0.1479,-4.0000
1.0913,-0.1479,-4.0000
1.0986,-0.1479,-4.0000
1.1059,-0.1479,-4.0000
1.1132,-0.1479,-4.0000
1.1205,-0.1479,-4.0000
1.1279,-0.1479,-4.0000
1.1352,-0.1479,-4.0000
1.1425,-0.1479,-4.0000
1.1498,-0.1479,-4.0000
1.1571,-0.1479,-4.0000
1.1644,-0.1479,-4.0000
1.1717,-0.1479,-4.0000
1.1790,-0.1479,-4.0000
1.1863,-0.1479,-4.0000
1.1936,-0.1479,-4.0000
1.2009,-0.1479,-4.0000
1.2082,-0.1479,-4.0000
1.2155,-0.1479,-4.0000
1.2228,-0.1479,-4.0000
1.2301,-0.1479,-4.0000
1.2374,-0.1479,-4.0000
1.2447,-0.1479,-4.0000
1.2521,-0.1479,-4.0000
1.2594,-0.1479,-4.0000
1.2667,-0.1479,-4.0000
1.2740,-0.1479,-4.0000
1.2813,-0.1479,-4.0000
1.2886,-0.1479,-4.0000
1.2959,-0.1479,-4.0000
1.3032,-0.1479,-4.0000
1.3105,-0.1479,-4.0000
1.3178,-0.1479,-4.0000
1.3251,-0.1479,-4.0000
1.3324,-0.1479,-4.0000
1.3397,-0.1479,-4.0000
1.3470,-0.1479,-4.0000
1.3543,-0.1479,-4.0000
1.3616,-0.1479,-4.0000
1.3689,-0.1479,-4.0000
1.3763,-0.1479,-4.0000
1.3836,-0.1479,-4.0000
1.3909,-0.1479,-4.0000
1.3982,-0.1479,-4.0000
0.6018,-0.1370,-4.0000
0.6091,-0.1370,-4.0000
0.6164,-0.1370,-4.0000
0.6237,-0.1370,-4.0000
0.6311,-0.1370,-4.0000
0.6384,-0.1370,-4.0000
0.6457,-0.1370,-4.0000
0.6530,-0.1370,-4.0000
0.6603,-0.1370,-4.0000
0.6676,-0.1370,-4.0000
0.6749,-0.1370,-4.0000
0.6822,-0.1370,-4.0000
0.6895,-0.1370,-3.9929
0.6968,-0.1370,-3.8141
0.7041,-0.1370,-3.6125
0.7114,-0.1370,-3.4538
0.7187,-0.1370,-3.3170
0.7260,-0.1370,-3.1760
0.7333,-0.1370,-3.0150
0.7406,-0.1370,-2.8414
0.7479,-0.1370,-2.6750
0.7553,-0.1370,-2.5301
0.7626,-0.1370,-2.4096
0.7699,-0.1370,-2.3094
0.7772,-0.1370,-2.2227
0.7845,-0.1370,-2.1451
0.7918,-0.1370,-2.0756
0.7991,-0.1370,-2.0147
0.8064,-0.1370,-1.9621
0.8137,-0.1370,-1.9167
0.8210,-0.1370,-1.8772
0.8283,-0.1370,-1.8434
0.8356,-0.1370,-1.8159
0.8429,-0.1370,-1.7952
0.8502,-0.1370,-1.7803
0.8575,-0.1370,-1.7687
0.8648,-0.1370,-1.7577
0.8721,-0.1370,-1.7476
0.8795,-0.1370,-1.7421
0.8868,-0.1370,-1.7477
0.8941,-0.1370,-1.7700
0.9014,-0.1370,-1.8122
0.9087,-0.1370,-1.8741
0.9160,-0.1370,-1.9518
0.9233,-0.1370,-2.0393
0.9306,-0.1370,-2.1297
0.9379,-0.1370,-2.2195
0.9452,-0.1370,-2.3122
0.9525,-0.1370,-2.4172
0.9598,-0.1370,-2.5459
0.9671,-0.1370,-2.7069
0.9744,-0.1370,-2.9039
0.9817,-0.1370,-3.1351
0.9890,-0.1370,-3.3939
0.9963,-0.1370,-3.6723
1.0037,-0.1370,-3.9457
1.0110,-0.1370,-4.0000
1.0183,-0.1370,-4.0000
1.0256,-0.1370,-4.0000
1.0329,-0.1370,-4.0000
1.0402,-0.1370,-4.0000
1.0475,-0.1370,-4.0000
1.0548,-0.1370,-4.0000
1.0621,-0.1370,-4.0000
1.0694,-0.1370,-4.0000
1.0767,-0.1370,-4.0000
1.0840,-0.1370,-4.0000
1.0913,-0.1370,-4.0000
1.0986,-0.1370,-4.0000
1.1059,-0.1370,-4.0000
1.1132,-0.1370,-4.0000
1.1205,-0.1370,-4.0000
1.1279,-0.1370,-4.0000
1.1352,-0.1370,-4.0000
1.1425,-0.1370,-4.0000
1.1498,-0.1370,-4.0000
1.1571,-0.1370,-4.0000
1.1644,-0.1370,-4.0000
1.1717,-0.1370,-4.0000
1.1790,-0.1370,-4.0000
1.1863,-0.1370,-4.0000
1.1936,-0.1370,-4.0000
1.2009,-0.1370,-4.0000
1.2082,-0.1370,-4.0000
1.2155,-0.1370,-4.0000
1.2228,-0.1370,-4.0000
1.2301,-0.1370,-4.0000
1.2374,-0.1370,-4.0000
1.2447,-0.1370,-4.0000
1.2521,-0.1370,-4.0000
1.2594,-0.1370,-4.0000
1.2667,-0.1370,-4.0000
1.2740,-0.1370,-4.0000
1.2813,-0.1370,-4.0000
1.2886,-0.1370,-4.0000
1.2959,-0.1370,-4.0000
1.3032,-0.1370,-4.0000
1.3105,-0.1370,-4.0000
1.3178,-0.1370,-4.0000
1.3251,-0.1370,-4.0000
1.3324,-0.1370,-4.0000
1.3397,-0.1370,-4.0000
1.3470,-0.1370,-4.0000
1.3543,-0.1370,-4.0000
1.3616,-0.1370,-4.0000
1.3689,-0.1370,-4.0000
1.3763,-0.1370,-4.0000
1.3836,-0.1370,-4.0000
1.3909,-0.1370,-4.0000
1.3982,-0.1370,-4.0000
0.6018,-0.1260,-4.0000
0.6091,-0.1260,-4.0000
0.6164,-0.1260,-4.0000
0.6237,-0.1260,-4.0000
0.6311,-0.1260,-4.0000
0.6384,-0.1260,-4.0000
0.6457,-0.1260,-4.0000
0.6530,-0.1260,-4.0000
0.6603,-0.1260,-4.0000
0.6676,-0.1260,-4.0000
0.6749,-0.1260,-4.0000
0.6822,-0.1260,-4.0000
0.6895,-0.1260,-4.0000
0.6968,-0.1260,-3.9405
0.7041,-0.1260,-3.7425
0.7114,-0.1260,-3.5714
0.7187,-0.1260,-3.4149
0.7260,-0.1260,-3.2477
0.7333,-0.1260,-3.0607
0.7406,-0.1260,-2.8675
0.7479,-0.1260,-2.6889
0.7553,-0.1260,-2.5368
0.7626,-0.1260,-2.4124
0.7699,-0.1260,-2.3100
0.7772,-0.1260,-2.2219
0.7845,-0.1260,-2.1422
0.7918,-0.1260,-2.0689
0.7991,-0.1260,-2.0023
0.8064,-0.1260,-1.9431
0.8137,-0.1260,-1.8913
0.8210,-0.1260,-1.8467
0.8283,-0.1260,-1.8097
0.8356,-0.1260,-1.7810
0.8429,-0.1260,-1.7605
0.8502,-0.1260,-1.7468
0.8575,-0.1260,-1.7366
0.8648,-0.1260,-1.7265
0.8721,-0.1260,-1.7162
0.8795,-0.1260,-1.7095
0.8868,-0.1260,-1.7130
0.8941,-0.1260,-1.7328
0.9014,-0.1260,-1.7721
0.9087,-0.1260,-1.8307
0.9160,-0.1260,-1.9049
0.9233,-0.1260,-1.9887
0.9306,-0.1260,-2.0758
0.9379,-0.1260,-2.1629
0.9452,-0.1260,-2.2531
0.9525,-0.1260,-2.3551
0.9598,-0.1260,-2.4794
0.9671,-0.1260,-2.6338
0.9744,-0.1260,-2.8213
0.9817,-0.1260,-3.0390
0.9890,-0.1260,-3.2803
0.9963,-0.1260,-3.5389
1.0037,-0.1260,-3.8144
1.0110,-0.1260,-4.0000
1.0183,-0.1260,-4.0000
1.0256,-0.1260,-4.0000
1.0329,-0.1260,-4.0000
1.0402,-0.1260,-4.0000
1.0475,-0.1260,-4.0000
1.0548,-0.1260,-4.0000
1.0621,-0.1260,-4.0000
1.0694,-0.1260,-4.0000
1.0767,-0.1260,-4.0000
1.0840,-0.1260,-4.0000
1.0913,-0.1260,-4.0000
1.0986,-0.1260,-4.0000
1.1059,-0.1260,-4.0000
1.1132,-0.1260,-4.0000
1.1205,-0.1260,-4.0000
1.1279,-0.1260,-4.0000
1.1352,-0.1260,-4.0000
1.1425,-0.1260,-4.0000
1.1498,-0.1260,-4.0000
1.1571,-0.1260,-4.0000
1.1644,-0.1260,-4.0000
1.1717,-0.1260,-4.0000
1.1790,-0.1260,-4.0000
1.1863,-0.1260,-4.0000
1.1936,-0.1260,-4.0000
1.2009,-0.1260,-4.0000
1.2082,-0.1260,-4.0000
1.2155,-0.1260,-4.0000
1.2228,-0.1260,-4.0000
1.2301,-0.1260,-4.0000
1.2374,-0.1260,-4.0000
1.2447,-0.1260,-4.0000
1.2521,-0.1260,-4.0000
1.2594,-0.1260,-4.0000
1.2667,-0.1260,-4.0000
1.2740,-0.1260,-4.0000
1.2813,-0.1260,-4.0000
1.2886,-0.1260,-4.0000
1.2959,-0.1260,-4.0000
1.3032,-0.1260,-4.0000
1.3105,-0.1260,-4.0000
1.3178,-0.1260,-4.0000
1.3251,-0.1260,-4.0000
1.3324,-0.1260,-4.0000
1.3397,-0.1260,-4.0000
1.3470,-0.1260,-4.0000
1.3543,-0.1260,-4.0000
1.3616,-0.1260,-4.0000
1.3689,-0.1260,-4.0000
1.3763,-0.1260,-4.0000
1.3836,-0.1260,-4.0000
1.3909,-0.1260,-4.0000
1.3982,-0.1260,-4.0000
0.6018,-0.1151,-4.0000
0.6091,-0.1151,-4.0000
0.6164,-0.1151,-4.0000
0.6237,-0.1151,-4.0000
0.6311,-0.1151,-4.0000
0.6384,-0.1151,-4.0000
0.6457,-0.1151,-4.0000
0.6530,-0.1151,-4.0000
0.6603,-0.1151,-4.0000
0.6676,-0.1151,-4.0000
0.6749,-0.1151,-4.0000
0.6822,-0.1151,-4.0000
0.6895,-0.1151,-4.0000
0.6968,-0.1151,-4.0000
0.7041,-0.1151,-3.8820
0.7114,-0.1151,-3.6926
0.7187,-0.1151,-3.5090
0.7260,-0.1151,-3.3101
0.7333,-0.1151,-3.0958
0.7406,-0.1151,-2.8847
0.7479,-0.1151,-2.6959
0.7553,-0.1151,-2.5382
0.7626,-0.1151,-2.4109
0.7699,-0.1151,-2.3072
0.7772,-0.1151,-2.2181
0.7845,-0.1151,-2.1368
0.7918,-0.1151,-2.0603
0.7991,-0.1151,-1.9888
0.8064,-0.1151,-1.9236
0.8137,-0.1151,-1.8659
0.8210,-0.1151,-1.8165
0.8283,-0.1151,-1.7761
0.8356,-0.1151,-1.7456
0.8429,-0.1151,-1.7248
0.8502,-0.1151,-1.7117
0.8575,-0.1151,-1.7024
0.8648,-0.1151,-1.6929
0.8721,-0.1151,-1.6823
0.8795,-0.1151,-1.6745
0.8868,-0.1151,-1.6763
0.8941,-0.1151,-1.6939
0.9014,-0.1151,-1.7305
0.9087,-0.1151,-1.7858
0.9160,-0.1151,-1.8563
0.9233,-0.1151,-1.9364
0.9306,-0.1151,-2.0201
0.9379,-0.1151,-2.1047
0.9452,-0.1151,-2.1926
0.9525,-0.1151,-2.2918
0.9598,-0.1151,-2.4118
0.9671,-0.1151,-2.5597
0.9744,-0.1151,-2.7375
0.9817,-0.1151,-2.9420
0.9890,-0.1151,-3.1672
0.9963,-0.1151,-3.4089
1.0037,-0.1151,-3.6694
1.0110,-0.1151,-3.9400
1.0183,-0.1151,-4.0000
1.0256,-0.1151,-4.0000
1.0329,-0.1151,-4.0000
1.0402,-0.1151,-4.0000
1.0475,-0.1151,-4.0000
1.0548,-0.1151,-4.0000
1.0621,-0.1151,-4.0000
1.0694,-0.1151,-4.0000
1.0767,-0.1151,-4.0000
1.0840,-0.1151,-4.0000
1.0913,-0.1151,-4.0000
1.0986,-0.1151,-4.0000
1.1059,-0.1151,-4.0000
1.1132,-0.1151,-4.0000
1.1205,-0.1151,-4.0000
1.1279,-0.1151,-4.0000
1.1352,-0.1151,-4.0000
1.1425,-0.1151,-4.0000
1.1498,-0.1151,-4.0000
1.1571,-0.1151,-4.0000
1.1644,-0.1151,-4.0000
1.1717,-0.1151,-4.0000
1.1790,-0.1151,-4.0000
1.1863,-0.1151,-4.0000
1.1936,-0.1151,-4.0000
1.2009,-0.1151,-4.0000
1.2082,-0.1151,-4.0000
1.2155,-0.1151,-4.0000
1.2228,-0.1151,-4.0000
1.2301,-0.1151,-4.0000
1.2374,-0.1151,-4.0000
1.2447,-0.1151,-4.0000
1.2521,-0.1151,-4.0000
1.2594,-0.1151,-4.0000
1.2667,-0.1151,-4.0000
1.2740,-0.1151,-4.0000
1.2813,-0.1151,-4.0000
1.2886,-0.1151,-4.0000
1.2959,-0.1151,-4.0000
1.3032,-0.1151,-4.0000
1.3105,-0.1151,-4.0000
1.3178,-0.1151,-4.0000
1.3251,-0.1151,-4.0000
1.3324,-0.1151,-4.0000
1.3397,-0.1151,-4.0000
1.3470,-0.1151,-4.0000
1.3543,-0.1151,-4.0000
1.3616,-0.1151,-4.0000
1.3689,-0.1151,-4.0000
1.3763,-0.1151,-4.0000
1.3836,-0.1151,-4.0000
1.3909,-0.1151,-4.0000
1.3982,-0.1151,-4.0000
0.6018,-0.1041,-4.0000
0.6091,-0.1041,-4.0000
0.6164,-0.1041,-4.0000
0.6237,-0.1041,-4.0000
0.6311,-0.1041,-4.0000
0.6384,-0.1041,-4.0000
0.6457,-0.1041,-4.0000
0.6530,-0.1041,-4.0000
0.6603,-0.1041,-4.0000
0.6676,-0.1041,-4.0000
0.6749,-0.1041,-4.0000
0.6822,-0.1041,-4.0000
0.6895,-0.1041,-4.0000
0.6968,-0.1041,-4.0000
0.7041,-0.1041,-3.9835
0.7114,-0.1041,-3.8037
0.7187,-0.1041,-3.5856
0.7260,-0.1041,-3.3528
0.7333,-0.1041,-3.1139
0.7406,-0.1041,-2.8888
0.7479,-0.1041,-2.6929
0.7553,-0.1041,-2.5319
0.7626,-0.1041,-2.4031
0.7699,-0.1041,-2.2989
0.7772,-0.1041,-2.2096
0.7845,-0.1041,-2.1273
0.7918,-0.1041,-2.0483
0.7991,-0.1041,-1.9727
0.8064,-0.1041,-1.9025
0.8137,-0.1041,-1.8398
0.8210,-0.1041,-1.7861
0.8283,-0.1041,-1.7425
0.8356,-0.1041,-1.7100
0.8429,-0.1041,-1.6883
0.8502,-0.1041,-1.6751
0.8575,-0.1041,-1.6661
0.8648,-0.1041,-1.6568
0.8721,-0.1041,-1.6460
0.8795,-0.1041,-1.6374
0.8868,-0.1041,-1.6380
0.8941,-0.1041,-1.6537
0.9014,-0.1041,-1.6877
0.9087,-0.1041,-1.7398
0.9160,-0.1041,-1.8064
0.9233,-0.1041,-1.8826
0.9306,-0.1041,-1.9631
0.9379,-0.1041,-2.0452
0.9452,-0.1041,-2.1311
0.9525,-0.1041,-2.2277
0.9598,-0.1041,-2.3435
0.9671,-0.1041,-2.4849
0.9744,-0.1041,-2.6532
0.9817,-0.1041,-2.8455
0.9890,-0.1041,-3.0566
0.9963,-0.1041,-3.2845
1.0037,-0.1041,-3.5336
1.0110,-0.1041,-3.8131
1.0183,-0.1041,-4.0000
1.0256,-0.1041,-4.0000
1.0329,-0.1041,-4.0000
1.0402,-0.1041,-4.0000
1.0475,-0.1041,-4.0000
1.0548,-0.1041,-4.0000
1.0621,-0.1041,-4.0000
1.0694,-0.1041,-4.0000
1.0767,-0.1041,-4.0000
1.0840,-0.1041,-4.0000
1.0913,-0.1041,-4.0000
1.0986,-0.1041,-4.0000
1.1059,-0.1041,-4.0000
1.1132,-0.1041,-4.0000
1.1205,-0.1041,-4.0000
1.1279,-0.1041,-4.0000
1.1352,-0.1041,-4.0000
1.1425,-0.1041,-4.0000
1.1498,-0.1041,-4.0000
1.1571,-0.1041,-4.0000
1.1644,-0.1041,-4.0000
1.1717,-0.1041,-4.0000
1.1790,-0.1041,-4.0000
1.1863,-0.1041,-4.0000
1.1936,-0.1041,-4.0000
1.2009,-0.1041,-4.0000
1.2082,-0.1041,-4.0000
1.2155,-0.1041,-4.0000
1.2228,-0.1041,-4.0000
1.2301,-0.1041,-4.0000
1.2374,-0.1041,-4.0000
1.2447,-0.1041,-4.0000
1.2521,-0.1041,-4.0000
1.2594,-0.1041,-4.0000
1.2667,-0.1041,-4.0000
1.2740,-0.1041,-4.0000
1.2813,-0.1041,-4.0000
1.2886,-0.1041,-4.0000
1.2959,-0.1041,-4.0000
1.3032,-0.1041,-4.0000
1.3105,-0.1041,-4.0000
1.3178,-0.1041,-4.0000
1.3251,-0.1041,-4.0000
1.3324,-0.1041,-4.0000
1.3397,-0.1041,-4.0000
1.3470,-0.1041,-4.0000
1.3543,-0.1041,-4.0000
1.3616,-0.1041,-4.0000
1.3689,-0.1041,-4.0000
1.3763,-0.1041,-4.0000
1.3836,-0.1041,-4.0000
1.3909,-0.1041,-4.0000
1.3982,-0.1041,-4.0000
0.6018,-0.0932,-4.0000
0.6091,-0.0932,-4.0000
0.6164,-0.0932,-4.0000
0.6237,-0.0932,-4.0000
0.6311,-0.0932,-4.0000
0.6384,-0.0932,-4.0000
0.6457,-0.0932,-4.0000
0.6530,-0.0932,-4.0000
0.6603,-0.0932,-4.0000
0.6676,-0.0932,-4.0000
0.6749,-0.0932,-4.0000
0.6822,-0.0932,-4.0000
0.6895,-0.0932,-4.0000
0.6968,-0.0932,-4.0000
0.7041,-0.0932,-4.0000
0.7114,-0.0932,-3.8851
0.7187,-0.0932,-3.6298
0.7260,-0.0932,-3.3673
0.7333,-0.0932,-3.1109
0.7406,-0.0932,-2.8777
0.7479,-0.0932,-2.6787
0.7553,-0.0932,-2.5168
0.7626,-0.0932,-2.3882
0.7699,-0.0932,-2.2845
0.7772,-0.0932,-2.1956
0.7845,-0.0932,-2.1129
0.7918,-0.0932,-2.0319
0.7991,-0.0932,-1.9530
0.8064,-0.0932,-1.8789
0.8137,-0.0932,-1.8122
0.8210,-0.0932,-1.7550
0.8283,-0.0932,-1.7088
0.8356,-0.0932,-1.6743
0.8429,-0.0932,-1.6513
0.8502,-0.0932,-1.6375
0.8575,-0.0932,-1.6281
0.8648,-0.0932,-1.6186
0.8721,-0.0932,-1.6076
0.8795,-0.0932,-1.5987
0.8868,-0.0932,-1.5984
0.8941,-0.0932,-1.6127
0.9014,-0.0932,-1.6444
0.9087,-0.0932,-1.6931
0.9160,-0.0932,-1.7558
0.9233,-0.0932,-1.8281
0.9306,-0.0932,-1.9054
0.9379,-0.0932,-1.9852
0.9452,-0.0932,-2.0693
0.9525,-0.0932,-2.1635
0.9598,-0.0932,-2.2754
0.9671,-0.0932,-2.4104
0.9744,-0.0932,-2.5698
0.9817,-0.0932,-2.7510
0.9890,-0.0932,-2.9503
0.9963,-0.0932,-3.1676
1.0037,-0.0932,-3.4083
1.0110,-0.0932,-3.6817
1.0183,-0.0932,-3.9582
1.0256,-0.0932,-4.0000
1.0329,-0.0932,-4.0000
1.0402,-0.0932,-4.0000
1.0475,-0.0932,-4.0000
1.0548,-0.0932,-4.0000
1.0621,-0.0932,-4.0000
1.0694,-0.0932,-4.0000
1.0767,-0.0932,-4.0000
1.0840,-0.0932,-4.0000
1.0913,-0.0932,-4.0000
1.0986,-0.0932,-4.0000
1.1059,-0.0932,-4.0000
1.1132,-0.0932,-4.0000
1.1205,-0.0932,-4.0000
1.1279,-0.0932,-4.0000
1.1352,-0.0932,-4.0000
1.1425,-0.0932,-4.0000
1.1498,-0.0932,-4.0000
1.1571,-0.0932,-4.0000
1.1644,-0.0932,-4.0000
1.1717,-0.0932,-4.0000
1.1790,-0.0932,-4.0000
1.1863,-0.0932,-4.0000
1.1936,-0.0932,-4.0000
1.2009,-0.0932,-4.0000
1.2082,-0.0932,-4.0000
1.2155,-0.0932,-4.0000
1.2228,-0.0932,-4.0000
1.2301,-0.0932,-4.0000
1.2374,-0.0932,-4.0000
1.2447,-0.0932,-4.0000
1.2521,-0.0932,-4.0000
1.2594,-0.0932,-4.0000
1.2667,-0.0932,-4.0000
1.2740,-0.0932,-4.0000
1.2813,-0.0932,-4.0000
1.2886,-0.0932,-4.0000
1.2959,-0.0932,-4.0000
1.3032,-0.0932,-4.0000
1.3105,-0.0932,-4.0000
1.3178,-0.0932,-4.0000
1.3251,-0.0932,-4.0000
1.3324,-0.0932,-4.0000
1.3397,-0.0932,-4.0000
1.3470,-0.0932,-4.0000
1.3543,-0.0932,-4.0000
1.3616,-0.0932,-4.0000
1.3689,-0.0932,-4.0000
1.3763,-0.0932,-4.0000
1.3836,-0.0932,-4.0000
1.3909,-0.0932,-4.0000
1.3982,-0.0932,-4.0000
0.6018,-0.0822,-4.0000
0.6091,-0.0822,-4.0000
0.6164,-0.0822,-4.0000
0.6237,-0.0822,-4.0000
0.6311,-0.0822,-4.0000
0.6384,-0.0822,-4.0000
0.6457,-0.0822,-4.0000
0.6530,-0.0822,-4.0000
0.6603,-0.0822,-4.0000
0.6676,-0.0822,-4.0000
0.6749,-0.0822,-4.0000
0.6822,-0.0822,-4.0000
0.6895,-0.0822,-4.0000
0.6968,-0.0822,-4.0000
0.7041,-0.0822,-4.0000
0.7114,-0.0822,-3.9173
0.7187,-0.0822,-3.6318
0.7260,-0.0822,-3.3510
0.7333,-0.0822,-3.0867
0.7406,-0.0822,-2.8518
0.7479,-0.0822,-2.6536
0.7553,-0.0822,-2.4933
0.7626,-0.0822,-2.3664
0.7699,-0.0822,-2.2644
0.7772,-0.0822,-2.1765
0.7845,-0.0822,-2.0937
0.7918,-0.0822,-2.0113
0.7991,-0.0822,-1.9297
0.8064,-0.0822,-1.8524
0.8137,-0.0822,-1.7828
0.8210,-0.0822,-1.7231
0.8283,-0.0822,-1.6748
0.8356,-0.0822,-1.6385
0.8429,-0.0822,-1.6141
0.8502,-0.0822,-1.5990
0.8575,-0.0822,-1.5888
0.8648,-0.0822,-1.5788
0.8721,-0.0822,-1.5677
0.8795,-0.0822,-1.5588
0.8868,-0.0822,-1.5583
0.8941,-0.0822,-1.5715
0.9014,-0.0822,-1.6010
0.9087,-0.0822,-1.6463
0.9160,-0.0822,-1.7050
0.9233,-0.0822,-1.7734
0.9306,-0.0822,-1.8476
0.9379,-0.0822,-1.9255
0.9452,-0.0822,-2.0082
0.9525,-0.0822,-2.1003
0.9598,-0.0822,-2.2084
0.9671,-0.0822,-2.3374
0.9744,-0.0822,-2.4886
0.9817,-0.0822,-2.6600
0.9890,-0.0822,-2.8496
0.9963,-0.0822,-3.0588
1.0037,-0.0822,-3.2936
1.0110,-0.0822,-3.5628
1.0183,-0.0822,-3.8741
1.0256,-0.0822,-4.0000
1.0329,-0.0822,-4.0000
1.0402,-0.0822,-4.0000
1.0475,-0.0822,-4.0000
1.0548,-0.0822,-4.0000
1.0621,-0.0822,-4.0000
1.0694,-0.0822,-4.0000
1.0767,-0.0822,-4.0000
1.0840,-0.0822,-4.0000
1.0913,-0.0822,-4.0000
1.0986,-0.0822,-4.0000
1.1059,-0.0822,-4.0000
1.1132,-0.0822,-4.0000
1.1205,-0.0822,-4.0000
1.1279,-0.0822,-4.0000
1.1352,-0.0822,-4.0000
1.1425,-0.0822,-4.0000
1.1498,-0.0822,-4.0000
1.1571,-0.0822,-4.0000
1.1644,-0.0822,-4.0000
1.1717,-0.0822,-4.0000
1.1790,-0.0822,-4.0000
1.1863,-0.0822,-4.0000
1.1936,-0.0822,-4.0000
1.2009,-0.0822,-4.0000
1.2082,-0.0822,-4.0000
1.2155,-0.0822,-4.0000
1.2228,-0.0822,-4.0000
1.2301,-0.0822,-4.0000
1.2374,-0.0822,-4.0000
1.2447,-0.0822,-4.0000
1.2521,-0.0822,-4.0000
1.2594,-0.0822,-4.0000
1.2667,-0.0822,-4.0000
1.2740,-0.0822,-4.0000
1.2813,-0.0822,-4.0000
1.2886,-0.0822,-4.0000
1.2959,-0.0822,-4.0000
1.3032,-0.0822,-4.0000
1.3105,-0.0822,-4.0000
1.3178,-0.0822,-4.0000
1.3251,-0.0822,-4.0000
1.3324,-0.0822,-4.0000
1.3397,-0.0822,-4.0000
1.3470,-0.0822,-4.0000
1.3543,-0.0822,-4.0000
1.3616,-0.0822,-4.0000
1.3689,-0.0822,-4.0000
1.3763,-0.0822,-4.0000
1.3836,-0.0822,-4.0000
1.3909,-0.0822,-4.0000
1.3982,-0.0822,-4.0000
0.6018,-0.0712,-4.0000
0.6091,-0.0712,-4.0000
0.6164,-0.0712,-4.0000
0.6237,-0.0712,-4.0000
0.6311,-0.0712,-4.0000
0.6384,-0.0712,-4.0000
0.6457,-0.0712,-4.0000
0.6530,-0.0712,-4.0000
0.6603,-0.0712,-4.0000
0.6676,-0.0712,-4.0000
0.6749,-0.0712,-4.0000
0.6822,-0.0712,-4.0000
0.6895,-0.0712,-4.0000
0.6968,-0.0712,-4.0000
0.7041,-0.0712,-4.0000
0.7114,-0.0712,-3.8952
0.7187,-0.0712,-3.5943
0.7260,-0.0712,-3.3083
0.7333,-0.0712,-3.0452
0.7406,-0.0712,-2.8139
0.7479,-0.0712,-2.6197
0.7553,-0.0712,-2.4630
0.7626,-0.0712,-2.3393
0.7699,-0.0712,-2.2398
0.7772,-0.0712,-2.1536
0.7845,-0.0712,-2.0710
0.7918,-0.0712,-1.9873
0.7991,-0.0712,-1.9034
0.8064,-0.0712,-1.8235
0.8137,-0.0712,-1.7516
0.8210,-0.0712,-1.6902
0.8283,-0.0712,-1.6403
0.8356,-0.0712,-1.6027
0.8429,-0.0712,-1.5767
0.8502,-0.0712,-1.5601
0.8575,-0.0712,-1.5486
0.8648,-0.0712,-1.5379
0.8721,-0.0712,-1.5269
0.8795,-0.0712,-1.5185
0.8868,-0.0712,-1.5182
0.8941,-0.0712,-1.5307
0.9014,-0.0712,-1.5580
0.9087,-0.0712,-1.6000
0.9160,-0.0712,-1.6547
0.9233,-0.0712,-1.7191
0.9306,-0.0712,-1.7905
0.9379,-0.0712,-1.8668
0.9452,-0.0712,-1.9485
0.9525,-0.0712,-2.0389
0.9598,-0.0712,-2.1436
0.9671,-0.0712,-2.2668
0.9744,-0.0712,-2.4103
0.9817,-0.0712,-2.5733
0.9890,-0.0712,-2.7551
0.9963,-0.0712,-2.9583
1.0037,-0.0712,-3.1889
1.0110,-0.0712,-3.4548
1.0183,-0.0712,-3.7622
1.0256,-0.0712,-4.0000
1.0329,-0.0712,-4.0000
1.0402,-0.0712,-4.0000
1.0475,-0.0712,-4.0000
1.0548,-0.0712,-4.0000
1.0621,-0.0712,-4.0000
1.0694,-0.0712,-4.0000
1.0767,-0.0712,-4.0000
1.0840,-0.0712,-4.0000
1.0913,-0.0712,-4.0000
1.0986,-0.0712,-4.0000
1.1059,-0.0712,-4.0000
1.1132,-0.0712,-4.0000
1.1205,-0.0712,-4.0000
1.1279,-0.0712,-4.0000
1.1352,-0.0712,-4.0000
1.1425,-0.0712,-4.0000
1.1498,-0.0712,-4.0000
1.1571,-0.0712,-4.0000
1.1644,-0.0712,-4.0000
1.1717,-0.0712,-4.0000
1.1790,-0.0712,-4.0000
1.1863,-0.0712,-4.0000
1.1936,-0.0712,-4.0000
1.2009,-0.0712,-4.0000
1.2082,-0.0712,-4.0000
1.2155,-0.0712,-4.0000
1.2228,-0.0712,-4.0000
1.2301,-0.0712,-4.0000
1.2374,-0.0712,-4.0000
1.2447,-0.0712,-4.0000
1.2521,-0.0712,-4.0000
1.2594,-0.0712,-4.0000
1.2667,-0.0712,-4.0000
1.2740,-0.0712,-4.0000
1.2813,-0.0712,-4.0000
1.2886,-0.0712,-4.0000
1.2959,-0.0712,-4.0000
1.3032,-0.0712,-4.0000
1.3105,-0.0712,-4.0000
1.3178,-0.0712,-4.0000
1.3251,-0.0712,-4.0000
1.3324,-0.0712,-4.0000
1.3397,-0.0712,-4.0000
1.3470,-0.0712,-4.0000
1.3543,-0.0712,-4.0000
1.3616,-0.0712,-4.0000
1.3689,-0.0712,-4.0000
1.3763,-0.0712,-4.0000
1.3836,-0.0712,-4.0000
1.3909,-0.0712,-4.0000
1.3982,-0.0712,-4.0000
0.6018,-0.0603,-4.0000
0.6091,-0.0603,-4.0000
0.6164,-0.0603,-4.0000
0.6237,-0.0603,-4.0000
0.6311,-0.0603,-4.0000
0.6384,-0.0603,-4.0000
0.6457,-0.0603,-4.0000
0.6530,-0.0603,-4.0000
0.6603,-0.0603,-4.0000
0.6676,-0.0603,-4.0000
0.6749,-0.0603,-4.0000
0.6822,-0.0603,-4.0000
0.6895,-0.0603,-4.0000
0.6968,-0.0603,-4.0000
0.7041,-0.0603,-4.0000
0.7114,-0.0603,-3.8320
0.7187,-0.0603,-3.5294
0.7260,-0.0603,-3.2481
0.7333,-0.0603,-2.9923
0.7406,-0.0603,-2.7681
0.7479,-0.0603,-2.5801
0.7553,-0.0603,-2.4284
0.7626,-0.0603,-2.3088
0.7699,-0.0603,-2.2127
0.7772,-0.0603,-2.1285
0.7845,-0.0603,-2.0463
0.7918,-0.0603,-1.9612
0.7991,-0.0603,-1.8751
0.8064,-0.0603,-1.7929
0.8137,-0.0603,-1.7192
0.8210,-0.0603,-1.6564
0.8283,-0.0603,-1.6055
0.8356,-0.0603,-1.5667
0.8429,-0.0603,-1.5393
0.8502,-0.0603,-1.5210
0.8575,-0.0603,-1.5080
0.8648,-0.0603,-1.4966
0.8721,-0.0603,-1.4857
0.8795,-0.0603,-1.4782
0.8868,-0.0603,-1.4786
0.8941,-0.0603,-1.4906
0.9014,-0.0603,-1.5161
0.9087,-0.0603,-1.5547
0.9160,-0.0603,-1.6053
0.9233,-0.0603,-1.6659
0.9306,-0.0603,-1.7347
0.9379,-0.0603,-1.8097
0.9452,-0.0603,-1.8906
0.9525,-0.0603,-1.9797
0.9598,-0.0603,-2.0812
0.9671,-0.0603,-2.1991
0.9744,-0.0603,-2.3355
0.9817,-0.0603,-2.4909
0.9890,-0.0603,-2.6663
0.9963,-0.0603,-2.8649
1.0037,-0.0603,-3.0925
1.0110,-0.0603,-3.3555
1.0183,-0.0603,-3.6582
1.0256,-0.0603,-3.9580
1.0329,-0.0603,-4.0000
1.0402,-0.0603,-4.0000
1.0475,-0.0603,-4.0000
1.0548,-0.0603,-4.0000
1.0621,-0.0603,-4.0000
1.0694,-0.0603,-4.0000
1.0767,-0.0603,-4.0000
1.0840,-0.0603,-4.0000
1.0913,-0.0603,-4.0000
1.0986,-0.0603,-4.0000
1.1059,-0.0603,-4.0000
1.1132,-0.0603,-4.0000
1.1205,-0.0603,-4.0000
1.1279,-0.0603,-4.0000
1.1352,-0.0603,-4.0000
1.1425,-0.0603,-4.0000
1.1498,-0.0603,-4.0000
1.1571,-0.0603,-4.0000
1.1644,-0.0603,-4.0000
1.1717,-0.0603,-4.0000
1.1790,-0.0603,-4.0000
1.1863,-0.0603,-4.0000
1.1936,-0.0603,-4.0000
1.2009,-0.0603,-4.0000
1.2082,-0.0603,-4.0000
1.2155,-0.0603,-4.0000
1.2228,-0.0603,-4.0000
1.2301,-0.0603,-4.0000
1.2374,-0.0603,-4.0000
1.2447,-0.0603,-4.0000
1.2521,-0.0603,-4.0000
1.2594,-0.0603,-4.0000
1.2667,-0.0603,-4.0000
1.2740,-0.0603,-4.0000
1.2813,-0.0603,-4.0000
1.2886,-0.0603,-4.0000
1.2959,-0.0603,-4.0000
1.3032,-0.0603,-4.0000
1.3105,-0.0603,-4.0000
1.3178,-0.0603,-4.0000
1.3251,-0.0603,-4.0000
1.3324,-0.0603,-4.0000
1.3397,-0.0603,-4.0000
1.3470,-0.0603,-4.0000
1.3543,-0.0603,-4.0000
1.3616,-0.0603,-4.0000
1.3689,-0.0603,-4.0000
1.3763,-0.0603,-4.0000
1.3836,-0.0603,-4.0000
1.3909,-0.0603,-4.0000
1.3982,-0.0603,-4.0000
0.6018,-0.0493,-4.0000
0.6091,-0.0493,-4.0000
0.6164,-0.0493,-4.0000
0.6237,-0.0493,-4.0000
0.6311,-0.0493,-4.0000
0.6384,-0.0493,-4.0000
0.6457,-0.0493,-4.0000
0.6530,-0.0493,-4.0000
0.6603,-0.0493,-4.0000
0.6676,-0.0493,-4.0000
0.6749,-0.0493,-4.0000
0.6822,-0.0493,-4.0000
0.6895,-0.0493,-4.0000
0.6968,-0.0493,-4.0000
0.7041,-0.0493,-3.9933
0.7114,-0.0493,-3.7483
0.7187,-0.0493,-3.4516
0.7260,-0.0493,-3.1798
0.7333,-0.0493,-2.9342
0.7406,-0.0493,-2.7190
0.7479,-0.0493,-2.5381
0.7553,-0.0493,-2.3921
0.7626,-0.0493,-2.2771
0.7699,-0.0493,-2.1845
0.7772,-0.0493,-2.1026
0.7845,-0.0493,-2.0209
0.7918,-0.0493,-1.9345
0.7991,-0.0493,-1.8460
0.8064,-0.0493,-1.7615
0.8137,-0.0493,-1.6860
0.8210,-0.0493,-1.6222
0.8283,-0.0493,-1.5706
0.8356,-0.0493,-1.5309
0.8429,-0.0493,-1.5021
0.8502,-0.0493,-1.4821
0.8575,-0.0493,-1.4675
0.8648,-0.0493,-1.4554
0.8721,-0.0493,-1.4450
0.8795,-0.0493,-1.4386
0.8868,-0.0493,-1.4399
0.8941,-0.0493,-1.4518
0.9014,-0.0493,-1.4755
0.9087,-0.0493,-1.5108
0.9160,-0.0493,-1.5573
0.9233,-0.0493,-1.6142
0.9306,-0.0493,-1.6804
0.9379,-0.0493,-1.7543
0.9452,-0.0493,-1.8348
0.9525,-0.0493,-1.9228
0.9598,-0.0493,-2.0213
0.9671,-0.0493,-2.1340
0.9744,-0.0493,-2.2636
0.9817,-0.0493,-2.4122
0.9890,-0.0493,-2.5821
0.9963,-0.0493,-2.7770
1.0037,-0.0493,-3.0020
1.0110,-0.0493,-3.2615
1.0183,-0.0493,-3.5577
1.0256,-0.0493,-3.8851
1.0329,-0.0493,-4.0000
1.0402,-0.0493,-4.0000
1.0475,-0.0493,-4.0000
1.0548,-0.0493,-4.0000
1.0621,-0.0493,-4.0000
1.0694,-0.0493,-4.0000
1.0767,-0.0493,-4.0000
1.0840,-0.0493,-4.0000
1.0913,-0.0493,-4.0000
1.0986,-0.0493,-4.0000
1.1059,-0.0493,-4.0000
1.1132,-0.0493,-4.0000
1.1205,-0.0493,-4.0000
1.1279,-0.0493,-4.0000
1.1352,-0.0493,-4.0000
1.1425,-0.0493,-4.0000
1.1498,-0.0493,-4.0000
1.1571,-0.0493,-4.0000
1.1644,-0.0493,-4.0000
1.1717,-0.0493,-4.0000
1.1790,-0.0493,-4.0000
1.1863,-0.0493,-4.0000
1.1936,-0.0493,-4.0000
1.2009,-0.0493,-4.0000
1.2082,-0.0493,-4.0000
1.2155,-0.0493,-4.0000
1.2228,-0.0493,-4.0000
1.2301,-0.0493,-4.0000
1.2374,-0.0493,-4.0000
1.2447,-0.0493,-4.0000
1.2521,-0.0493,-4.0000
1.2594,-0.0493,-4.0000
1.2667,-0.0493,-4.0000
1.2740,-0.0493,-4.0000
1.2813,-0.0493,-4.0000
1.2886,-0.0493,-4.0000
1.2959,-0.0493,-4.0000
1.3032,-0.0493,-4.0000
1.3105,-0.0493,-4.0000
1.3178,-0.0493,-4.0000
1.3251,-0.0493,-4.0000
1.3324,-0.0493,-4.0000
1.3397,-0.0493,-4.0000
1.3470,-0.0493,-4.0000
1.3543,-0.0493,-4.0000
1.3616,-0.0493,-4.0000
1.3689,-0.0493,-4.0000
1.3763,-0.0493,-4.0000
1.3836,-0.0493,-4.0000
1.3909,-0.0493,-4.0000
1.3982,-0.0493,-4.0000
0.6018,-0.0384,-4.0000
0.6091,-0.0384,-4.0000
0.6164,-0.0384,-4.0000
0.6237,-0.0384,-4.0000
0.6311,-0.0384,-4.0000
0.6384,-0.0384,-4.0000
0.6457,-0.0384,-4.0000
0.6530,-0.0384,-4.0000
0.6603,-0.0384,-4.0000
0.6676,-0.0384,-4.0000
0.6749,-0.0384,-4.0000
0.6822,-0.0384,-4.0000
0.6895,-0.0384,-4.0000
0.6968,-0.0384,-4.0000
0.7041,-0.0384,-3.9495
0.7114,-0.0384,-3.6605
0.7187,-0.0384,-3.3720
0.7260,-0.0384,-3.1108
0.7333,-0.0384,-2.8761
0.7406,-0.0384,-2.6704
0.7479,-0.0384,-2.4969
0.7553,-0.0384,-2.3566
0.7626,-0.0384,-2.2460
0.7699,-0.0384,-2.1569
0.7772,-0.0384,-2.0771
0.7845,-0.0384,-1.9958
0.7918,-0.0384,-1.9080
0.7991,-0.0384,-1.8172
0.8064,-0.0384,-1.7302
0.8137,-0.0384,-1.6529
0.8210,-0.0384,-1.5880
0.8283,-0.0384,-1.5358
0.8356,-0.0384,-1.4953
0.8429,-0.0384,-1.4654
0.8502,-0.0384,-1.4438
0.8575,-0.0384,-1.4278
0.8648,-0.0384,-1.4150
0.8721,-0.0384,-1.4052
0.8795,-0.0384,-1.4002
0.8868,-0.0384,-1.4026
0.8941,-0.0384,-1.4145
0.9014,-0.0384,-1.4364
0.9087,-0.0384,-1.4686
0.9160,-0.0384,-1.5111
0.9233,-0.0384,-1.5644
0.9306,-0.0384,-1.6281
0.9379,-0.0384,-1.7008
0.9452,-0.0384,-1.7809
0.9525,-0.0384,-1.8678
0.9598,-0.0384,-1.9633
0.9671,-0.0384,-2.0708
0.9744,-0.0384,-2.1939
0.9817,-0.0384,-2.3361
0.9890,-0.0384,-2.5009
0.9963,-0.0384,-2.6923
1.0037,-0.0384,-2.9142
1.0110,-0.0384,-3.1689
1.0183,-0.0384,-3.4555
1.0256,-0.0384,-3.7678
1.0329,-0.0384,-3.9960
1.0402,-0.0384,-4.0000
1.0475,-0.0384,-4.0000
1.0548,-0.0384,-4.0000
1.0621,-0.0384,-4.0000
1.0694,-0.0384,-4.0000
1.0767,-0.0384,-4.0000
1.0840,-0.0384,-4.0000
1.0913,-0.0384,-4.0000
1.0986,-0.0384,-4.0000
1.1059,-0.0384,-4.0000
1.1132,-0.0384,-4.0000
1.1205,-0.0384,-4.0000
1.1279,-0.0384,-4.0000
1.1352,-0.0384,-4.0000
1.1425,-0.0384,-4.0000
1.1498,-0.0384,-4.0000
1.1571,-0.0384,-4.0000
1.1644,-0.0384,-4.0000
1.1717,-0.0384,-4.0000
1.1790,-0.0384,-4.0000
1.1863,-0.0384,-4.0000
1.1936,-0.0384,-4.0000
1.2009,-0.0384,-4.0000
1.2082,-0.0384,-4.0000
1.2155,-0.0384,-4.0000
1.2228,-0.0384,-4.0000
1.2301,-0.0384,-4.0000
1.2374,-0.0384,-4.0000
1.2447,-0.0384,-4.0000
1.2521,-0.0384,-4.0000
1.2594,-0.0384,-4.0000
1.2667,-0.0384,-4.0000
1.2740,-0.0384,-4.0000
1.2813,-0.0384,-4.0000
1.2886,-0.0384,-4.0000
1.2959,-0.0384,-4.0000
1.3032,-0.0384,-4.0000
1.3105,-0.0384,-4.0000
1.3178,-0.0384,-4.0000
1.3251,-0.0384,-4.0000
1.3324,-0.0384,-4.0000
1.3397,-0.0384,-4.0000
1.3470,-0.0384,-4.0000
1.3543,-0.0384,-4.0000
1.3616,-0.0384,-4.0000
1.3689,-0.0384,-4.0000
1.3763,-0.0384,-4.0000
1.3836,-0.0384,-4.0000
1.3909,-0.0384,-4.0000
1.3982,-0.0384,-4.0000
0.6018,-0.0274,-4.0000
0.6091,-0.0274,-4.0000
0.6164,-0.0274,-4.0000
0.6237,-0.0274,-4.0000
0.6311,-0.0274,-4.0000
0.6384,-0.0274,-4.0000
0.6457,-0.0274,-4.0000
0.6530,-0.0274,-4.0000
0.6603,-0.0274,-4.0000
0.6676,-0.0274,-4.0000
0.6749,-0.0274,-4.0000
0.6822,-0.0274,-4.0000
0.6895,-0.0274,-4.0000
0.6968,-0.0274,-4.0000
0.7041,-0.0274,-3.8929
0.7114,-0.0274,-3.5785
0.7187,-0.0274,-3.2978
0.7260,-0.0274,-3.0466
0.7333,-0.0274,-2.8221
0.7406,-0.0274,-2.6253
0.7479,-0.0274,-2.4588
0.7553,-0.0274,-2.3237
0.7626,-0.0274,-2.2170
0.7699,-0.0274,-2.1307
0.7772,-0.0274,-2.0526
0.7845,-0.0274,-1.9715
0.7918,-0.0274,-1.8824
0.7991,-0.0274,-1.7893
0.8064,-0.0274,-1.6998
0.8137,-0.0274,-1.6207
0.8210,-0.0274,-1.5546
0.8283,-0.0274,-1.5017
0.8356,-0.0274,-1.4606
0.8429,-0.0274,-1.4296
0.8502,-0.0274,-1.4066
0.8575,-0.0274,-1.3893
0.8648,-0.0274,-1.3761
0.8721,-0.0274,-1.3669
0.8795,-0.0274,-1.3632
0.8868,-0.0274,-1.3669
0.8941,-0.0274,-1.3787
0.9014,-0.0274,-1.3990
0.9087,-0.0274,-1.4281
0.9160,-0.0274,-1.4669
0.9233,-0.0274,-1.5167
0.9306,-0.0274,-1.5779
0.9379,-0.0274,-1.6493
0.9452,-0.0274,-1.7287
0.9525,-0.0274,-1.8143
0.9598,-0.0274,-1.9067
0.9671,-0.0274,-2.0089
0.9744,-0.0274,-2.1254
0.9817,-0.0274,-2.2612
0.9890,-0.0274,-2.4208
0.9963,-0.0274,-2.6083
1.0037,-0.0274,-2.8259
1.0110,-0.0274,-3.0735
1.0183,-0.0274,-3.3468
1.0256,-0.0274,-3.6365
1.0329,-0.0274,-3.9191
1.0402,-0.0274,-4.0000
1.0475,-0.0274,-4.0000
1.0548,-0.0274,-4.0000
1.0621,-0.0274,-4.0000
1.0694,-0.0274,-4.0000
1.0767,-0.0274,-4.0000
1.0840,-0.0274,-4.0000
1.0913,-0.0274,-4.0000
1.0986,-0.0274,-4.0000
1.1059,-0.0274,-4.0000
1.1132,-0.0274,-4.0000
1.1205,-0.0274,-4.0000
1.1279,-0.0274,-4.0000
1.1352,-0.0274,-4.0000
1.1425,-0.0274,-4.0000
1.1498,-0.0274,-4.0000
1.1571,-0.0274,-4.0000
1.1644,-0.0274,-4.0000
1.1717,-0.0274,-4.0000
1.1790,-0.0274,-4.0000
1.1863,-0.0274,-4.0000
1.1936,-0.0274,-4.0000
1.2009,-0.0274,-4.0000
1.2082,-0.0274,-4.0000
1.2155,-0.0274,-4.0000
1.2228,-0.0274,-4.0000
1.2301,-0.0274,-4.0000
1.2374,-0.0274,-4.0000
1.2447,-0.0274,-4.0000
1.2521,-0.0274,-4.0000
1.2594,-0.0274,-4.0000
1.2667,-0.0274,-4.0000
1.2740,-0.0274,-4.0000
1.2813,-0.0274,-4.0000
1.2886,-0.0274,-4.0000
1.2959,-0.0274,-4.0000
1.3032,-0.0274,-4.0000
1.3105,-0.0274,-4.0000
1.3178,-0.0274,-4.0000
1.3251,-0.0274,-4.0000
1.3324,-0.0274,-4.0000
1.3397,-0.0274,-4.0000
1.3470,-0.0274,-4.0000
1.3543,-0.0274,-4.0000
1.3616,-0.0274,-4.0000
1.3689,-0.0274,-4.0000
1.3763,-0.0274,-4.0000
1.3836,-0.0274,-4.0000
1.3909,-0.0274,-4.0000
1.3982,-0.0274,-4.0000
0.6018,-0.0164,-4.0000
0.6091,-0.0164,-4.0000
0.6164,-0.0164,-4.0000
0.6237,-0.0164,-4.0000
0.6311,-0.0164,-4.0000
0.6384,-0.0164,-4.0000
0.6457,-0.0164,-4.0000
0.6530,-0.0164,-4.0000
0.6603,-0.0164,-4.0000
0.6676,-0.0164,-4.0000
0.6749,-0.0164,-4.0000
0.6822,-0.0164,-4.0000
0.6895,-0.0164,-4.0000
0.6968,-0.0164,-4.0000
0.7041,-0.0164,-3.8199
0.7114,-0.0164,-3.5076
0.7187,-0.0164,-3.2333
0.7260,-0.0164,-2.9904
0.7333,-0.0164,-2.7747
0.7406,-0.0164,-2.5859
0.7479,-0.0164,-2.4257
0.7553,-0.0164,-2.2950
0.7626,-0.0164,-2.1911
0.7699,-0.0164,-2.1066
0.7772,-0.0164,-2.0294
0.7845,-0.0164,-1.9481
0.7918,-0.0164,-1.8578
0.7991,-0.0164,-1.7626
0.8064,-0.0164,-1.6709
0.8137,-0.0164,-1.5899
0.8210,-0.0164,-1.5226
0.8283,-0.0164,-1.4690
0.8356,-0.0164,-1.4273
0.8429,-0.0164,-1.3954
0.8502,-0.0164,-1.3711
0.8575,-0.0164,-1.3527
0.8648,-0.0164,-1.3391
0.8721,-0.0164,-1.3305
0.8795,-0.0164,-1.3281
0.8868,-0.0164,-1.3327
0.8941,-0.0164,-1.3445
0.9014,-0.0164,-1.3633
0.9087,-0.0164,-1.3894
0.9160,-0.0164,-1.4247
0.9233,-0.0164,-1.4711
0.9306,-0.0164,-1.5298
0.9379,-0.0164,-1.5997
0.9452,-0.0164,-1.6780
0.9525,-0.0164,-1.7618
0.9598,-0.0164,-1.8506
0.9671,-0.0164,-1.9473
0.9744,-0.0164,-2.0572
0.9817,-0.0164,-2.1865
0.9890,-0.0164,-2.3405
0.9963,-0.0164,-2.5228
1.0037,-0.0164,-2.7342
1.0110,-0.0164,-2.9718
1.0183,-0.0164,-3.2280
1.0256,-0.0164,-3.4919
1.0329,-0.0164,-3.7532
1.0402,-0.0164,-3.9732
1.0475,-0.0164,-4.0000
1.0548,-0.0164,-4.0000
1.0621,-0.0164,-4.0000
1.0694,-0.0164,-4.0000
1.0767,-0.0164,-4.0000
1.0840,-0.0164,-4.0000
1.0913,-0.0164,-4.0000
1.0986,-0.0164,-4.0000
1.1059,-0.0164,-4.0000
1.1132,-0.0164,-4.0000
1.1205,-0.0164,-4.0000
1.1279,-0.0164,-4.0000
1.1352,-0.0164,-4.0000
1.1425,-0.0164,-4.0000
1.1498,-0.0164,-4.0000
1.1571,-0.0164,-4.0000
1.1644,-0.0164,-4.0000
1.1717,-0.0164,-4.0000
1.1790,-0.0164,-4.0000
1.1863,-0.0164,-4.0000
1.1936,-0.0164,-4.0000
1.2009,-0.0164,-4.0000
1.2082,-0.0164,-4.0000
1.2155,-0.0164,-4.0000
1.2228,-0.0164,-4.0000
1.2301,-0.0164,-4.0000
1.2374,-0.0164,-4.0000
1.2447,-0.0164,-4.0000
1.2521,-0.0164,-4.0000
1.2594,-0.0164,-4.0000
1.2667,-0.0164,-4.0000
1.2740,-0.0164,-4.0000
1.2813,-0.0164,-4.0000
1.2886,-0.0164,-4.0000
1.2959,-0.0164,-4.0000
1.3032,-0.0164,-4.0000
1.3105,-0.0164,-4.0000
1.3178,-0.0164,-4.0000
1.3251,-0.0164,-4.0000
1.3324,-0.0164,-4.0000
1.3397,-0.0164,-4.0000
1.3470,-0.0164,-4.0000
1.3543,-0.0164,-4.0000
1.3616,-0.0164,-4.0000
1.3689,-0.0164,-4.0000
1.3763,-0.0164,-4.0000
1.3836,-0.0164,-4.0000
1.3909,-0.0164,-4.0000
1.3982,-0.0164,-4.0000
0.6018,-0.0055,-4.0000
0.6091,-0.0055,-4.0000
0.6164,-0.0055,-4.0000
0.6237,-0.0055,-4.0000
0.6311,-0.0055,-4.0000
0.6384,-0.0055,-4.0000
0.6457,-0.0055,-4.0000
0.6530,-0.0055,-4.0000
0.6603,-0.0055,-4.0000
0.6676,-0.0055,-4.0000
0.6749,-0.0055,-4.0000
0.6822,-0.0055,-4.0000
0.6895,-0.0055,-4.0000
0.6968,-0.0055,-4.0000
0.7041,-0.0055,-3.7603
0.7114,-0.0055,-3.4505
0.7187,-0.0055,-3.1809
0.7260,-0.0055,-2.9444
0.7333,-0.0055,-2.7359
0.7406,-0.0055,-2.5538
0.7479,-0.0055,-2.3986
0.7553,-0.0055,-2.2711
0.7626,-0.0055,-2.1689
0.7699,-0.0055,-2.0849
0.7772,-0.0055,-2.0076
0.7845,-0.0055,-1.9257
0.7918,-0.0055,-1.8342
0.7991,-0.0055,-1.7373
0.8064,-0.0055,-1.6438
0.8137,-0.0055,-1.5611
0.8210,-0.0055,-1.4927
0.8283,-0.0055,-1.4383
0.8356,-0.0055,-1.3961
0.8429,-0.0055,-1.3633
0.8502,-0.0055,-1.3379
0.8575,-0.0055,-1.3185
0.8648,-0.0055,-1.3044
0.8721,-0.0055,-1.2963
0.8795,-0.0055,-1.2948
0.8868,-0.0055,-1.3001
0.8941,-0.0055,-1.3117
0.9014,-0.0055,-1.3289
0.9087,-0.0055,-1.3524
0.9160,-0.0055,-1.3844
0.9233,-0.0055,-1.4277
0.9306,-0.0055,-1.4839
0.9379,-0.0055,-1.5520
0.9452,-0.0055,-1.6287
0.9525,-0.0055,-1.7101
0.9598,-0.0055,-1.7949
0.9671,-0.0055,-1.8858
0.9744,-0.0055,-1.9888
0.9817,-0.0055,-2.1112
0.9890,-0.0055,-2.2588
0.9963,-0.0055,-2.4345
1.0037,-0.0055,-2.6374
1.0110,-0.0055,-2.8619
1.0183,-0.0055,-3.0984
1.0256,-0.0055,-3.3358
1.0329,-0.0055,-3.5679
1.0402,-0.0055,-3.7973
1.0475,-0.0055,-3.9799
1.0548,-0.0055,-4.0000
1.0621,-0.0055,-4.0000
1.0694,-0.0055,-4.0000
1.0767,-0.0055,-4.0000
1.0840,-0.0055,-4.0000
1.0913,-0.0055,-4.0000
1.0986,-0.0055,-4.0000
1.1059,-0.0055,-4.0000
1.1132,-0.0055,-4.0000
1.1205,-0.0055,-4.0000
1.1279,-0.0055,-4.0000
1.1352,-0.0055,-4.0000
1.1425,-0.0055,-4.0000
1.1498,-0.0055,-4.0000
1.1571,-0.0055,-4.0000
1.1644,-0.0055,-4.0000
1.1717,-0.0055,-4.0000
1.1790,-0.0055,-4.0000
1.1863,-0.0055,-4.0000
1.1936,-0.0055,-4.0000
1.2009,-0.0055,-4.0000
1.2082,-0.0055,-4.0000
1.2155,-0.0055,-4.0000
1.2228,-0.0055,-4.0000
1.2301,-0.0055,-4.0000
1.2374,-0.0055,-4.0000
1.2447,-0.0055,-4.0000
1.2521,-0.0055,-4.0000
1.2594,-0.0055,-4.0000
1.2667,-0.0055,-4.0000
1.2740,-0.0055,-4.0000
1.2813,-0.0055,-4.0000
1.2886,-0.0055,-4.0000
1.2959,-0.0055,-4.0000
1.3032,-0.0055,-4.0000
1.3105,-0.0055,-4.0000
1.3178,-0.0055,-4.0000
1.3251,-0.0055,-4.0000
1.3324,-0.0055,-4.0000
1.3397,-0.0055,-4.0000
1.3470,-0.0055,-4.0000
1.3543,-0.0055,-4.0000
1.3616,-0.0055,-4.0000
1.3689,-0.0055,-4.0000
1.3763,-0.0055,-4.0000
1.3836,-0.0055,-4.0000
1.3909,-0.0055,-4.0000
1.3982,-0.0055,-4.0000
0.6018,0.0055,-4.0000
0.6091,0.0055,-4.0000
0.6164,0.0055,-4.0000
0.6237,0.0055,-4.0000
0.6311,0.0055,-4.0000
0.6384,0.0055,-4.0000
0.6457,0.0055,-4.0000
0.6530,0.0055,-4.0000
0.6603,0.0055,-4.0000
0.6676,0.0055,-4.0000
0.6749,0.0055,-4.0000
0.6822,0.0055,-4.0000
0.6895,0.0055,-4.0000
0.6968,0.0055,-3.9943
0.7041,0.0055,-3.7173
0.7114,0.0055,-3.4087
0.7187,0.0055,-3.1419
0.7260,0.0055,-2.9099
0.7333,0.0055,-2.7068
0.7406,0.0055,-2.5297
0.7479,0.0055,-2.3782
0.7553,0.0055,-2.2526
0.7626,0.0055,-2.1506
0.7699,0.0055,-2.0657
0.7772,0.0055,-1.9871
0.7845,0.0055,-1.9040
0.7918,0.0055,-1.8116
0.7991,0.0055,-1.7136
0.8064,0.0055,-1.6188
0.8137,0.0055,-1.5348
0.8210,0.0055,-1.4653
0.8283,0.0055,-1.4103
0.8356,0.0055,-1.3674
0.8429,0.0055,-1.3339
0.8502,0.0055,-1.3075
0.8575,0.0055,-1.2870
0.8648,0.0055,-1.2724
0.8721,0.0055,-1.2643
0.8795,0.0055,-1.2632
0.8868,0.0055,-1.2688
0.8941,0.0055,-1.2799
0.9014,0.0055,-1.2956
0.9087,0.0055,-1.3167
0.9160,0.0055,-1.3459
0.9233,0.0055,-1.3865
0.9306,0.0055,-1.4402
0.9379,0.0055,-1.5061
0.9452,0.0055,-1.5805
0.9525,0.0055,-1.6589
0.9598,0.0055,-1.7392
0.9671,0.0055,-1.8240
0.9744,0.0055,-1.9201
0.9817,0.0055,-2.0353
0.9890,0.0055,-2.1755
0.9963,0.0055,-2.3430
1.0037,0.0055,-2.5352
1.0110,0.0055,-2.7444
1.0183,0.0055,-2.9599
1.0256,0.0055,-3.1725
1.0329,0.0055,-3.3802
1.0402,0.0055,-3.5897
1.0475,0.0055,-3.8117
1.0548,0.0055,-3.9852
1.0621,0.0055,-4.0000
1.0694,0.0055,-4.0000
1.0767,0.0055,-4.0000
1.0840,0.0055,-4.0000
1.0913,0.0055,-4.0000
1.0986,0.0055,-4.0000
1.1059,0.0055,-4.0000
1.1132,0.0055,-4.0000
1.1205,0.0055,-4.0000
1.1279,0.0055,-4.0000
1.1352,0.0055,-4.0000
1.1425,0.0055,-4.0000
1.1498,0.0055,-4.0000
1.1571,0.0055,-4.0000
1.1644,0.0055,-4.0000
1.1717,0.0055,-4.0000
1.1790,0.0055,-4.0000
1.1863,0.0055,-4.0000
1.1936,0.0055,-4.0000
1.2009,0.0055,-4.0000
1.2082,0.0055,-4.0000
1.2155,0.0055,-4.0000
1.2228,0.0055,-4.0000
1.2301,0.0055,-4.0000
1.2374,0.0055,-4.0000
1.2447,0.0055,-4.0000
1.2521,0.0055,-4.0000
1.2594,0.0055,-4.0000
1.2667,0.0055,-4.0000
1.2740,0.0055,-4.0000
1.2813,0.0055,-4.0000
1.2886,0.0055,-4.0000
1.2959,0.0055,-4.0000
1.3032,0.0055,-4.0000
1.3105,0.0055,-4.0000
1.3178,0.0055,-4.0000
1.3251,0.0055,-4.0000
1.3324,0.0055,-4.0000
1.3397,0.0055,-4.0000
1.3470,0.0055,-4.0000
1.3543,0.0055,-4.0000
1.3616,0.0055,-4.0000
1.3689,0.0055,-4.0000
1.3763,0.0055,-4.0000
1.3836,0.0055,-4.0000
1.3909,0.0055,-4.0000
1.3982,0.0055,-4.0000
0.6018,0.0164,-4.0000
0.6091,0.0164,-4.0000
0.6164,0.0164,-4.0000
0.6237,0.0164,-4.0000
0.6311,0.0164,-4.0000
0.6384,0.0164,-4.0000
0.6457,0.0164,-4.0000
0.6530,0.0164,-4.0000
0.6603,0.0164,-4.0000
0.6676,0.0164,-4.0000
0.6749,0.0164,-4.0000
0.6822,0.0164,-4.0000
0.6895,0.0164,-4.0000
0.6968,0.0164,-3.9814
0.7041,0.0164,-3.6915
0.7114,0.0164,-3.3827
0.7187,0.0164,-3.1172
0.7260,0.0164,-2.8876
0.7333,0.0164,-2.6878
0.7406,0.0164,-2.5139
0.7479,0.0164,-2.3646
0.7553,0.0164,-2.2394
0.7626,0.0164,-2.1363
0.7699,0.0164,-2.0491
0.7772,0.0164,-1.9681
0.7845,0.0164,-1.8833
0.7918,0.0164,-1.7900
0.7991,0.0164,-1.6916
0.8064,0.0164,-1.5962
0.8137,0.0164,-1.5114
0.8210,0.0164,-1.4411
0.8283,0.0164,-1.3853
0.8356,0.0164,-1.3418
0.8429,0.0164,-1.3074
0.8502,0.0164,-1.2800
0.8575,0.0164,-1.2584
0.8648,0.0164,-1.2430
0.8721,0.0164,-1.2345
0.8795,0.0164,-1.2333
0.8868,0.0164,-1.2387
0.8941,0.0164,-1.2490
0.9014,0.0164,-1.2632
0.9087,0.0164,-1.2822
0.9160,0.0164,-1.3090
0.9233,0.0164,-1.3470
0.9306,0.0164,-1.3983
0.9379,0.0164,-1.4618
0.9452,0.0164,-1.5336
0.9525,0.0164,-1.6084
0.9598,0.0164,-1.6838
0.9671,0.0164,-1.7624
0.9744,0.0164,-1.8514
0.9817,0.0164,-1.9591
0.9890,0.0164,-2.0911
0.9963,0.0164,-2.2490
1.0037,0.0164,-2.4287
1.0110,0.0164,-2.6213
1.0183,0.0164,-2.8163
1.0256,0.0164,-3.0072
1.0329,0.0164,-3.1956
1.0402,0.0164,-3.3901
1.0475,0.0164,-3.6009
1.0548,0.0164,-3.8363
1.0621,0.0164,-3.9961
1.0694,0.0164,-4.0000
1.0767,0.0164,-4.0000
1.0840,0.0164,-4.0000
1.0913,0.0164,-4.0000
1.0986,0.0164,-4.0000
1.1059,0.0164,-4.0000
1.1132,0.0164,-4.0000
1.1205,0.0164,-4.0000
1.1279,0.0164,-4.0000
1.1352,0.0164,-4.0000
1.1425,0.0164,-4.0000
1.1498,0.0164,-4.0000
1.1571,0.0164,-4.0000
1.1644,0.0164,-4.0000
1.1717,0.0164,-4.0000
1.1790,0.0164,-4.0000
1.1863,0.0164,-4.0000
1.1936,0.0164,-4.0000
1.2009,0.0164,-4.0000
1.2082,0.0164,-4.0000
1.2155,0.0164,-4.0000
1.2228,0.0164,-4.0000
1.2301,0.0164,-4.0000
1.2374,0.0164,-4.0000
1.2447,0.0164,-4.0000
1.2521,0.0164,-4.0000
1.2594,0.0164,-4.0000
1.2667,0.0164,-4.0000
1.2740,0.0164,-4.0000
1.2813,0.0164,-4.0000
1.2886,0.0164,-4.0000
1.2959,0.0164,-4.0000
1.3032,0.0164,-4.0000
1.3105,0.0164,-4.0000
1.3178,0.0164,-4.0000
1.3251,0.0164,-4.0000
1.3324,0.0164,-4.0000
1.3397,0.0164,-4.0000
1.3470,0.0164,-4.0000
1.3543,0.0164,-4.0000
1.3616,0.0164,-4.0000
1.3689,0.0164,-4.0000
1.3763,0.0164,-4.0000
1.3836,0.0164,-4.0000
1.3909,0.0164,-4.0000
1.3982,0.0164,-4.0000
0.6018,0.0274,-4.0000
0.6091,0.0274,-4.0000
0.6164,0.0274,-4.0000
0.6237,0.0274,-4.0000
0.6311,0.0274,-4.0000
0.6384,0.0274,-4.0000
0.6457,0.0274,-4.0000
0.6530,0.0274,-4.0000
0.6603,0.0274,-4.0000
0.6676,0.0274,-4.0000
0.6749,0.0274,-4.0000
0.6822,0.0274,-4.0000
0.6895,0.0274,-4.0000
0.6968,0.0274,-3.9777
0.7041,0.0274,-3.6829
0.7114,0.0274,-3.3728
0.7187,0.0274,-3.1068
0.7260,0.0274,-2.8776
0.7333,0.0274,-2.6790
0.7406,0.0274,-2.5063
0.7479,0.0274,-2.3575
0.7553,0.0274,-2.2314
0.7626,0.0274,-2.1257
0.7699,0.0274,-2.0350
0.7772,0.0274,-1.9507
0.7845,0.0274,-1.8638
0.7918,0.0274,-1.7699
0.7991,0.0274,-1.6716
0.8064,0.0274,-1.5763
0.8137,0.0274,-1.4912
0.8210,0.0274,-1.4203
0.8283,0.0274,-1.3638
0.8356,0.0274,-1.3195
0.8429,0.0274,-1.2843
0.8502,0.0274,-1.2557
0.8575,0.0274,-1.2328
0.8648,0.0274,-1.2162
0.8721,0.0274,-1.2069
0.8795,0.0274,-1.2050
0.8868,0.0274,-1.2095
0.8941,0.0274,-1.2187
0.9014,0.0274,-1.2314
0.9087,0.0274,-1.2486
0.9160,0.0274,-1.2733
0.9233,0.0274,-1.3092
0.9306,0.0274,-1.3581
0.9379,0.0274,-1.4191
0.9452,0.0274,-1.4877
0.9525,0.0274,-1.5586
0.9598,0.0274,-1.6289
0.9671,0.0274,-1.7014
0.9744,0.0274,-1.7834
0.9817,0.0274,-1.8834
0.9890,0.0274,-2.0067
0.9963,0.0274,-2.1539
1.0037,0.0274,-2.3200
1.0110,0.0274,-2.4958
1.0183,0.0274,-2.6719
1.0256,0.0274,-2.8446
1.0329,0.0274,-3.0179
1.0402,0.0274,-3.2009
1.0475,0.0274,-3.4029
1.0548,0.0274,-3.6305
1.0621,0.0274,-3.8834
1.0694,0.0274,-4.0000
1.0767,0.0274,-4.0000
1.0840,0.0274,-4.0000
1.0913,0.0274,-4.0000
1.0986,0.0274,-4.0000
1.1059,0.0274,-4.0000
1.1132,0.0274,-4.0000
1.1205,0.0274,-4.0000
1.1279,0.0274,-4.0000
1.1352,0.0274,-4.0000
1.1425,0.0274,-4.0000
1.1498,0.0274,-4.0000
1.1571,0.0274,-4.0000
1.1644,0.0274,-4.0000
1.1717,0.0274,-4.0000
1.1790,0.0274,-4.0000
1.1863,0.0274,-4.0000
1.1936,0.0274,-4.0000
1.2009,0.0274,-4.0000
1.2082,0.0274,-4.0000
1.2155,0.0274,-4.0000
1.2228,0.0274,-4.0000
1.2301,0.0274,-4.0000
1.2374,0.0274,-4.0000
1.2447,0.0274,-4.0000
1.2521,0.0274,-4.0000
1.2594,0.0274,-4.0000
1.2667,0.0274,-4.0000
1.2740,0.0274,-4.0000
1.2813,0.0274,-4.0000
1.2886,0.0274,-4.0000
1.2959,0.0274,-4.0000
1.3032,0.0274,-4.0000
1.3105,0.0274,-4.0000
1.3178,0.0274,-4.0000
1.3251,0.0274,-4.0000
1.3324,0.0274,-4.0000
1.3397,0.0274,-4.0000
1.3470,0.0274,-4.0000
1.3543,0.0274,-4.0000
1.3616,0.0274,-4.0000
1.3689,0.0274,-4.0000
1.3763,0.0274,-4.0000
1.3836,0.0274,-4.0000
1.3909,0.0274,-4.0000
1.3982,0.0274,-4.0000
0.6018,0.0384,-4.0000
0.6091,0.0384,-4.0000
0.6164,0.0384,-4.0000
0.6237,0.0384,-4.0000
0.6311,0.0384,-4.0000
0.6384,0.0384,-4.0000
0.6457,0.0384,-4.0000
0.6530,0.0384,-4.0000
0.6603,0.0384,-4.0000
0.6676,0.0384,-4.0000
0.6749,0.0384,-4.0000
0.6822,0.0384,-4.0000
0.6895,0.0384,-4.0000
0.6968,0.0384,-3.9832
0.7041,0.0384,-3.6913
0.7114,0.0384,-3.3786
0.7187,0.0384,-3.1104
0.7260,0.0384,-2.8797
0.7333,0.0384,-2.6800
0.7406,0.0384,-2.5065
0.7479,0.0384,-2.3564
0.7553,0.0384,-2.2280
0.7626,0.0384,-2.1186
0.7699,0.0384,-2.0235
0.7772,0.0384,-1.9352
0.7845,0.0384,-1.8459
0.7918,0.0384,-1.7516
0.7991,0.0384,-1.6541
0.8064,0.0384,-1.5595
0.8137,0.0384,-1.4745
0.8210,0.0384,-1.4032
0.8283,0.0384,-1.3459
0.8356,0.0384,-1.3007
0.8429,0.0384,-1.2644
0.8502,0.0384,-1.2345
0.8575,0.0384,-1.2101
0.8648,0.0384,-1.1920
0.8721,0.0384,-1.1813
0.8795,0.0384,-1.1781
0.8868,0.0384,-1.1813
0.8941,0.0384,-1.1891
0.9014,0.0384,-1.2003
0.9087,0.0384,-1.2159
0.9160,0.0384,-1.2389
0.9233,0.0384,-1.2728
0.9306,0.0384,-1.3194
0.9379,0.0384,-1.3776
0.9452,0.0384,-1.4428
0.9525,0.0384,-1.5096
0.9598,0.0384,-1.5749
0.9671,0.0384,-1.6415
0.9744,0.0384,-1.7169
0.9817,0.0384,-1.8091
0.9890,0.0384,-1.9234
0.9963,0.0384,-2.0594
1.0037,0.0384,-2.2117
1.0110,0.0384,-2.3712
1.0183,0.0384,-2.5305
1.0256,0.0384,-2.6881
1.0329,0.0384,-2.8496
1.0402,0.0384,-3.0237
1.0475,0.0384,-3.2185
1.0548,0.0384,-3.4389
1.0621,0.0384,-3.6862
1.0694,0.0384,-3.9406
1.0767,0.0384,-4.0000
1.0840,0.0384,-4.0000
1.0913,0.0384,-4.0000
1.0986,0.0384,-4.0000
1.1059,0.0384,-4.0000
1.1132,0.0384,-4.0000
1.1205,0.0384,-4.0000
1.1279,0.0384,-4.0000
1.1352,0.0384,-4.0000
1.1425,0.0384,-4.0000
1.1498,0.0384,-4.0000
1.1571,0.0384,-4.0000
1.1644,0.0384,-4.0000
1.1717,0.0384,-4.0000
1.1790,0.0384,-4.0000
1.1863,0.0384,-4.0000
1.1936,0.0384,-4.0000
1.2009,0.0384,-4.0000
1.2082,0.0384,-4.0000
1.2155,0.0384,-4.0000
1.2228,0.0384,-4.0000
1.2301,0.0384,-4.0000
1.2374,0.0384,-4.0000
1.2447,0.0384,-4.0000
1.2521,0.0384,-4.0000
1.2594,0.0384,-4.0000
1.2667,0.0384,-4.0000
1.2740,0.0384,-4.0000
1.2813,0.0384,-4.0000
1.2886,0.0384,-4.0000
1.2959,0.0384,-4.0000
1.3032,0.0384,-4.0000
1.3105,0.0384,-4.0000
1.3178,0.0384,-4.0000
1.3251,0.0384,-4.0000
1.3324,0.0384,-4.0000
1.3397,0.0384,-4.0000
1.3470,0.0384,-4.0000
1.3543,0.0384,-4.0000
1.3616,0.0384,-4.0000
1.3689,0.0384,-4.0000
1.3763,0.0384,-4.0000
1.3836,0.0384,-4.0000
1.3909,0.0384,-4.0000
1.3982,0.0384,-4.0000
0.6018,0.0493,-4.0000
0.6091,0.0493,-4.0000
0.6164,0.0493,-4.0000
0.6237,0.0493,-4.0000
0.6311,0.0493,-4.0000
0.6384,0.0493,-4.0000
0.6457,0.0493,-4.0000
0.6530,0.0493,-4.0000
0.6603,0.0493,-4.0000
0.6676,0.0493,-4.0000
0.6749,0.0493,-4.0000
0.6822,0.0493,-4.0000
0.6895,0.0493,-4.0000
0.6968,0.0493,-3.9964
0.7041,0.0493,-3.7157
0.7114,0.0493,-3.3994
0.7187,0.0493,-3.1273
0.7260,0.0493,-2.8929
0.7333,0.0493,-2.6900
0.7406,0.0493,-2.5136
0.7479,0.0493,-2.3605
0.7553,0.0493,-2.2284
0.7626,0.0493,-2.1147
0.7699,0.0493,-2.0146
0.7772,0.0493,-1.9220
0.7845,0.0493,-1.8303
0.7918,0.0493,-1.7358
0.7991,0.0493,-1.6393
0.8064,0.0493,-1.5460
0.8137,0.0493,-1.4615
0.8210,0.0493,-1.3899
0.8283,0.0493,-1.3318
0.8356,0.0493,-1.2854
0.8429,0.0493,-1.2477
0.8502,0.0493,-1.2162
0.8575,0.0493,-1.1902
0.8648,0.0493,-1.1703
0.8721,0.0493,-1.1578
0.8795,0.0493,-1.1528
0.8868,0.0493,-1.1543
0.8941,0.0493,-1.1605
0.9014,0.0493,-1.1702
0.9087,0.0493,-1.1844
0.9160,0.0493,-1.2058
0.9233,0.0493,-1.2379
0.9306,0.0493,-1.2822
0.9379,0.0493,-1.3374
0.9452,0.0493,-1.3991
0.9525,0.0493,-1.4617
0.9598,0.0493,-1.5223
0.9671,0.0493,-1.5835
0.9744,0.0493,-1.6525
0.9817,0.0493,-1.7373
0.9890,0.0493,-1.8425
0.9963,0.0493,-1.9672
1.0037,0.0493,-2.1059
1.0110,0.0493,-2.2505
1.0183,0.0493,-2.3951
1.0256,0.0493,-2.5403
1.0329,0.0493,-2.6923
1.0402,0.0493,-2.8592
1.0475,0.0493,-3.0477
1.0548,0.0493,-3.2614
1.0621,0.0493,-3.5005
1.0694,0.0493,-3.7629
1.0767,0.0493,-3.9821
1.0840,0.0493,-4.0000
1.0913,0.0493,-4.0000
1.0986,0.0493,-4.0000
1.1059,0.0493,-4.0000
1.1132,0.0493,-4.0000
1.1205,0.0493,-4.0000
1.1279,0.0493,-4.0000
1.1352,0.0493,-4.0000
1.1425,0.0493,-4.0000
1.1498,0.0493,-4.0000
1.1571,0.0493,-4.0000
1.1644,0.0493,-4.0000
1.1717,0.0493,-4.0000
1.1790,0.0493,-4.0000
1.1863,0.0493,-4.0000
1.1936,0.0493,-4.0000
1.2009,0.0493,-4.0000
1.2082,0.0493,-4.0000
1.2155,0.0493,-4.0000
1.2228,0.0493,-4.0000
1.2301,0.0493,-4.0000
1.2374,0.0493,-4.0000
1.2447,0.0493,-4.0000
1.2521,0.0493,-4.0000
1.2594,0.0493,-4.0000
1.2667,0.0493,-4.0000
1.2740,0.0493,-4.0000
1.2813,0.0493,-4.0000
1.2886,0.0493,-4.0000
1.2959,0.0493,-4.0000
1.3032,0.0493,-4.0000
1.3105,0.0493,-4.0000
1.3178,0.0493,-4.0000
1.3251,0.0493,-4.0000
1.3324,0.0493,-4.0000
1.3397,0.0493,-4.0000
1.3470,0.0493,-4.0000
1.3543,0.0493,-4.0000
1.3616,0.0493,-4.0000
1.3689,0.0493,-4.0000
1.3763,0.0493,-4.0000
1.3836,0.0493,-4.0000
1.3909,0.0493,-4.0000
1.3982,0.0493,-4.0000
0.6018,0.0603,-4.0000
0.6091,0.0603,-4.0000
0.6164,0.0603,-4.0000
0.6237,0.0603,-4.0000
0.6311,0.0603,-4.0000
0.6384,0.0603,-4.0000
0.6457,0.0603,-4.0000
0.6530,0.0603,-4.0000
0.6603,0.0603,-4.0000
0.6676,0.0603,-4.0000
0.6749,0.0603,-4.0000
0.6822,0.0603,-4.0000
0.6895,0.0603,-4.0000
0.6968,0.0603,-4.0000
0.7041,0.0603,-3.7548
0.7114,0.0603,-3.4335
0.7187,0.0603,-3.1560
0.7260,0.0603,-2.9159
0.7333,0.0603,-2.7076
0.7406,0.0603,-2.5263
0.7479,0.0603,-2.3687
0.7553,0.0603,-2.2321
0.7626,0.0603,-2.1135
0.7699,0.0603,-2.0084
0.7772,0.0603,-1.9116
0.7845,0.0603,-1.8176
0.7918,0.0603,-1.7229
0.7991,0.0603,-1.6279
0.8064,0.0603,-1.5360
0.8137,0.0603,-1.4522
0.8210,0.0603,-1.3803
0.8283,0.0603,-1.3213
0.8356,0.0603,-1.2735
0.8429,0.0603,-1.2341
0.8502,0.0603,-1.2009
0.8575,0.0603,-1.1729
0.8648,0.0603,-1.1511
0.8721,0.0603,-1.1365
0.8795,0.0603,-1.1295
0.8868,0.0603,-1.1290
0.8941,0.0603,-1.1335
0.9014,0.0603,-1.1417
0.9087,0.0603,-1.1545
0.9160,0.0603,-1.1744
0.9233,0.0603,-1.2046
0.9306,0.0603,-1.2464
0.9379,0.0603,-1.2986
0.9452,0.0603,-1.3567
0.9525,0.0603,-1.4153
0.9598,0.0603,-1.4715
0.9671,0.0603,-1.5278
0.9744,0.0603,-1.5911
0.9817,0.0603,-1.6688
0.9890,0.0603,-1.7651
0.9963,0.0603,-1.8789
1.0037,0.0603,-2.0048
1.0110,0.0603,-2.1357
1.0183,0.0603,-2.2678
1.0256,0.0603,-2.4027
1.0329,0.0603,-2.5470
1.0402,0.0603,-2.7078
1.0475,0.0603,-2.8907
1.0548,0.0603,-3.0980
1.0621,0.0603,-3.3290
1.0694,0.0603,-3.5814
1.0767,0.0603,-3.8539
1.0840,0.0603,-4.0000
1.0913,0.0603,-4.0000
1.0986,0.0603,-4.0000
1.1059,0.0603,-4.0000
1.1132,0.0603,-4.0000
1.1205,0.0603,-4.0000
1.1279,0.0603,-4.0000
1.1352,0.0603,-4.0000
1.1425,0.0603,-4.0000
1.1498,0.0603,-4.0000
1.1571,0.0603,-4.0000
1.1644,0.0603,-4.0000
1.1717,0.0603,-4.0000
1.1790,0.0603,-4.0000
1.1863,0.0603,-4.0000
1.1936,0.0603,-4.0000
1.2009,0.0603,-4.0000
1.2082,0.0603,-4.0000
1.2155,0.0603,-4.0000
1.2228,0.0603,-4.0000
1.2301,0.0603,-4.0000
1.2374,0.0603,-4.0000
1.2447,0.0603,-4.0000
1.2521,0.0603,-4.0000
1.2594,0.0603,-4.0000
1.2667,0.0603,-4.0000
1.2740,0.0603,-4.0000
1.2813,0.0603,-4.0000
1.2886,0.0603,-4.0000
1.2959,0.0603,-4.0000
1.3032,0.0603,-4.0000
1.3105,0.0603,-4.0000
1.3178,0.0603,-4.0000
1.3251,0.0603,-4.0000
1.3324,0.0603,-4.0000
1.3397,0.0603,-4.0000
1.3470,0.0603,-4.0000
1.3543,0.0603,-4.0000
1.3616,0.0603,-4.0000
1.3689,0.0603,-4.0000
1.3763,0.0603,-4.0000
1.3836,0.0603,-4.0000
1.3909,0.0603,-4.0000
1.3982,0.0603,-4.0000
0.6018,0.0712,-4.0000
0.6091,0.0712,-4.0000
0.6164,0.0712,-4.0000
0.6237,0.0712,-4.0000
0.6311,0.0712,-4.0000
0.6384,0.0712,-4.0000
0.6457,0.0712,-4.0000
0.6530,0.0712,-4.0000
0.6603,0.0712,-4.0000
0.6676,0.0712,-4.0000
0.6749,0.0712,-4.0000
0.6822,0.0712,-4.0000
0.6895,0.0712,-4.0000
0.6968,0.0712,-4.0000
0.7041,0.0712,-3.8055
0.7114,0.0712,-3.4785
0.7187,0.0712,-3.1942
0.7260,0.0712,-2.9467
0.7333,0.0712,-2.7312
0.7406,0.0712,-2.5434
0.7479,0.0712,-2.3802
0.7553,0.0712,-2.2385
0.7626,0.0712,-2.1149
0.7699,0.0712,-2.0051
0.7772,0.0712,-1.9043
0.7845,0.0712,-1.8082
0.7918,0.0712,-1.7136
0.7991,0.0712,-1.6199
0.8064,0.0712,-1.5297
0.8137,0.0712,-1.4467
0.8210,0.0712,-1.3745
0.8283,0.0712,-1.3143
0.8356,0.0712,-1.2647
0.8429,0.0712,-1.2234
0.8502,0.0712,-1.1881
0.8575,0.0712,-1.1582
0.8648,0.0712,-1.1343
0.8721,0.0712,-1.1176
0.8795,0.0712,-1.1085
0.8868,0.0712,-1.1060
0.8941,0.0712,-1.1087
0.9014,0.0712,-1.1154
0.9087,0.0712,-1.1269
0.9160,0.0712,-1.1453
0.9233,0.0712,-1.1734
0.9306,0.0712,-1.2126
0.9379,0.0712,-1.2614
0.9452,0.0712,-1.3158
0.9525,0.0712,-1.3706
0.9598,0.0712,-1.4229
0.9671,0.0712,-1.4750
0.9744,0.0712,-1.5332
0.9817,0.0712,-1.6043
0.9890,0.0712,-1.6922
0.9963,0.0712,-1.7957
1.0037,0.0712,-1.9098
1.0110,0.0712,-2.0287
1.0183,0.0712,-2.1500
1.0256,0.0712,-2.2764
1.0329,0.0712,-2.4141
1.0402,0.0712,-2.5697
1.0475,0.0712,-2.7475
1.0548,0.0712,-2.9486
1.0621,0.0712,-3.1716
1.0694,0.0712,-3.4142
1.0767,0.0712,-3.6763
1.0840,0.0712,-3.9430
1.0913,0.0712,-4.0000
1.0986,0.0712,-4.0000
1.1059,0.0712,-4.0000
1.1132,0.0712,-4.0000
1.1205,0.0712,-4.0000
1.1279,0.0712,-4.0000
1.1352,0.0712,-4.0000
1.1425,0.0712,-4.0000
1.1498,0.0712,-4.0000
1.1571,0.0712,-4.0000
1.1644,0.0712,-4.0000
1.1717,0.0712,-4.0000
1.1790,0.0712,-4.0000
1.1863,0.0712,-4.0000
1.1936,0.0712,-4.0000
1.2009,0.0712,-4.0000
1.2082,0.0712,-4.0000
1.2155,0.0712,-4.0000
1.2228,0.0712,-4.0000
1.2301,0.0712,-4.0000
1.2374,0.0712,-4.0000
1.2447,0.0712,-4.0000
1.2521,0.0712,-4.0000
1.2594,0.0712,-4.0000
1.2667,0.0712,-4.0000
1.2740,0.0712,-4.0000
1.2813,0.0712,-4.0000
1.2886,0.0712,-4.0000
1.2959,0.0712,-4.0000
1.3032,0.0712,-4.0000
1.3105,0.0712,-4.0000
1.3178,0.0712,-4.0000
1.3251,0.0712,-4.0000
1.3324,0.0712,-4.0000
1.3397,0.0712,-4.0000
1.3470,0.0712,-4.0000
1.3543,0.0712,-4.0000
1.3616,0.0712,-4.0000
1.3689,0.0712,-4.0000
1.3763,0.0712,-4.0000
1.3836,0.0712,-4.0000
1.3909,0.0712,-4.0000
1.3982,0.0712,-4.0000
0.6018,0.0822,-4.0000
0.6091,0.0822,-4.0000
0.6164,0.0822,-4.0000
0.6237,0.0822,-4.0000
0.6311,0.0822,-4.0000
0.6384,0.0822,-4.0000
0.6457,0.0822,-4.0000
0.6530,0.0822,-4.0000
0.6603,0.0822,-4.0000
0.6676,0.0822,-4.0000
0.6749,0.0822,-4.0000
0.6822,0.0822,-4.0000
0.6895,0.0822,-4.0000
0.6968,0.0822,-4.0000
0.7041,0.0822,-3.8628
0.7114,0.0822,-3.5303
0.7187,0.0822,-3.2385
0.7260,0.0822,-2.9827
0.7333,0.0822,-2.7588
0.7406,0.0822,-2.5636
0.7479,0.0822,-2.3942
0.7553,0.0822,-2.2473
0.7626,0.0822,-2.1190
0.7699,0.0822,-2.0049
0.7772,0.0822,-1.9007
0.7845,0.0822,-1.8026
0.7918,0.0822,-1.7081
0.7991,0.0822,-1.6158
0.8064,0.0822,-1.5270
0.8137,0.0822,-1.4448
0.8210,0.0822,-1.3722
0.8283,0.0822,-1.3105
0.8356,0.0822,-1.2589
0.8429,0.0822,-1.2153
0.8502,0.0822,-1.1779
0.8575,0.0822,-1.1459
0.8648,0.0822,-1.1201
0.8721,0.0822,-1.1014
0.8795,0.0822,-1.0903
0.8868,0.0822,-1.0860
0.8941,0.0822,-1.0869
0.9014,0.0822,-1.0922
0.9087,0.0822,-1.1023
0.9160,0.0822,-1.1191
0.9233,0.0822,-1.1449
0.9306,0.0822,-1.1811
0.9379,0.0822,-1.2264
0.9452,0.0822,-1.2771
0.9525,0.0822,-1.3282
0.9598,0.0822,-1.3771
0.9671,0.0822,-1.4256
0.9744,0.0822,-1.4793
0.9817,0.0822,-1.5445
0.9890,0.0822,-1.6246
0.9963,0.0822,-1.7186
1.0037,0.0822,-1.8222
1.0110,0.0822,-1.9307
1.0183,0.0822,-2.0428
1.0256,0.0822,-2.1619
1.0329,0.0822,-2.2941
1.0402,0.0822,-2.4450
1.0475,0.0822,-2.6178
1.0548,0.0822,-2.8129
1.0621,0.0822,-3.0282
1.0694,0.0822,-3.2617
1.0767,0.0822,-3.5141
1.0840,0.0822,-3.7901
1.0913,0.0822,-3.9958
1.0986,0.0822,-4.0000
1.1059,0.0822,-4.0000
1.1132,0.0822,-4.0000
1.1205,0.0822,-4.0000
1.1279,0.0822,-4.0000
1.1352,0.0822,-4.0000
1.1425,0.0822,-4.0000
1.1498,0.0822,-4.0000
1.1571,0.0822,-4.0000
1.1644,0.0822,-4.0000
1.1717,0.0822,-4.0000
1.1790,0.0822,-4.0000
1.1863,0.0822,-4.0000
1.1936,0.0822,-4.0000
1.2009,0.0822,-4.0000
1.2082,0.0822,-4.0000
1.2155,0.0822,-4.0000
1.2228,0.0822,-4.0000
1.2301,0.0822,-4.0000
1.2374,0.0822,-4.0000
1.2447,0.0822,-4.0000
1.2521,0.0822,-4.0000
1.2594,0.0822,-4.0000
1.2667,0.0822,-4.0000
1.2740,0.0822,-4.0000
1.2813,0.0822,-4.0000
1.2886,0.0822,-4.0000
1.2959,0.0822,-4.0000
1.3032,0.0822,-4.0000
1.3105,0.0822,-4.0000
1.3178,0.0822,-4.0000
1.3251,0.0822,-4.0000
1.3324,0.0822,-4.0000
1.3397,0.0822,-4.0000
1.3470,0.0822,-4.0000
1.3543,0.0822,-4.0000
1.3616,0.0822,-4.0000
1.3689,0.0822,-4.0000
1.3763,0.0822,-4.0000
1.3836,0.0822,-4.0000
1.3909,0.0822,-4.0000
1.3982,0.0822,-4.0000
0.6018,0.0932,-4.0000
0.6091,0.0932,-4.0000
0.6164,0.0932,-4.0000
0.6237,0.0932,-4.0000
0.6311,0.0932,-4.0000
0.6384,0.0932,-4.0000
0.6457,0.0932,-4.0000
0.6530,0.0932,-4.0000
0.6603,0.0932,-4.0000
0.6676,0.0932,-4.0000
0.6749,0.0932,-4.0000
0.6822,0.0932,-4.0000
0.6895,0.0932,-4.0000
0.6968,0.0932,-4.0000
0.7041,0.0932,-3.9116
0.7114,0.0932,-3.5825
0.7187,0.0932,-3.2844
0.7260,0.0932,-3.0207
0.7333,0.0932,-2.7886
0.7406,0.0932,-2.5859
0.7479,0.0932,-2.4103
0.7553,0.0932,-2.2585
0.7626,0.0932,-2.1260
0.7699,0.0932,-2.0081
0.7772,0.0932,-1.9009
0.7845,0.0932,-1.8012
0.7918,0.0932,-1.7066
0.7991,0.0932,-1.6154
0.8064,0.0932,-1.5280
0.8137,0.0932,-1.4463
0.8210,0.0932,-1.3730
0.8283,0.0932,-1.3096
0.8356,0.0932,-1.2558
0.8429,0.0932,-1.2099
0.8502,0.0932,-1.1702
0.8575,0.0932,-1.1363
0.8648,0.0932,-1.1087
0.8721,0.0932,-1.0883
0.8795,0.0932,-1.0754
0.8868,0.0932,-1.0694
0.8941,0.0932,-1.0688
0.9014,0.0932,-1.0728
0.9087,0.0932,-1.0815
0.9160,0.0932,-1.0964
0.9233,0.0932,-1.1198
0.9306,0.0932,-1.1527
0.9379,0.0932,-1.1943
0.9452,0.0932,-1.2411
0.9525,0.0932,-1.2888
0.9598,0.0932,-1.3347
0.9671,0.0932,-1.3801
0.9744,0.0932,-1.4300
0.9817,0.0932,-1.4900
0.9890,0.0932,-1.5632
0.9963,0.0932,-1.6488
1.0037,0.0932,-1.7431
1.0110,0.0932,-1.8425
1.0183,0.0932,-1.9469
1.0256,0.0932,-2.0598
1.0329,0.0932,-2.1870
1.0402,0.0932,-2.3335
1.0475,0.0932,-2.5017
1.0548,0.0932,-2.6910
1.0621,0.0932,-2.8990
1.0694,0.0932,-3.1240
1.0767,0.0932,-3.3677
1.0840,0.0932,-3.6359
1.0913,0.0932,-3.9243
1.0986,0.0932,-4.0000
1.1059,0.0932,-4.0000
1.1132,0.0932,-4.0000
1.1205,0.0932,-4.0000
1.1279,0.0932,-4.0000
1.1352,0.0932,-4.0000
1.1425,0.0932,-4.0000
1.1498,0.0932,-4.0000
1.1571,0.0932,-4.0000
1.1644,0.0932,-4.0000
1.1717,0.0932,-4.0000
1.1790,0.0932,-4.0000
1.1863,0.0932,-4.0000
1.1936,0.0932,-4.0000
1.2009,0.0932,-4.0000
1.2082,0.0932,-4.0000
1.2155,0.0932,-4.0000
1.2228,0.0932,-4.0000
1.2301,0.0932,-4.0000
1.2374,0.0932,-4.0000
1.2447,0.0932,-4.0000
1.2521,0.0932,-4.0000
1.2594,0.0932,-4.0000
1.2667,0.0932,-4.0000
1.2740,0.0932,-4.0000
1.2813,0.0932,-4.0000
1.2886,0.0932,-4.0000
1.2959,0.0932,-4.0000
1.3032,0.0932,-4.0000
1.3105,0.0932,-4.0000
1.3178,0.0932,-4.0000
1.3251,0.0932,-4.0000
1.3324,0.0932,-4.0000
1.3397,0.0932,-4.0000
1.3470,0.0932,-4.0000
1.3543,0.0932,-4.0000
1.3616,0.0932,-4.0000
1.3689,0.0932,-4.0000
1.3763,0.0932,-4.0000
1.3836,0.0932,-4.0000
1.3909,0.0932,-4.0000
1.3982,0.0932,-4.0000
0.6018,0.1041,-4.0000
0.6091,0.1041,-4.0000
0.6164,0.1041,-4.0000
0.6237,0.1041,-4.0000
0.6311,0.1041,-4.0000
0.6384,0.1041,-4.0000
0.6457,0.1041,-4.0000
0.6530,0.1041,-4.0000
0.6603,0.1041,-4.0000
0.6676,0.1041,-4.0000
0.6749,0.1041,-4.0000
0.6822,0.1041,-4.0000
0.6895,0.1041,-4.0000
0.6968,0.1041,-4.0000
0.7041,0.1041,-3.9370
0.7114,0.1041,-3.6266
0.7187,0.1041,-3.3260
0.7260,0.1041,-3.0570
0.7333,0.1041,-2.8185
0.7406,0.1041,-2.6096
0.7479,0.1041,-2.4287
0.7553,0.1041,-2.2725
0.7626,0.1041,-2.1363
0.7699,0.1041,-2.0152
0.7772,0.1041,-1.9054
0.7845,0.1041,-1.8042
0.7918,0.1041,-1.7093
0.7991,0.1041,-1.6188
0.8064,0.1041,-1.5323
0.8137,0.1041,-1.4509
0.8210,0.1041,-1.3767
0.8283,0.1041,-1.3115
0.8356,0.1041,-1.2553
0.8429,0.1041,-1.2069
0.8502,0.1041,-1.1651
0.8575,0.1041,-1.1295
0.8648,0.1041,-1.1004
0.8721,0.1041,-1.0785
0.8795,0.1041,-1.0642
0.8868,0.1041,-1.0567
0.8941,0.1041,-1.0549
0.9014,0.1041,-1.0577
0.9087,0.1041,-1.0649
0.9160,0.1041,-1.0779
0.9233,0.1041,-1.0986
0.9306,0.1041,-1.1280
0.9379,0.1041,-1.1656
0.9452,0.1041,-1.2086
0.9525,0.1041,-1.2531
0.9598,0.1041,-1.2964
0.9671,0.1041,-1.3393
0.9744,0.1041,-1.3860
0.9817,0.1041,-1.4414
0.9890,0.1041,-1.5086
0.9963,0.1041,-1.5869
1.0037,0.1041,-1.6732
1.0110,0.1041,-1.7650
1.0183,0.1041,-1.8627
1.0256,0.1041,-1.9702
1.0329,0.1041,-2.0930
1.0402,0.1041,-2.2354
1.0475,0.1041,-2.3990
1.0548,0.1041,-2.5828
1.0621,0.1041,-2.7840
1.0694,0.1041,-3.0014
1.0767,0.1041,-3.2374
1.0840,0.1041,-3.4988
1.0913,0.1041,-3.7947
1.0986,0.1041,-4.0000
1.1059,0.1041,-4.0000
1.1132,0.1041,-4.0000
1.1205,0.1041,-4.0000
1.1279,0.1041,-4.0000
1.1352,0.1041,-4.0000
1.1425,0.1041,-4.0000
1.1498,0.1041,-4.0000
1.1571,0.1041,-4.0000
1.1644,0.1041,-4.0000
1.1717,0.1041,-4.0000
1.1790,0.1041,-4.0000
1.1863,0.1041,-4.0000
1.1936,0.1041,-4.0000
1.2009,0.1041,-4.0000
1.2082,0.1041,-4.0000
1.2155,0.1041,-4.0000
1.2228,0.1041,-4.0000
1.2301,0.1041,-4.0000
1.2374,0.1041,-4.0000
1.2447,0.1041,-4.0000
1.2521,0.1041,-4.0000
1.2594,0.1041,-4.0000
1.2667,0.1041,-4.0000
1.2740,0.1041,-4.0000
1.2813,0.1041,-4.0000
1.2886,0.1041,-4.0000
1.2959,0.1041,-4.0000
1.3032,0.1041,-4.0000
1.3105,0.1041,-4.0000
1.3178,0.1041,-4.0000
1.3251,0.1041,-4.0000
1.3324,0.1041,-4.0000
1.3397,0.1041,-4.0000
1.3470,0.1041,-4.0000
1.3543,0.1041,-4.0000
1.3616,0.1041,-4.0000
1.3689,0.1041,-4.0000
1.3763,0.1041,-4.0000
1.3836,0.1041,-4.0000
1.3909,0.1041,-4.0000
1.3982,0.1041,-4.0000
0.6018,0.1151,-4.0000
0.6091,0.1151,-4.0000
0.6164,0.1151,-4.0000
0.6237,0.1151,-4.0000
0.6311,0.1151,-4.0000
0.6384,0.1151,-4.0000
0.6457,0.1151,-4.0000
0.6530,0.1151,-4.0000
0.6603,0.1151,-4.0000
0.6676,0.1151,-4.0000
0.6749,0.1151,-4.0000
0.6822,0.1151,-4.0000
0.6895,0.1151,-4.0000
0.6968,0.1151,-4.0000
0.7041,0.1151,-3.9480
0.7114,0.1151,-3.6528
0.7187,0.1151,-3.3564
0.7260,0.1151,-3.0879
0.7333,0.1151,-2.8470
0.7406,0.1151,-2.6345
0.7479,0.1151,-2.4499
0.7553,0.1151,-2.2902
0.7626,0.1151,-2.1508
0.7699,0.1151,-2.0268
0.7772,0.1151,-1.9145
0.7845,0.1151,-1.8116
0.7918,0.1151,-1.7161
0.7991,0.1151,-1.6259
0.8064,0.1151,-1.5398
0.8137,0.1151,-1.4583
0.8210,0.1151,-1.3831
0.8283,0.1151,-1.3159
0.8356,0.1151,-1.2573
0.8429,0.1151,-1.2065
0.8502,0.1151,-1.1627
0.8575,0.1151,-1.1255
0.8648,0.1151,-1.0952
0.8721,0.1151,-1.0723
0.8795,0.1151,-1.0568
0.8868,0.1151,-1.0482
0.8941,0.1151,-1.0454
0.9014,0.1151,-1.0471
0.9087,0.1151,-1.0530
0.9160,0.1151,-1.0640
0.9233,0.1151,-1.0817
0.9306,0.1151,-1.1075
0.9379,0.1151,-1.1411
0.9452,0.1151,-1.1803
0.9525,0.1151,-1.2217
0.9598,0.1151,-1.2627
0.9671,0.1151,-1.3036
0.9744,0.1151,-1.3477
0.9817,0.1151,-1.3994
0.9890,0.1151,-1.4615
0.9963,0.1151,-1.5336
1.0037,0.1151,-1.6133
1.0110,0.1151,-1.6987
1.0183,0.1151,-1.7908
1.0256,0.1151,-1.8935
1.0329,0.1151,-2.0122
1.0402,0.1151,-2.1506
1.0475,0.1151,-2.3098
1.0548,0.1151,-2.4883
1.0621,0.1151,-2.6833
1.0694,0.1151,-2.8940
1.0767,0.1151,-3.1235
1.0840,0.1151,-3.3794
1.0913,0.1151,-3.6706
1.0986,0.1151,-3.9607
1.1059,0.1151,-4.0000
1.1132,0.1151,-4.0000
1.1205,0.1151,-4.0000
1.1279,0.1151,-4.0000
1.1352,0.1151,-4.0000
1.1425,0.1151,-4.0000
1.1498,0.1151,-4.0000
1.1571,0.1151,-4.0000
1.1644,0.1151,-4.0000
1.1717,0.1151,-4.0000
1.1790,0.1151,-4.0000
1.1863,0.1151,-4.0000
1.1936,0.1151,-4.0000
1.2009,0.1151,-4.0000
1.2082,0.1151,-4.0000
1.2155,0.1151,-4.0000
1.2228,0.1151,-4.0000
1.2301,0.1151,-4.0000
1.2374,0.1151,-4.0000
1.2447,0.1151,-4.0000
1.2521,0.1151,-4.0000
1.2594,0.1151,-4.0000
1.2667,0.1151,-4.0000
1.2740,0.1151,-4.0000
1.2813,0.1151,-4.0000
1.2886,0.1151,-4.0000
1.2959,0.1151,-4.0000
1.3032,0.1151,-4.0000
1.3105,0.1151,-4.0000
1.3178,0.1151,-4.0000
1.3251,0.1151,-4.0000
1.3324,0.1151,-4.0000
1.3397,0.1151,-4.0000
1.3470,0.1151,-4.0000
1.3543,0.1151,-4.0000
1.3616,0.1151,-4.0000
1.3689,0.1151,-4.0000
1.3763,0.1151,-4.0000
1.3836,0.1151,-4.0000
1.3909,0.1151,-4.0000
1.3982,0.1151,-4.0000
0.6018,0.1260,-4.0000
0.6091,0.1260,-4.0000
0.6164,0.1260,-4.0000
0.6237,0.1260,-4.0000
0.6311,0.1260,-4.0000
0.6384,0.1260,-4.0000
0.6457,0.1260,-4.0000
0.6530,0.1260,-4.0000
0.6603,0.1260,-4.0000
0.6676,0.1260,-4.0000
0.6749,0.1260,-4.0000
0.6822,0.1260,-4.0000
0.6895,0.1260,-4.0000
0.6968,0.1260,-4.0000
0.7041,0.1260,-3.9410
0.7114,0.1260,-3.6530
0.7187,0.1260,-3.3697
0.7260,0.1260,-3.1095
0.7333,0.1260,-2.8724
0.7406,0.1260,-2.6604
0.7479,0.1260,-2.4743
0.7553,0.1260,-2.3122
0.7626,0.1260,-2.1700
0.7699,0.1260,-2.0432
0.7772,0.1260,-1.9283
0.7845,0.1260,-1.8235
0.7918,0.1260,-1.7270
0.7991,0.1260,-1.6365
0.8064,0.1260,-1.5504
0.8137,0.1260,-1.4684
0.8210,0.1260,-1.3919
0.8283,0.1260,-1.3228
0.8356,0.1260,-1.2617
0.8429,0.1260,-1.2086
0.8502,0.1260,-1.1631
0.8575,0.1260,-1.1246
0.8648,0.1260,-1.0934
0.8721,0.1260,-1.0697
0.8795,0.1260,-1.0534
0.8868,0.1260,-1.0440
0.8941,0.1260,-1.0403
0.9014,0.1260,-1.0411
0.9087,0.1260,-1.0458
0.9160,0.1260,-1.0548
0.9233,0.1260,-1.0696
0.9306,0.1260,-1.0916
0.9379,0.1260,-1.1213
0.9452,0.1260,-1.1568
0.9525,0.1260,-1.1954
0.9598,0.1260,-1.2344
0.9671,0.1260,-1.2737
0.9744,0.1260,-1.3159
0.9817,0.1260,-1.3646
0.9890,0.1260,-1.4225
0.9963,0.1260,-1.4895
1.0037,0.1260,-1.5638
1.0110,0.1260,-1.6439
1.0183,0.1260,-1.7312
1.0256,0.1260,-1.8298
1.0329,0.1260,-1.9446
1.0402,0.1260,-2.0790
1.0475,0.1260,-2.2340
1.0548,0.1260,-2.4076
1.0621,0.1260,-2.5971
1.0694,0.1260,-2.8021
1.0767,0.1260,-3.0264
1.0840,0.1260,-3.2776
1.0913,0.1260,-3.5650
1.0986,0.1260,-3.8929
1.1059,0.1260,-4.0000
1.1132,0.1260,-4.0000
1.1205,0.1260,-4.0000
1.1279,0.1260,-4.0000
1.1352,0.1260,-4.0000
1.1425,0.1260,-4.0000
1.1498,0.1260,-4.0000
1.1571,0.1260,-4.0000
1.1644,0.1260,-4.0000
1.1717,0.1260,-4.0000
1.1790,0.1260,-4.0000
1.1863,0.1260,-4.0000
1.1936,0.1260,-4.0000
1.2009,0.1260,-4.0000
1.2082,0.1260,-4.0000
1.2155,0.1260,-4.0000
1.2228,0.1260,-4.0000
1.2301,0.1260,-4.0000
1.2374,0.1260,-4.0000
1.2447,0.1260,-4.0000
1.2521,0.1260,-4.0000
1.2594,0.1260,-4.0000
1.2667,0.1260,-4.0000
1.2740,0.1260,-4.0000
1.2813,0.1260,-4.0000
1.2886,0.1260,-4.0000
1.2959,0.1260,-4.0000
1.3032,0.1260,-4.0000
1.3105,0.1260,-4.0000
1.3178,0.1260,-4.0000
1.3251,0.1260,-4.0000
1.3324,0.1260,-4.0000
1.3397,0.1260,-4.0000
1.3470,0.1260,-4.0000
1.3543,0.1260,-4.0000
1.3616,0.1260,-4.0000
1.3689,0.1260,-4.0000
1.3763,0.1260,-4.0000
1.3836,0.1260,-4.0000
1.3909,0.1260,-4.0000
1.3982,0.1260,-4.0000
0.6018,0.1370,-4.0000
0.6091,0.1370,-4.0000
0.6164,0.1370,-4.0000
0.6237,0.1370,-4.0000
0.6311,0.1370,-4.0000
0.6384,0.1370,-4.0000
0.6457,0.1370,-4.0000
0.6530,0.1370,-4.0000
0.6603,0.1370,-4.0000
0.6676,0.1370,-4.0000
0.6749,0.1370,-4.0000
0.6822,0.1370,-4.0000
0.6895,0.1370,-4.0000
0.6968,0.1370,-4.0000
0.7041,0.1370,-3.9117
0.7114,0.1370,-3.6254
0.7187,0.1370,-3.3624
0.7260,0.1370,-3.1190
0.7333,0.1370,-2.8931
0.7406,0.1370,-2.6868
0.7479,0.1370,-2.5022
0.7553,0.1370,-2.3391
0.7626,0.1370,-2.1944
0.7699,0.1370,-2.0646
0.7772,0.1370,-1.9469
0.7845,0.1370,-1.8397
0.7918,0.1370,-1.7416
0.7991,0.1370,-1.6503
0.8064,0.1370,-1.5637
0.8137,0.1370,-1.4809
0.8210,0.1370,-1.4030
0.8283,0.1370,-1.3318
0.8356,0.1370,-1.2685
0.8429,0.1370,-1.2134
0.8502,0.1370,-1.1663
0.8575,0.1370,-1.1269
0.8648,0.1370,-1.0951
0.8721,0.1370,-1.0708
0.8795,0.1370,-1.0539
0.8868,0.1370,-1.0438
0.8941,0.1370,-1.0396
0.9014,0.1370,-1.0396
0.9087,0.1370,-1.0431
0.9160,0.1370,-1.0501
0.9233,0.1370,-1.0621
0.9306,0.1370,-1.0807
0.9379,0.1370,-1.1065
0.9452,0.1370,-1.1387
0.9525,0.1370,-1.1747
0.9598,0.1370,-1.2121
0.9671,0.1370,-1.2503
0.9744,0.1370,-1.2910
0.9817,0.1370,-1.3374
0.9890,0.1370,-1.3921
0.9963,0.1370,-1.4551
1.0037,0.1370,-1.5250
1.0110,0.1370,-1.6010
1.0183,0.1370,-1.6843
1.0256,0.1370,-1.7791
1.0329,0.1370,-1.8902
1.0402,0.1370,-2.0208
1.0475,0.1370,-2.1716
1.0548,0.1370,-2.3408
1.0621,0.1370,-2.5256
1.0694,0.1370,-2.7260
1.0767,0.1370,-2.9461
1.0840,0.1370,-3.1937
1.0913,0.1370,-3.4781
1.0986,0.1370,-3.8075
1.1059,0.1370,-4.0000
1.1132,0.1370,-4.0000
1.1205,0.1370,-4.0000
1.1279,0.1370,-4.0000
1.1352,0.1370,-4.0000
1.1425,0.1370,-4.0000
1.1498,0.1370,-4.0000
1.1571,0.1370,-4.0000
1.1644,0.1370,-4.0000
1.1717,0.1370,-4.0000
1.1790,0.1370,-4.0000
1.1863,0.1370,-4.0000
1.1936,0.1370,-4.0000
1.2009,0.1370,-4.0000
1.2082,0.1370,-4.0000
1.2155,0.1370,-4.0000
1.2228,0.1370,-4.0000
1.2301,0.1370,-4.0000
1.2374,0.1370,-4.0000
1.2447,0.1370,-4.0000
1.2521,0.1370,-4.0000
1.2594,0.1370,-4.0000
1.2667,0.1370,-4.0000
1.2740,0.1370,-4.0000
1.2813,0.1370,-4.0000
1.2886,0.1370,-4.0000
1.2959,0.1370,-4.0000
1.3032,0.1370,-4.0000
1.3105,0.1370,-4.0000
1.3178,0.1370,-4.0000
1.3251,0.1370,-4.0000
1.3324,0.1370,-4.0000
1.3397,0.1370,-4.0000
1.3470,0.1370,-4.0000
1.3543,0.1370,-4.0000
1.3616,0.1370,-4.0000
1.3689,0.1370,-4.0000
1.3763,0.1370,-4.0000
1.3836,0.1370,-4.0000
1.3909,0.1370,-4.0000
1.3982,0.1370,-4.0000
0.6018,0.1479,-4.0000
0.6091,0.1479,-4.0000
0.6164,0.1479,-4.0000
0.6237,0.1479,-4.0000
0.6311,0.1479,-4.0000
0.6384,0.1479,-4.0000
0.6457,0.1479,-4.0000
0.6530,0.1479,-4.0000
0.6603,0.1479,-4.0000
0.6676,0.1479,-4.0000
0.6749,0.1479,-4.0000
0.6822,0.1479,-4.0000
0.6895,0.1479,-4.0000
0.6968,0.1479,-4.0000
0.7041,0.1479,-3.8445
0.7114,0.1479,-3.5750
0.7187,0.1479,-3.3353
0.7260,0.1479,-3.1148
0.7333,0.1479,-2.9074
0.7406,0.1479,-2.7127
0.7479,0.1479,-2.5333
0.7553,0.1479,-2.3708
0.7626,0.1479,-2.2240
0.7699,0.1479,-2.0909
0.7772,0.1479,-1.9698
0.7845,0.1479,-1.8598
0.7918,0.1479,-1.7597
0.7991,0.1479,-1.6671
0.8064,0.1479,-1.5795
0.8137,0.1479,-1.4957
0.8210,0.1479,-1.4163
0.8283,0.1479,-1.3431
0.8356,0.1479,-1.2777
0.8429,0.1479,-1.2208
0.8502,0.1479,-1.1724
0.8575,0.1479,-1.1323
0.8648,0.1479,-1.1000
0.8721,0.1479,-1.0754
0.8795,0.1479,-1.0581
0.8868,0.1479,-1.0476
0.8941,0.1479,-1.0428
0.9014,0.1479,-1.0422
0.9087,0.1479,-1.0446
0.9160,0.1479,-1.0498
0.9233,0.1479,-1.0592
0.9306,0.1479,-1.0746
0.9379,0.1479,-1.0971
0.9452,0.1479,-1.1263
0.9525,0.1479,-1.1601
0.9598,0.1479,-1.1962
0.9671,0.1479,-1.2336
0.9744,0.1479,-1.2735
0.9817,0.1479,-1.3184
0.9890,0.1479,-1.3706
0.9963,0.1479,-1.4306
1.0037,0.1479,-1.4973
1.0110,0.1479,-1.5700
1.0183,0.1479,-1.6501
1.0256,0.1479,-1.7416
1.0329,0.1479,-1.8491
1.0402,0.1479,-1.9760
1.0475,0.1479,-2.1229
1.0548,0.1479,-2.2881
1.0621,0.1479,-2.4691
1.0694,0.1479,-2.6659
1.0767,0.1479,-2.8829
1.0840,0.1479,-3.1279
1.0913,0.1479,-3.4100
1.0986,0.1479,-3.7372
1.1059,0.1479,-4.0000
1.1132,0.1479,-4.0000
1.1205,0.1479,-4.0000
1.1279,0.1479,-4.0000
1.1352,0.1479,-4.0000
1.1425,0.1479,-4.0000
1.1498,0.1479,-4.0000
1.1571,0.1479,-4.0000
1.1644,0.1479,-4.0000
1.1717,0.1479,-4.0000
1.1790,0.1479,-4.0000
1.1863,0.1479,-4.0000
1.1936,0.1479,-4.0000
1.2009,0.1479,-4.0000
1.2082,0.1479,-4.0000
1.2155,0.1479,-4.0000
1.2228,0.1479,-4.0000
1.2301,0.1479,-4.0000
1.2374,0.1479,-4.0000
1.2447,0.1479,-4.0000
1.2521,0.1479,-4.0000
1.2594,0.1479,-4.0000
1.2667,0.1479,-4.0000
1.2740,0.1479,-4.0000
1.2813,0.1479,-4.0000
1.2886,0.1479,-4.0000
1.2959,0.1479,-4.0000
1.3032,0.1479,-4.0000
1.3105,0.1479,-4.0000
1.3178,0.1479,-4.0000
1.3251,0.1479,-4.0000
1.3324,0.1479,-4.0000
1.3397,0.1479,-4.0000
1.3470,0.1479,-4.0000
1.3543,0.1479,-4.0000
1.3616,0.1479,-4.0000
1.3689,0.1479,-4.0000
1.3763,0.1479,-4.0000
1.3836,0.1479,-4.0000
1.3909,0.1479,-4.0000
1.3982,0.1479,-4.0000
0.6018,0.1589,-4.0000
0.6091,0.1589,-4.0000
0.6164,0.1589,-4.0000
0.6237,0.1589,-4.0000
0.6311,0.1589,-4.0000
0.6384,0.1589,-4.0000
0.6457,0.1589,-4.0000
0.6530,0.1589,-4.0000
0.6603,0.1589,-4.0000
0.6676,0.1589,-4.0000
0.6749,0.1589,-4.0000
0.6822,0.1589,-4.0000
0.6895,0.1589,-4.0000
0.6968,0.1589,-3.9918
0.7041,0.1589,-3.7644
0.7114,0.1589,-3.5109
0.7187,0.1589,-3.2927
0.7260,0.1589,-3.0972
0.7333,0.1589,-2.9134
0.7406,0.1589,-2.7361
0.7479,0.1589,-2.5662
0.7553,0.1589,-2.4063
0.7626,0.1589,-2.2580
0.7699,0.1589,-2.1213
0.7772,0.1589,-1.9963
0.7845,0.1589,-1.8831
0.7918,0.1589,-1.7805
0.7991,0.1589,-1.6863
0.8064,0.1589,-1.5975
0.8137,0.1589,-1.5125
0.8210,0.1589,-1.4316
0.8283,0.1589,-1.3565
0.8356,0.1589,-1.2891
0.8429,0.1589,-1.2306
0.8502,0.1589,-1.1812
0.8575,0.1589,-1.1406
0.8648,0.1589,-1.1082
0.8721,0.1589,-1.0834
0.8795,0.1589,-1.0658
0.8868,0.1589,-1.0549
0.8941,0.1589,-1.0496
0.9014,0.1589,-1.0485
0.9087,0.1589,-1.0498
0.9160,0.1589,-1.0535
0.9233,0.1589,-1.0607
0.9306,0.1589,-1.0734
0.9379,0.1589,-1.0931
0.9452,0.1589,-1.1198
0.9525,0.1589,-1.1519
0.9598,0.1589,-1.1871
0.9671,0.1589,-1.2242
0.9744,0.1589,-1.2636
0.9817,0.1589,-1.3076
0.9890,0.1589,-1.3583
0.9963,0.1589,-1.4163
1.0037,0.1589,-1.4807
1.0110,0.1589,-1.5510
1.0183,0.1589,-1.6286
1.0256,0.1589,-1.7172
1.0329,0.1589,-1.8214
1.0402,0.1589,-1.9447
1.0475,0.1589,-2.0880
1.0548,0.1589,-2.2497
1.0621,0.1589,-2.4276
1.0694,0.1589,-2.6220
1.0767,0.1589,-2.8370
1.0840,0.1589,-3.0803
1.0913,0.1589,-3.3607
1.0986,0.1589,-3.6862
1.1059,0.1589,-3.9863
1.1132,0.1589,-4.0000
1.1205,0.1589,-4.0000
1.1279,0.1589,-4.0000
1.1352,0.1589,-4.0000
1.1425,0.1589,-4.0000
1.1498,0.1589,-4.0000
1.1571,0.1589,-4.0000
1.1644,0.1589,-4.0000
1.1717,0.1589,-4.0000
1.1790,0.1589,-4.0000
1.1863,0.1589,-4.0000
1.1936,0.1589,-4.0000
1.2009,0.1589,-4.0000
1.2082,0.1589,-4.0000
1.2155,0.1589,-4.0000
1.2228,0.1589,-4.0000
1.2301,0.1589,-4.0000
1.2374,0.1589,-4.0000
1.2447,0.1589,-4.0000
1.2521,0.1589,-4.0000
1.2594,0.1589,-4.0000
1.2667,0.1589,-4.0000
1.2740,0.1589,-4.0000
1.2813,0.1589,-4.0000
1.2886,0.1589,-4.0000
1.2959,0.1589,-4.0000
1.3032,0.1589,-4.0000
1.3105,0.1589,-4.0000
1.3178,0.1589,-4.0000
1.3251,0.1589,-4.0000
1.3324,0.1589,-4.0000
1.3397,0.1589,-4.0000
1.3470,0.1589,-4.0000
1.3543,0.1589,-4.0000
1.3616,0.1589,-4.0000
1.3689,0.1589,-4.0000
1.3763,0.1589,-4.0000
1.3836,0.1589,-4.0000
1.3909,0.1589,-4.0000
1.3982,0.1589,-4.0000
0.6018,0.1699,-4.0000
0.6091,0.1699,-4.0000
0.6164,0.1699,-4.0000
0.6237,0.1699,-4.0000
0.6311,0.1699,-4.0000
0.6384,0.1699,-4.0000
0.6457,0.1699,-4.0000
0.6530,0.1699,-4.0000
0.6603,0.1699,-4.0000
0.6676,0.1699,-4.0000
0.6749,0.1699,-4.0000
0.6822,0.1699,-4.0000
0.6895,0.1699,-4.0000
0.6968,0.1699,-3.9492
0.7041,0.1699,-3.6844
0.7114,0.1699,-3.4420
0.7187,0.1699,-3.2410
0.7260,0.1699,-3.0684
0.7333,0.1699,-2.9099
0.7406,0.1699,-2.7544
0.7479,0.1699,-2.5980
0.7553,0.1699,-2.4433
0.7626,0.1699,-2.2943
0.7699,0.1699,-2.1542
0.7772,0.1699,-2.0252
0.7845,0.1699,-1.9084
0.7918,0.1699,-1.8034
0.7991,0.1699,-1.7075
0.8064,0.1699,-1.6175
0.8137,0.1699,-1.5312
0.8210,0.1699,-1.4488
0.8283,0.1699,-1.3718
0.8356,0.1699,-1.3026
0.8429,0.1699,-1.2427
0.8502,0.1699,-1.1926
0.8575,0.1699,-1.1518
0.8648,0.1699,-1.1194
0.8721,0.1699,-1.0945
0.8795,0.1699,-1.0766
0.8868,0.1699,-1.0653
0.8941,0.1699,-1.0596
0.9014,0.1699,-1.0578
0.9087,0.1699,-1.0583
0.9160,0.1699,-1.0607
0.9233,0.1699,-1.0663
0.9306,0.1699,-1.0770
0.9379,0.1699,-1.0947
0.9452,0.1699,-1.1195
0.9525,0.1699,-1.1503
0.9598,0.1699,-1.1850
0.9671,0.1699,-1.2221
0.9744,0.1699,-1.2617
0.9817,0.1699,-1.3054
0.9890,0.1699,-1.3553
0.9963,0.1699,-1.4121
1.0037,0.1699,-1.4752
1.0110,0.1699,-1.5440
1.0183,0.1699,-1.6197
1.0256,0.1699,-1.7059
1.0329,0.1699,-1.8071
1.0402,0.1699,-1.9271
1.0475,0.1699,-2.0670
1.0548,0.1699,-2.2258
1.0621,0.1699,-2.4015
1.0694,0.1699,-2.5944
1.0767,0.1699,-2.8083
1.0840,0.1699,-3.0508
1.0913,0.1699,-3.3303
1.0986,0.1699,-3.6545
1.1059,0.1699,-3.9690
1.1132,0.1699,-4.0000
1.1205,0.1699,-4.0000
1.1279,0.1699,-4.0000
1.1352,0.1699,-4.0000
1.1425,0.1699,-4.0000
1.1498,0.1699,-4.0000
1.1571,0.1699,-4.0000
1.1644,0.1699,-4.0000
1.1717,0.1699,-4.0000
1.1790,0.1699,-4.0000
1.1863,0.1699,-4.0000
1.1936,0.1699,-4.0000
1.2009,0.1699,-4.0000
1.2082,0.1699,-4.0000
1.2155,0.1699,-4.0000
1.2228,0.1699,-4.0000
1.2301,0.1699,-4.0000
1.2374,0.1699,-4.0000
1.2447,0.1699,-4.0000
1.2521,0.1699,-4.0000
1.2594,0.1699,-4.0000
1.2667,0.1699,-4.0000
1.2740,0.1699,-4.0000
1.2813,0.1699,-4.0000
1.2886,0.1699,-4.0000
1.2959,0.1699,-4.0000
1.3032,0.1699,-4.0000
1.3105,0.1699,-4.0000
1.3178,0.1699,-4.0000
1.3251,0.1699,-4.0000
1.3324,0.1699,-4.0000
1.3397,0.1699,-4.0000
1.3470,0.1699,-4.0000
1.3543,0.1699,-4.0000
1.3616,0.1699,-4.0000
1.3689,0.1699,-4.0000
1.3763,0.1699,-4.0000
1.3836,0.1699,-4.0000
1.3909,0.1699,-4.0000
1.3982,0.1699,-4.0000
0.6018,0.1808,-4.0000
0.6091,0.1808,-4.0000
0.6164,0.1808,-4.0000
0.6237,0.1808,-4.0000
0.6311,0.1808,-4.0000
0.6384,0.1808,-4.0000
0.6457,0.1808,-4.0000
0.6530,0.1808,-4.0000
0.6603,0.1808,-4.0000
0.6676,0.1808,-4.0000
0.6749,0.1808,-4.0000
0.6822,0.1808,-4.0000
0.6895,0.1808,-4.0000
0.6968,0.1808,-3.8971
0.7041,0.1808,-3.6104
0.7114,0.1808,-3.3752
0.7187,0.1808,-3.1862
0.7260,0.1808,-3.0320
0.7333,0.1808,-2.8968
0.7406,0.1808,-2.7644
0.7479,0.1808,-2.6250
0.7553,0.1808,-2.4783
0.7626,0.1808,-2.3301
0.7699,0.1808,-2.1871
0.7772,0.1808,-2.0543
0.7845,0.1808,-1.9344
0.7918,0.1808,-1.8271
0.7991,0.1808,-1.7298
0.8064,0.1808,-1.6388
0.8137,0.1808,-1.5515
0.8210,0.1808,-1.4676
0.8283,0.1808,-1.3889
0.8356,0.1808,-1.3180
0.8429,0.1808,-1.2568
0.8502,0.1808,-1.2061
0.8575,0.1808,-1.1653
0.8648,0.1808,-1.1331
0.8721,0.1808,-1.1083
0.8795,0.1808,-1.0902
0.8868,0.1808,-1.0785
0.8941,0.1808,-1.0723
0.9014,0.1808,-1.0699
0.9087,0.1808,-1.0697
0.9160,0.1808,-1.0712
0.9233,0.1808,-1.0757
0.9306,0.1808,-1.0853
0.9379,0.1808,-1.1017
0.9452,0.1808,-1.1255
0.9525,0.1808,-1.1556
0.9598,0.1808,-1.1901
0.9671,0.1808,-1.2276
0.9744,0.1808,-1.2677
0.9817,0.1808,-1.3117
0.9890,0.1808,-1.3616
0.9963,0.1808,-1.4180
1.0037,0.1808,-1.4806
1.0110,0.1808,-1.5487
1.0183,0.1808,-1.6233
1.0256,0.1808,-1.7077
1.0329,0.1808,-1.8064
1.0402,0.1808,-1.9233
1.0475,0.1808,-2.0603
1.0548,0.1808,-2.2166
1.0621,0.1808,-2.3909
1.0694,0.1808,-2.5832
1.0767,0.1808,-2.7971
1.0840,0.1808,-3.0395
1.0913,0.1808,-3.3186
1.0986,0.1808,-3.6421
1.1059,0.1808,-3.9618
1.1132,0.1808,-4.0000
1.1205,0.1808,-4.0000
1.1279,0.1808,-4.0000
1.1352,0.1808,-4.0000
1.1425,0.1808,-4.0000
1.1498,0.1808,-4.0000
1.1571,0.1808,-4.0000
1.1644,0.1808,-4.0000
1.1717,0.1808,-4.0000
1.1790,0.1808,-4.0000
1.1863,0.1808,-4.0000
1.1936,0.1808,-4.0000
1.2009,0.1808,-4.0000
1.2082,0.1808,-4.0000
1.2155,0.1808,-4.0000
1.2228,0.1808,-4.0000
1.2301,0.1808,-4.0000
1.2374,0.1808,-4.0000
1.2447,0.1808,-4.0000
1.2521,0.1808,-4.0000
1.2594,0.1808,-4.0000
1.2667,0.1808,-4.0000
1.2740,0.1808,-4.0000
1.2813,0.1808,-4.0000
1.2886,0.1808,-4.0000
1.2959,0.1808,-4.0000
1.3032,0.1808,-4.0000
1.3105,0.1808,-4.0000
1.3178,0.1808,-4.0000
1.3251,0.1808,-4.0000
1.3324,0.1808,-4.0000
1.3397,0.1808,-4.0000
1.3470,0.1808,-4.0000
1.3543,0.1808,-4.0000
1.3616,0.1808,-4.0000
1.3689,0.1808,-4.0000
1.3763,0.1808,-4.0000
1.3836,0.1808,-4.0000
1.3909,0.1808,-4.0000
1.3982,0.1808,-4.0000
0.6018,0.1918,-4.0000
0.6091,0.1918,-4.0000
0.6164,0.1918,-4.0000
0.6237,0.1918,-4.0000
0.6311,0.1918,-4.0000
0.6384,0.1918,-4.0000
0.6457,0.1918,-4.0000
0.6530,0.1918,-4.0000
0.6603,0.1918,-4.0000
0.6676,0.1918,-4.0000
0.6749,0.1918,-4.0000
0.6822,0.1918,-4.0000
0.6895,0.1918,-4.0000
0.6968,0.1918,-3.8282
0.7041,0.1918,-3.5450
0.7114,0.1918,-3.3145
0.7187,0.1918,-3.1331
0.7260,0.1918,-2.9916
0.7333,0.1918,-2.8750
0.7406,0.1918,-2.7640
0.7479,0.1918,-2.6429
0.7553,0.1918,-2.5065
0.7626,0.1918,-2.3611
0.7699,0.1918,-2.2167
0.7772,0.1918,-2.0814
0.7845,0.1918,-1.9592
0.7918,0.1918,-1.8504
0.7991,0.1918,-1.7524
0.8064,0.1918,-1.6610
0.8137,0.1918,-1.5730
0.8210,0.1918,-1.4879
0.8283,0.1918,-1.4076
0.8356,0.1918,-1.3350
0.8429,0.1918,-1.2726
0.8502,0.1918,-1.2214
0.8575,0.1918,-1.1807
0.8648,0.1918,-1.1489
0.8721,0.1918,-1.1243
0.8795,0.1918,-1.1061
0.8868,0.1918,-1.0941
0.8941,0.1918,-1.0873
0.9014,0.1918,-1.0844
0.9087,0.1918,-1.0837
0.9160,0.1918,-1.0848
0.9233,0.1918,-1.0890
0.9306,0.1918,-1.0984
0.9379,0.1918,-1.1145
0.9452,0.1918,-1.1378
0.9525,0.1918,-1.1677
0.9598,0.1918,-1.2025
0.9671,0.1918,-1.2406
0.9744,0.1918,-1.2816
0.9817,0.1918,-1.3265
0.9890,0.1918,-1.3769
0.9963,0.1918,-1.4337
1.0037,0.1918,-1.4966
1.0110,0.1918,-1.5650
1.0183,0.1918,-1.6394
1.0256,0.1918,-1.7226
1.0329,0.1918,-1.8192
1.0402,0.1918,-1.9335
1.0475,0.1918,-2.0680
1.0548,0.1918,-2.2225
1.0621,0.1918,-2.3961
1.0694,0.1918,-2.5887
1.0767,0.1918,-2.8034
1.0840,0.1918,-3.0464
1.0913,0.1918,-3.3258
1.0986,0.1918,-3.6489
1.1059,0.1918,-3.9652
1.1132,0.1918,-4.0000
1.1205,0.1918,-4.0000
1.1279,0.1918,-4.0000
1.1352,0.1918,-4.0000
1.1425,0.1918,-4.0000
1.1498,0.1918,-4.0000
1.1571,0.1918,-4.0000
1.1644,0.1918,-4.0000
1.1717,0.1918,-4.0000
1.1790,0.1918,-4.0000
1.1863,0.1918,-4.0000
1.1936,0.1918,-4.0000
1.2009,0.1918,-4.0000
1.2082,0.1918,-4.0000
1.2155,0.1918,-4.0000
1.2228,0.1918,-4.0000
1.2301,0.1918,-4.0000
1.2374,0.1918,-4.0000
1.2447,0.1918,-4.0000
1.2521,0.1918,-4.0000
1.2594,0.1918,-4.0000
1.2667,0.1918,-4.0000
1.2740,0.1918,-4.0000
1.2813,0.1918,-4.0000
1.2886,0.1918,-4.0000
1.2959,0.1918,-4.0000
1.3032,0.1918,-4.0000
1.3105,0.1918,-4.0000
1.3178,0.1918,-4.0000
1.3251,0.1918,-4.0000
1.3324,0.1918,-4.0000
1.3397,0.1918,-4.0000
1.3470,0.1918,-4.0000
1.3543,0.1918,-4.0000
1.3616,0.1918,-4.0000
1.3689,0.1918,-4.0000
1.3763,0.1918,-4.0000
1.3836,0.1918,-4.0000
1.3909,0.1918,-4.0000
1.3982,0.1918,-4.0000
0.6018,0.2027,-4.0000
0.6091,0.2027,-4.0000
0.6164,0.2027,-4.0000
0.6237,0.2027,-4.0000
0.6311,0.2027,-4.0000
0.6384,0.2027,-4.0000
0.6457,0.2027,-4.0000
0.6530,0.2027,-4.0000
0.6603,0.2027,-4.0000
0.6676,0.2027,-4.0000
0.6749,0.2027,-4.0000
0.6822,0.2027,-4.0000
0.6895,0.2027,-3.9988
0.6968,0.2027,-3.7664
0.7041,0.2027,-3.4885
0.7114,0.2027,-3.2616
0.7187,0.2027,-3.0846
0.7260,0.2027,-2.9508
0.7333,0.2027,-2.8466
0.7406,0.2027,-2.7524
0.7479,0.2027,-2.6479
0.7553,0.2027,-2.5232
0.7626,0.2027,-2.3830
0.7699,0.2027,-2.2396
0.7772,0.2027,-2.1036
0.7845,0.2027,-1.9808
0.7918,0.2027,-1.8719
0.7991,0.2027,-1.7742
0.8064,0.2027,-1.6833
0.8137,0.2027,-1.5953
0.8210,0.2027,-1.5094
0.8283,0.2027,-1.4276
0.8356,0.2027,-1.3534
0.8429,0.2027,-1.2899
0.8502,0.2027,-1.2383
0.8575,0.2027,-1.1978
0.8648,0.2027,-1.1663
0.8721,0.2027,-1.1421
0.8795,0.2027,-1.1239
0.8868,0.2027,-1.1115
0.8941,0.2027,-1.1044
0.9014,0.2027,-1.1010
0.9087,0.2027,-1.1002
0.9160,0.2027,-1.1015
0.9233,0.2027,-1.1062
0.9306,0.2027,-1.1162
0.9379,0.2027,-1.1329
0.9452,0.2027,-1.1566
0.9525,0.2027,-1.1867
0.9598,0.2027,-1.2220
0.9671,0.2027,-1.2610
0.9744,0.2027,-1.3033
0.9817,0.2027,-1.3495
0.9890,0.2027,-1.4011
0.9963,0.2027,-1.4590
1.0037,0.2027,-1.5231
1.0110,0.2027,-1.5926
1.0183,0.2027,-1.6676
1.0256,0.2027,-1.7505
1.0329,0.2027,-1.8457
1.0402,0.2027,-1.9580
1.0475,0.2027,-2.0904
1.0548,0.2027,-2.2438
1.0621,0.2027,-2.4173
1.0694,0.2027,-2.6109
1.0767,0.2027,-2.8271
1.0840,0.2027,-3.0716
1.0913,0.2027,-3.3517
1.0986,0.2027,-3.6749
1.1059,0.2027,-3.9787
1.1132,0.2027,-4.0000
1.1205,0.2027,-4.0000
1.1279,0.2027,-4.0000
1.1352,0.2027,-4.0000
1.1425,0.2027,-4.0000
1.1498,0.2027,-4.0000
1.1571,0.2027,-4.0000
1.1644,0.2027,-4.0000
1.1717,0.2027,-4.0000
1.1790,0.2027,-4.0000
1.1863,0.2027,-4.0000
1.1936,0.2027,-4.0000
1.2009,0.2027,-4.0000
1.2082,0.2027,-4.0000
1.2155,0.2027,-4.0000
1.2228,0.2027,-4.0000
1.2301,0.2027,-4.0000
1.2374,0.2027,-4.0000
1.2447,0.2027,-4.0000
1.2521,0.2027,-4.0000
1.2594,0.2027,-4.0000
1.2667,0.2027,-4.0000
1.2740,0.2027,-4.0000
1.2813,0.2027,-4.0000
1.2886,0.2027,-4.0000
1.2959,0.2027,-4.0000
1.3032,0.2027,-4.0000
1.3105,0.2027,-4.0000
1.3178,0.2027,-4.0000
1.3251,0.2027,-4.0000
1.3324,0.2027,-4.0000
1.3397,0.2027,-4.0000
1.3470,0.2027,-4.0000
1.3543,0.2027,-4.0000
1.3616,0.2027,-4.0000
1.3689,0.2027,-4.0000
1.3763,0.2027,-4.0000
1.3836,0.2027,-4.0000
1.3909,0.2027,-4.0000
1.3982,0.2027,-4.0000
0.6018,0.2137,-4.0000
0.6091,0.2137,-4.0000
0.6164,0.2137,-4.0000
0.6237,0.2137,-4.0000
0.6311,0.2137,-4.0000
0.6384,0.2137,-4.0000
0.6457,0.2137,-4.0000
0.6530,0.2137,-4.0000
0.6603,0.2137,-4.0000
0.6676,0.2137,-4.0000
0.6749,0.2137,-4.0000
0.6822,0.2137,-4.0000
0.6895,0.2137,-3.9705
0.6968,0.2137,-3.7094
0.7041,0.2137,-3.4396
0.7114,0.2137,-3.2165
0.7187,0.2137,-3.0421
0.7260,0.2137,-2.9119
0.7333,0.2137,-2.8143
0.7406,0.2137,-2.7305
0.7479,0.2137,-2.6387
0.7553,0.2137,-2.5252
0.7626,0.2137,-2.3922
0.7699,0.2137,-2.2526
0.7772,0.2137,-2.1188
0.7845,0.2137,-1.9976
0.7918,0.2137,-1.8903
0.7991,0.2137,-1.7944
0.8064,0.2137,-1.7051
0.8137,0.2137,-1.6180
0.8210,0.2137,-1.5319
0.8283,0.2137,-1.4488
0.8356,0.2137,-1.3731
0.8429,0.2137,-1.3084
0.8502,0.2137,-1.2564
0.8575,0.2137,-1.2160
0.8648,0.2137,-1.1851
0.8721,0.2137,-1.1612
0.8795,0.2137,-1.1431
0.8868,0.2137,-1.1306
0.8941,0.2137,-1.1232
0.9014,0.2137,-1.1198
0.9087,0.2137,-1.1193
0.9160,0.2137,-1.1215
0.9233,0.2137,-1.1276
0.9306,0.2137,-1.1391
0.9379,0.2137,-1.1572
0.9452,0.2137,-1.1819
0.9525,0.2137,-1.2127
0.9598,0.2137,-1.2487
0.9671,0.2137,-1.2889
0.9744,0.2137,-1.3327
0.9817,0.2137,-1.3806
0.9890,0.2137,-1.4339
0.9963,0.2137,-1.4936
1.0037,0.2137,-1.5596
1.0110,0.2137,-1.6312
1.0183,0.2137,-1.7078
1.0256,0.2137,-1.7914
1.0329,0.2137,-1.8860
1.0402,0.2137,-1.9969
1.0475,0.2137,-2.1279
1.0548,0.2137,-2.2805
1.0621,0.2137,-2.4546
1.0694,0.2137,-2.6498
1.0767,0.2137,-2.8682
1.0840,0.2137,-3.1148
1.0913,0.2137,-3.3963
1.0986,0.2137,-3.7201
1.1059,0.2137,-3.9975
1.1132,0.2137,-4.0000
1.1205,0.2137,-4.0000
1.1279,0.2137,-4.0000
1.1352,0.2137,-4.0000
1.1425,0.2137,-4.0000
1.1498,0.2137,-4.0000
1.1571,0.2137,-4.0000
1.1644,0.2137,-4.0000
1.1717,0.2137,-4.0000
1.1790,0.2137,-4.0000
1.1863,0.2137,-4.0000
1.1936,0.2137,-4.0000
1.2009,0.2137,-4.0000
1.2082,0.2137,-4.0000
1.2155,0.2137,-4.0000
1.2228,0.2137,-4.0000
1.2301,0.2137,-4.0000
1.2374,0.2137,-4.0000
1.2447,0.2137,-4.0000
1.2521,0.2137,-4.0000
1.2594,0.2137,-4.0000
1.2667,0.2137,-4.0000
1.2740,0.2137,-4.0000
1.2813,0.2137,-4.0000
1.2886,0.2137,-4.0000
1.2959,0.2137,-4.0000
1.3032,0.2137,-4.0000
1.3105,0.2137,-4.0000
1.3178,0.2137,-4.0000
1.3251,0.2137,-4.0000
1.3324,0.2137,-4.0000
1.3397,0.2137,-4.0000
1.3470,0.2137,-4.0000
1.3543,0.2137,-4.0000
1.3616,0.2137,-4.0000
1.3689,0.2137,-4.0000
1.3763,0.2137,-4.0000
1.3836,0.2137,-4.0000
1.3909,0.2137,-4.0000
1.3982,0.2137,-4.0000
0.6018,0.2247,-4.0000
0.6091,0.2247,-4.0000
0.6164,0.2247,-4.0000
0.6237,0.2247,-4.0000
0.6311,0.2247,-4.0000
0.6384,0.2247,-4.0000
0.6457,0.2247,-4.0000
0.6530,0.2247,-4.0000
0.6603,0.2247,-4.0000
0.6676,0.2247,-4.0000
0.6749,0.2247,-4.0000
0.6822,0.2247,-4.0000
0.6895,0.2247,-3.9268
0.6968,0.2247,-3.6528
0.7041,0.2247,-3.3954
0.7114,0.2247,-3.1778
0.7187,0.2247,-3.0056
0.7260,0.2247,-2.8764
0.7333,0.2247,-2.7805
0.7406,0.2247,-2.7010
0.7479,0.2247,-2.6166
0.7553,0.2247,-2.5120
0.7626,0.2247,-2.3874
0.7699,0.2247,-2.2543
0.7772,0.2247,-2.1255
0.7845,0.2247,-2.0082
0.7918,0.2247,-1.9046
0.7991,0.2247,-1.8121
0.8064,0.2247,-1.7257
0.8137,0.2247,-1.6406
0.8210,0.2247,-1.5549
0.8283,0.2247,-1.4712
0.8356,0.2247,-1.3941
0.8429,0.2247,-1.3283
0.8502,0.2247,-1.2757
0.8575,0.2247,-1.2354
0.8648,0.2247,-1.2048
0.8721,0.2247,-1.1812
0.8795,0.2247,-1.1634
0.8868,0.2247,-1.1510
0.8941,0.2247,-1.1438
0.9014,0.2247,-1.1408
0.9087,0.2247,-1.1412
0.9160,0.2247,-1.1451
0.9233,0.2247,-1.1534
0.9306,0.2247,-1.1674
0.9379,0.2247,-1.1875
0.9452,0.2247,-1.2138
0.9525,0.2247,-1.2456
0.9598,0.2247,-1.2825
0.9671,0.2247,-1.3239
0.9744,0.2247,-1.3694
0.9817,0.2247,-1.4194
0.9890,0.2247,-1.4750
0.9963,0.2247,-1.5371
1.0037,0.2247,-1.6059
1.0110,0.2247,-1.6804
1.0183,0.2247,-1.7598
1.0256,0.2247,-1.8451
1.0329,0.2247,-1.9403
1.0402,0.2247,-2.0506
1.0475,0.2247,-2.1807
1.0548,0.2247,-2.3331
1.0621,0.2247,-2.5082
1.0694,0.2247,-2.7056
1.0767,0.2247,-2.9269
1.0840,0.2247,-3.1761
1.0913,0.2247,-3.4596
1.0986,0.2247,-3.7843
1.1059,0.2247,-4.0000
1.1132,0.2247,-4.0000
1.1205,0.2247,-4.0000
1.1279,0.2247,-4.0000
1.1352,0.2247,-4.0000
1.1425,0.2247,-4.0000
1.1498,0.2247,-4.0000
1.1571,0.2247,-4.0000
1.1644,0.2247,-4.0000
1.1717,0.2247,-4.0000
1.1790,0.2247,-4.0000
1.1863,0.2247,-4.0000
1.1936,0.2247,-4.0000
1.2009,0.2247,-4.0000
1.2082,0.2247,-4.0000
1.2155,0.2247,-4.0000
1.2228,0.2247,-4.0000
1.2301,0.2247,-4.0000
1.2374,0.2247,-4.0000
1.2447,0.2247,-4.0000
1.2521,0.2247,-4.0000
1.2594,0.2247,-4.0000
1.2667,0.2247,-4.0000
1.2740,0.2247,-4.0000
1.2813,0.2247,-4.0000
1.2886,0.2247,-4.0000
1.2959,0.2247,-4.0000
1.3032,0.2247,-4.0000
1.3105,0.2247,-4.0000
1.3178,0.2247,-4.0000
1.3251,0.2247,-4.0000
1.3324,0.2247,-4.0000
1.3397,0.2247,-4.0000
1.3470,0.2247,-4.0000
1.3543,0.2247,-4.0000
1.3616,0.2247,-4.0000
1.3689,0.2247,-4.0000
1.3763,0.2247,-4.0000
1.3836,0.2247,-4.0000
1.3909,0.2247,-4.0000
1.3982,0.2247,-4.0000
0.6018,0.2356,-4.0000
0.6091,0.2356,-4.0000
0.6164,0.2356,-4.0000
0.6237,0.2356,-4.0000
0.6311,0.2356,-4.0000
0.6384,0.2356,-4.0000
0.6457,0.2356,-4.0000
0.6530,0.2356,-4.0000
0.6603,0.2356,-4.0000
0.6676,0.2356,-4.0000
0.6749,0.2356,-4.0000
0.6822,0.2356,-3.9987
0.6895,0.2356,-3.8422
0.6968,0.2356,-3.5920
0.7041,0.2356,-3.3525
0.7114,0.2356,-3.1435
0.7187,0.2356,-2.9742
0.7260,0.2356,-2.8448
0.7333,0.2356,-2.7475
0.7406,0.2356,-2.6674
0.7479,0.2356,-2.5852
0.7553,0.2356,-2.4865
0.7626,0.2356,-2.3700
0.7699,0.2356,-2.2452
0.7772,0.2356,-2.1236
0.7845,0.2356,-2.0126
0.7918,0.2356,-1.9143
0.7991,0.2356,-1.8266
0.8064,0.2356,-1.7445
0.8137,0.2356,-1.6625
0.8210,0.2356,-1.5784
0.8283,0.2356,-1.4945
0.8356,0.2356,-1.4165
0.8429,0.2356,-1.3496
0.8502,0.2356,-1.2963
0.8575,0.2356,-1.2559
0.8648,0.2356,-1.2254
0.8721,0.2356,-1.2022
0.8795,0.2356,-1.1846
0.8868,0.2356,-1.1726
0.8941,0.2356,-1.1660
0.9014,0.2356,-1.1641
0.9087,0.2356,-1.1663
0.9160,0.2356,-1.1726
0.9233,0.2356,-1.1840
0.9306,0.2356,-1.2012
0.9379,0.2356,-1.2242
0.9452,0.2356,-1.2523
0.9525,0.2356,-1.2854
0.9598,0.2356,-1.3233
0.9671,0.2356,-1.3660
0.9744,0.2356,-1.4134
0.9817,0.2356,-1.4659
0.9890,0.2356,-1.5242
0.9963,0.2356,-1.5894
1.0037,0.2356,-1.6617
1.0110,0.2356,-1.7402
1.0183,0.2356,-1.8234
1.0256,0.2356,-1.9117
1.0329,0.2356,-2.0084
1.0402,0.2356,-2.1191
1.0475,0.2356,-2.2491
1.0548,0.2356,-2.4018
1.0621,0.2356,-2.5783
1.0694,0.2356,-2.7783
1.0767,0.2356,-3.0029
1.0840,0.2356,-3.2554
1.0913,0.2356,-3.5413
1.0986,0.2356,-3.8675
1.1059,0.2356,-4.0000
1.1132,0.2356,-4.0000
1.1205,0.2356,-4.0000
1.1279,0.2356,-4.0000
1.1352,0.2356,-4.0000
1.1425,0.2356,-4.0000
1.1498,0.2356,-4.0000
1.1571,0.2356,-4.0000
1.1644,0.2356,-4.0000
1.1717,0.2356,-4.0000
1.1790,0.2356,-4.0000
1.1863,0.2356,-4.0000
1.1936,0.2356,-4.0000
1.2009,0.2356,-4.0000
1.2082,0.2356,-4.0000
1.2155,0.2356,-4.0000
1.2228,0.2356,-4.0000
1.2301,0.2356,-4.0000
1.2374,0.2356,-4.0000
1.2447,0.2356,-4.0000
1.2521,0.2356,-4.0000
1.2594,0.2356,-4.0000
1.2667,0.2356,-4.0000
1.2740,0.2356,-4.0000
1.2813,0.2356,-4.0000
1.2886,0.2356,-4.0000
1.2959,0.2356,-4.0000
1.3032,0.2356,-4.0000
1.3105,0.2356,-4.0000
1.3178,0.2356,-4.0000
1.3251,0.2356,-4.0000
1.3324,0.2356,-4.0000
1.3397,0.2356,-4.0000
1.3470,0.2356,-4.0000
1.3543,0.2356,-4.0000
1.3616,0.2356,-4.0000
1.3689,0.2356,-4.0000
1.3763,0.2356,-4.0000
1.3836,0.2356,-4.0000
1.3909,0.2356,-4.0000
1.3982,0.2356,-4.0000
0.6018,0.2466,-4.0000
0.6091,0.2466,-4.0000
0.6164,0.2466,-4.0000
0.6237,0.2466,-4.0000
0.6311,0.2466,-4.0000
0.6384,0.2466,-4.0000
0.6457,0.2466,-4.0000
0.6530,0.2466,-4.0000
0.6603,0.2466,-4.0000
0.6676,0.2466,-4.0000
0.6749,0.2466,-4.0000
0.6822,0.2466,-3.9296
0.6895,0.2466,-3.7386
0.6968,0.2466,-3.5236
0.7041,0.2466,-3.3075
0.7114,0.2466,-3.1111
0.7187,0.2466,-2.9468
0.7260,0.2466,-2.8173
0.7333,0.2466,-2.7169
0.7406,0.2466,-2.6329
0.7479,0.2466,-2.5490
0.7553,0.2466,-2.4532
0.7626,0.2466,-2.3436
0.7699,0.2466,-2.2277
0.7772,0.2466,-2.1148
0.7845,0.2466,-2.0112
0.7918,0.2466,-1.9195
0.7991,0.2466,-1.8377
0.8064,0.2466,-1.7609
0.8137,0.2466,-1.6833
0.8210,0.2466,-1.6018
0.8283,0.2466,-1.5187
0.8356,0.2466,-1.4402
0.8429,0.2466,-1.3725
0.8502,0.2466,-1.3185
0.8575,0.2466,-1.2777
0.8648,0.2466,-1.2472
0.8721,0.2466,-1.2240
0.8795,0.2466,-1.2067
0.8868,0.2466,-1.1953
0.8941,0.2466,-1.1898
0.9014,0.2466,-1.1898
0.9087,0.2466,-1.1947
0.9160,0.2466,-1.2046
0.9233,0.2466,-1.2199
0.9306,0.2466,-1.2411
0.9379,0.2466,-1.2673
0.9452,0.2466,-1.2977
0.9525,0.2466,-1.3321
0.9598,0.2466,-1.3709
0.9671,0.2466,-1.4149
0.9744,0.2466,-1.4644
0.9817,0.2466,-1.5196
0.9890,0.2466,-1.5813
0.9963,0.2466,-1.6502
1.0037,0.2466,-1.7268
1.0110,0.2466,-1.8101
1.0183,0.2466,-1.8984
1.0256,0.2466,-1.9910
1.0329,0.2466,-2.0906
1.0402,0.2466,-2.2026
1.0475,0.2466,-2.3333
1.0548,0.2466,-2.4868
1.0621,0.2466,-2.6651
1.0694,0.2466,-2.8681
1.0767,0.2466,-3.0964
1.0840,0.2466,-3.3525
1.0913,0.2466,-3.6415
1.0986,0.2466,-3.9418
1.1059,0.2466,-4.0000
1.1132,0.2466,-4.0000
1.1205,0.2466,-4.0000
1.1279,0.2466,-4.0000
1.1352,0.2466,-4.0000
1.1425,0.2466,-4.0000
1.1498,0.2466,-4.0000
1.1571,0.2466,-4.0000
1.1644,0.2466,-4.0000
1.1717,0.2466,-4.0000
1.1790,0.2466,-4.0000
1.1863,0.2466,-4.0000
1.1936,0.2466,-4.0000
1.2009,0.2466,-4.0000
1.2082,0.2466,-4.0000
1.2155,0.2466,-4.0000
1.2228,0.2466,-4.0000
1.2301,0.2466,-4.0000
1.2374,0.2466,-4.0000
1.2447,0.2466,-4.0000
1.2521,0.2466,-4.0000
1.2594,0.2466,-4.0000
1.2667,0.2466,-4.0000
1.2740,0.2466,-4.0000
1.2813,0.2466,-4.0000
1.2886,0.2466,-4.0000
1.2959,0.2466,-4.0000
1.3032,0.2466,-4.0000
1.3105,0.2466,-4.0000
1.3178,0.2466,-4.0000
1.3251,0.2466,-4.0000
1.3324,0.2466,-4.0000
1.3397,0.2466,-4.0000
1.3470,0.2466,-4.0000
1.3543,0.2466,-4.0000
1.3616,0.2466,-4.0000
1.3689,0.2466,-4.0000
1.3763,0.2466,-4.0000
1.3836,0.2466,-4.0000
1.3909,0.2466,-4.0000
1.3982,0.2466,-4.0000
0.6018,0.2575,-4.0000
0.6091,0.2575,-4.0000
0.6164,0.2575,-4.0000
0.6237,0.2575,-4.0000
0.6311,0.2575,-4.0000
0.6384,0.2575,-4.0000
0.6457,0.2575,-4.0000
0.6530,0.2575,-4.0000
0.6603,0.2575,-4.0000
0.6676,0.2575,-4.0000
0.6749,0.2575,-3.9366
0.6822,0.2575,-3.7880
0.6895,0.2575,-3.6264
0.6968,0.2575,-3.4467
0.7041,0.2575,-3.2579
0.7114,0.2575,-3.0782
0.7187,0.2575,-2.9218
0.7260,0.2575,-2.7936
0.7333,0.2575,-2.6899
0.7406,0.2575,-2.6006
0.7479,0.2575,-2.5127
0.7553,0.2575,-2.4173
0.7626,0.2575,-2.3131
0.7699,0.2575,-2.2055
0.7772,0.2575,-2.1014
0.7845,0.2575,-2.0059
0.7918,0.2575,-1.9211
0.7991,0.2575,-1.8457
0.8064,0.2575,-1.7750
0.8137,0.2575,-1.7026
0.8210,0.2575,-1.6247
0.8283,0.2575,-1.5435
0.8356,0.2575,-1.4653
0.8429,0.2575,-1.3972
0.8502,0.2575,-1.3426
0.8575,0.2575,-1.3012
0.8648,0.2575,-1.2703
0.8721,0.2575,-1.2470
0.8795,0.2575,-1.2299
0.8868,0.2575,-1.2193
0.8941,0.2575,-1.2155
0.9014,0.2575,-1.2182
0.9087,0.2575,-1.2268
0.9160,0.2575,-1.2411
0.9233,0.2575,-1.2613
0.9306,0.2575,-1.2871
0.9379,0.2575,-1.3170
0.9452,0.2575,-1.3499
0.9525,0.2575,-1.3856
0.9598,0.2575,-1.4253
0.9671,0.2575,-1.4706
0.9744,0.2575,-1.5222
0.9817,0.2575,-1.5806
0.9890,0.2575,-1.6460
0.9963,0.2575,-1.7194
1.0037,0.2575,-1.8010
1.0110,0.2575,-1.8902
1.0183,0.2575,-1.9846
1.0256,0.2575,-2.0829
1.0329,0.2575,-2.1867
1.0402,0.2575,-2.3013
1.0475,0.2575,-2.4334
1.0548,0.2575,-2.5884
1.0621,0.2575,-2.7687
1.0694,0.2575,-2.9749
1.0767,0.2575,-3.2073
1.0840,0.2575,-3.4676
1.0913,0.2575,-3.7600
1.0986,0.2575,-3.9948
1.1059,0.2575,-4.0000
1.1132,0.2575,-4.0000
1.1205,0.2575,-4.0000
1.1279,0.2575,-4.0000
1.1352,0.2575,-4.0000
1.1425,0.2575,-4.0000
1.1498,0.2575,-4.0000
1.1571,0.2575,-4.0000
1.1644,0.2575,-4.0000
1.1717,0.2575,-4.0000
1.1790,0.2575,-4.0000
1.1863,0.2575,-4.0000
1.1936,0.2575,-4.0000
1.2009,0.2575,-4.0000
1.2082,0.2575,-4.0000
1.2155,0.2575,-4.0000
1.2228,0.2575,-4.0000
1.2301,0.2575,-4.0000
1.2374,0.2575,-4.0000
1.2447,0.2575,-4.0000
1.2521,0.2575,-4.0000
1.2594,0.2575,-4.0000
1.2667,0.2575,-4.0000
1.2740,0.2575,-4.0000
1.2813,0.2575,-4.0000
1.2886,0.2575,-4.0000
1.2959,0.2575,-4.0000
1.3032,0.2575,-4.0000
1.3105,0.2575,-4.0000
1.3178,0.2575,-4.0000
1.3251,0.2575,-4.0000
1.3324,0.2575,-4.0000
1.3397,0.2575,-4.0000
1.3470,0.2575,-4.0000
1.3543,0.2575,-4.0000
1.3616,0.2575,-4.0000
1.3689,0.2575,-4.0000
1.3763,0.2575,-4.0000
1.3836,0.2575,-4.0000
1.3909,0.2575,-4.0000
1.3982,0.2575,-4.0000
0.6018,0.2685,-4.0000
0.6091,0.2685,-4.0000
0.6164,0.2685,-4.0000
0.6237,0.2685,-4.0000
0.6311,0.2685,-4.0000
0.6384,0.2685,-4.0000
0.6457,0.2685,-4.0000
0.6530,0.2685,-4.0000
0.6603,0.2685,-4.0000
0.6676,0.2685,-3.9387
0.6749,0.2685,-3.7834
0.6822,0.2685,-3.6456
0.6895,0.2685,-3.5110
0.6968,0.2685,-3.3634
0.7041,0.2685,-3.2032
0.7114,0.2685,-3.0437
0.7187,0.2685,-2.8984
0.7260,0.2685,-2.7737
0.7333,0.2685,-2.6677
0.7406,0.2685,-2.5729
0.7479,0.2685,-2.4800
0.7553,0.2685,-2.3834
0.7626,0.2685,-2.2829
0.7699,0.2685,-2.1824
0.7772,0.2685,-2.0864
0.7845,0.2685,-1.9985
0.7918,0.2685,-1.9205
0.7991,0.2685,-1.8513
0.8064,0.2685,-1.7866
0.8137,0.2685,-1.7200
0.8210,0.2685,-1.6469
0.8283,0.2685,-1.5686
0.8356,0.2685,-1.4918
0.8429,0.2685,-1.4238
0.8502,0.2685,-1.3688
0.8575,0.2685,-1.3269
0.8648,0.2685,-1.2954
0.8721,0.2685,-1.2716
0.8795,0.2685,-1.2546
0.8868,0.2685,-1.2449
0.8941,0.2685,-1.2432
0.9014,0.2685,-1.2493
0.9087,0.2685,-1.2625
0.9160,0.2685,-1.2823
0.9233,0.2685,-1.3083
0.9306,0.2685,-1.3394
0.9379,0.2685,-1.3734
0.9452,0.2685,-1.4089
0.9525,0.2685,-1.4460
0.9598,0.2685,-1.4865
0.9671,0.2685,-1.5330
0.9744,0.2685,-1.5869
0.9817,0.2685,-1.6487
0.9890,0.2685,-1.7185
0.9963,0.2685,-1.7969
1.0037,0.2685,-1.8844
1.0110,0.2685,-1.9802
1.0183,0.2685,-2.0820
1.0256,0.2685,-2.1874
1.0329,0.2685,-2.2969
1.0402,0.2685,-2.4153
1.0475,0.2685,-2.5498
1.0548,0.2685,-2.7066
1.0621,0.2685,-2.8893
1.0694,0.2685,-3.0990
1.0767,0.2685,-3.3356
1.0840,0.2685,-3.6003
1.0913,0.2685,-3.8927
1.0986,0.2685,-4.0000
1.1059,0.2685,-4.0000
1.1132,0.2685,-4.0000
1.1205,0.2685,-4.0000
1.1279,0.2685,-4.0000
1.1352,0.2685,-4.0000
1.1425,0.2685,-4.0000
1.1498,0.2685,-4.0000
1.1571,0.2685,-4.0000
1.1644,0.2685,-4.0000
1.1717,0.2685,-4.0000
1.1790,0.2685,-4.0000
1.1863,0.2685,-4.0000
1.1936,0.2685,-4.0000
1.2009,0.2685,-4.0000
1.2082,0.2685,-4.0000
1.2155,0.2685,-4.0000
1.2228,0.2685,-4.0000
1.2301,0.2685,-4.0000
1.2374,0.2685,-4.0000
1.2447,0.2685,-4.0000
1.2521,0.2685,-4.0000
1.2594,0.2685,-4.0000
1.2667,0.2685,-4.0000
1.2740,0.2685,-4.0000
1.2813,0.2685,-4.0000
1.2886,0.2685,-4.0000
1.2959,0.2685,-4.0000
1.3032,0.2685,-4.0000
1.3105,0.2685,-4.0000
1.3178,0.2685,-4.0000
1.3251,0.2685,-4.0000
1.3324,0.2685,-4.0000
1.3397,0.2685,-4.0000
1.3470,0.2685,-4.0000
1.3543,0.2685,-4.0000
1.3616,0.2685,-4.0000
1.3689,0.2685,-4.0000
1.3763,0.2685,-4.0000
1.3836,0.2685,-4.0000
1.3909,0.2685,-4.0000
1.3982,0.2685,-4.0000
0.6018,0.2795,-4.0000
0.6091,0.2795,-4.0000
0.6164,0.2795,-4.0000
0.6237,0.2795,-4.0000
0.6311,0.2795,-4.0000
0.6384,0.2795,-4.0000
0.6457,0.2795,-4.0000
0.6530,0.2795,-4.0000
0.6603,0.2795,-3.9727
0.6676,0.2795,-3.7969
0.6749,0.2795,-3.6389
0.6822,0.2795,-3.5127
0.6895,0.2795,-3.3984
0.6968,0.2795,-3.2778
0.7041,0.2795,-3.1450
0.7114,0.2795,-3.0074
0.7187,0.2795,-2.8761
0.7260,0.2795,-2.7575
0.7333,0.2795,-2.6510
0.7406,0.2795,-2.5516
0.7479,0.2795,-2.4538
0.7553,0.2795,-2.3551
0.7626,0.2795,-2.2569
0.7699,0.2795,-2.1619
0.7772,0.2795,-2.0729
0.7845,0.2795,-1.9917
0.7918,0.2795,-1.9194
0.7991,0.2795,-1.8556
0.8064,0.2795,-1.7965
0.8137,0.2795,-1.7356
0.8210,0.2795,-1.6679
0.8283,0.2795,-1.5937
0.8356,0.2795,-1.5193
0.8429,0.2795,-1.4523
0.8502,0.2795,-1.3975
0.8575,0.2795,-1.3551
0.8648,0.2795,-1.3230
0.8721,0.2795,-1.2986
0.8795,0.2795,-1.2815
0.8868,0.2795,-1.2727
0.8941,0.2795,-1.2733
0.9014,0.2795,-1.2833
0.9087,0.2795,-1.3020
0.9160,0.2795,-1.3282
0.9233,0.2795,-1.3609
0.9306,0.2795,-1.3979
0.9379,0.2795,-1.4366
0.9452,0.2795,-1.4749
0.9525,0.2795,-1.5132
0.9598,0.2795,-1.5544
0.9671,0.2795,-1.6021
0.9744,0.2795,-1.6584
0.9817,0.2795,-1.7239
0.9890,0.2795,-1.7987
0.9963,0.2795,-1.8829
1.0037,0.2795,-1.9770
1.0110,0.2795,-2.0803
1.0183,0.2795,-2.1904
1.0256,0.2795,-2.3042
1.0329,0.2795,-2.4209
1.0402,0.2795,-2.5445
1.0475,0.2795,-2.6824
1.0548,0.2795,-2.8417
1.0621,0.2795,-3.0271
1.0694,0.2795,-3.2403
1.0767,0.2795,-3.4813
1.0840,0.2795,-3.7508
1.0913,0.2795,-3.9842
1.0986,0.2795,-4.0000
1.1059,0.2795,-4.0000
1.1132,0.2795,-4.0000
1.1205,0.2795,-4.0000
1.1279,0.2795,-4.0000
1.1352,0.2795,-4.0000
1.1425,0.2795,-4.0000
1.1498,0.2795,-4.0000
1.1571,0.2795,-4.0000
1.1644,0.2795,-4.0000
1.1717,0.2795,-4.0000
1.1790,0.2795,-4.0000
1.1863,0.2795,-4.0000
1.1936,0.2795,-4.0000
1.2009,0.2795,-4.0000
1.2082,0.2795,-4.0000
1.2155,0.2795,-4.0000
1.2228,0.2795,-4.0000
1.2301,0.2795,-4.0000
1.2374,0.2795,-4.0000
1.2447,0.2795,-4.0000
1.2521,0.2795,-4.0000
1.2594,0.2795,-4.0000
1.2667,0.2795,-4.0000
1.2740,0.2795,-4.0000
1.2813,0.2795,-4.0000
1.2886,0.2795,-4.0000
1.2959,0.2795,-4.0000
1.3032,0.2795,-4.0000
1.3105,0.2795,-4.0000
1.3178,0.2795,-4.0000
1.3251,0.2795,-4.0000
1.3324,0.2795,-4.0000
1.3397,0.2795,-4.0000
1.3470,0.2795,-4.0000
1.3543,0.2795,-4.0000
1.3616,0.2795,-4.0000
1.3689,0.2795,-4.0000
1.3763,0.2795,-4.0000
1.3836,0.2795,-4.0000
1.3909,0.2795,-4.0000
1.3982,0.2795,-4.0000
0.6018,0.2904,-4.0000
0.6091,0.2904,-4.0000
0.6164,0.2904,-4.0000
0.6237,0.2904,-4.0000
0.6311,0.2904,-4.0000
0.6384,0.2904,-4.0000
0.6457,0.2904,-4.0000
0.6530,0.2904,-4.0000
0.6603,0.2904,-3.8701
0.6676,0.2904,-3.6660
0.6749,0.2904,-3.5112
0.6822,0.2904,-3.3930
0.6895,0.2904,-3.2936
0.6968,0.2904,-3.1947
0.7041,0.2904,-3.0864
0.7114,0.2904,-2.9707
0.7187,0.2904,-2.8554
0.7260,0.2904,-2.7454
0.7333,0.2904,-2.6407
0.7406,0.2904,-2.5382
0.7479,0.2904,-2.4360
0.7553,0.2904,-2.3349
0.7626,0.2904,-2.2378
0.7699,0.2904,-2.1469
0.7772,0.2904,-2.0634
0.7845,0.2904,-1.9875
0.7918,0.2904,-1.9198
0.7991,0.2904,-1.8601
0.8064,0.2904,-1.8054
0.8137,0.2904,-1.7498
0.8210,0.2904,-1.6877
0.8283,0.2904,-1.6185
0.8356,0.2904,-1.5475
0.8429,0.2904,-1.4826
0.8502,0.2904,-1.4286
0.8575,0.2904,-1.3862
0.8648,0.2904,-1.3535
0.8721,0.2904,-1.3285
0.8795,0.2904,-1.3112
0.8868,0.2904,-1.3032
0.8941,0.2904,-1.3062
0.9014,0.2904,-1.3205
0.9087,0.2904,-1.3451
0.9160,0.2904,-1.3785
0.9233,0.2904,-1.4186
0.9306,0.2904,-1.4625
0.9379,0.2904,-1.5063
0.9452,0.2904,-1.5477
0.9525,0.2904,-1.5874
0.9598,0.2904,-1.6293
0.9671,0.2904,-1.6782
0.9744,0.2904,-1.7370
0.9817,0.2904,-1.8066
0.9890,0.2904,-1.8868
0.9963,0.2904,-1.9775
1.0037,0.2904,-2.0789
1.0110,0.2904,-2.1905
1.0183,0.2904,-2.3099
1.0256,0.2904,-2.4333
1.0329,0.2904,-2.5588
1.0402,0.2904,-2.6890
1.0475,0.2904,-2.8313
1.0548,0.2904,-2.9937
1.0621,0.2904,-3.1821
1.0694,0.2904,-3.3989
1.0767,0.2904,-3.6444
1.0840,0.2904,-3.9102
1.0913,0.2904,-4.0000
1.0986,0.2904,-4.0000
1.1059,0.2904,-4.0000
1.1132,0.2904,-4.0000
1.1205,0.2904,-4.0000
1.1279,0.2904,-4.0000
1.1352,0.2904,-4.0000
1.1425,0.2904,-4.0000
1.1498,0.2904,-4.0000
1.1571,0.2904,-4.0000
1.1644,0.2904,-4.0000
1.1717,0.2904,-4.0000
1.1790,0.2904,-4.0000
1.1863,0.2904,-4.0000
1.1936,0.2904,-4.0000
1.2009,0.2904,-4.0000
1.2082,0.2904,-4.0000
1.2155,0.2904,-4.0000
1.2228,0.2904,-4.0000
1.2301,0.2904,-4.0000
1.2374,0.2904,-4.0000
1.2447,0.2904,-4.0000
1.2521,0.2904,-4.0000
1.2594,0.2904,-4.0000
1.2667,0.2904,-4.0000
1.2740,0.2904,-4.0000
1.2813,0.2904,-4.0000
1.2886,0.2904,-4.0000
1.2959,0.2904,-4.0000
1.3032,0.2904,-4.0000
1.3105,0.2904,-4.0000
1.3178,0.2904,-4.0000
1.3251,0.2904,-4.0000
1.3324,0.2904,-4.0000
1.3397,0.2904,-4.0000
1.3470,0.2904,-4.0000
1.3543,0.2904,-4.0000
1.3616,0.2904,-4.0000
1.3689,0.2904,-4.0000
1.3763,0.2904,-4.0000
1.3836,0.2904,-4.0000
1.3909,0.2904,-4.0000
1.3982,0.2904,-4.0000
0.6018,0.3014,-4.0000
0.6091,0.3014,-4.0000
0.6164,0.3014,-4.0000
0.6237,0.3014,-4.0000
0.6311,0.3014,-4.0000
0.6384,0.3014,-4.0000
0.6457,0.3014,-4.0000
0.6530,0.3014,-3.9759
0.6603,0.3014,-3.7585
0.6676,0.3014,-3.5542
0.6749,0.3014,-3.4013
0.6822,0.3014,-3.2887
0.6895,0.3014,-3.2004
0.6968,0.3014,-3.1186
0.7041,0.3014,-3.0310
0.7114,0.3014,-2.9358
0.7187,0.3014,-2.8371
0.7260,0.3014,-2.7378
0.7333,0.3014,-2.6371
0.7406,0.3014,-2.5335
0.7479,0.3014,-2.4280
0.7553,0.3014,-2.3246
0.7626,0.3014,-2.2277
0.7699,0.3014,-2.1395
0.7772,0.3014,-2.0600
0.7845,0.3014,-1.9880
0.7918,0.3014,-1.9234
0.7991,0.3014,-1.8662
0.8064,0.3014,-1.8145
0.8137,0.3014,-1.7631
0.8210,0.3014,-1.7064
0.8283,0.3014,-1.6426
0.8356,0.3014,-1.5762
0.8429,0.3014,-1.5143
0.8502,0.3014,-1.4621
0.8575,0.3014,-1.4204
0.8648,0.3014,-1.3875
0.8721,0.3014,-1.3620
0.8795,0.3014,-1.3445
0.8868,0.3014,-1.3372
0.8941,0.3014,-1.3424
0.9014,0.3014,-1.3609
0.9087,0.3014,-1.3916
0.9160,0.3014,-1.4327
0.9233,0.3014,-1.4810
0.9306,0.3014,-1.5324
0.9379,0.3014,-1.5822
0.9452,0.3014,-1.6272
0.9525,0.3014,-1.6686
0.9598,0.3014,-1.7113
0.9671,0.3014,-1.7614
0.9744,0.3014,-1.8229
0.9817,0.3014,-1.8969
0.9890,0.3014,-1.9831
0.9963,0.3014,-2.0809
1.0037,0.3014,-2.1903
1.0110,0.3014,-2.3109
1.0183,0.3014,-2.4404
1.0256,0.3014,-2.5746
1.0329,0.3014,-2.7102
1.0402,0.3014,-2.8486
1.0475,0.3014,-2.9965
1.0548,0.3014,-3.1628
1.0621,0.3014,-3.3545
1.0694,0.3014,-3.5750
1.0767,0.3014,-3.8250
1.0840,0.3014,-3.9978
1.0913,0.3014,-4.0000
1.0986,0.3014,-4.0000
1.1059,0.3014,-4.0000
1.1132,0.3014,-4.0000
1.1205,0.3014,-4.0000
1.1279,0.3014,-4.0000
1.1352,0.3014,-4.0000
1.1425,0.3014,-4.0000
1.1498,0.3014,-4.0000
1.1571,0.3014,-4.0000
1.1644,0.3014,-4.0000
1.1717,0.3014,-4.0000
1.1790,0.3014,-4.0000
1.1863,0.3014,-4.0000
1.1936,0.3014,-4.0000
1.2009,0.3014,-4.0000
1.2082,0.3014,-4.0000
1.2155,0.3014,-4.0000
1.2228,0.3014,-4.0000
1.2301,0.3014,-4.0000
1.2374,0.3014,-4.0000
1.2447,0.3014,-4.0000
1.2521,0.3014,-4.0000
1.2594,0.3014,-4.0000
1.2667,0.3014,-4.0000
1.2740,0.3014,-4.0000
1.2813,0.3014,-4.0000
1.2886,0.3014,-4.0000
1.2959,0.3014,-4.0000
1.3032,0.3014,-4.0000
1.3105,0.3014,-4.0000
1.3178,0.3014,-4.0000
1.3251,0.3014,-4.0000
1.3324,0.3014,-4.0000
1.3397,0.3014,-4.0000
1.3470,0.3014,-4.0000
1.3543,0.3014,-4.0000
1.3616,0.3014,-4.0000
1.3689,0.3014,-4.0000
1.3763,0.3014,-4.0000
1.3836,0.3014,-4.0000
1.3909,0.3014,-4.0000
1.3982,0.3014,-4.0000
0.6018,0.3123,-4.0000
0.6091,0.3123,-4.0000
0.6164,0.3123,-4.0000
0.6237,0.3123,-4.0000
0.6311,0.3123,-4.0000
0.6384,0.3123,-4.0000
0.6457,0.3123,-4.0000
0.6530,0.3123,-3.9239
0.6603,0.3123,-3.6666
0.6676,0.3123,-3.4618
0.6749,0.3123,-3.3099
0.6822,0.3123,-3.2013
0.6895,0.3123,-3.1213
0.6968,0.3123,-3.0528
0.7041,0.3123,-2.9824
0.7114,0.3123,-2.9051
0.7187,0.3123,-2.8225
0.7260,0.3123,-2.7350
0.7333,0.3123,-2.6406
0.7406,0.3123,-2.5379
0.7479,0.3123,-2.4304
0.7553,0.3123,-2.3250
0.7626,0.3123,-2.2278
0.7699,0.3123,-2.1412
0.7772,0.3123,-2.0642
0.7845,0.3123,-1.9947
0.7918,0.3123,-1.9316
0.7991,0.3123,-1.8755
0.8064,0.3123,-1.8252
0.8137,0.3123,-1.7767
0.8210,0.3123,-1.7245
0.8283,0.3123,-1.6663
0.8356,0.3123,-1.6051
0.8429,0.3123,-1.5473
0.8502,0.3123,-1.4977
0.8575,0.3123,-1.4575
0.8648,0.3123,-1.4253
0.8721,0.3123,-1.3997
0.8795,0.3123,-1.3820
0.8868,0.3123,-1.3753
0.8941,0.3123,-1.3826
0.9014,0.3123,-1.4050
0.9087,0.3123,-1.4417
0.9160,0.3123,-1.4903
0.9233,0.3123,-1.5472
0.9306,0.3123,-1.6070
0.9379,0.3123,-1.6636
0.9452,0.3123,-1.7131
0.9525,0.3123,-1.7568
0.9598,0.3123,-1.8008
0.9671,0.3123,-1.8524
0.9744,0.3123,-1.9167
0.9817,0.3123,-1.9953
0.9890,0.3123,-2.0879
0.9963,0.3123,-2.1934
1.0037,0.3123,-2.3115
1.0110,0.3123,-2.4418
1.0183,0.3123,-2.5821
1.0256,0.3123,-2.7280
1.0329,0.3123,-2.8751
1.0402,0.3123,-3.0231
1.0475,0.3123,-3.1779
1.0548,0.3123,-3.3490
1.0621,0.3123,-3.5443
1.0694,0.3123,-3.7686
1.0767,0.3123,-3.9763
1.0840,0.3123,-4.0000
1.0913,0.3123,-4.0000
1.0986,0.3123,-4.0000
1.1059,0.3123,-4.0000
1.1132,0.3123,-4.0000
1.1205,0.3123,-4.0000
1.1279,0.3123,-4.0000
1.1352,0.3123,-4.0000
1.1425,0.3123,-4.0000
1.1498,0.3123,-4.0000
1.1571,0.3123,-4.0000
1.1644,0.3123,-4.0000
1.1717,0.3123,-4.0000
1.1790,0.3123,-4.0000
1.1863,0.3123,-4.0000
1.1936,0.3123,-4.0000
1.2009,0.3123,-4.0000
1.2082,0.3123,-4.0000
1.2155,0.3123,-4.0000
1.2228,0.3123,-4.0000
1.2301,0.3123,-4.0000
1.2374,0.3123,-4.0000
1.2447,0.3123,-4.0000
1.2521,0.3123,-4.0000
1.2594,0.3123,-4.0000
1.2667,0.3123,-4.0000
1.2740,0.3123,-4.0000
1.2813,0.3123,-4.0000
1.2886,0.3123,-4.0000
1.2959,0.3123,-4.0000
1.3032,0.3123,-4.0000
1.3105,0.3123,-4.0000
1.3178,0.3123,-4.0000
1.3251,0.3123,-4.0000
1.3324,0.3123,-4.0000
1.3397,0.3123,-4.0000
1.3470,0.3123,-4.0000
1.3543,0.3123,-4.0000
1.3616,0.3123,-4.0000
1.3689,0.3123,-4.0000
1.3763,0.3123,-4.0000
1.3836,0.3123,-4.0000
1.3909,0.3123,-4.0000
1.3982,0.3123,-4.0000
0.6018,0.3233,-4.0000
0.6091,0.3233,-4.0000
0.6164,0.3233,-4.0000
0.6237,0.3233,-4.0000
0.6311,0.3233,-4.0000
0.6384,0.3233,-4.0000
0.6457,0.3233,-4.0000
0.6530,0.3233,-3.8598
0.6603,0.3233,-3.5946
0.6676,0.3233,-3.3889
0.6749,0.3233,-3.2376
0.6822,0.3233,-3.1317
0.6895,0.3233,-3.0581
0.6968,0.3233,-3.0000
0.7041,0.3233,-2.9433
0.7114,0.3233,-2.8812
0.7187,0.3233,-2.8129
0.7260,0.3233,-2.7374
0.7333,0.3233,-2.6507
0.7406,0.3233,-2.5511
0.7479,0.3233,-2.4433
0.7553,0.3233,-2.3365
0.7626,0.3233,-2.2388
0.7699,0.3233,-2.1529
0.7772,0.3233,-2.0772
0.7845,0.3233,-2.0087
0.7918,0.3233,-1.9458
0.7991,0.3233,-1.8891
0.8064,0.3233,-1.8387
0.8137,0.3233,-1.7916
0.8210,0.3233,-1.7429
0.8283,0.3233,-1.6898
0.8356,0.3233,-1.6341
0.8429,0.3233,-1.5812
0.8502,0.3233,-1.5353
0.8575,0.3233,-1.4977
0.8648,0.3233,-1.4669
0.8721,0.3233,-1.4419
0.8795,0.3233,-1.4245
0.8868,0.3233,-1.4184
0.8941,0.3233,-1.4273
0.9014,0.3233,-1.4530
0.9087,0.3233,-1.4952
0.9160,0.3233,-1.5511
0.9233,0.3233,-1.6165
0.9306,0.3233,-1.6852
0.9379,0.3233,-1.7496
0.9452,0.3233,-1.8049
0.9525,0.3233,-1.8520
0.9598,0.3233,-1.8981
0.9671,0.3233,-1.9517
0.9744,0.3233,-2.0190
0.9817,0.3233,-2.1024
0.9890,0.3233,-2.2016
0.9963,0.3233,-2.3153
1.0037,0.3233,-2.4428
1.0110,0.3233,-2.5833
1.0183,0.3233,-2.7350
1.0256,0.3233,-2.8934
1.0329,0.3233,-3.0532
1.0402,0.3233,-3.2123
1.0475,0.3233,-3.3755
1.0548,0.3233,-3.5522
1.0621,0.3233,-3.7517
1.0694,0.3233,-3.9583
1.0767,0.3233,-4.0000
1.0840,0.3233,-4.0000
1.0913,0.3233,-4.0000
1.0986,0.3233,-4.0000
1.1059,0.3233,-4.0000
1.1132,0.3233,-4.0000
1.1205,0.3233,-4.0000
1.1279,0.3233,-4.0000
1.1352,0.3233,-4.0000
1.1425,0.3233,-4.0000
1.1498,0.3233,-4.0000
1.1571,0.3233,-4.0000
1.1644,0.3233,-4.0000
1.1717,0.3233,-4.0000
1.1790,0.3233,-4.0000
1.1863,0.3233,-4.0000
1.1936,0.3233,-4.0000
1.2009,0.3233,-4.0000
1.2082,0.3233,-4.0000
1.2155,0.3233,-4.0000
1.2228,0.3233,-4.0000
1.2301,0.3233,-4.0000
1.2374,0.3233,-4.0000
1.2447,0.3233,-4.0000
1.2521,0.3233,-4.0000
1.2594,0.3233,-4.0000
1.2667,0.3233,-4.0000
1.2740,0.3233,-4.0000
1.2813,0.3233,-4.0000
1.2886,0.3233,-4.0000
1.2959,0.3233,-4.0000
1.3032,0.3233,-4.0000
1.3105,0.3233,-4.0000
1.3178,0.3233,-4.0000
1.3251,0.3233,-4.0000
1.3324,0.3233,-4.0000
1.3397,0.3233,-4.0000
1.3470,0.3233,-4.0000
1.3543,0.3233,-4.0000
1.3616,0.3233,-4.0000
1.3689,0.3233,-4.0000
1.3763,0.3233,-4.0000
1.3836,0.3233,-4.0000
1.3909,0.3233,-4.0000
1.3982,0.3233,-4.0000
0.6018,0.3342,-4.0000
0.6091,0.3342,-4.0000
0.6164,0.3342,-4.0000
0.6237,0.3342,-4.0000
0.6311,0.3342,-4.0000
0.6384,0.3342,-4.0000
0.6457,0.3342,-4.0000
0.6530,0.3342,-3.8094
0.6603,0.3342,-3.5425
0.6676,0.3342,-3.3357
0.6749,0.3342,-3.1844
0.6822,0.3342,-3.0806
0.6895,0.3342,-3.0117
0.6968,0.3342,-2.9618
0.7041,0.3342,-2.9158
0.7114,0.3342,-2.8657
0.7187,0.3342,-2.8095
0.7260,0.3342,-2.7449
0.7333,0.3342,-2.6668
0.7406,0.3342,-2.5722
0.7479,0.3342,-2.4660
0.7553,0.3342,-2.3591
0.7626,0.3342,-2.2610
0.7699,0.3342,-2.1750
0.7772,0.3342,-2.0995
0.7845,0.3342,-2.0306
0.7918,0.3342,-1.9665
0.7991,0.3342,-1.9080
0.8064,0.3342,-1.8561
0.8137,0.3342,-1.8090
0.8210,0.3342,-1.7626
0.8283,0.3342,-1.7139
0.8356,0.3342,-1.6636
0.8429,0.3342,-1.6160
0.8502,0.3342,-1.5748
0.8575,0.3342,-1.5408
0.8648,0.3342,-1.5124
0.8721,0.3342,-1.4889
0.8795,0.3342,-1.4722
0.8868,0.3342,-1.4668
0.8941,0.3342,-1.4771
0.9014,0.3342,-1.5056
0.9087,0.3342,-1.5523
0.9160,0.3342,-1.6147
0.9233,0.3342,-1.6882
0.9306,0.3342,-1.7659
0.9379,0.3342,-1.8391
0.9452,0.3342,-1.9017
0.9525,0.3342,-1.9539
0.9598,0.3342,-2.0033
0.9671,0.3342,-2.0596
0.9744,0.3342,-2.1304
0.9817,0.3342,-2.2189
0.9890,0.3342,-2.3249
0.9963,0.3342,-2.4471
1.0037,0.3342,-2.5843
1.0110,0.3342,-2.7356
1.0183,0.3342,-2.8992
1.0256,0.3342,-3.0708
1.0329,0.3342,-3.2443
1.0402,0.3342,-3.4160
1.0475,0.3342,-3.5889
1.0548,0.3342,-3.7723
1.0621,0.3342,-3.9563
1.0694,0.3342,-4.0000
1.0767,0.3342,-4.0000
1.0840,0.3342,-4.0000
1.0913,0.3342,-4.0000
1.0986,0.3342,-4.0000
1.1059,0.3342,-4.0000
1.1132,0.3342,-4.0000
1.1205,0.3342,-4.0000
1.1279,0.3342,-4.0000
1.1352,0.3342,-4.0000
1.1425,0.3342,-4.0000
1.1498,0.3342,-4.0000
1.1571,0.3342,-4.0000
1.1644,0.3342,-4.0000
1.1717,0.3342,-4.0000
1.1790,0.3342,-4.0000
1.1863,0.3342,-4.0000
1.1936,0.3342,-4.0000
1.2009,0.3342,-4.0000
1.2082,0.3342,-4.0000
1.2155,0.3342,-4.0000
1.2228,0.3342,-4.0000
1.2301,0.3342,-4.0000
1.2374,0.3342,-4.0000
1.2447,0.3342,-4.0000
1.2521,0.3342,-4.0000
1.2594,0.3342,-4.0000
1.2667,0.3342,-4.0000
1.2740,0.3342,-4.0000
1.2813,0.3342,-4.0000
1.2886,0.3342,-4.0000
1.2959,0.3342,-4.0000
1.3032,0.3342,-4.0000
1.3105,0.3342,-4.0000
1.3178,0.3342,-4.0000
1.3251,0.3342,-4.0000
1.3324,0.3342,-4.0000
1.3397,0.3342,-4.0000
1.3470,0.3342,-4.0000
1.3543,0.3342,-4.0000
1.3616,0.3342,-4.0000
1.3689,0.3342,-4.0000
1.3763,0.3342,-4.0000
1.3836,0.3342,-4.0000
1.3909,0.3342,-4.0000
1.3982,0.3342,-4.0000
0.6018,0.3452,-4.0000
0.6091,0.3452,-4.0000
0.6164,0.3452,-4.0000
0.6237,0.3452,-4.0000
0.6311,0.3452,-4.0000
0.6384,0.3452,-4.0000
0.6457,0.3452,-4.0000
0.6530,0.3452,-3.7790
0.6603,0.3452,-3.5103
0.6676,0.3452,-3.3023
0.6749,0.3452,-3.1507
0.6822,0.3452,-3.0482
0.6895,0.3452,-2.9829
0.6968,0.3452,-2.9392
0.7041,0.3452,-2.9014
0.7114,0.3452,-2.8601
0.7187,0.3452,-2.8127
0.7260,0.3452,-2.7570
0.7333,0.3452,-2.6874
0.7406,0.3452,-2.5996
0.7479,0.3452,-2.4973
0.7553,0.3452,-2.3919
0.7626,0.3452,-2.2938
0.7699,0.3452,-2.2074
0.7772,0.3452,-2.1310
0.7845,0.3452,-2.0606
0.7918,0.3452,-1.9941
0.7991,0.3452,-1.9327
0.8064,0.3452,-1.8782
0.8137,0.3452,-1.8299
0.8210,0.3452,-1.7846
0.8283,0.3452,-1.7394
0.8356,0.3452,-1.6943
0.8429,0.3452,-1.6522
0.8502,0.3452,-1.6163
0.8575,0.3452,-1.5868
0.8648,0.3452,-1.5620
0.8721,0.3452,-1.5408
0.8795,0.3452,-1.5255
0.8868,0.3452,-1.5211
0.8941,0.3452,-1.5326
0.9014,0.3452,-1.5632
0.9087,0.3452,-1.6135
0.9160,0.3452,-1.6812
0.9233,0.3452,-1.7618
0.9306,0.3452,-1.8480
0.9379,0.3452,-1.9309
0.9452,0.3452,-2.0025
0.9525,0.3452,-2.0620
0.9598,0.3452,-2.1165
0.9671,0.3452,-2.1768
0.9744,0.3452,-2.2516
0.9817,0.3452,-2.3452
0.9890,0.3452,-2.4582
0.9963,0.3452,-2.5891
1.0037,0.3452,-2.7364
1.0110,0.3452,-2.8990
1.0183,0.3452,-3.0749
1.0256,0.3452,-3.2601
1.0329,0.3452,-3.4482
1.0402,0.3452,-3.6338
1.0475,0.3452,-3.8180
1.0548,0.3452,-3.9744
1.0621,0.3452,-4.0000
1.0694,0.3452,-4.0000
1.0767,0.3452,-4.0000
1.0840,0.3452,-4.0000
1.0913,0.3452,-4.0000
1.0986,0.3452,-4.0000
1.1059,0.3452,-4.0000
1.1132,0.3452,-4.0000
1.1205,0.3452,-4.0000
1.1279,0.3452,-4.0000
1.1352,0.3452,-4.0000
1.1425,0.3452,-4.0000
1.1498,0.3452,-4.0000
1.1571,0.3452,-4.0000
1.1644,0.3452,-4.0000
1.1717,0.3452,-4.0000
1.1790,0.3452,-4.0000
1.1863,0.3452,-4.0000
1.1936,0.3452,-4.0000
1.2009,0.3452,-4.0000
1.2082,0.3452,-4.0000
1.2155,0.3452,-4.0000
1.2228,0.3452,-4.0000
1.2301,0.3452,-4.0000
1.2374,0.3452,-4.0000
1.2447,0.3452,-4.0000
1.2521,0.3452,-4.0000
1.2594,0.3452,-4.0000
1.2667,0.3452,-4.0000
1.2740,0.3452,-4.0000
1.2813,0.3452,-4.0000
1.2886,0.3452,-4.0000
1.2959,0.3452,-4.0000
1.3032,0.3452,-4.0000
1.3105,0.3452,-4.0000
1.3178,0.3452,-4.0000
1.3251,0.3452,-4.0000
1.3324,0.3452,-4.0000
1.3397,0.3452,-4.0000
1.3470,0.3452,-4.0000
1.3543,0.3452,-4.0000
1.3616,0.3452,-4.0000
1.3689,0.3452,-4.0000
1.3763,0.3452,-4.0000
1.3836,0.3452,-4.0000
1.3909,0.3452,-4.0000
1.3982,0.3452,-4.0000
0.6018,0.3562,-4.0000
0.6091,0.3562,-4.0000
0.6164,0.3562,-4.0000
0.6237,0.3562,-4.0000
0.6311,0.3562,-4.0000
0.6384,0.3562,-4.0000
0.6457,0.3562,-4.0000
0.6530,0.3562,-3.7686
0.6603,0.3562,-3.4981
0.6676,0.3562,-3.2887
0.6749,0.3562,-3.1365
0.6822,0.3562,-3.0347
0.6895,0.3562,-2.9721
0.6968,0.3562,-2.9329
0.7041,0.3562,-2.9008
0.7114,0.3562,-2.8651
0.7187,0.3562,-2.8227
0.7260,0.3562,-2.7728
0.7333,0.3562,-2.7106
0.7406,0.3562,-2.6308
0.7479,0.3562,-2.5350
0.7553,0.3562,-2.4331
0.7626,0.3562,-2.3361
0.7699,0.3562,-2.2491
0.7772,0.3562,-2.1711
0.7845,0.3562,-2.0982
0.7918,0.3562,-2.0284
0.7991,0.3562,-1.9633
0.8064,0.3562,-1.9054
0.8137,0.3562,-1.8551
0.8210,0.3562,-1.8100
0.8283,0.3562,-1.7675
0.8356,0.3562,-1.7269
0.8429,0.3562,-1.6904
0.8502,0.3562,-1.6602
0.8575,0.3562,-1.6360
0.8648,0.3562,-1.6156
0.8721,0.3562,-1.5978
0.8795,0.3562,-1.5847
0.8868,0.3562,-1.5815
0.8941,0.3562,-1.5941
0.9014,0.3562,-1.6263
0.9087,0.3562,-1.6791
0.9160,0.3562,-1.7507
0.9233,0.3562,-1.8370
0.9306,0.3562,-1.9310
0.9379,0.3562,-2.0236
0.9452,0.3562,-2.1060
0.9525,0.3562,-2.1753
0.9598,0.3562,-2.2374
0.9671,0.3562,-2.3033
0.9744,0.3562,-2.3831
0.9817,0.3562,-2.4822
0.9890,0.3562,-2.6021
0.9963,0.3562,-2.7418
1.0037,0.3562,-2.8995
1.0110,0.3562,-3.0735
1.0183,0.3562,-3.2621
1.0256,0.3562,-3.4613
1.0329,0.3562,-3.6646
1.0402,0.3562,-3.8653
1.0475,0.3562,-3.9891
1.0548,0.3562,-4.0000
1.0621,0.3562,-4.0000
1.0694,0.3562,-4.0000
1.0767,0.3562,-4.0000
1.0840,0.3562,-4.0000
1.0913,0.3562,-4.0000
1.0986,0.3562,-4.0000
1.1059,0.3562,-4.0000
1.1132,0.3562,-4.0000
1.1205,0.3562,-4.0000
1.1279,0.3562,-4.0000
1.1352,0.3562,-4.0000
1.1425,0.3562,-4.0000
1.1498,0.3562,-4.0000
1.1571,0.3562,-4.0000
1.1644,0.3562,-4.0000
1.1717,0.3562,-4.0000
1.1790,0.3562,-4.0000
1.1863,0.3562,-4.0000
1.1936,0.3562,-4.0000
1.2009,0.3562,-4.0000
1.2082,0.3562,-4.0000
1.2155,0.3562,-4.0000
1.2228,0.3562,-4.0000
1.2301,0.3562,-4.0000
1.2374,0.3562,-4.0000
1.2447,0.3562,-4.0000
1.2521,0.3562,-4.0000
1.2594,0.3562,-4.0000
1.2667,0.3562,-4.0000
1.2740,0.3562,-4.0000
1.2813,0.3562,-4.0000
1.2886,0.3562,-4.0000
1.2959,0.3562,-4.0000
1.3032,0.3562,-4.0000
1.3105,0.3562,-4.0000
1.3178,0.3562,-4.0000
1.3251,0.3562,-4.0000
1.3324,0.3562,-4.0000
1.3397,0.3562,-4.0000
1.3470,0.3562,-4.0000
1.3543,0.3562,-4.0000
1.3616,0.3562,-4.0000
1.3689,0.3562,-4.0000
1.3763,0.3562,-4.0000
1.3836,0.3562,-4.0000
1.3909,0.3562,-4.0000
1.3982,0.3562,-4.0000
0.6018,0.3671,-4.0000
0.6091,0.3671,-4.0000
0.6164,0.3671,-4.0000
0.6237,0.3671,-4.0000
0.6311,0.3671,-4.0000
0.6384,0.3671,-4.0000
0.6457,0.3671,-4.0000
0.6530,0.3671,-3.7782
0.6603,0.3671,-3.5058
0.6676,0.3671,-3.2949
0.6749,0.3671,-3.1419
0.6822,0.3671,-3.0404
0.6895,0.3671,-2.9794
0.6968,0.3671,-2.9433
0.7041,0.3671,-2.9144
0.7114,0.3671,-2.8806
0.7187,0.3671,-2.8392
0.7260,0.3671,-2.7910
0.7333,0.3671,-2.7340
0.7406,0.3671,-2.6626
0.7479,0.3671,-2.5756
0.7553,0.3671,-2.4800
0.7626,0.3671,-2.3857
0.7699,0.3671,-2.2986
0.7772,0.3671,-2.2185
0.7845,0.3671,-2.1424
0.7918,0.3671,-2.0688
0.7991,0.3671,-1.9996
0.8064,0.3671,-1.9380
0.8137,0.3671,-1.8852
0.8210,0.3671,-1.8397
0.8283,0.3671,-1.7991
0.8356,0.3671,-1.7626
0.8429,0.3671,-1.7315
0.8502,0.3671,-1.7071
0.8575,0.3671,-1.6888
0.8648,0.3671,-1.6737
0.8721,0.3671,-1.6600
0.8795,0.3671,-1.6497
0.8868,0.3671,-1.6482
0.8941,0.3671,-1.6620
0.9014,0.3671,-1.6954
0.9087,0.3671,-1.7498
0.9160,0.3671,-1.8240
0.9233,0.3671,-1.9143
0.9306,0.3671,-2.0146
0.9379,0.3671,-2.1165
0.9452,0.3671,-2.2108
0.9525,0.3671,-2.2926
0.9598,0.3671,-2.3653
0.9671,0.3671,-2.4392
0.9744,0.3671,-2.5252
0.9817,0.3671,-2.6303
0.9890,0.3671,-2.7573
0.9963,0.3671,-2.9056
1.0037,0.3671,-3.0737
1.0110,0.3671,-3.2595
1.0183,0.3671,-3.4609
1.0256,0.3671,-3.6744
1.0329,0.3671,-3.8904
1.0402,0.3671,-4.0000
1.0475,0.3671,-4.0000
1.0548,0.3671,-4.0000
1.0621,0.3671,-4.0000
1.0694,0.3671,-4.0000
1.0767,0.3671,-4.0000
1.0840,0.3671,-4.0000
1.0913,0.3671,-4.0000
1.0986,0.3671,-4.0000
1.1059,0.3671,-4.0000
1.1132,0.3671,-4.0000
1.1205,0.3671,-4.0000
1.1279,0.3671,-4.0000
1.1352,0.3671,-4.0000
1.1425,0.3671,-4.0000
1.1498,0.3671,-4.0000
1.1571,0.3671,-4.0000
1.1644,0.3671,-4.0000
1.1717,0.3671,-4.0000
1.1790,0.3671,-4.0000
1.1863,0.3671,-4.0000
1.1936,0.3671,-4.0000
1.2009,0.3671,-4.0000
1.2082,0.3671,-4.0000
1.2155,0.3671,-4.0000
1.2228,0.3671,-4.0000
1.2301,0.3671,-4.0000
1.2374,0.3671,-4.0000
1.2447,0.3671,-4.0000
1.2521,0.3671,-4.0000
1.2594,0.3671,-4.0000
1.2667,0.3671,-4.0000
1.2740,0.3671,-4.0000
1.2813,0.3671,-4.0000
1.2886,0.3671,-4.0000
1.2959,0.3671,-4.0000
1.3032,0.3671,-4.0000
1.3105,0.3671,-4.0000
1.3178,0.3671,-4.0000
1.3251,0.3671,-4.0000
1.3324,0.3671,-4.0000
1.3397,0.3671,-4.0000
1.3470,0.3671,-4.0000
1.3543,0.3671,-4.0000
1.3616,0.3671,-4.0000
1.3689,0.3671,-4.0000
1.3763,0.3671,-4.0000
1.3836,0.3671,-4.0000
1.3909,0.3671,-4.0000
1.3982,0.3671,-4.0000
0.6018,0.3781,-4.0000
0.6091,0.3781,-4.0000
0.6164,0.3781,-4.0000
0.6237,0.3781,-4.0000
0.6311,0.3781,-4.0000
0.6384,0.3781,-4.0000
0.6457,0.3781,-4.0000
0.6530,0.3781,-3.8079
0.6603,0.3781,-3.5335
0.6676,0.3781,-3.3210
0.6749,0.3781,-3.1669
0.6822,0.3781,-3.0652
0.6895,0.3781,-3.0051
0.6968,0.3781,-2.9704
0.7041,0.3781,-2.9421
0.7114,0.3781,-2.9065
0.7187,0.3781,-2.8612
0.7260,0.3781,-2.8104
0.7333,0.3781,-2.7552
0.7406,0.3781,-2.6915
0.7479,0.3781,-2.6151
0.7553,0.3781,-2.5286
0.7626,0.3781,-2.4393
0.7699,0.3781,-2.3531
0.7772,0.3781,-2.2711
0.7845,0.3781,-2.1916
0.7918,0.3781,-2.1140
0.7991,0.3781,-2.0408
0.8064,0.3781,-1.9757
0.8137,0.3781,-1.9204
0.8210,0.3781,-1.8742
0.8283,0.3781,-1.8351
0.8356,0.3781,-1.8024
0.8429,0.3781,-1.7765
0.8502,0.3781,-1.7581
0.8575,0.3781,-1.7459
0.8648,0.3781,-1.7366
0.8721,0.3781,-1.7276
0.8795,0.3781,-1.7206
0.8868,0.3781,-1.7212
0.8941,0.3781,-1.7362
0.9014,0.3781,-1.7706
0.9087,0.3781,-1.8260
0.9160,0.3781,-1.9015
0.9233,0.3781,-1.9942
0.9306,0.3781,-2.0992
0.9379,0.3781,-2.2093
0.9452,0.3781,-2.3159
0.9525,0.3781,-2.4124
0.9598,0.3781,-2.4990
0.9671,0.3781,-2.5839
0.9744,0.3781,-2.6780
0.9817,0.3781,-2.7900
0.9890,0.3781,-2.9241
0.9963,0.3781,-3.0811
1.0037,0.3781,-3.2594
1.0110,0.3781,-3.4570
1.0183,0.3781,-3.6715
1.0256,0.3781,-3.8947
1.0329,0.3781,-4.0000
1.0402,0.3781,-4.0000
1.0475,0.3781,-4.0000
1.0548,0.3781,-4.0000
1.0621,0.3781,-4.0000
1.0694,0.3781,-4.0000
1.0767,0.3781,-4.0000
1.0840,0.3781,-4.0000
1.0913,0.3781,-4.0000
1.0986,0.3781,-4.0000
1.1059,0.3781,-4.0000
1.1132,0.3781,-4.0000
1.1205,0.3781,-4.0000
1.1279,0.3781,-4.0000
1.1352,0.3781,-4.0000
1.1425,0.3781,-4.0000
1.1498,0.3781,-4.0000
1.1571,0.3781,-4.0000
1.1644,0.3781,-4.0000
1.1717,0.3781,-4.0000
1.1790,0.3781,-4.0000
1.1863,0.3781,-4.0000
1.1936,0.3781,-4.0000
1.2009,0.3781,-4.0000
1.2082,0.3781,-4.0000
1.2155,0.3781,-4.0000
1.2228,0.3781,-4.0000
1.2301,0.3781,-4.0000
1.2374,0.3781,-4.0000
1.2447,0.3781,-4.0000
1.2521,0.3781,-4.0000
1.2594,0.3781,-4.0000
1.2667,0.3781,-4.0000
1.2740,0.3781,-4.0000
1.2813,0.3781,-4.0000
1.2886,0.3781,-4.0000
1.2959,0.3781,-4.0000
1.3032,0.3781,-4.0000
1.3105,0.3781,-4.0000
1.3178,0.3781,-4.0000
1.3251,0.3781,-4.0000
1.3324,0.3781,-4.0000
1.3397,0.3781,-4.0000
1.3470,0.3781,-4.0000
1.3543,0.3781,-4.0000
1.3616,0.3781,-4.0000
1.3689,0.3781,-4.0000
1.3763,0.3781,-4.0000
1.3836,0.3781,-4.0000
1.3909,0.3781,-4.0000
1.3982,0.3781,-4.0000
0.6018,0.3890,-4.0000
0.6091,0.3890,-4.0000
0.6164,0.3890,-4.0000
0.6237,0.3890,-4.0000
0.6311,0.3890,-4.0000
0.6384,0.3890,-4.0000
0.6457,0.3890,-4.0000
0.6530,0.3890,-3.8576
0.6603,0.3890,-3.5812
0.6676,0.3890,-3.3669
0.6749,0.3890,-3.2116
0.6822,0.3890,-3.1092
0.6895,0.3890,-3.0490
0.6968,0.3890,-3.0140
0.7041,0.3890,-2.9833
0.7114,0.3890,-2.9417
0.7187,0.3890,-2.8878
0.7260,0.3890,-2.8295
0.7333,0.3890,-2.7724
0.7406,0.3890,-2.7143
0.7479,0.3890,-2.6491
0.7553,0.3890,-2.5740
0.7626,0.3890,-2.4923
0.7699,0.3890,-2.4088
0.7772,0.3890,-2.3259
0.7845,0.3890,-2.2436
0.7918,0.3890,-2.1626
0.7991,0.3890,-2.0862
0.8064,0.3890,-2.0182
0.8137,0.3890,-1.9608
0.8210,0.3890,-1.9140
0.8283,0.3890,-1.8764
0.8356,0.3890,-1.8471
0.8429,0.3890,-1.8264
0.8502,0.3890,-1.8141
0.8575,0.3890,-1.8083
0.8648,0.3890,-1.8048
0.8721,0.3890,-1.8008
0.8795,0.3890,-1.7973
0.8868,0.3890,-1.8003
0.8941,0.3890,-1.8168
0.9014,0.3890,-1.8520
0.9087,0.3890,-1.9080
0.9160,0.3890,-1.9840
0.9233,0.3890,-2.0778
0.9306,0.3890,-2.1855
0.9379,0.3890,-2.3022
0.9452,0.3890,-2.4206
0.9525,0.3890,-2.5332
0.9598,0.3890,-2.6370
0.9671,0.3890,-2.7363
0.9744,0.3890,-2.8411
0.9817,0.3890,-2.9613
0.9890,0.3890,-3.1031
0.9963,0.3890,-3.2685
1.0037,0.3890,-3.4569
1.0110,0.3890,-3.6662
1.0183,0.3890,-3.8903
1.0256,0.3890,-4.0000
1.0329,0.3890,-4.0000
1.0402,0.3890,-4.0000
1.0475,0.3890,-4.0000
1.0548,0.3890,-4.0000
1.0621,0.3890,-4.0000
1.0694,0.3890,-4.0000
1.0767,0.3890,-4.0000
1.0840,0.3890,-4.0000
1.0913,0.3890,-4.0000
1.0986,0.3890,-4.0000
1.1059,0.3890,-4.0000
1.1132,0.3890,-4.0000
1.1205,0.3890,-4.0000
1.1279,0.3890,-4.0000
1.1352,0.3890,-4.0000
1.1425,0.3890,-4.0000
1.1498,0.3890,-4.0000
1.1571,0.3890,-4.0000
1.1644,0.3890,-4.0000
1.1717,0.3890,-4.0000
1.1790,0.3890,-4.0000
1.1863,0.3890,-4.0000
1.1936,0.3890,-4.0000
1.2009,0.3890,-4.0000
1.2082,0.3890,-4.0000
1.2155,0.3890,-4.0000
1.2228,0.3890,-4.0000
1.2301,0.3890,-4.0000
1.2374,0.3890,-4.0000
1.2447,0.3890,-4.0000
1.2521,0.3890,-4.0000
1.2594,0.3890,-4.0000
1.2667,0.3890,-4.0000
1.2740,0.3890,-4.0000
1.2813,0.3890,-4.0000
1.2886,0.3890,-4.0000
1.2959,0.3890,-4.0000
1.3032,0.3890,-4.0000
1.3105,0.3890,-4.0000
1.3178,0.3890,-4.0000
1.3251,0.3890,-4.0000
1.3324,0.3890,-4.0000
1.3397,0.3890,-4.0000
1.3470,0.3890,-4.0000
1.3543,0.3890,-4.0000
1.3616,0.3890,-4.0000
1.3689,0.3890,-4.0000
1.3763,0.3890,-4.0000
1.3836,0.3890,-4.0000
1.3909,0.3890,-4.0000
1.3982,0.3890,-4.0000
0.6018,0.4000,-4.0000
0.6091,0.4000,-4.0000
0.6164,0.4000,-4.0000
0.6237,0.4000,-4.0000
0.6311,0.4000,-4.0000
0.6384,0.4000,-4.0000
0.6457,0.4000,-4.0000
0.6530,0.4000,-3.9206
0.6603,0.4000,-3.6489
0.6676,0.4000,-3.4327
0.6749,0.4000,-3.2759
0.6822,0.4000,-3.1724
0.6895,0.4000,-3.1112
0.6968,0.4000,-3.0739
0.7041,0.4000,-3.0375
0.7114,0.4000,-2.9852
0.7187,0.4000,-2.9178
0.7260,0.4000,-2.8476
0.7333,0.4000,-2.7847
0.7406,0.4000,-2.7291
0.7479,0.4000,-2.6737
0.7553,0.4000,-2.6111
0.7626,0.4000,-2.5393
0.7699,0.4000,-2.4608
0.7772,0.4000,-2.3789
0.7845,0.4000,-2.2954
0.7918,0.4000,-2.2126
0.7991,0.4000,-2.1344
0.8064,0.4000,-2.0648
0.8137,0.4000,-2.0062
0.8210,0.4000,-1.9592
0.8283,0.4000,-1.9231
0.8356,0.4000,-1.8974
0.8429,0.4000,-1.8820
0.8502,0.4000,-1.8760
0.8575,0.4000,-1.8765
0.8648,0.4000,-1.8789
0.8721,0.4000,-1.8797
0.8795,0.4000,-1.8798
0.8868,0.4000,-1.8851
0.8941,0.4000,-1.9031
0.9014,0.4000,-1.9394
0.9087,0.4000,-1.9959
0.9160,0.4000,-2.0720
0.9233,0.4000,-2.1657
0.9306,0.4000,-2.2748
0.9379,0.4000,-2.3963
0.9452,0.4000,-2.5250
0.9525,0.4000,-2.6541
0.9598,0.4000,-2.7775
0.9671,0.4000,-2.8950
0.9744,0.4000,-3.0138
0.9817,0.4000,-3.1442
0.9890,0.4000,-3.2943
0.9963,0.4000,-3.4682
1.0037,0.4000,-3.6665
1.0110,0.4000,-3.8853
1.0183,0.4000,-4.0000
1.0256,0.4000,-4.0000
1.0329,0.4000,-4.0000
1.0402,0.4000,-4.0000
1.0475,0.4000,-4.0000
1.0548,0.4000,-4.0000
1.0621,0.4000,-4.0000
1.0694,0.4000,-4.0000
1.0767,0.4000,-4.0000
1.0840,0.4000,-4.0000
1.0913,0.4000,-4.0000
1.0986,0.4000,-4.0000
1.1059,0.4000,-4.0000
1.1132,0.4000,-4.0000
1.1205,0.4000,-4.0000
1.1279,0.4000,-4.0000
1.1352,0.4000,-4.0000
1.1425,0.4000,-4.0000
1.1498,0.4000,-4.0000
1.1571,0.4000,-4.0000
1.1644,0.4000,-4.0000
1.1717,0.4000,-4.0000
1.1790,0.4000,-4.0000
1.1863,0.4000,-4.0000
1.1936,0.4000,-4.0000
1.2009,0.4000,-4.0000
1.2082,0.4000,-4.0000
1.2155,0.4000,-4.0000
1.2228,0.4000,-4.0000
1.2301,0.4000,-4.0000
1.2374,0.4000,-4.0000
1.2447,0.4000,-4.0000
1.2521,0.4000,-4.0000
1.2594,0.4000,-4.0000
1.2667,0.4000,-4.0000
1.2740,0.4000,-4.0000
1.2813,0.4000,-4.0000
1.2886,0.4000,-4.0000
1.2959,0.4000,-4.0000
1.3032,0.4000,-4.0000
1.3105,0.4000,-4.0000
1.3178,0.4000,-4.0000
1.3251,0.4000,-4.0000
1.3324,0.4000,-4.0000
1.3397,0.4000,-4.0000
1.3470,0.4000,-4.0000
1.3543,0.4000,-4.0000
1.3616,0.4000,-4.0000
1.3689,0.4000,-4.0000
1.3763,0.4000,-4.0000
1.3836,0.4000,-4.0000
1.3909,0.4000,-4.0000
1.3982,0.4000,-4.0000
0.6018,0.4110,-4.0000
0.6091,0.4110,-4.0000
0.6164,0.4110,-4.0000
0.6237,0.4110,-4.0000
0.6311,0.4110,-4.0000
0.6384,0.4110,-4.0000
0.6457,0.4110,-4.0000
0.6530,0.4110,-3.9719
0.6603,0.4110,-3.7366
0.6676,0.4110,-3.5185
0.6749,0.4110,-3.3599
0.6822,0.4110,-3.2548
0.6895,0.4110,-3.1913
0.6968,0.4110,-3.1495
0.7041,0.4110,-3.1033
0.7114,0.4110,-3.0356
0.7187,0.4110,-2.9502
0.7260,0.4110,-2.8647
0.7333,0.4110,-2.7926
0.7406,0.4110,-2.7359
0.7479,0.4110,-2.6873
0.7553,0.4110,-2.6360
0.7626,0.4110,-2.5752
0.7699,0.4110,-2.5043
0.7772,0.4110,-2.4260
0.7845,0.4110,-2.3440
0.7918,0.4110,-2.2619
0.7991,0.4110,-2.1841
0.8064,0.4110,-2.1146
0.8137,0.4110,-2.0560
0.8210,0.4110,-2.0095
0.8283,0.4110,-1.9753
0.8356,0.4110,-1.9534
0.8429,0.4110,-1.9435
0.8502,0.4110,-1.9441
0.8575,0.4110,-1.9512
0.8648,0.4110,-1.9593
0.8721,0.4110,-1.9644
0.8795,0.4110,-1.9675
0.8868,0.4110,-1.9749
0.8941,0.4110,-1.9945
0.9014,0.4110,-2.0320
0.9087,0.4110,-2.0892
0.9160,0.4110,-2.1653
0.9233,0.4110,-2.2586
0.9306,0.4110,-2.3680
0.9379,0.4110,-2.4925
0.9452,0.4110,-2.6299
0.9525,0.4110,-2.7745
0.9598,0.4110,-2.9187
0.9671,0.4110,-3.0578
0.9744,0.4110,-3.1946
0.9817,0.4110,-3.3380
0.9890,0.4110,-3.4979
0.9963,0.4110,-3.6806
1.0037,0.4110,-3.8867
1.0110,0.4110,-4.0000
1.0183,0.4110,-4.0000
1.0256,0.4110,-4.0000
1.0329,0.4110,-4.0000
1.0402,0.4110,-4.0000
1.0475,0.4110,-4.0000
1.0548,0.4110,-4.0000
1.0621,0.4110,-4.0000
1.0694,0.4110,-4.0000
1.0767,0.4110,-4.0000
1.0840,0.4110,-4.0000
1.0913,0.4110,-4.0000
1.0986,0.4110,-4.0000
1.1059,0.4110,-4.0000
1.1132,0.4110,-4.0000
1.1205,0.4110,-4.0000
1.1279,0.4110,-4.0000
1.1352,0.4110,-4.0000
1.1425,0.4110,-4.0000
1.1498,0.4110,-4.0000
1.1571,0.4110,-4.0000
1.1644,0.4110,-4.0000
1.1717,0.4110,-4.0000
1.1790,0.4110,-4.0000
1.1863,0.4110,-4.0000
1.1936,0.4110,-4.0000
1.2009,0.4110,-4.0000
1.2082,0.4110,-4.0000
1.2155,0.4110,-4.0000
1.2228,0.4110,-4.0000
1.2301,0.4110,-4.0000
1.2374,0.4110,-4.0000
1.2447,0.4110,-4.0000
1.2521,0.4110,-4.0000
1.2594,0.4110,-4.0000
1.2667,0.4110,-4.0000
1.2740,0.4110,-4.0000
1.2813,0.4110,-4.0000
1.2886,0.4110,-4.0000
1.2959,0.4110,-4.0000
1.3032,0.4110,-4.0000
1.3105,0.4110,-4.0000
1.3178,0.4110,-4.0000
1.3251,0.4110,-4.0000
1.3324,0.4110,-4.0000
1.3397,0.4110,-4.0000
1.3470,0.4110,-4.0000
1.3543,0.4110,-4.0000
1.3616,0.4110,-4.0000
1.3689,0.4110,-4.0000
1.3763,0.4110,-4.0000
1.3836,0.4110,-4.0000
1.3909,0.4110,-4.0000
1.3982,0.4110,-4.0000
0.6018,0.4219,-4.0000
0.6091,0.4219,-4.0000
0.6164,0.4219,-4.0000
0.6237,0.4219,-4.0000
0.6311,0.4219,-4.0000
0.6384,0.4219,-4.0000
0.6457,0.4219,-4.0000
0.6530,0.4219,-4.0000
0.6603,0.4219,-3.8443
0.6676,0.4219,-3.6241
0.6749,0.4219,-3.4635
0.6822,0.4219,-3.3562
0.6895,0.4219,-3.2891
0.6968,0.4219,-3.2398
0.7041,0.4219,-3.1795
0.7114,0.4219,-3.0913
0.7187,0.4219,-2.9844
0.7260,0.4219,-2.8812
0.7333,0.4219,-2.7976
0.7406,0.4219,-2.7365
0.7479,0.4219,-2.6905
0.7553,0.4219,-2.6475
0.7626,0.4219,-2.5972
0.7699,0.4219,-2.5354
0.7772,0.4219,-2.4639
0.7845,0.4219,-2.3867
0.7918,0.4219,-2.3085
0.7991,0.4219,-2.2337
0.8064,0.4219,-2.1663
0.8137,0.4219,-2.1092
0.8210,0.4219,-2.0641
0.8283,0.4219,-2.0324
0.8356,0.4219,-2.0148
0.8429,0.4219,-2.0109
0.8502,0.4219,-2.0184
0.8575,0.4219,-2.0323
0.8648,0.4219,-2.0460
0.8721,0.4219,-2.0547
0.8795,0.4219,-2.0598
0.8868,0.4219,-2.0685
0.8941,0.4219,-2.0894
0.9014,0.4219,-2.1282
0.9087,0.4219,-2.1866
0.9160,0.4219,-2.2632
0.9233,0.4219,-2.3562
0.9306,0.4219,-2.4653
0.9379,0.4219,-2.5918
0.9452,0.4219,-2.7359
0.9525,0.4219,-2.8942
0.9598,0.4219,-3.0593
0.9671,0.4219,-3.2227
0.9744,0.4219,-3.3815
0.9817,0.4219,-3.5416
0.9890,0.4219,-3.7134
0.9963,0.4219,-3.9013
1.0037,0.4219,-4.0000
1.0110,0.4219,-4.0000
1.0183,0.4219,-4.0000
1.0256,0.4219,-4.0000
1.0329,0.4219,-4.0000
1.0402,0.4219,-4.0000
1.0475,0.4219,-4.0000
1.0548,0.4219,-4.0000
1.0621,0.4219,-4.0000
1.0694,0.4219,-4.0000
1.0767,0.4219,-4.0000
1.0840,0.4219,-4.0000
1.0913,0.4219,-4.0000
1.0986,0.4219,-4.0000
1.1059,0.4219,-4.0000
1.1132,0.4219,-4.0000
1.1205,0.4219,-4.0000
1.1279,0.4219,-4.0000
1.1352,0.4219,-4.0000
1.1425,0.4219,-4.0000
1.1498,0.4219,-4.0000
1.1571,0.4219,-4.0000
1.1644,0.4219,-4.0000
1.1717,0.4219,-4.0000
1.1790,0.4219,-4.0000
1.1863,0.4219,-4.0000
1.1936,0.4219,-4.0000
1.2009,0.4219,-4.0000
1.2082,0.4219,-4.0000
1.2155,0.4219,-4.0000
1.2228,0.4219,-4.0000
1.2301,0.4219,-4.0000
1.2374,0.4219,-4.0000
1.2447,0.4219,-4.0000
1.2521,0.4219,-4.0000
1.2594,0.4219,-4.0000
1.2667,0.4219,-4.0000
1.2740,0.4219,-4.0000
1.2813,0.4219,-4.0000
1.2886,0.4219,-4.0000
1.2959,0.4219,-4.0000
1.3032,0.4219,-4.0000
1.3105,0.4219,-4.0000
1.3178,0.4219,-4.0000
1.3251,0.4219,-4.0000
1.3324,0.4219,-4.0000
1.3397,0.4219,-4.0000
1.3470,0.4219,-4.0000
1.3543,0.4219,-4.0000
1.3616,0.4219,-4.0000
1.3689,0.4219,-4.0000
1.3763,0.4219,-4.0000
1.3836,0.4219,-4.0000
1.3909,0.4219,-4.0000
1.3982,0.4219,-4.0000
0.6018,0.4329,-4.0000
0.6091,0.4329,-4.0000
0.6164,0.4329,-4.0000
0.6237,0.4329,-4.0000
0.6311,0.4329,-4.0000
0.6384,0.4329,-4.0000
0.6457,0.4329,-4.0000
0.6530,0.4329,-4.0000
0.6603,0.4329,-3.9542
0.6676,0.4329,-3.7496
0.6749,0.4329,-3.5867
0.6822,0.4329,-3.4764
0.6895,0.4329,-3.4041
0.6968,0.4329,-3.3438
0.7041,0.4329,-3.2643
0.7114,0.4329,-3.1511
0.7187,0.4329,-3.0203
0.7260,0.4329,-2.8986
0.7333,0.4329,-2.8022
0.7406,0.4329,-2.7339
0.7479,0.4329,-2.6866
0.7553,0.4329,-2.6478
0.7626,0.4329,-2.6055
0.7699,0.4329,-2.5533
0.7772,0.4329,-2.4909
0.7845,0.4329,-2.4217
0.7918,0.4329,-2.3505
0.7991,0.4329,-2.2816
0.8064,0.4329,-2.2187
0.8137,0.4329,-2.1646
0.8210,0.4329,-2.1220
0.8283,0.4329,-2.0934
0.8356,0.4329,-2.0805
0.8429,0.4329,-2.0831
0.8502,0.4329,-2.0982
0.8575,0.4329,-2.1193
0.8648,0.4329,-2.1381
0.8721,0.4329,-2.1494
0.8795,0.4329,-2.1551
0.8868,0.4329,-2.1638
0.8941,0.4329,-2.1854
0.9014,0.4329,-2.2257
0.9087,0.4329,-2.2857
0.9160,0.4329,-2.3634
0.9233,0.4329,-2.4567
0.9306,0.4329,-2.5660
0.9379,0.4329,-2.6940
0.9452,0.4329,-2.8434
0.9525,0.4329,-3.0136
0.9598,0.4329,-3.1982
0.9671,0.4329,-3.3871
0.9744,0.4329,-3.5719
0.9817,0.4329,-3.7532
0.9890,0.4329,-3.9291
0.9963,0.4329,-4.0000
1.0037,0.4329,-4.0000
1.0110,0.4329,-4.0000
1.0183,0.4329,-4.0000
1.0256,0.4329,-4.0000
1.0329,0.4329,-4.0000
1.0402,0.4329,-4.0000
1.0475,0.4329,-4.0000
1.0548,0.4329,-4.0000
1.0621,0.4329,-4.0000
1.0694,0.4329,-4.0000
1.0767,0.4329,-4.0000
1.0840,0.4329,-4.0000
1.0913,0.4329,-4.0000
1.0986,0.4329,-4.0000
1.1059,0.4329,-4.0000
1.1132,0.4329,-4.0000
1.1205,0.4329,-4.0000
1.1279,0.4329,-4.0000
1.1352,0.4329,-4.0000
1.1425,0.4329,-4.0000
1.1498,0.4329,-4.0000
1.1571,0.4329,-4.0000
1.1644,0.4329,-4.0000
1.1717,0.4329,-4.0000
1.1790,0.4329,-4.0000
1.1863,0.4329,-4.0000
1.1936,0.4329,-4.0000
1.2009,0.4329,-4.0000
1.2082,0.4329,-4.0000
1.2155,0.4329,-4.0000
1.2228,0.4329,-4.0000
1.2301,0.4329,-4.0000
1.2374,0.4329,-4.0000
1.2447,0.4329,-4.0000
1.2521,0.4329,-4.0000
1.2594,0.4329,-4.0000
1.2667,0.4329,-4.0000
1.2740,0.4329,-4.0000
1.2813,0.4329,-4.0000
1.2886,0.4329,-4.0000
1.2959,0.4329,-4.0000
1.3032,0.4329,-4.0000
1.3105,0.4329,-4.0000
1.3178,0.4329,-4.0000
1.3251,0.4329,-4.0000
1.3324,0.4329,-4.0000
1.3397,0.4329,-4.0000
1.3470,0.4329,-4.0000
1.3543,0.4329,-4.0000
1.3616,0.4329,-4.0000
1.3689,0.4329,-4.0000
1.3763,0.4329,-4.0000
1.3836,0.4329,-4.0000
1.3909,0.4329,-4.0000
1.3982,0.4329,-4.0000
0.6018,0.4438,-4.0000
0.6091,0.4438,-4.0000
0.6164,0.4438,-4.0000
0.6237,0.4438,-4.0000
0.6311,0.4438,-4.0000
0.6384,0.4438,-4.0000
0.6457,0.4438,-4.0000
0.6530,0.4438,-4.0000
0.6603,0.4438,-4.0000
0.6676,0.4438,-3.8950
0.6749,0.4438,-3.7294
0.6822,0.4438,-3.6152
0.6895,0.4438,-3.5353
0.6968,0.4438,-3.4600
0.7041,0.4438,-3.3557
0.7114,0.4438,-3.2140
0.7187,0.4438,-3.0586
0.7260,0.4438,-2.9184
0.7333,0.4438,-2.8088
0.7406,0.4438,-2.7317
0.7479,0.4438,-2.6798
0.7553,0.4438,-2.6411
0.7626,0.4438,-2.6038
0.7699,0.4438,-2.5600
0.7772,0.4438,-2.5077
0.7845,0.4438,-2.4488
0.7918,0.4438,-2.3872
0.7991,0.4438,-2.3265
0.8064,0.4438,-2.2699
0.8137,0.4438,-2.2205
0.8210,0.4438,-2.1814
0.8283,0.4438,-2.1565
0.8356,0.4438,-2.1487
0.8429,0.4438,-2.1584
0.8502,0.4438,-2.1818
0.8575,0.4438,-2.2105
0.8648,0.4438,-2.2342
0.8721,0.4438,-2.2466
0.8795,0.4438,-2.2511
0.8868,0.4438,-2.2583
0.8941,0.4438,-2.2794
0.9014,0.4438,-2.3207
0.9087,0.4438,-2.3827
0.9160,0.4438,-2.4623
0.9233,0.4438,-2.5570
0.9306,0.4438,-2.6673
0.9379,0.4438,-2.7972
0.9452,0.4438,-2.9515
0.9525,0.4438,-3.1319
0.9598,0.4438,-3.3345
0.9671,0.4438,-3.5488
0.9744,0.4438,-3.7627
0.9817,0.4438,-3.9526
0.9890,0.4438,-4.0000
0.9963,0.4438,-4.0000
1.0037,0.4438,-4.0000
1.0110,0.4438,-4.0000
1.0183,0.4438,-4.0000
1.0256,0.4438,-4.0000
1.0329,0.4438,-4.0000
1.0402,0.4438,-4.0000
1.0475,0.4438,-4.0000
1.0548,0.4438,-4.0000
1.0621,0.4438,-4.0000
1.0694,0.4438,-4.0000
1.0767,0.4438,-4.0000
1.0840,0.4438,-4.0000
1.0913,0.4438,-4.0000
1.0986,0.4438,-4.0000
1.1059,0.4438,-4.0000
1.1132,0.4438,-4.0000
1.1205,0.4438,-4.0000
1.1279,0.4438,-4.0000
1.1352,0.4438,-4.0000
1.1425,0.4438,-4.0000
1.1498,0.4438,-4.0000
1.1571,0.4438,-4.0000
1.1644,0.4438,-4.0000
1.1717,0.4438,-4.0000
1.1790,0.4438,-4.0000
1.1863,0.4438,-4.0000
1.1936,0.4438,-4.0000
1.2009,0.4438,-4.0000
1.2082,0.4438,-4.0000
1.2155,0.4438,-4.0000
1.2228,0.4438,-4.0000
1.2301,0.4438,-4.0000
1.2374,0.4438,-4.0000
1.2447,0.4438,-4.0000
1.2521,0.4438,-4.0000
1.2594,0.4438,-4.0000
1.2667,0.4438,-4.0000
1.2740,0.4438,-4.0000
1.2813,0.4438,-4.0000
1.2886,0.4438,-4.0000
1.2959,0.4438,-4.0000
1.3032,0.4438,-4.0000
1.3105,0.4438,-4.0000
1.3178,0.4438,-4.0000
1.3251,0.4438,-4.0000
1.3324,0.4438,-4.0000
1.3397,0.4438,-4.0000
1.3470,0.4438,-4.0000
1.3543,0.4438,-4.0000
1.3616,0.4438,-4.0000
1.3689,0.4438,-4.0000
1.3763,0.4438,-4.0000
1.3836,0.4438,-4.0000
1.3909,0.4438,-4.0000
1.3982,0.4438,-4.0000
0.6018,0.4548,-4.0000
0.6091,0.4548,-4.0000
0.6164,0.4548,-4.0000
0.6237,0.4548,-4.0000
0.6311,0.4548,-4.0000
0.6384,0.4548,-4.0000
0.6457,0.4548,-4.0000
0.6530,0.4548,-4.0000
0.6603,0.4548,-4.0000
0.6676,0.4548,-3.9928
0.6749,0.4548,-3.8915
0.6822,0.4548,-3.7721
0.6895,0.4548,-3.6818
0.6968,0.4548,-3.5862
0.7041,0.4548,-3.4521
0.7114,0.4548,-3.2796
0.7187,0.4548,-3.1000
0.7260,0.4548,-2.9425
0.7333,0.4548,-2.8201
0.7406,0.4548,-2.7332
0.7479,0.4548,-2.6745
0.7553,0.4548,-2.6329
0.7626,0.4548,-2.5973
0.7699,0.4548,-2.5599
0.7772,0.4548,-2.5172
0.7845,0.4548,-2.4693
0.7918,0.4548,-2.4184
0.7991,0.4548,-2.3673
0.8064,0.4548,-2.3186
0.8137,0.4548,-2.2749
0.8210,0.4548,-2.2401
0.8283,0.4548,-2.2195
0.8356,0.4548,-2.2172
0.8429,0.4548,-2.2343
0.8502,0.4548,-2.2664
0.8575,0.4548,-2.3032
0.8648,0.4548,-2.3314
0.8721,0.4548,-2.3435
0.8795,0.4548,-2.3445
0.8868,0.4548,-2.3482
0.8941,0.4548,-2.3675
0.9014,0.4548,-2.4091
0.9087,0.4548,-2.4727
0.9160,0.4548,-2.5547
0.9233,0.4548,-2.6516
0.9306,0.4548,-2.7641
0.9379,0.4548,-2.8971
0.9452,0.4548,-3.0569
0.9525,0.4548,-3.2471
0.9598,0.4548,-3.4660
0.9671,0.4548,-3.7051
0.9744,0.4548,-3.9366
0.9817,0.4548,-4.0000
0.9890,0.4548,-4.0000
0.9963,0.4548,-4.0000
1.0037,0.4548,-4.0000
1.0110,0.4548,-4.0000
1.0183,0.4548,-4.0000
1.0256,0.4548,-4.0000
1.0329,0.4548,-4.0000
1.0402,0.4548,-4.0000
1.0475,0.4548,-4.0000
1.0548,0.4548,-4.0000
1.0621,0.4548,-4.0000
1.0694,0.4548,-4.0000
1.0767,0.4548,-4.0000
1.0840,0.4548,-4.0000
1.0913,0.4548,-4.0000
1.0986,0.4548,-4.0000
1.1059,0.4548,-4.0000
1.1132,0.4548,-4.0000
1.1205,0.4548,-4.0000
1.1279,0.4548,-4.0000
1.1352,0.4548,-4.0000
1.1425,0.4548,-4.0000
1.1498,0.4548,-4.0000
1.1571,0.4548,-4.0000
1.1644,0.4548,-4.0000
1.1717,0.4548,-4.0000
1.1790,0.4548,-4.0000
1.1863,0.4548,-4.0000
1.1936,0.4548,-4.0000
1.2009,0.4548,-4.0000
1.2082,0.4548,-4.0000
1.2155,0.4548,-4.0000
1.2228,0.4548,-4.0000
1.2301,0.4548,-4.0000
1.2374,0.4548,-4.0000
1.2447,0.4548,-4.0000
1.2521,0.4548,-4.0000
1.2594,0.4548,-4.0000
1.2667,0.4548,-4.0000
1.2740,0.4548,-4.0000
1.2813,0.4548,-4.0000
1.2886,0.4548,-4.0000
1.2959,0.4548,-4.0000
1.3032,0.4548,-4.0000
1.3105,0.4548,-4.0000
1.3178,0.4548,-4.0000
1.3251,0.4548,-4.0000
1.3324,0.4548,-4.0000
1.3397,0.4548,-4.0000
1.3470,0.4548,-4.0000
1.3543,0.4548,-4.0000
1.3616,0.4548,-4.0000
1.3689,0.4548,-4.0000
1.3763,0.4548,-4.0000
1.3836,0.4548,-4.0000
1.3909,0.4548,-4.0000
1.3982,0.4548,-4.0000
0.6018,0.4658,-4.0000
0.6091,0.4658,-4.0000
0.6164,0.4658,-4.0000
0.6237,0.4658,-4.0000
0.6311,0.4658,-4.0000
0.6384,0.4658,-4.0000
0.6457,0.4658,-4.0000
0.6530,0.4658,-4.0000
0.6603,0.4658,-4.0000
0.6676,0.4658,-4.0000
0.6749,0.4658,-3.9981
0.6822,0.4658,-3.9413
0.6895,0.4658,-3.8420
0.6968,0.4658,-3.7204
0.7041,0.4658,-3.5518
0.7114,0.4658,-3.3482
0.7187,0.4658,-3.1462
0.7260,0.4658,-2.9728
0.7333,0.4658,-2.8382
0.7406,0.4658,-2.7411
0.7479,0.4658,-2.6744
0.7553,0.4658,-2.6279
0.7626,0.4658,-2.5916
0.7699,0.4658,-2.5582
0.7772,0.4658,-2.5234
0.7845,0.4658,-2.4856
0.7918,0.4658,-2.4452
0.7991,0.4658,-2.4038
0.8064,0.4658,-2.3632
0.8137,0.4658,-2.3258
0.8210,0.4658,-2.2960
0.8283,0.4658,-2.2798
0.8356,0.4658,-2.2830
0.8429,0.4658,-2.3074
0.8502,0.4658,-2.3485
0.8575,0.4658,-2.3934
0.8648,0.4658,-2.4257
0.8721,0.4658,-2.4361
0.8795,0.4658,-2.4318
0.8868,0.4658,-2.4300
0.8941,0.4658,-2.4460
0.9014,0.4658,-2.4865
0.9087,0.4658,-2.5508
0.9160,0.4658,-2.6345
0.9233,0.4658,-2.7339
0.9306,0.4658,-2.8496
0.9379,0.4658,-2.9873
0.9452,0.4658,-3.1538
0.9525,0.4658,-3.3544
0.9598,0.4658,-3.5893
0.9671,0.4658,-3.8522
0.9744,0.4658,-4.0000
0.9817,0.4658,-4.0000
0.9890,0.4658,-4.0000
0.9963,0.4658,-4.0000
1.0037,0.4658,-4.0000
1.0110,0.4658,-4.0000
1.0183,0.4658,-4.0000
1.0256,0.4658,-4.0000
1.0329,0.4658,-4.0000
1.0402,0.4658,-4.0000
1.0475,0.4658,-4.0000
1.0548,0.4658,-4.0000
1.0621,0.4658,-4.0000
1.0694,0.4658,-4.0000
1.0767,0.4658,-4.0000
1.0840,0.4658,-4.0000
1.0913,0.4658,-4.0000
1.0986,0.4658,-4.0000
1.1059,0.4658,-4.0000
1.1132,0.4658,-4.0000
1.1205,0.4658,-4.0000
1.1279,0.4658,-4.0000
1.1352,0.4658,-4.0000
1.1425,0.4658,-4.0000
1.1498,0.4658,-4.0000
1.1571,0.4658,-4.0000
1.1644,0.4658,-4.0000
1.1717,0.4658,-4.0000
1.1790,0.4658,-4.0000
1.1863,0.4658,-4.0000
1.1936,0.4658,-4.0000
1.2009,0.4658,-4.0000
1.2082,0.4658,-4.0000
1.2155,0.4658,-4.0000
1.2228,0.4658,-4.0000
1.2301,0.4658,-4.0000
1.2374,0.4658,-4.0000
1.2447,0.4658,-4.0000
1.2521,0.4658,-4.0000
1.2594,0.4658,-4.0000
1.2667,0.4658,-4.0000
1.2740,0.4658,-4.0000
1.2813,0.4658,-4.0000
1.2886,0.4658,-4.0000
1.2959,0.4658,-4.0000
1.3032,0.4658,-4.0000
1.3105,0.4658,-4.0000
1.3178,0.4658,-4.0000
1.3251,0.4658,-4.0000
1.3324,0.4658,-4.0000
1.3397,0.4658,-4.0000
1.3470,0.4658,-4.0000
1.3543,0.4658,-4.0000
1.3616,0.4658,-4.0000
1.3689,0.4658,-4.0000
1.3763,0.4658,-4.0000
1.3836,0.4658,-4.0000
1.3909,0.4658,-4.0000
1.3982,0.4658,-4.0000
0.6018,0.4767,-4.0000
0.6091,0.4767,-4.0000
0.6164,0.4767,-4.0000
0.6237,0.4767,-4.0000
0.6311,0.4767,-4.0000
0.6384,0.4767,-4.0000
0.6457,0.4767,-4.0000
0.6530,0.4767,-4.0000
0.6603,0.4767,-4.0000
0.6676,0.4767,-4.0000
0.6749,0.4767,-4.0000
0.6822,0.4767,-4.0000
0.6895,0.4767,-3.9848
0.6968,0.4767,-3.8600
0.7041,0.4767,-3.6541
0.7114,0.4767,-3.4206
0.7187,0.4767,-3.1985
0.7260,0.4767,-3.0109
0.7333,0.4767,-2.8649
0.7406,0.4767,-2.7578
0.7479,0.4767,-2.6825
0.7553,0.4767,-2.6298
0.7626,0.4767,-2.5911
0.7699,0.4767,-2.5595
0.7772,0.4767,-2.5303
0.7845,0.4767,-2.5005
0.7918,0.4767,-2.4689
0.7991,0.4767,-2.4361
0.8064,0.4767,-2.4030
0.8137,0.4767,-2.3718
0.8210,0.4767,-2.3468
0.8283,0.4767,-2.3350
0.8356,0.4767,-2.3433
0.8429,0.4767,-2.3745
0.8502,0.4767,-2.4239
0.8575,0.4767,-2.4767
0.8648,0.4767,-2.5126
0.8721,0.4767,-2.5203
0.8795,0.4767,-2.5094
0.8868,0.4767,-2.5011
0.8941,0.4767,-2.5125
0.9014,0.4767,-2.5504
0.9087,0.4767,-2.6137
0.9160,0.4767,-2.6974
0.9233,0.4767,-2.7981
0.9306,0.4767,-2.9170
0.9379,0.4767,-3.0602
0.9452,0.4767,-3.2349
0.9525,0.4767,-3.4471
0.9598,0.4767,-3.6984
0.9671,0.4767,-3.9558
0.9744,0.4767,-4.0000
0.9817,0.4767,-4.0000
0.9890,0.4767,-4.0000
0.9963,0.4767,-4.0000
1.0037,0.4767,-4.0000
1.0110,0.4767,-4.0000
1.0183,0.4767,-4.0000
1.0256,0.4767,-4.0000
1.0329,0.4767,-4.0000
1.0402,0.4767,-4.0000
1.0475,0.4767,-4.0000
1.0548,0.4767,-4.0000
1.0621,0.4767,-4.0000
1.0694,0.4767,-4.0000
1.0767,0.4767,-4.0000
1.0840,0.4767,-4.0000
1.0913,0.4767,-4.0000
1.0986,0.4767,-4.0000
1.1059,0.4767,-4.0000
1.1132,0.4767,-4.0000
1.1205,0.4767,-4.0000
1.1279,0.4767,-4.0000
1.1352,0.4767,-4.0000
1.1425,0.4767,-4.0000
1.1498,0.4767,-4.0000
1.1571,0.4767,-4.0000
1.1644,0.4767,-4.0000
1.1717,0.4767,-4.0000
1.1790,0.4767,-4.0000
1.1863,0.4767,-4.0000
1.1936,0.4767,-4.0000
1.2009,0.4767,-4.0000
1.2082,0.4767,-4.0000
1.2155,0.4767,-4.0000
1.2228,0.4767,-4.0000
1.2301,0.4767,-4.0000
1.2374,0.4767,-4.0000
1.2447,0.4767,-4.0000
1.2521,0.4767,-4.0000
1.2594,0.4767,-4.0000
1.2667,0.4767,-4.0000
1.2740,0.4767,-4.0000
1.2813,0.4767,-4.0000
1.2886,0.4767,-4.0000
1.2959,0.4767,-4.0000
1.3032,0.4767,-4.0000
1.3105,0.4767,-4.0000
1.3178,0.4767,-4.0000
1.3251,0.4767,-4.0000
1.3324,0.4767,-4.0000
1.3397,0.4767,-4.0000
1.3470,0.4767,-4.0000
1.3543,0.4767,-4.0000
1.3616,0.4767,-4.0000
1.3689,0.4767,-4.0000
1.3763,0.4767,-4.0000
1.3836,0.4767,-4.0000
1.3909,0.4767,-4.0000
1.3982,0.4767,-4.0000
0.6018,0.4877,-4.0000
0.6091,0.4877,-4.0000
0.6164,0.4877,-4.0000
0.6237,0.4877,-4.0000
0.6311,0.4877,-4.0000
0.6384,0.4877,-4.0000
0.6457,0.4877,-4.0000
0.6530,0.4877,-4.0000
0.6603,0.4877,-4.0000
0.6676,0.4877,-4.0000
0.6749,0.4877,-4.0000
0.6822,0.4877,-4.0000
0.6895,0.4877,-4.0000
0.6968,0.4877,-3.9750
0.7041,0.4877,-3.7587
0.7114,0.4877,-3.4981
0.7187,0.4877,-3.2586
0.7260,0.4877,-3.0585
0.7333,0.4877,-2.9019
0.7406,0.4877,-2.7852
0.7479,0.4877,-2.7011
0.7553,0.4877,-2.6416
0.7626,0.4877,-2.5990
0.7699,0.4877,-2.5673
0.7772,0.4877,-2.5412
0.7845,0.4877,-2.5167
0.7918,0.4877,-2.4915
0.7991,0.4877,-2.4650
0.8064,0.4877,-2.4380
0.8137,0.4877,-2.4119
0.8210,0.4877,-2.3912
0.8283,0.4877,-2.3833
0.8356,0.4877,-2.3958
0.8429,0.4877,-2.4326
0.8502,0.4877,-2.4890
0.8575,0.4877,-2.5486
0.8648,0.4877,-2.5876
0.8721,0.4877,-2.5927
0.8795,0.4877,-2.5756
0.8868,0.4877,-2.5609
0.8941,0.4877,-2.5672
0.9014,0.4877,-2.6012
0.9087,0.4877,-2.6612
0.9160,0.4877,-2.7425
0.9233,0.4877,-2.8422
0.9306,0.4877,-2.9628
0.9379,0.4877,-3.1109
0.9452,0.4877,-3.2942
0.9525,0.4877,-3.5186
0.9598,0.4877,-3.7863
0.9671,0.4877,-3.9996
0.9744,0.4877,-4.0000
0.9817,0.4877,-4.0000
0.9890,0.4877,-4.0000
0.9963,0.4877,-4.0000
1.0037,0.4877,-4.0000
1.0110,0.4877,-4.0000
1.0183,0.4877,-4.0000
1.0256,0.4877,-4.0000
1.0329,0.4877,-4.0000
1.0402,0.4877,-4.0000
1.0475,0.4877,-4.0000
1.0548,0.4877,-4.0000
1.0621,0.4877,-4.0000
1.0694,0.4877,-4.0000
1.0767,0.4877,-4.0000
1.0840,0.4877,-4.0000
1.0913,0.4877,-4.0000
1.0986,0.4877,-4.0000
1.1059,0.4877,-4.0000
1.1132,0.4877,-4.0000
1.1205,0.4877,-4.0000
1.1279,0.4877,-4.0000
1.1352,0.4877,-4.0000
1.1425,0.4877,-4.0000
1.1498,0.4877,-4.0000
1.1571,0.4877,-4.0000
1.1644,0.4877,-4.0000
1.1717,0.4877,-4.0000
1.1790,0.4877,-4.0000
1.1863,0.4877,-4.0000
1.1936,0.4877,-4.0000
1.2009,0.4877,-4.0000
1.2082,0.4877,-4.0000
1.2155,0.4877,-4.0000
1.2228,0.4877,-4.0000
1.2301,0.4877,-4.0000
1.2374,0.4877,-4.0000
1.2447,0.4877,-4.0000
1.2521,0.4877,-4.0000
1.2594,0.4877,-4.0000
1.2667,0.4877,-4.0000
1.2740,0.4877,-4.0000
1.2813,0.4877,-4.0000
1.2886,0.4877,-4.0000
1.2959,0.4877,-4.0000
1.3032,0.4877,-4.0000
1.3105,0.4877,-4.0000
1.3178,0.4877,-4.0000
1.3251,0.4877,-4.0000
1.3324,0.4877,-4.0000
1.3397,0.4877,-4.0000
1.3470,0.4877,-4.0000
1.3543,0.4877,-4.0000
1.3616,0.4877,-4.0000
1.3689,0.4877,-4.0000
1.3763,0.4877,-4.0000
1.3836,0.4877,-4.0000
1.3909,0.4877,-4.0000
1.3982,0.4877,-4.0000
0.6018,0.4986,-4.0000
0.6091,0.4986,-4.0000
0.6164,0.4986,-4.0000
0.6237,0.4986,-4.0000
0.6311,0.4986,-4.0000
0.6384,0.4986,-4.0000
0.6457,0.4986,-4.0000
0.6530,0.4986,-4.0000
0.6603,0.4986,-4.0000
0.6676,0.4986,-4.0000
0.6749,0.4986,-4.0000
0.6822,0.4986,-4.0000
0.6895,0.4986,-4.0000
0.6968,0.4986,-4.0000
0.7041,0.4986,-3.8664
0.7114,0.4986,-3.5824
0.7187,0.4986,-3.3280
0.7260,0.4986,-3.1169
0.7333,0.4986,-2.9505
0.7406,0.4986,-2.8245
0.7479,0.4986,-2.7318
0.7553,0.4986,-2.6650
0.7626,0.4986,-2.6176
0.7699,0.4986,-2.5839
0.7772,0.4986,-2.5585
0.7845,0.4986,-2.5364
0.7918,0.4986,-2.5144
0.7991,0.4986,-2.4917
0.8064,0.4986,-2.4686
0.8137,0.4986,-2.4463
0.8210,0.4986,-2.4291
0.8283,0.4986,-2.4240
0.8356,0.4986,-2.4395
0.8429,0.4986,-2.4799
0.8502,0.4986,-2.5409
0.8575,0.4986,-2.6055
0.8648,0.4986,-2.6476
0.8721,0.4986,-2.6517
0.8795,0.4986,-2.6305
0.8868,0.4986,-2.6111
0.8941,0.4986,-2.6128
0.9014,0.4986,-2.6422
0.9087,0.4986,-2.6973
0.9160,0.4986,-2.7736
0.9233,0.4986,-2.8696
0.9306,0.4986,-2.9894
0.9379,0.4986,-3.1405
0.9452,0.4986,-3.3307
0.9525,0.4986,-3.5660
0.9598,0.4986,-3.8490
0.9671,0.4986,-4.0000
0.9744,0.4986,-4.0000
0.9817,0.4986,-4.0000
0.9890,0.4986,-4.0000
0.9963,0.4986,-4.0000
1.0037,0.4986,-4.0000
1.0110,0.4986,-4.0000
1.0183,0.4986,-4.0000
1.0256,0.4986,-4.0000
1.0329,0.4986,-4.0000
1.0402,0.4986,-4.0000
1.0475,0.4986,-4.0000
1.0548,0.4986,-4.0000
1.0621,0.4986,-4.0000
1.0694,0.4986,-4.0000
1.0767,0.4986,-4.0000
1.0840,0.4986,-4.0000
1.0913,0.4986,-4.0000
1.0986,0.4986,-4.0000
1.1059,0.4986,-4.0000
1.1132,0.4986,-4.0000
1.1205,0.4986,-4.0000
1.1279,0.4986,-4.0000
1.1352,0.4986,-4.0000
1.1425,0.4986,-4.0000
1.1498,0.4986,-4.0000
1.1571,0.4986,-4.0000
1.1644,0.4986,-4.0000
1.1717,0.4986,-4.0000
1.1790,0.4986,-4.0000
1.1863,0.4986,-4.0000
1.1936,0.4986,-4.0000
1.2009,0.4986,-4.0000
1.2082,0.4986,-4.0000
1.2155,0.4986,-4.0000
1.2228,0.4986,-4.0000
1.2301,0.4986,-4.0000
1.2374,0.4986,-4.0000
1.2447,0.4986,-4.0000
1.2521,0.4986,-4.0000
1.2594,0.4986,-4.0000
1.2667,0.4986,-4.0000
1.2740,0.4986,-4.0000
1.2813,0.4986,-4.0000
1.2886,0.4986,-4.0000
1.2959,0.4986,-4.0000
1.3032,0.4986,-4.0000
1.3105,0.4986,-4.0000
1.3178,0.4986,-4.0000
1.3251,0.4986,-4.0000
1.3324,0.4986,-4.0000
1.3397,0.4986,-4.0000
1.3470,0.4986,-4.0000
1.3543,0.4986,-4.0000
1.3616,0.4986,-4.0000
1.3689,0.4986,-4.0000
1.3763,0.4986,-4.0000
1.3836,0.4986,-4.0000
1.3909,0.4986,-4.0000
1.3982,0.4986,-4.0000
0.6018,0.5096,-4.0000
0.6091,0.5096,-4.0000
0.6164,0.5096,-4.0000
0.6237,0.5096,-4.0000
0.6311,0.5096,-4.0000
0.6384,0.5096,-4.0000
0.6457,0.5096,-4.0000
0.6530,0.5096,-4.0000
0.6603,0.5096,-4.0000
0.6676,0.5096,-4.0000
0.6749,0.5096,-4.0000
0.6822,0.5096,-4.0000
0.6895,0.5096,-4.0000
0.6968,0.5096,-4.0000
0.7041,0.5096,-3.9507
0.7114,0.5096,-3.6749
0.7187,0.5096,-3.4083
0.7260,0.5096,-3.1874
0.7333,0.5096,-3.0119
0.7406,0.5096,-2.8769
0.7479,0.5096,-2.7756
0.7553,0.5096,-2.7013
0.7626,0.5096,-2.6481
0.7699,0.5096,-2.6107
0.7772,0.5096,-2.5834
0.7845,0.5096,-2.5607
0.7918,0.5096,-2.5389
0.7991,0.5096,-2.5172
0.8064,0.5096,-2.4958
0.8137,0.5096,-2.4758
0.8210,0.5096,-2.4608
0.8283,0.5096,-2.4575
0.8356,0.5096,-2.4742
0.8429,0.5096,-2.5157
0.8502,0.5096,-2.5784
0.8575,0.5096,-2.6458
0.8648,0.5096,-2.6911
0.8721,0.5096,-2.6973
0.8795,0.5096,-2.6763
0.8868,0.5096,-2.6552
0.8941,0.5096,-2.6539
0.9014,0.5096,-2.6788
0.9087,0.5096,-2.7278
0.9160,0.5096,-2.7973
0.9233,0.5096,-2.8874
0.9306,0.5096,-3.0039
0.9379,0.5096,-3.1554
0.9452,0.5096,-3.3498
0.9525,0.5096,-3.5931
0.9598,0.5096,-3.8882
0.9671,0.5096,-4.0000
0.9744,0.5096,-4.0000
0.9817,0.5096,-4.0000
0.9890,0.5096,-4.0000
0.9963,0.5096,-4.0000
1.0037,0.5096,-4.0000
1.0110,0.5096,-4.0000
1.0183,0.5096,-4.0000
1.0256,0.5096,-4.0000
1.0329,0.5096,-4.0000
1.0402,0.5096,-4.0000
1.0475,0.5096,-4.0000
1.0548,0.5096,-4.0000
1.0621,0.5096,-4.0000
1.0694,0.5096,-4.0000
1.0767,0.5096,-4.0000
1.0840,0.5096,-4.0000
1.0913,0.5096,-4.0000
1.0986,0.5096,-4.0000
1.1059,0.5096,-4.0000
1.1132,0.5096,-4.0000
1.1205,0.5096,-4.0000
1.1279,0.5096,-4.0000
1.1352,0.5096,-4.0000
1.1425,0.5096,-4.0000
1.1498,0.5096,-4.0000
1.1571,0.5096,-4.0000
1.1644,0.5096,-4.0000
1.1717,0.5096,-4.0000
1.1790,0.5096,-4.0000
1.1863,0.5096,-4.0000
1.1936,0.5096,-4.0000
1.2009,0.5096,-4.0000
1.2082,0.5096,-4.0000
1.2155,0.5096,-4.0000
1.2228,0.5096,-4.0000
1.2301,0.5096,-4.0000
1.2374,0.5096,-4.0000
1.2447,0.5096,-4.0000
1.2521,0.5096,-4.0000
1.2594,0.5096,-4.0000
1.2667,0.5096,-4.0000
1.2740,0.5096,-4.0000
1.2813,0.5096,-4.0000
1.2886,0.5096,-4.0000
1.2959,0.5096,-4.0000
1.3032,0.5096,-4.0000
1.3105,0.5096,-4.0000
1.3178,0.5096,-4.0000
1.3251,0.5096,-4.0000
1.3324,0.5096,-4.0000
1.3397,0.5096,-4.0000
1.3470,0.5096,-4.0000
1.3543,0.5096,-4.0000
1.3616,0.5096,-4.0000
1.3689,0.5096,-4.0000
1.3763,0.5096,-4.0000
1.3836,0.5096,-4.0000
1.3909,0.5096,-4.0000
1.3982,0.5096,-4.0000
0.6018,0.5205,-4.0000
0.6091,0.5205,-4.0000
0.6164,0.5205,-4.0000
0.6237,0.5205,-4.0000
0.6311,0.5205,-4.0000
0.6384,0.5205,-4.0000
0.6457,0.5205,-4.0000
0.6530,0.5205,-4.0000
0.6603,0.5205,-4.0000
0.6676,0.5205,-4.0000
0.6749,0.5205,-4.0000
0.6822,0.5205,-4.0000
0.6895,0.5205,-4.0000
0.6968,0.5205,-4.0000
0.7041,0.5205,-3.9977
0.7114,0.5205,-3.7769
0.7187,0.5205,-3.5004
0.7260,0.5205,-3.2710
0.7333,0.5205,-3.0870
0.7406,0.5205,-2.9433
0.7479,0.5205,-2.8334
0.7553,0.5205,-2.7512
0.7626,0.5205,-2.6913
0.7699,0.5205,-2.6484
0.7772,0.5205,-2.6166
0.7845,0.5205,-2.5901
0.7918,0.5205,-2.5655
0.7991,0.5205,-2.5421
0.8064,0.5205,-2.5205
0.8137,0.5205,-2.5015
0.8210,0.5205,-2.4875
0.8283,0.5205,-2.4847
0.8356,0.5205,-2.5007
0.8429,0.5205,-2.5406
0.8502,0.5205,-2.6018
0.8575,0.5205,-2.6695
0.8648,0.5205,-2.7185
0.8721,0.5205,-2.7309
0.8795,0.5205,-2.7153
0.8868,0.5205,-2.6969
0.8941,0.5205,-2.6950
0.9014,0.5205,-2.7162
0.9087,0.5205,-2.7589
0.9160,0.5205,-2.8207
0.9233,0.5205,-2.9037
0.9306,0.5205,-3.0153
0.9379,0.5205,-3.1648
0.9452,0.5205,-3.3607
0.9525,0.5205,-3.6085
0.9598,0.5205,-3.9098
0.9671,0.5205,-4.0000
0.9744,0.5205,-4.0000
0.9817,0.5205,-4.0000
0.9890,0.5205,-4.0000
0.9963,0.5205,-4.0000
1.0037,0.5205,-4.0000
1.0110,0.5205,-4.0000
1.0183,0.5205,-4.0000
1.0256,0.5205,-4.0000
1.0329,0.5205,-4.0000
1.0402,0.5205,-4.0000
1.0475,0.5205,-4.0000
1.0548,0.5205,-4.0000
1.0621,0.5205,-4.0000
1.0694,0.5205,-4.0000
1.0767,0.5205,-4.0000
1.0840,0.5205,-4.0000
1.0913,0.5205,-4.0000
1.0986,0.5205,-4.0000
1.1059,0.5205,-4.0000
1.1132,0.5205,-4.0000
1.1205,0.5205,-4.0000
1.1279,0.5205,-4.0000
1.1352,0.5205,-4.0000
1.1425,0.5205,-4.0000
1.1498,0.5205,-4.0000
1.1571,0.5205,-4.0000
1.1644,0.5205,-4.0000
1.1717,0.5205,-4.0000
1.1790,0.5205,-4.0000
1.1863,0.5205,-4.0000
1.1936,0.5205,-4.0000
1.2009,0.5205,-4.0000
1.2082,0.5205,-4.0000
1.2155,0.5205,-4.0000
1.2228,0.5205,-4.0000
1.2301,0.5205,-4.0000
1.2374,0.5205,-4.0000
1.2447,0.5205,-4.0000
1.2521,0.5205,-4.0000
1.2594,0.5205,-4.0000
1.2667,0.5205,-4.0000
1.2740,0.5205,-4.0000
1.2813,0.5205,-4.0000
1.2886,0.5205,-4.0000
1.2959,0.5205,-4.0000
1.3032,0.5205,-4.0000
1.3105,0.5205,-4.0000
1.3178,0.5205,-4.0000
1.3251,0.5205,-4.0000
1.3324,0.5205,-4.0000
1.3397,0.5205,-4.0000
1.3470,0.5205,-4.0000
1.3543,0.5205,-4.0000
1.3616,0.5205,-4.0000
1.3689,0.5205,-4.0000
1.3763,0.5205,-4.0000
1.3836,0.5205,-4.0000
1.3909,0.5205,-4.0000
1.3982,0.5205,-4.0000
0.6018,0.5315,-4.0000
0.6091,0.5315,-4.0000
0.6164,0.5315,-4.0000
0.6237,0.5315,-4.0000
0.6311,0.5315,-4.0000
0.6384,0.5315,-4.0000
0.6457,0.5315,-4.0000
0.6530,0.5315,-4.0000
0.6603,0.5315,-4.0000
0.6676,0.5315,-4.0000
0.6749,0.5315,-4.0000
0.6822,0.5315,-4.0000
0.6895,0.5315,-4.0000
0.6968,0.5315,-4.0000
0.7041,0.5315,-4.0000
0.7114,0.5315,-3.8875
0.7187,0.5315,-3.6047
0.7260,0.5315,-3.3682
0.7333,0.5315,-3.1764
0.7406,0.5315,-3.0243
0.7479,0.5315,-2.9058
0.7553,0.5315,-2.8151
0.7626,0.5315,-2.7473
0.7699,0.5315,-2.6969
0.7772,0.5315,-2.6577
0.7845,0.5315,-2.6244
0.7918,0.5315,-2.5940
0.7991,0.5315,-2.5669
0.8064,0.5315,-2.5436
0.8137,0.5315,-2.5243
0.8210,0.5315,-2.5104
0.8283,0.5315,-2.5066
0.8356,0.5315,-2.5199
0.8429,0.5315,-2.5555
0.8502,0.5315,-2.6122
0.8575,0.5315,-2.6778
0.8648,0.5315,-2.7309
0.8721,0.5315,-2.7536
0.8795,0.5315,-2.7495
0.8868,0.5315,-2.7389
0.8941,0.5315,-2.7397
0.9014,0.5315,-2.7590
0.9087,0.5315,-2.7960
0.9160,0.5315,-2.8500
0.9233,0.5315,-2.9254
0.9306,0.5315,-3.0311
0.9379,0.5315,-3.1774
0.9452,0.5315,-3.3725
0.9525,0.5315,-3.6219
0.9598,0.5315,-3.9199
0.9671,0.5315,-4.0000
0.9744,0.5315,-4.0000
0.9817,0.5315,-4.0000
0.9890,0.5315,-4.0000
0.9963,0.5315,-4.0000
1.0037,0.5315,-4.0000
1.0110,0.5315,-4.0000
1.0183,0.5315,-4.0000
1.0256,0.5315,-4.0000
1.0329,0.5315,-4.0000
1.0402,0.5315,-4.0000
1.0475,0.5315,-4.0000
1.0548,0.5315,-4.0000
1.0621,0.5315,-4.0000
1.0694,0.5315,-4.0000
1.0767,0.5315,-4.0000
1.0840,0.5315,-4.0000
1.0913,0.5315,-4.0000
1.0986,0.5315,-4.0000
1.1059,0.5315,-4.0000
1.1132,0.5315,-4.0000
1.1205,0.5315,-4.0000
1.1279,0.5315,-4.0000
1.1352,0.5315,-4.0000
1.1425,0.5315,-4.0000
1.1498,0.5315,-4.0000
1.1571,0.5315,-4.0000
1.1644,0.5315,-4.0000
1.1717,0.5315,-4.0000
1.1790,0.5315,-4.0000
1.1863,0.5315,-4.0000
1.1936,0.5315,-4.0000
1.2009,0.5315,-4.0000
1.2082,0.5315,-4.0000
1.2155,0.5315,-4.0000
1.2228,0.5315,-4.0000
1.2301,0.5315,-4.0000
1.2374,0.5315,-4.0000
1.2447,0.5315,-4.0000
1.2521,0.5315,-4.0000
1.2594,0.5315,-4.0000
1.2667,0.5315,-4.0000
1.2740,0.5315,-4.0000
1.2813,0.5315,-4.0000
1.2886,0.5315,-4.0000
1.2959,0.5315,-4.0000
1.3032,0.5315,-4.0000
1.3105,0.5315,-4.0000
1.3178,0.5315,-4.0000
1.3251,0.5315,-4.0000
1.3324,0.5315,-4.0000
1.3397,0.5315,-4.0000
1.3470,0.5315,-4.0000
1.3543,0.5315,-4.0000
1.3616,0.5315,-4.0000
1.3689,0.5315,-4.0000
1.3763,0.5315,-4.0000
1.3836,0.5315,-4.0000
1.3909,0.5315,-4.0000
1.3982,0.5315,-4.0000
0.6018,0.5425,-4.0000
0.6091,0.5425,-4.0000
0.6164,0.5425,-4.0000
0.6237,0.5425,-4.0000
0.6311,0.5425,-4.0000
0.6384,0.5425,-4.0000
0.6457,0.5425,-4.0000
0.6530,0.5425,-4.0000
0.6603,0.5425,-4.0000
0.6676,0.5425,-4.0000
0.6749,0.5425,-4.0000
0.6822,0.5425,-4.0000
0.6895,0.5425,-4.0000
0.6968,0.5425,-4.0000
0.7041,0.5425,-4.0000
0.7114,0.5425,-3.9660
0.7187,0.5425,-3.7200
0.7260,0.5425,-3.4790
0.7333,0.5425,-3.2805
0.7406,0.5425,-3.1203
0.7479,0.5425,-2.9930
0.7553,0.5425,-2.8932
0.7626,0.5425,-2.8159
0.7699,0.5425,-2.7556
0.7772,0.5425,-2.7061
0.7845,0.5425,-2.6628
0.7918,0.5425,-2.6241
0.7991,0.5425,-2.5913
0.8064,0.5425,-2.5652
0.8137,0.5425,-2.5449
0.8210,0.5425,-2.5302
0.8283,0.5425,-2.5241
0.8356,0.5425,-2.5328
0.8429,0.5425,-2.5618
0.8502,0.5425,-2.6113
0.8575,0.5425,-2.6728
0.8648,0.5425,-2.7299
0.8721,0.5425,-2.7660
0.8795,0.5425,-2.7791
0.8868,0.5425,-2.7822
0.8941,0.5425,-2.7902
0.9014,0.5425,-2.8100
0.9087,0.5425,-2.8426
0.9160,0.5425,-2.8896
0.9233,0.5425,-2.9575
0.9306,0.5425,-3.0572
0.9379,0.5425,-3.1993
0.9452,0.5425,-3.3923
0.9525,0.5425,-3.6414
0.9598,0.5425,-3.9317
0.9671,0.5425,-4.0000
0.9744,0.5425,-4.0000
0.9817,0.5425,-4.0000
0.9890,0.5425,-4.0000
0.9963,0.5425,-4.0000
1.0037,0.5425,-4.0000
1.0110,0.5425,-4.0000
1.0183,0.5425,-4.0000
1.0256,0.5425,-4.0000
1.0329,0.5425,-4.0000
1.0402,0.5425,-4.0000
1.0475,0.5425,-4.0000
1.0548,0.5425,-4.0000
1.0621,0.5425,-4.0000
1.0694,0.5425,-4.0000
1.0767,0.5425,-4.0000
1.0840,0.5425,-4.0000
1.0913,0.5425,-4.0000
1.0986,0.5425,-4.0000
1.1059,0.5425,-4.0000
1.1132,0.5425,-4.0000
1.1205,0.5425,-4.0000
1.1279,0.5425,-4.0000
1.1352,0.5425,-4.0000
1.1425,0.5425,-4.0000
1.1498,0.5425,-4.0000
1.1571,0.5425,-4.0000
1.1644,0.5425,-4.0000
1.1717,0.5425,-4.0000
1.1790,0.5425,-4.0000
1.1863,0.5425,-4.0000
1.1936,0.5425,-4.0000
1.2009,0.5425,-4.0000
1.2082,0.5425,-4.0000
1.2155,0.5425,-4.0000
1.2228,0.5425,-4.0000
1.2301,0.5425,-4.0000
1.2374,0.5425,-4.0000
1.2447,0.5425,-4.0000
1.2521,0.5425,-4.0000
1.2594,0.5425,-4.0000
1.2667,0.5425,-4.0000
1.2740,0.5425,-4.0000
1.2813,0.5425,-4.0000
1.2886,0.5425,-4.0000
1.2959,0.5425,-4.0000
1.3032,0.5425,-4.0000
1.3105,0.5425,-4.0000
1.3178,0.5425,-4.0000
1.3251,0.5425,-4.0000
1.3324,0.5425,-4.0000
1.3397,0.5425,-4.0000
1.3470,0.5425,-4.0000
1.3543,0.5425,-4.0000
1.3616,0.5425,-4.0000
1.3689,0.5425,-4.0000
1.3763,0.5425,-4.0000
1.3836,0.5425,-4.0000
1.3909,0.5425,-4.0000
1.3982,0.5425,-4.0000
0.6018,0.5534,-4.0000
0.6091,0.5534,-4.0000
0.6164,0.5534,-4.0000
0.6237,0.5534,-4.0000
0.6311,0.5534,-4.0000
0.6384,0.5534,-4.0000
0.6457,0.5534,-4.0000
0.6530,0.5534,-4.0000
0.6603,0.5534,-4.0000
0.6676,0.5534,-4.0000
0.6749,0.5534,-4.0000
0.6822,0.5534,-4.0000
0.6895,0.5534,-4.0000
0.6968,0.5534,-4.0000
0.7041,0.5534,-4.0000
0.7114,0.5534,-4.0000
0.7187,0.5534,-3.8418
0.7260,0.5534,-3.6018
0.7333,0.5534,-3.3989
0.7406,0.5534,-3.2313
0.7479,0.5534,-3.0950
0.7553,0.5534,-2.9851
0.7626,0.5534,-2.8966
0.7699,0.5534,-2.8237
0.7772,0.5534,-2.7606
0.7845,0.5534,-2.7041
0.7918,0.5534,-2.6548
0.7991,0.5534,-2.6150
0.8064,0.5534,-2.5853
0.8137,0.5534,-2.5634
0.8210,0.5534,-2.5471
0.8283,0.5534,-2.5377
0.8356,0.5534,-2.5404
0.8429,0.5534,-2.5610
0.8502,0.5534,-2.6015
0.8575,0.5534,-2.6575
0.8648,0.5534,-2.7177
0.8721,0.5534,-2.7686
0.8795,0.5534,-2.8031
0.8868,0.5534,-2.8260
0.8941,0.5534,-2.8465
0.9014,0.5534,-2.8708
0.9087,0.5534,-2.9012
0.9160,0.5534,-2.9422
0.9233,0.5534,-3.0033
0.9306,0.5534,-3.0971
0.9379,0.5534,-3.2349
0.9452,0.5534,-3.4250
0.9525,0.5534,-3.6725
0.9598,0.5534,-3.9490
0.9671,0.5534,-4.0000
0.9744,0.5534,-4.0000
0.9817,0.5534,-4.0000
0.9890,0.5534,-4.0000
0.9963,0.5534,-4.0000
1.0037,0.5534,-4.0000
1.0110,0.5534,-4.0000
1.0183,0.5534,-4.0000
1.0256,0.5534,-4.0000
1.0329,0.5534,-4.0000
1.0402,0.5534,-4.0000
1.0475,0.5534,-4.0000
1.0548,0.5534,-4.0000
1.0621,0.5534,-4.0000
1.0694,0.5534,-4.0000
1.0767,0.5534,-4.0000
1.0840,0.5534,-4.0000
1.0913,0.5534,-4.0000
1.0986,0.5534,-4.0000
1.1059,0.5534,-4.0000
1.1132,0.5534,-4.0000
1.1205,0.5534,-4.0000
1.1279,0.5534,-4.0000
1.1352,0.5534,-4.0000
1.1425,0.5534,-4.0000
1.1498,0.5534,-4.0000
1.1571,0.5534,-4.0000
1.1644,0.5534,-4.0000
1.1717,0.5534,-4.0000
1.1790,0.5534,-4.0000
1.1863,0.5534,-4.0000
1.1936,0.5534,-4.0000
1.2009,0.5534,-4.0000
1.2082,0.5534,-4.0000
1.2155,0.5534,-4.0000
1.2228,0.5534,-4.0000
1.2301,0.5534,-4.0000
1.2374,0.5534,-4.0000
1.2447,0.5534,-4.0000
1.2521,0.5534,-4.0000
1.2594,0.5534,-4.0000
1.2667,0.5534,-4.0000
1.2740,0.5534,-4.0000
1.2813,0.5534,-4.0000
1.2886,0.5534,-4.0000
1.2959,0.5534,-4.0000
1.3032,0.5534,-4.0000
1.3105,0.5534,-4.0000
1.3178,0.5534,-4.0000
1.3251,0.5534,-4.0000
1.3324,0.5534,-4.0000
1.3397,0.5534,-4.0000
1.3470,0.5534,-4.0000
1.3543,0.5534,-4.0000
1.3616,0.5534,-4.0000
1.3689,0.5534,-4.0000
1.3763,0.5534,-4.0000
1.3836,0.5534,-4.0000
1.3909,0.5534,-4.0000
1.3982,0.5534,-4.0000
0.6018,0.5644,-4.0000
0.6091,0.5644,-4.0000
0.6164,0.5644,-4.0000
0.6237,0.5644,-4.0000
0.6311,0.5644,-4.0000
0.6384,0.5644,-4.0000
0.6457,0.5644,-4.0000
0.6530,0.5644,-4.0000
0.6603,0.5644,-4.0000
0.6676,0.5644,-4.0000
0.6749,0.5644,-4.0000
0.6822,0.5644,-4.0000
0.6895,0.5644,-4.0000
0.6968,0.5644,-4.0000
0.7041,0.5644,-4.0000
0.7114,0.5644,-4.0000
0.7187,0.5644,-3.9482
0.7260,0.5644,-3.7312
0.7333,0.5644,-3.5296
0.7406,0.5644,-3.3567
0.7479,0.5644,-3.2115
0.7553,0.5644,-3.0904
0.7626,0.5644,-2.9883
0.7699,0.5644,-2.8996
0.7772,0.5644,-2.8196
0.7845,0.5644,-2.7473
0.7918,0.5644,-2.6855
0.7991,0.5644,-2.6376
0.8064,0.5644,-2.6037
0.8137,0.5644,-2.5798
0.8210,0.5644,-2.5615
0.8283,0.5644,-2.5480
0.8356,0.5644,-2.5438
0.8429,0.5644,-2.5551
0.8502,0.5644,-2.5860
0.8575,0.5644,-2.6356
0.8648,0.5644,-2.6978
0.8721,0.5644,-2.7624
0.8795,0.5644,-2.8204
0.8868,0.5644,-2.8683
0.8941,0.5644,-2.9076
0.9014,0.5644,-2.9412
0.9087,0.5644,-2.9726
0.9160,0.5644,-3.0095
0.9233,0.5644,-3.0648
0.9306,0.5644,-3.1531
0.9379,0.5644,-3.2866
0.9452,0.5644,-3.4735
0.9525,0.5644,-3.7187
0.9598,0.5644,-3.9734
0.9671,0.5644,-4.0000
0.9744,0.5644,-4.0000
0.9817,0.5644,-4.0000
0.9890,0.5644,-4.0000
0.9963,0.5644,-4.0000
1.0037,0.5644,-4.0000
1.0110,0.5644,-4.0000
1.0183,0.5644,-4.0000
1.0256,0.5644,-4.0000
1.0329,0.5644,-4.0000
1.0402,0.5644,-4.0000
1.0475,0.5644,-4.0000
1.0548,0.5644,-4.0000
1.0621,0.5644,-4.0000
1.0694,0.5644,-4.0000
1.0767,0.5644,-4.0000
1.0840,0.5644,-4.0000
1.0913,0.5644,-4.0000
1.0986,0.5644,-4.0000
1.1059,0.5644,-4.0000
1.1132,0.5644,-4.0000
1.1205,0.5644,-4.0000
1.1279,0.5644,-4.0000
1.1352,0.5644,-4.0000
1.1425,0.5644,-4.0000
1.1498,0.5644,-4.0000
1.1571,0.5644,-4.0000
1.1644,0.5644,-4.0000
1.1717,0.5644,-4.0000
1.1790,0.5644,-4.0000
1.1863,0.5644,-4.0000
1.1936,0.5644,-4.0000
1.2009,0.5644,-4.0000
1.2082,0.5644,-4.0000
1.2155,0.5644,-4.0000
1.2228,0.5644,-4.0000
1.2301,0.5644,-4.0000
1.2374,0.5644,-4.0000
1.2447,0.5644,-4.0000
1.2521,0.5644,-4.0000
1.2594,0.5644,-4.0000
1.2667,0.5644,-4.0000
1.2740,0.5644,-4.0000
1.2813,0.5644,-4.0000
1.2886,0.5644,-4.0000
1.2959,0.5644,-4.0000
1.3032,0.5644,-4.0000
1.3105,0.5644,-4.0000
1.3178,0.5644,-4.0000
1.3251,0.5644,-4.0000
1.3324,0.5644,-4.0000
1.3397,0.5644,-4.0000
1.3470,0.5644,-4.0000
1.3543,0.5644,-4.0000
1.3616,0.5644,-4.0000
1.3689,0.5644,-4.0000
1.3763,0.5644,-4.0000
1.3836,0.5644,-4.0000
1.3909,0.5644,-4.0000
1.3982,0.5644,-4.0000
0.6018,0.5753,-4.0000
0.6091,0.5753,-4.0000
0.6164,0.5753,-4.0000
0.6237,0.5753,-4.0000
0.6311,0.5753,-4.0000
0.6384,0.5753,-4.0000
0.6457,0.5753,-4.0000
0.6530,0.5753,-4.0000
0.6603,0.5753,-4.0000
0.6676,0.5753,-4.0000
0.6749,0.5753,-4.0000
0.6822,0.5753,-4.0000
0.6895,0.5753,-4.0000
0.6968,0.5753,-4.0000
0.7041,0.5753,-4.0000
0.7114,0.5753,-4.0000
0.7187,0.5753,-3.9954
0.7260,0.5753,-3.8547
0.7333,0.5753,-3.6673
0.7406,0.5753,-3.4944
0.7479,0.5753,-3.3415
0.7553,0.5753,-3.2079
0.7626,0.5753,-3.0896
0.7699,0.5753,-2.9818
0.7772,0.5753,-2.8817
0.7845,0.5753,-2.7913
0.7918,0.5753,-2.7158
0.7991,0.5753,-2.6592
0.8064,0.5753,-2.6206
0.8137,0.5753,-2.5943
0.8210,0.5753,-2.5736
0.8283,0.5753,-2.5559
0.8356,0.5753,-2.5448
0.8429,0.5753,-2.5470
0.8502,0.5753,-2.5684
0.8575,0.5753,-2.6115
0.8648,0.5753,-2.6741
0.8721,0.5753,-2.7501
0.8795,0.5753,-2.8305
0.8868,0.5753,-2.9063
0.8941,0.5753,-2.9707
0.9014,0.5753,-3.0201
0.9087,0.5753,-3.0570
0.9160,0.5753,-3.0923
0.9233,0.5753,-3.1431
0.9306,0.5753,-3.2266
0.9379,0.5753,-3.3559
0.9452,0.5753,-3.5395
0.9525,0.5753,-3.7821
0.9598,0.5753,-3.9982
0.9671,0.5753,-4.0000
0.9744,0.5753,-4.0000
0.9817,0.5753,-4.0000
0.9890,0.5753,-4.0000
0.9963,0.5753,-4.0000
1.0037,0.5753,-4.0000
1.0110,0.5753,-4.0000
1.0183,0.5753,-4.0000
1.0256,0.5753,-4.0000
1.0329,0.5753,-4.0000
1.0402,0.5753,-4.0000
1.0475,0.5753,-4.0000
1.0548,0.5753,-4.0000
1.0621,0.5753,-4.0000
1.0694,0.5753,-4.0000
1.0767,0.5753,-4.0000
1.0840,0.5753,-4.0000
1.0913,0.5753,-4.0000
1.0986,0.5753,-4.0000
1.1059,0.5753,-4.0000
1.1132,0.5753,-4.0000
1.1205,0.5753,-4.0000
1.1279,0.5753,-4.0000
1.1352,0.5753,-4.0000
1.1425,0.5753,-4.0000
1.1498,0.5753,-4.0000
1.1571,0.5753,-4.0000
1.1644,0.5753,-4.0000
1.1717,0.5753,-4.0000
1.1790,0.5753,-4.0000
1.1863,0.5753,-4.0000
1.1936,0.5753,-4.0000
1.2009,0.5753,-4.0000
1.2082,0.5753,-4.0000
1.2155,0.5753,-4.0000
1.2228,0.5753,-4.0000
1.2301,0.5753,-4.0000
1.2374,0.5753,-4.0000
1.2447,0.5753,-4.0000
1.2521,0.5753,-4.0000
1.2594,0.5753,-4.0000
1.2667,0.5753,-4.0000
1.2740,0.5753,-4.0000
1.2813,0.5753,-4.0000
1.2886,0.5753,-4.0000
1.2959,0.5753,-4.0000
1.3032,0.5753,-4.0000
1.3105,0.5753,-4.0000
1.3178,0.5753,-4.0000
1.3251,0.5753,-4.0000
1.3324,0.5753,-4.0000
1.3397,0.5753,-4.0000
1.3470,0.5753,-4.0000
1.3543,0.5753,-4.0000
1.3616,0.5753,-4.0000
1.3689,0.5753,-4.0000
1.3763,0.5753,-4.0000
1.3836,0.5753,-4.0000
1.3909,0.5753,-4.0000
1.3982,0.5753,-4.0000
0.6018,0.5863,-4.0000
0.6091,0.5863,-4.0000
0.6164,0.5863,-4.0000
0.6237,0.5863,-4.0000
0.6311,0.5863,-4.0000
0.6384,0.5863,-4.0000
0.6457,0.5863,-4.0000
0.6530,0.5863,-4.0000
0.6603,0.5863,-4.0000
0.6676,0.5863,-4.0000
0.6749,0.5863,-4.0000
0.6822,0.5863,-4.0000
0.6895,0.5863,-4.0000
0.6968,0.5863,-4.0000
0.7041,0.5863,-4.0000
0.7114,0.5863,-4.0000
0.7187,0.5863,-4.0000
0.7260,0.5863,-3.9476
0.7333,0.5863,-3.7998
0.7406,0.5863,-3.6395
0.7479,0.5863,-3.4827
0.7553,0.5863,-3.3360
0.7626,0.5863,-3.1987
0.7699,0.5863,-3.0683
0.7772,0.5863,-2.9455
0.7845,0.5863,-2.8357
0.7918,0.5863,-2.7459
0.7991,0.5863,-2.6802
0.8064,0.5863,-2.6365
0.8137,0.5863,-2.6075
0.8210,0.5863,-2.5845
0.8283,0.5863,-2.5630
0.8356,0.5863,-2.5457
0.8429,0.5863,-2.5398
0.8502,0.5863,-2.5529
0.8575,0.5863,-2.5897
0.8648,0.5863,-2.6515
0.8721,0.5863,-2.7356
0.8795,0.5863,-2.8349
0.8868,0.5863,-2.9385
0.8941,0.5863,-3.0325
0.9014,0.5863,-3.1049
0.9087,0.5863,-3.1534
0.9160,0.5863,-3.1907
0.9233,0.5863,-3.2387
0.9306,0.5863,-3.3182
0.9379,0.5863,-3.4438
0.9452,0.5863,-3.6241
0.9525,0.5863,-3.8640
0.9598,0.5863,-4.0000
0.9671,0.5863,-4.0000
0.9744,0.5863,-4.0000
0.9817,0.5863,-4.0000
0.9890,0.5863,-4.0000
0.9963,0.5863,-4.0000
1.0037,0.5863,-4.0000
1.0110,0.5863,-4.0000
1.0183,0.5863,-4.0000
1.0256,0.5863,-4.0000
1.0329,0.5863,-4.0000
1.0402,0.5863,-4.0000
1.0475,0.5863,-4.0000
1.0548,0.5863,-4.0000
1.0621,0.5863,-4.0000
1.0694,0.5863,-4.0000
1.0767,0.5863,-4.0000
1.0840,0.5863,-4.0000
1.0913,0.5863,-4.0000
1.0986,0.5863,-4.0000
1.1059,0.5863,-4.0000
1.1132,0.5863,-4.0000
1.1205,0.5863,-4.0000
1.1279,0.5863,-4.0000
1.1352,0.5863,-4.0000
1.1425,0.5863,-4.0000
1.1498,0.5863,-4.0000
1.1571,0.5863,-4.0000
1.1644,0.5863,-4.0000
1.1717,0.5863,-4.0000
1.1790,0.5863,-4.0000
1.1863,0.5863,-4.0000
1.1936,0.5863,-4.0000
1.2009,0.5863,-4.0000
1.2082,0.5863,-4.0000
1.2155,0.5863,-4.0000
1.2228,0.5863,-4.0000
1.2301,0.5863,-4.0000
1.2374,0.5863,-4.0000
1.2447,0.5863,-4.0000
1.2521,0.5863,-4.0000
1.2594,0.5863,-4.0000
1.2667,0.5863,-4.0000
1.2740,0.5863,-4.0000
1.2813,0.5863,-4.0000
1.2886,0.5863,-4.0000
1.2959,0.5863,-4.0000
1.3032,0.5863,-4.0000
1.3105,0.5863,-4.0000
1.3178,0.5863,-4.0000
1.3251,0.5863,-4.0000
1.3324,0.5863,-4.0000
1.3397,0.5863,-4.0000
1.3470,0.5863,-4.0000
1.3543,0.5863,-4.0000
1.3616,0.5863,-4.0000
1.3689,0.5863,-4.0000
1.3763,0.5863,-4.0000
1.3836,0.5863,-4.0000
1.3909,0.5863,-4.0000
1.3982,0.5863,-4.0000
0.6018,0.5973,-4.0000
0.6091,0.5973,-4.0000
0.6164,0.5973,-4.0000
0.6237,0.5973,-4.0000
0.6311,0.5973,-4.0000
0.6384,0.5973,-4.0000
0.6457,0.5973,-4.0000
0.6530,0.5973,-4.0000
0.6603,0.5973,-4.0000
0.6676,0.5973,-4.0000
0.6749,0.5973,-4.0000
0.6822,0.5973,-4.0000
0.6895,0.5973,-4.0000
0.6968,0.5973,-4.0000
0.7041,0.5973,-4.0000
0.7114,0.5973,-3.9981
0.7187,0.5973,-3.9942
0.7260,0.5973,-3.9789
0.7333,0.5973,-3.9040
0.7406,0.5973,-3.7812
0.7479,0.5973,-3.6308
0.7553,0.5973,-3.4721
0.7626,0.5973,-3.3132
0.7699,0.5973,-3.1574
0.7772,0.5973,-3.0103
0.7845,0.5973,-2.8807
0.7918,0.5973,-2.7768
0.7991,0.5973,-2.7019
0.8064,0.5973,-2.6529
0.8137,0.5973,-2.6210
0.8210,0.5973,-2.5959
0.8283,0.5973,-2.5714
0.8356,0.5973,-2.5492
0.8429,0.5973,-2.5369
0.8502,0.5973,-2.5431
0.8575,0.5973,-2.5743
0.8648,0.5973,-2.6344
0.8721,0.5973,-2.7234
0.8795,0.5973,-2.8370
0.8868,0.5973,-2.9650
0.8941,0.5973,-3.0904
0.9014,0.5973,-3.1923
0.9087,0.5973,-3.2598
0.9160,0.5973,-3.3041
0.9233,0.5973,-3.3519
0.9306,0.5973,-3.4284
0.9379,0.5973,-3.5506
0.9452,0.5973,-3.7278
0.9525,0.5973,-3.9486
0.9598,0.5973,-4.0000
0.9671,0.5973,-4.0000
0.9744,0.5973,-4.0000
0.9817,0.5973,-4.0000
0.9890,0.5973,-4.0000
0.9963,0.5973,-4.0000
1.0037,0.5973,-4.0000
1.0110,0.5973,-4.0000
1.0183,0.5973,-4.0000
1.0256,0.5973,-4.0000
1.0329,0.5973,-4.0000
1.0402,0.5973,-4.0000
1.0475,0.5973,-4.0000
1.0548,0.5973,-4.0000
1.0621,0.5973,-4.0000
1.0694,0.5973,-4.0000
1.0767,0.5973,-4.0000
1.0840,0.5973,-4.0000
1.0913,0.5973,-4.0000
1.0986,0.5973,-4.0000
1.1059,0.5973,-4.0000
1.1132,0.5973,-4.0000
1.1205,0.5973,-4.0000
1.1279,0.5973,-4.0000
1.1352,0.5973,-4.0000
1.1425,0.5973,-4.0000
1.1498,0.5973,-4.0000
1.1571,0.5973,-4.0000
1.1644,0.5973,-4.0000
1.1717,0.5973,-4.0000
1.1790,0.5973,-4.0000
1.1863,0.5973,-4.0000
1.1936,0.5973,-4.0000
1.2009,0.5973,-4.0000
1.2082,0.5973,-4.0000
1.2155,0.5973,-4.0000
1.2228,0.5973,-4.0000
1.2301,0.5973,-4.0000
1.2374,0.5973,-4.0000
1.2447,0.5973,-4.0000
1.2521,0.5973,-4.0000
1.2594,0.5973,-4.0000
1.2667,0.5973,-4.0000
1.2740,0.5973,-4.0000
1.2813,0.5973,-4.0000
1.2886,0.5973,-4.0000
1.2959,0.5973,-4.0000
1.3032,0.5973,-4.0000
1.3105,0.5973,-4.0000
1.3178,0.5973,-4.0000
1.3251,0.5973,-4.0000
1.3324,0.5973,-4.0000
1.3397,0.5973,-4.0000
1.3470,0.5973,-4.0000
1.3543,0.5973,-4.0000
1.3616,0.5973,-4.0000
1.3689,0.5973,-4.0000
1.3763,0.5973,-4.0000
1.3836,0.5973,-4.0000
1.3909,0.5973,-4.0000
1.3982,0.5973,-4.0000


==> figures/data/density2_log_coarse.csv <==
R,Rdot,logf
0.6018,-0.5973,-4.0000
0.6091,-0.5973,-4.0000
0.6164,-0.5973,-4.0000
0.6237,-0.5973,-4.0000
0.6311,-0.5973,-4.0000
0.6384,-0.5973,-4.0000
0.6457,-0.5973,-4.0000
0.6530,-0.5973,-4.0000
0.6603,-0.5973,-4.0000
0.6676,-0.5973,-4.0000
0.6749,-0.5973,-4.0000
0.6822,-0.5973,-4.0000
0.6895,-0.5973,-4.0000
0.6968,-0.5973,-4.0000
0.7041,-0.5973,-4.0000
0.7114,-0.5973,-4.0000
0.7187,-0.5973,-4.0000
0.7260,-0.5973,-4.0000
0.7333,-0.5973,-4.0000
0.7406,-0.5973,-4.0000
0.7479,-0.5973,-4.0000
0.7553,-0.5973,-4.0000
0.7626,-0.5973,-4.0000
0.7699,-0.5973,-4.0000
0.7772,-0.5973,-4.0000
0.7845,-0.5973,-4.0000
0.7918,-0.5973,-4.0000
0.7991,-0.5973,-4.0000
0.8064,-0.5973,-4.0000
0.8137,-0.5973,-4.0000
0.8210,-0.5973,-4.0000
0.8283,-0.5973,-4.0000
0.8356,-0.5973,-4.0000
0.8429,-0.5973,-4.0000
0.8502,-0.5973,-4.0000
0.8575,-0.5973,-4.0000
0.8648,-0.5973,-4.0000
0.8721,-0.5973,-4.0000
0.8795,-0.5973,-4.0000
0.8868,-0.5973,-4.0000
0.8941,-0.5973,-4.0000
0.9014,-0.5973,-4.0000
0.9087,-0.5973,-4.0000
0.9160,-0.5973,-4.0000
0.9233,-0.5973,-4.0000
0.9306,-0.5973,-4.0000
0.9379,-0.5973,-4.0000
0.9452,-0.5973,-4.0000
0.9525,-0.5973,-4.0000
0.9598,-0.5973,-4.0000
0.9671,-0.5973,-4.0000
0.9744,-0.5973,-4.0000
0.9817,-0.5973,-4.0000
0.9890,-0.5973,-4.0000
0.9963,-0.5973,-4.0000
1.0037,-0.5973,-4.0000
1.0110,-0.5973,-4.0000
1.0183,-0.5973,-4.0000
1.0256,-0.5973,-4.0000
1.0329,-0.5973,-4.0000
1.0402,-0.5973,-4.0000
1.0475,-0.5973,-4.0000
1.0548,-0.5973,-4.0000
1.0621,-0.5973,-4.0000
1.0694,-0.5973,-4.0000
1.0767,-0.5973,-4.0000
1.0840,-0.5973,-4.0000
1.0913,-0.5973,-4.0000
1.0986,-0.5973,-4.0000
1.1059,-0.5973,-4.0000
1.1132,-0.5973,-4.0000
1.1205,-0.5973,-4.0000
1.1279,-0.5973,-4.0000
1.1352,-0.5973,-4.0000
1.1425,-0.5973,-4.0000
1.1498,-0.5973,-4.0000
1.1571,-0.5973,-4.0000
1.1644,-0.5973,-4.0000
1.1717,-0.5973,-4.0000
1.1790,-0.5973,-4.0000
1.1863,-0.5973,-4.0000
1.1936,-0.5973,-4.0000
1.2009,-0.5973,-4.0000
1.2082,-0.5973,-4.0000
1.2155,-0.5973,-4.0000
1.2228,-0.5973,-4.0000
1.2301,-0.5973,-4.0000
1.2374,-0.5973,-4.0000
1.2447,-0.5973,-4.0000
1.2521,-0.5973,-4.0000
1.2594,-0.5973,-4.0000
1.2667,-0.5973,-4.0000
1.2740,-0.5973,-4.0000
1.2813,-0.5973,-4.0000
1.2886,-0.5973,-4.0000
1.2959,-0.5973,-4.0000
1.3032,-0.5973,-4.0000
1.3105,-0.5973,-4.0000
1.3178,-0.5973,-4.0000
1.3251,-0.5973,-4.0000
1.3324,-0.5973,-4.0000
1.3397,-0.5973,-4.0000
1.3470,-0.5973,-4.0000
1.3543,-0.5973,-4.0000
1.3616,-0.5973,-4.0000
1.3689,-0.5973,-4.0000
1.3763,-0.5973,-4.0000
1.3836,-0.5973,-4.0000
1.3909,-0.5973,-4.0000
1.3982,-0.5973,-4.0000
0.6018,-0.5863,-4.0000
0.6091,-0.5863,-4.0000
0.6164,-0.5863,-4.0000
0.6237,-0.5863,-4.0000
0.6311,-0.5863,-4.0000
0.6384,-0.5863,-4.0000
0.6457,-0.5863,-4.0000
0.6530,-0.5863,-4.0000
0.6603,-0.5863,-4.0000
0.6676,-0.5863,-4.0000
0.6749,-0.5863,-4.0000
0.6822,-0.5863,-4.0000
0.6895,-0.5863,-4.0000
0.6968,-0.5863,-4.0000
0.7041,-0.5863,-4.0000
0.7114,-0.5863,-4.0000
0.7187,-0.5863,-4.0000
0.7260,-0.5863,-4.0000
0.7333,-0.5863,-4.0000
0.7406,-0.5863,-4.0000
0.7479,-0.5863,-4.0000
0.7553,-0.5863,-4.0000
0.7626,-0.5863,-4.0000
0.7699,-0.5863,-4.0000
0.7772,-0.5863,-4.0000
0.7845,-0.5863,-4.0000
0.7918,-0.5863,-4.0000
0.7991,-0.5863,-4.0000
0.8064,-0.5863,-4.0000
0.8137,-0.5863,-4.0000
0.8210,-0.5863,-4.0000
0.8283,-0.5863,-4.0000
0.8356,-0.5863,-4.0000
0.8429,-0.5863,-4.0000
0.8502,-0.5863,-4.0000
0.8575,-0.5863,-4.0000
0.8648,-0.5863,-4.0000
0.8721,-0.5863,-4.0000
0.8795,-0.5863,-4.0000
0.8868,-0.5863,-4.0000
0.8941,-0.5863,-4.0000
0.9014,-0.5863,-4.0000
0.9087,-0.5863,-4.0000
0.9160,-0.5863,-4.0000
0.9233,-0.5863,-4.0000
0.9306,-0.5863,-4.0000
0.9379,-0.5863,-4.0000
0.9452,-0.5863,-4.0000
0.9525,-0.5863,-4.0000
0.9598,-0.5863,-4.0000
0.9671,-0.5863,-4.0000
0.9744,-0.5863,-4.0000
0.9817,-0.5863,-4.0000
0.9890,-0.5863,-4.0000
0.9963,-0.5863,-4.0000
1.0037,-0.5863,-4.0000
1.0110,-0.5863,-4.0000
1.0183,-0.5863,-4.0000
1.0256,-0.5863,-4.0000
1.0329,-0.5863,-4.0000
1.0402,-0.5863,-4.0000
1.0475,-0.5863,-4.0000
1.0548,-0.5863,-4.0000
1.0621,-0.5863,-4.0000
1.0694,-0.5863,-4.0000
1.0767,-0.5863,-4.0000
1.0840,-0.5863,-4.0000
1.0913,-0.5863,-4.0000
1.0986,-0.5863,-4.0000
1.1059,-0.5863,-4.0000
1.1132,-0.5863,-4.0000
1.1205,-0.5863,-4.0000
1.1279,-0.5863,-4.0000
1.1352,-0.5863,-4.0000
1.1425,-0.5863,-4.0000
1.1498,-0.5863,-4.0000
1.1571,-0.5863,-4.0000
1.1644,-0.5863,-4.0000
1.1717,-0.5863,-4.0000
1.1790,-0.5863,-4.0000
1.1863,-0.5863,-4.0000
1.1936,-0.5863,-4.0000
1.2009,-0.5863,-4.0000
1.2082,-0.5863,-4.0000
1.2155,-0.5863,-4.0000
1.2228,-0.5863,-4.0000
1.2301,-0.5863,-4.0000
1.2374,-0.5863,-4.0000
1.2447,-0.5863,-4.0000
1.2521,-0.5863,-4.0000
1.2594,-0.5863,-4.0000
1.2667,-0.5863,-4.0000
1.2740,-0.5863,-4.0000
1.2813,-0.5863,-4.0000
1.2886,-0.5863,-4.0000
1.2959,-0.5863,-4.0000
1.3032,-0.5863,-4.0000
1.3105,-0.5863,-4.0000
1.3178,-0.5863,-4.0000
1.3251,-0.5863,-4.0000
1.3324,-0.5863,-4.0000
1.3397,-0.5863,-4.0000
1.3470,-0.5863,-4.0000
1.3543,-0.5863,-4.0000
1.3616,-0.5863,-4.0000
1.3689,-0.5863,-4.0000
1.3763,-0.5863,-4.0000
1.3836,-0.5863,-4.0000
1.3909,-0.5863,-4.0000
1.3982,-0.5863,-4.0000
0.6018,-0.5753,-4.0000
0.6091,-0.5753,-4.0000
0.6164,-0.5753,-4.0000
0.6237,-0.5753,-4.0000
0.6311,-0.5753,-4.0000
0.6384,-0.5753,-4.0000
0.6457,-0.5753,-4.0000
0.6530,-0.5753,-4.0000
0.6603,-0.5753,-4.0000
0.6676,-0.5753,-4.0000
0.6749,-0.5753,-4.0000
0.6822,-0.5753,-4.0000
0.6895,-0.5753,-4.0000
0.6968,-0.5753,-4.0000
0.7041,-0.5753,-4.0000
0.7114,-0.5753,-4.0000
0.7187,-0.5753,-4.0000
0.7260,-0.5753,-4.0000
0.7333,-0.5753,-4.0000
0.7406,-0.5753,-4.0000
0.7479,-0.5753,-4.0000
0.7553,-0.5753,-4.0000
0.7626,-0.5753,-4.0000
0.7699,-0.5753,-4.0000
0.7772,-0.5753,-4.0000
0.7845,-0.5753,-4.0000
0.7918,-0.5753,-4.0000
0.7991,-0.5753,-4.0000
0.8064,-0.5753,-4.0000
0.8137,-0.5753,-4.0000
0.8210,-0.5753,-4.0000
0.8283,-0.5753,-4.0000
0.8356,-0.5753,-4.0000
0.8429,-0.5753,-4.0000
0.8502,-0.5753,-4.0000
0.8575,-0.5753,-4.0000
0.8648,-0.5753,-4.0000
0.8721,-0.5753,-4.0000
0.8795,-0.5753,-4.0000
0.8868,-0.5753,-4.0000
0.8941,-0.5753,-4.0000
0.9014,-0.5753,-4.0000
0.9087,-0.5753,-4.0000
0.9160,-0.5753,-4.0000
0.9233,-0.5753,-4.0000
0.9306,-0.5753,-4.0000
0.9379,-0.5753,-4.0000
0.9452,-0.5753,-4.0000
0.9525,-0.5753,-4.0000
0.9598,-0.5753,-4.0000
0.9671,-0.5753,-4.0000
0.9744,-0.5753,-4.0000
0.9817,-0.5753,-4.0000
0.9890,-0.5753,-4.0000
0.9963,-0.5753,-4.0000
1.0037,-0.5753,-4.0000
1.0110,-0.5753,-4.0000
1.0183,-0.5753,-4.0000
1.0256,-0.5753,-4.0000
1.0329,-0.5753,-4.0000
1.0402,-0.5753,-4.0000
1.0475,-0.5753,-4.0000
1.0548,-0.5753,-4.0000
1.0621,-0.5753,-4.0000
1.0694,-0.5753,-4.0000
1.0767,-0.5753,-4.0000
1.0840,-0.5753,-4.0000
1.0913,-0.5753,-4.0000
1.0986,-0.5753,-4.0000
1.1059,-0.5753,-4.0000
1.1132,-0.5753,-4.0000
1.1205,-0.5753,-4.0000
1.1279,-0.5753,-4.0000
1.1352,-0.5753,-4.0000
1.1425,-0.5753,-4.0000
1.1498,-0.5753,-4.0000
1.1571,-0.5753,-4.0000
1.1644,-0.5753,-4.0000
1.1717,-0.5753,-4.0000
1.1790,-0.5753,-4.0000
1.1863,-0.5753,-4.0000
1.1936,-0.5753,-4.0000
1.2009,-0.5753,-4.0000
1.2082,-0.5753,-4.0000
1.2155,-0.5753,-4.0000
1.2228,-0.5753,-4.0000
1.2301,-0.5753,-4.0000
1.2374,-0.5753,-4.0000
1.2447,-0.5753,-4.0000
1.2521,-0.5753,-4.0000
1.2594,-0.5753,-4.0000
1.2667,-0.5753,-4.0000
1.2740,-0.5753,-4.0000
1.2813,-0.5753,-4.0000
1.2886,-0.5753,-4.0000
1.2959,-0.5753,-4.0000
1.3032,-0.5753,-4.0000
1.3105,-0.5753,-4.0000
1.3178,-0.5753,-4.0000
1.3251,-0.5753,-4.0000
1.3324,-0.5753,-4.0000
1.3397,-0.5753,-4.0000
1.3470,-0.5753,-4.0000
1.3543,-0.5753,-4.0000
1.3616,-0.5753,-4.0000
1.3689,-0.5753,-4.0000
1.3763,-0.5753,-4.0000
1.3836,-0.5753,-4.0000
1.3909,-0.5753,-4.0000
1.3982,-0.5753,-4.0000
0.6018,-0.5644,-4.0000
0.6091,-0.5644,-4.0000
0.6164,-0.5644,-4.0000
0.6237,-0.5644,-4.0000
0.6311,-0.5644,-4.0000
0.6384,-0.5644,-4.0000
0.6457,-0.5644,-4.0000
0.6530,-0.5644,-4.0000
0.6603,-0.5644,-4.0000
0.6676,-0.5644,-4.0000
0.6749,-0.5644,-4.0000
0.6822,-0.5644,-4.0000
0.6895,-0.5644,-4.0000
0.6968,-0.5644,-4.0000
0.7041,-0.5644,-4.0000
0.7114,-0.5644,-4.0000
0.7187,-0.5644,-4.0000
0.7260,-0.5644,-4.0000
0.7333,-0.5644,-4.0000
0.7406,-0.5644,-4.0000
0.7479,-0.5644,-4.0000
0.7553,-0.5644,-4.0000
0.7626,-0.5644,-4.0000
0.7699,-0.5644,-4.0000
0.7772,-0.5644,-4.0000
0.7845,-0.5644,-4.0000
0.7918,-0.5644,-4.0000
0.7991,-0.5644,-4.0000
0.8064,-0.5644,-4.0000
0.8137,-0.5644,-4.0000
0.8210,-0.5644,-4.0000
0.8283,-0.5644,-4.0000
0.8356,-0.5644,-4.0000
0.8429,-0.5644,-4.0000
0.8502,-0.5644,-4.0000
0.8575,-0.5644,-4.0000
0.8648,-0.5644,-4.0000
0.8721,-0.5644,-4.0000
0.8795,-0.5644,-4.0000
0.8868,-0.5644,-4.0000
0.8941,-0.5644,-4.0000
0.9014,-0.5644,-4.0000
0.9087,-0.5644,-4.0000
0.9160,-0.5644,-4.0000
0.9233,-0.5644,-4.0000
0.9306,-0.5644,-4.0000
0.9379,-0.5644,-4.0000
0.9452,-0.5644,-4.0000
0.9525,-0.5644,-4.0000
0.9598,-0.5644,-4.0000
0.9671,-0.5644,-4.0000
0.9744,-0.5644,-4.0000
0.9817,-0.5644,-4.0000
0.9890,-0.5644,-4.0000
0.9963,-0.5644,-4.0000
1.0037,-0.5644,-4.0000
1.0110,-0.5644,-4.0000
1.0183,-0.5644,-4.0000
1.0256,-0.5644,-4.0000
1.0329,-0.5644,-4.0000
1.0402,-0.5644,-4.0000
1.0475,-0.5644,-4.0000
1.0548,-0.5644,-4.0000
1.0621,-0.5644,-4.0000
1.0694,-0.5644,-4.0000
1.0767,-0.5644,-4.0000
1.0840,-0.5644,-4.0000
1.0913,-0.5644,-4.0000
1.0986,-0.5644,-4.0000
1.1059,-0.5644,-4.0000
1.1132,-0.5644,-4.0000
1.1205,-0.5644,-4.0000
1.1279,-0.5644,-4.0000
1.1352,-0.5644,-4.0000
1.1425,-0.5644,-4.0000
1.1498,-0.5644,-4.0000
1.1571,-0.5644,-4.0000
1.1644,-0.5644,-4.0000
1.1717,-0.5644,-4.0000
1.1790,-0.5644,-4.0000
1.1863,-0.5644,-4.0000
1.1936,-0.5644,-4.0000
1.2009,-0.5644,-4.0000
1.2082,-0.5644,-4.0000
1.2155,-0.5644,-4.0000
1.2228,-0.5644,-4.0000
1.2301,-0.5644,-4.0000
1.2374,-0.5644,-4.0000
1.2447,-0.5644,-4.0000
1.2521,-0.5644,-4.0000
1.2594,-0.5644,-4.0000
1.2667,-0.5644,-4.0000
1.2740,-0.5644,-4.0000
1.2813,-0.5644,-4.0000
1.2886,-0.5644,-4.0000
1.2959,-0.5644,-4.0000
1.3032,-0.5644,-4.0000
1.3105,-0.5644,-4.0000
1.3178,-0.5644,-4.0000
1.3251,-0.5644,-4.0000
1.3324,-0.5644,-4.0000
1.3397,-0.5644,-4.0000
1.3470,-0.5644,-4.0000
1.3543,-0.5644,-4.0000
1.3616,-0.5644,-4.0000
1.3689,-0.5644,-4.0000
1.3763,-0.5644,-4.0000
1.3836,-0.5644,-4.0000
1.3909,-0.5644,-4.0000
1.3982,-0.5644,-4.0000
0.6018,-0.5534,-4.0000
0.6091,-0.5534,-4.0000
0.6164,-0.5534,-4.0000
0.6237,-0.5534,-4.0000
0.6311,-0.5534,-4.0000
0.6384,-0.5534,-4.0000
0.6457,-0.5534,-4.0000
0.6530,-0.5534,-4.0000
0.6603,-0.5534,-4.0000
0.6676,-0.5534,-4.0000
0.6749,-0.5534,-4.0000
0.6822,-0.5534,-4.0000
0.6895,-0.5534,-4.0000
0.6968,-0.5534,-4.0000
0.7041,-0.5534,-4.0000
0.7114,-0.5534,-4.0000
0.7187,-0.5534,-4.0000
0.7260,-0.5534,-4.0000
0.7333,-0.5534,-4.0000
0.7406,-0.5534,-4.0000
0.7479,-0.5534,-4.0000
0.7553,-0.5534,-4.0000
0.7626,-0.5534,-4.0000
0.7699,-0.5534,-4.0000
0.7772,-0.5534,-4.0000
0.7845,-0.5534,-4.0000
0.7918,-0.5534,-4.0000
0.7991,-0.5534,-4.0000
0.8064,-0.5534,-4.0000
0.8137,-0.5534,-4.0000
0.8210,-0.5534,-4.0000
0.8283,-0.5534,-4.0000
0.8356,-0.5534,-4.0000
0.8429,-0.5534,-4.0000
0.8502,-0.5534,-4.0000
0.8575,-0.5534,-4.0000
0.8648,-0.5534,-4.0000
0.8721,-0.5534,-4.0000
0.8795,-0.5534,-4.0000
0.8868,-0.5534,-4.0000
0.8941,-0.5534,-4.0000
0.9014,-0.5534,-4.0000
0.9087,-0.5534,-4.0000
0.9160,-0.5534,-4.0000
0.9233,-0.5534,-4.0000
0.9306,-0.5534,-4.0000
0.9379,-0.5534,-4.0000
0.9452,-0.5534,-4.0000
0.9525,-0.5534,-4.0000
0.9598,-0.5534,-4.0000
0.9671,-0.5534,-4.0000
0.9744,-0.5534,-4.0000
0.9817,-0.5534,-4.0000
0.9890,-0.5534,-4.0000
0.9963,-0.5534,-4.0000
1.0037,-0.5534,-4.0000
1.0110,-0.5534,-4.0000
1.0183,-0.5534,-4.0000
1.0256,-0.5534,-4.0000
1.0329,-0.5534,-4.0000
1.0402,-0.5534,-4.0000
1.0475,-0.5534,-4.0000
1.0548,-0.5534,-4.0000
1.0621,-0.5534,-4.0000
1.0694,-0.5534,-4.0000
1.0767,-0.5534,-4.0000
1.0840,-0.5534,-4.0000
1.0913,-0.5534,-4.0000
1.0986,-0.5534,-4.0000
1.1059,-0.5534,-4.0000
1.1132,-0.5534,-4.0000
1.1205,-0.5534,-4.0000
1.1279,-0.5534,-4.0000
1.1352,-0.5534,-4.0000
1.1425,-0.5534,-4.0000
1.1498,-0.5534,-4.0000
1.1571,-0.5534,-4.0000
1.1644,-0.5534,-4.0000
1.1717,-0.5534,-4.0000
1.1790,-0.5534,-4.0000
1.1863,-0.5534,-4.0000
1.1936,-0.5534,-4.0000
1.2009,-0.5534,-4.0000
1.2082,-0.5534,-4.0000
1.2155,-0.5534,-4.0000
1.2228,-0.5534,-4.0000
1.2301,-0.5534,-4.0000
1.2374,-0.5534,-4.0000
1.2447,-0.5534,-4.0000
1.2521,-0.5534,-4.0000
1.2594,-0.5534,-4.0000
1.2667,-0.5534,-4.0000
1.2740,-0.5534,-4.0000
1.2813,-0.5534,-4.0000
1.2886,-0.5534,-4.0000
1.2959,-0.5534,-4.0000
1.3032,-0.5534,-4.0000
1.3105,-0.5534,-4.0000
1.3178,-0.5534,-4.0000
1.3251,-0.5534,-4.0000
1.3324,-0.5534,-4.0000
1.3397,-0.5534,-4.0000
1.3470,-0.5534,-4.0000
1.3543,-0.5534,-4.0000
1.3616,-0.5534,-4.0000
1.3689,-0.5534,-4.0000
1.3763,-0.5534,-4.0000
1.3836,-0.5534,-4.0000
1.3909,-0.5534,-4.0000
1.3982,-0.5534,-4.0000
0.6018,-0.5425,-4.0000
0.6091,-0.5425,-4.0000
0.6164,-0.5425,-4.0000
0.6237,-0.5425,-4.0000
0.6311,-0.5425,-4.0000
0.6384,-0.5425,-4.0000
0.6457,-0.5425,-4.0000
0.6530,-0.5425,-4.0000
0.6603,-0.5425,-4.0000
0.6676,-0.5425,-4.0000
0.6749,-0.5425,-4.0000
0.6822,-0.5425,-4.0000
0.6895,-0.5425,-4.0000
0.6968,-0.5425,-4.0000
0.7041,-0.5425,-4.0000
0.7114,-0.5425,-4.0000
0.7187,-0.5425,-4.0000
0.7260,-0.5425,-4.0000
0.7333,-0.5425,-4.0000
0.7406,-0.5425,-4.0000
0.7479,-0.5425,-4.0000
0.7553,-0.5425,-4.0000
0.7626,-0.5425,-4.0000
0.7699,-0.5425,-4.0000
0.7772,-0.5425,-4.0000
0.7845,-0.5425,-4.0000
0.7918,-0.5425,-4.0000
0.7991,-0.5425,-4.0000
0.8064,-0.5425,-4.0000
0.8137,-0.5425,-4.0000
0.8210,-0.5425,-4.0000
0.8283,-0.5425,-4.0000
0.8356,-0.5425,-4.0000
0.8429,-0.5425,-4.0000
0.8502,-0.5425,-4.0000
0.8575,-0.5425,-4.0000
0.8648,-0.5425,-4.0000
0.8721,-0.5425,-4.0000
0.8795,-0.5425,-4.0000
0.8868,-0.5425,-4.0000
0.8941,-0.5425,-4.0000
0.9014,-0.5425,-4.0000
0.9087,-0.5425,-4.0000
0.9160,-0.5425,-4.0000
0.9233,-0.5425,-4.0000
0.9306,-0.5425,-4.0000
0.9379,-0.5425,-4.0000
0.9452,-0.5425,-4.0000
0.9525,-0.5425,-4.0000
0.9598,-0.5425,-4.0000
0.9671,-0.5425,-4.0000
0.9744,-0.5425,-4.0000
0.9817,-0.5425,-4.0000
0.9890,-0.5425,-4.0000
0.9963,-0.5425,-4.0000
1.0037,-0.5425,-4.0000
1.0110,-0.5425,-4.0000
1.0183,-0.5425,-4.0000
1.0256,-0.5425,-4.0000
1.0329,-0.5425,-4.0000
1.0402,-0.5425,-4.0000
1.0475,-0.5425,-4.0000
1.0548,-0.5425,-4.0000
1.0621,-0.5425,-4.0000
1.0694,-0.5425,-4.0000
1.0767,-0.5425,-4.0000
1.0840,-0.5425,-4.0000
1.0913,-0.5425,-4.0000
1.0986,-0.5425,-4.0000
1.1059,-0.5425,-4.0000
1.1132,-0.5425,-4.0000
1.1205,-0.5425,-4.0000
1.1279,-0.5425,-4.0000
1.1352,-0.5425,-4.0000
1.1425,-0.5425,-4.0000
1.1498,-0.5425,-4.0000
1.1571,-0.5425,-4.0000
1.1644,-0.5425,-4.0000
1.1717,-0.5425,-4.0000
1.1790,-0.5425,-4.0000
1.1863,-0.5425,-4.0000
1.1936,-0.5425,-4.0000
1.2009,-0.5425,-4.0000
1.2082,-0.5425,-4.0000
1.2155,-0.5425,-4.0000
1.2228,-0.5425,-4.0000
1.2301,-0.5425,-4.0000
1.2374,-0.5425,-4.0000
1.2447,-0.5425,-4.0000
1.2521,-0.5425,-4.0000
1.2594,-0.5425,-4.0000
1.2667,-0.5425,-4.0000
1.2740,-0.5425,-4.0000
1.2813,-0.5425,-4.0000
1.2886,-0.5425,-4.0000
1.2959,-0.5425,-4.0000
1.3032,-0.5425,-4.0000
1.3105,-0.5425,-4.0000
1.3178,-0.5425,-4.0000
1.3251,-0.5425,-4.0000
1.3324,-0.5425,-4.0000
1.3397,-0.5425,-4.0000
1.3470,-0.5425,-4.0000
1.3543,-0.5425,-4.0000
1.3616,-0.5425,-4.0000
1.3689,-0.5425,-4.0000
1.3763,-0.5425,-4.0000
1.3836,-0.5425,-4.0000
1.3909,-0.5425,-4.0000
1.3982,-0.5425,-4.0000
0.6018,-0.5315,-4.0000
0.6091,-0.5315,-4.0000
0.6164,-0.5315,-4.0000
0.6237,-0.5315,-4.0000
0.6311,-0.5315,-4.0000
0.6384,-0.5315,-4.0000
0.6457,-0.5315,-4.0000
0.6530,-0.5315,-4.0000
0.6603,-0.5315,-4.0000
0.6676,-0.5315,-4.0000
0.6749,-0.5315,-4.0000
0.6822,-0.5315,-4.0000
0.6895,-0.5315,-4.0000
0.6968,-0.5315,-4.0000
0.7041,-0.5315,-4.0000
0.7114,-0.5315,-4.0000
0.7187,-0.5315,-4.0000
0.7260,-0.5315,-4.0000
0.7333,-0.5315,-4.0000
0.7406,-0.5315,-4.0000
0.7479,-0.5315,-4.0000
0.7553,-0.5315,-4.0000
0.7626,-0.5315,-4.0000
0.7699,-0.5315,-4.0000
0.7772,-0.5315,-4.0000
0.7845,-0.5315,-4.0000
0.7918,-0.5315,-4.0000
0.7991,-0.5315,-4.0000
0.8064,-0.5315,-4.0000
0.8137,-0.5315,-4.0000
0.8210,-0.5315,-4.0000
0.8283,-0.5315,-4.0000
0.8356,-0.5315,-4.0000
0.8429,-0.5315,-4.0000
0.8502,-0.5315,-4.0000
0.8575,-0.5315,-4.0000
0.8648,-0.5315,-4.0000
0.8721,-0.5315,-4.0000
0.8795,-0.5315,-4.0000
0.8868,-0.5315,-4.0000
0.8941,-0.5315,-4.0000
0.9014,-0.5315,-4.0000
0.9087,-0.5315,-4.0000
0.9160,-0.5315,-4.0000
0.9233,-0.5315,-4.0000
0.9306,-0.5315,-4.0000
0.9379,-0.5315,-4.0000
0.9452,-0.5315,-4.0000
0.9525,-0.5315,-4.0000
0.9598,-0.5315,-4.0000
0.9671,-0.5315,-4.0000
0.9744,-0.5315,-4.0000
0.9817,-0.5315,-4.0000
0.9890,-0.5315,-4.0000
0.9963,-0.5315,-4.0000
1.0037,-0.5315,-4.0000
1.0110,-0.5315,-4.0000
1.0183,-0.5315,-4.0000
1.0256,-0.5315,-4.0000
1.0329,-0.5315,-4.0000
1.0402,-0.5315,-4.0000
1.0475,-0.5315,-4.0000
1.0548,-0.5315,-4.0000
1.0621,-0.5315,-4.0000
1.0694,-0.5315,-4.0000
1.0767,-0.5315,-4.0000
1.0840,-0.5315,-4.0000
1.0913,-0.5315,-4.0000
1.0986,-0.5315,-4.0000
1.1059,-0.5315,-4.0000
1.1132,-0.5315,-4.0000
1.1205,-0.5315,-4.0000
1.1279,-0.5315,-4.0000
1.1352,-0.5315,-4.0000
1.1425,-0.5315,-4.0000
1.1498,-0.5315,-4.0000
1.1571,-0.5315,-4.0000
1.1644,-0.5315,-4.0000
1.1717,-0.5315,-4.0000
1.1790,-0.5315,-4.0000
1.1863,-0.5315,-4.0000
1.1936,-0.5315,-4.0000
1.2009,-0.5315,-4.0000
1.2082,-0.5315,-4.0000
1.2155,-0.5315,-4.0000
1.2228,-0.5315,-4.0000
1.2301,-0.5315,-4.0000
1.2374,-0.5315,-4.0000
1.2447,-0.5315,-4.0000
1.2521,-0.5315,-4.0000
1.2594,-0.5315,-4.0000
1.2667,-0.5315,-4.0000
1.2740,-0.5315,-4.0000
1.2813,-0.5315,-4.0000
1.2886,-0.5315,-4.0000
1.2959,-0.5315,-4.0000
1.3032,-0.5315,-4.0000
1.3105,-0.5315,-4.0000
1.3178,-0.5315,-4.0000
1.3251,-0.5315,-4.0000
1.3324,-0.5315,-4.0000
1.3397,-0.5315,-4.0000
1.3470,-0.5315,-4.0000
1.3543,-0.5315,-4.0000
1.3616,-0.5315,-4.0000
1.3689,-0.5315,-4.0000
1.3763,-0.5315,-4.0000
1.3836,-0.5315,-4.0000
1.3909,-0.5315,-4.0000
1.3982,-0.5315,-4.0000
0.6018,-0.5205,-4.0000
0.6091,-0.5205,-4.0000
0.6164,-0.5205,-4.0000
0.6237,-0.5205,-4.0000
0.6311,-0.5205,-4.0000
0.6384,-0.5205,-4.0000
0.6457,-0.5205,-4.0000
0.6530,-0.5205,-4.0000
0.6603,-0.5205,-4.0000
0.6676,-0.5205,-4.0000
0.6749,-0.5205,-4.0000
0.6822,-0.5205,-4.0000
0.6895,-0.5205,-4.0000
0.6968,-0.5205,-4.0000
0.7041,-0.5205,-4.0000
0.7114,-0.5205,-4.0000
0.7187,-0.5205,-4.0000
0.7260,-0.5205,-4.0000
0.7333,-0.5205,-4.0000
0.7406,-0.5205,-4.0000
0.7479,-0.5205,-4.0000
0.7553,-0.5205,-4.0000
0.7626,-0.5205,-4.0000
0.7699,-0.5205,-4.0000
0.7772,-0.5205,-4.0000
0.7845,-0.5205,-4.0000
0.7918,-0.5205,-4.0000
0.7991,-0.5205,-4.0000
0.8064,-0.5205,-4.0000
0.8137,-0.5205,-4.0000
0.8210,-0.5205,-4.0000
0.8283,-0.5205,-4.0000
0.8356,-0.5205,-4.0000
0.8429,-0.5205,-4.0000
0.8502,-0.5205,-4.0000
0.8575,-0.5205,-4.0000
0.8648,-0.5205,-4.0000
0.8721,-0.5205,-4.0000
0.8795,-0.5205,-4.0000
0.8868,-0.5205,-4.0000
0.8941,-0.5205,-4.0000
0.9014,-0.5205,-4.0000
0.9087,-0.5205,-4.0000
0.9160,-0.5205,-4.0000
0.9233,-0.5205,-4.0000
0.9306,-0.5205,-4.0000
0.9379,-0.5205,-4.0000
0.9452,-0.5205,-4.0000
0.9525,-0.5205,-4.0000
0.9598,-0.5205,-4.0000
0.9671,-0.5205,-4.0000
0.9744,-0.5205,-4.0000
0.9817,-0.5205,-4.0000
0.9890,-0.5205,-4.0000
0.9963,-0.5205,-4.0000
1.0037,-0.5205,-4.0000
1.0110,-0.5205,-4.0000
1.0183,-0.5205,-4.0000
1.0256,-0.5205,-4.0000
1.0329,-0.5205,-4.0000
1.0402,-0.5205,-4.0000
1.0475,-0.5205,-4.0000
1.0548,-0.5205,-4.0000
1.0621,-0.5205,-4.0000
1.0694,-0.5205,-4.0000
1.0767,-0.5205,-4.0000
1.0840,-0.5205,-4.0000
1.0913,-0.5205,-4.0000
1.0986,-0.5205,-4.0000
1.1059,-0.5205,-4.0000
1.1132,-0.5205,-4.0000
1.1205,-0.5205,-4.0000
1.1279,-0.5205,-4.0000
1.1352,-0.5205,-4.0000
1.1425,-0.5205,-4.0000
1.1498,-0.5205,-4.0000
1.1571,-0.5205,-4.0000
1.1644,-0.5205,-4.0000
1.1717,-0.5205,-4.0000
1.1790,-0.5205,-4.0000
1.1863,-0.5205,-4.0000
1.1936,-0.5205,-4.0000
1.2009,-0.5205,-4.0000
1.2082,-0.5205,-4.0000
1.2155,-0.5205,-4.0000
1.2228,-0.5205,-4.0000
1.2301,-0.5205,-4.0000
1.2374,-0.5205,-4.0000
1.2447,-0.5205,-4.0000
1.2521,-0.5205,-4.0000
1.2594,-0.5205,-4.0000
1.2667,-0.5205,-4.0000
1.2740,-0.5205,-4.0000
1.2813,-0.5205,-4.0000
1.2886,-0.5205,-4.0000
1.2959,-0.5205,-4.0000
1.3032,-0.5205,-4.0000
1.3105,-0.5205,-4.0000
1.3178,-0.5205,-4.0000
1.3251,-0.5205,-4.0000
1.3324,-0.5205,-4.0000
1.3397,-0.5205,-4.0000
1.3470,-0.5205,-4.0000
1.3543,-0.5205,-4.0000
1.3616,-0.5205,-4.0000
1.3689,-0.5205,-4.0000
1.3763,-0.5205,-4.0000
1.3836,-0.5205,-4.0000
1.3909,-0.5205,-4.0000
1.3982,-0.5205,-4.0000
0.6018,-0.5096,-4.0000
0.6091,-0.5096,-4.0000
0.6164,-0.5096,-4.0000
0.6237,-0.5096,-4.0000
0.6311,-0.5096,-4.0000
0.6384,-0.5096,-4.0000
0.6457,-0.5096,-4.0000
0.6530,-0.5096,-4.0000
0.6603,-0.5096,-4.0000
0.6676,-0.5096,-4.0000
0.6749,-0.5096,-4.0000
0.6822,-0.5096,-4.0000
0.6895,-0.5096,-4.0000
0.6968,-0.5096,-4.0000
0.7041,-0.5096,-4.0000
0.7114,-0.5096,-4.0000
0.7187,-0.5096,-4.0000
0.7260,-0.5096,-4.0000
0.7333,-0.5096,-4.0000
0.7406,-0.5096,-4.0000
0.7479,-0.5096,-4.0000
0.7553,-0.5096,-4.0000
0.7626,-0.5096,-4.0000
0.7699,-0.5096,-4.0000
0.7772,-0.5096,-4.0000
0.7845,-0.5096,-4.0000
0.7918,-0.5096,-4.0000
0.7991,-0.5096,-4.0000
0.8064,-0.5096,-4.0000
0.8137,-0.5096,-4.0000
0.8210,-0.5096,-4.0000
0.8283,-0.5096,-4.0000
0.8356,-0.5096,-4.0000
0.8429,-0.5096,-4.0000
0.8502,-0.5096,-4.0000
0.8575,-0.5096,-4.0000
0.8648,-0.5096,-4.0000
0.8721,-0.5096,-4.0000
0.8795,-0.5096,-4.0000
0.8868,-0.5096,-4.0000
0.8941,-0.5096,-4.0000
0.9014,-0.5096,-4.0000
0.9087,-0.5096,-4.0000
0.9160,-0.5096,-4.0000
0.9233,-0.5096,-4.0000
0.9306,-0.5096,-4.0000
0.9379,-0.5096,-4.0000
0.9452,-0.5096,-4.0000
0.9525,-0.5096,-4.0000
0.9598,-0.5096,-4.0000
0.9671,-0.5096,-4.0000
0.9744,-0.5096,-4.0000
0.9817,-0.5096,-4.0000
0.9890,-0.5096,-4.0000
0.9963,-0.5096,-4.0000
1.0037,-0.5096,-4.0000
1.0110,-0.5096,-4.0000
1.0183,-0.5096,-4.0000
1.0256,-0.5096,-4.0000
1.0329,-0.5096,-4.0000
1.0402,-0.5096,-4.0000
1.0475,-0.5096,-4.0000
1.0548,-0.5096,-4.0000
1.0621,-0.5096,-4.0000
1.0694,-0.5096,-4.0000
1.0767,-0.5096,-4.0000
1.0840,-0.5096,-4.0000
1.0913,-0.5096,-4.0000
1.0986,-0.5096,-4.0000
1.1059,-0.5096,-4.0000
1.1132,-0.5096,-4.0000
1.1205,-0.5096,-4.0000
1.1279,-0.5096,-4.0000
1.1352,-0.5096,-4.0000
1.1425,-0.5096,-4.0000
1.1498,-0.5096,-4.0000
1.1571,-0.5096,-4.0000
1.1644,-0.5096,-4.0000
1.1717,-0.5096,-4.0000
1.1790,-0.5096,-4.0000
1.1863,-0.5096,-4.0000
1.1936,-0.5096,-4.0000
1.2009,-0.5096,-4.0000
1.2082,-0.5096,-4.0000
1.2155,-0.5096,-4.0000
1.2228,-0.5096,-4.0000
1.2301,-0.5096,-4.0000
1.2374,-0.5096,-4.0000
1.2447,-0.5096,-4.0000
1.2521,-0.5096,-4.0000
1.2594,-0.5096,-4.0000
1.2667,-0.5096,-4.0000
1.2740,-0.5096,-4.0000
1.2813,-0.5096,-4.0000
1.2886,-0.5096,-4.0000
1.2959,-0.5096,-4.0000
1.3032,-0.5096,-4.0000
1.3105,-0.5096,-4.0000
1.3178,-0.5096,-4.0000
1.3251,-0.5096,-4.0000
1.3324,-0.5096,-4.0000
1.3397,-0.5096,-4.0000
1.3470,-0.5096,-4.0000
1.3543,-0.5096,-4.0000
1.3616,-0.5096,-4.0000
1.3689,-0.5096,-4.0000
1.3763,-0.5096,-4.0000
1.3836,-0.5096,-4.0000
1.3909,-0.5096,-4.0000
1.3982,-0.5096,-4.0000
0.6018,-0.4986,-4.0000
0.6091,-0.4986,-4.0000
0.6164,-0.4986,-4.0000
0.6237,-0.4986,-4.0000
0.6311,-0.4986,-4.0000
0.6384,-0.4986,-4.0000
0.6457,-0.4986,-4.0000
0.6530,-0.4986,-4.0000
0.6603,-0.4986,-4.0000
0.6676,-0.4986,-4.0000
0.6749,-0.4986,-4.0000
0.6822,-0.4986,-4.0000
0.6895,-0.4986,-4.0000
0.6968,-0.4986,-4.0000
0.7041,-0.4986,-4.0000
0.7114,-0.4986,-4.0000
0.7187,-0.4986,-4.0000
0.7260,-0.4986,-4.0000
0.7333,-0.4986,-4.0000
0.7406,-0.4986,-4.0000
0.7479,-0.4986,-4.0000
0.7553,-0.4986,-4.0000
0.7626,-0.4986,-4.0000
0.7699,-0.4986,-4.0000
0.7772,-0.4986,-4.0000
0.7845,-0.4986,-4.0000
0.7918,-0.4986,-4.0000
0.7991,-0.4986,-4.0000
0.8064,-0.4986,-4.0000
0.8137,-0.4986,-4.0000
0.8210,-0.4986,-4.0000
0.8283,-0.4986,-4.0000
0.8356,-0.4986,-4.0000
0.8429,-0.4986,-4.0000
0.8502,-0.4986,-4.0000
0.8575,-0.4986,-4.0000
0.8648,-0.4986,-4.0000
0.8721,-0.4986,-4.0000
0.8795,-0.4986,-4.0000
0.8868,-0.4986,-4.0000
0.8941,-0.4986,-4.0000
0.9014,-0.4986,-4.0000
0.9087,-0.4986,-4.0000
0.9160,-0.4986,-4.0000
0.9233,-0.4986,-4.0000
0.9306,-0.4986,-4.0000
0.9379,-0.4986,-4.0000
0.9452,-0.4986,-4.0000
0.9525,-0.4986,-4.0000
0.9598,-0.4986,-4.0000
0.9671,-0.4986,-4.0000
0.9744,-0.4986,-4.0000
0.9817,-0.4986,-4.0000
0.9890,-0.4986,-4.0000
0.9963,-0.4986,-4.0000
1.0037,-0.4986,-4.0000
1.0110,-0.4986,-4.0000
1.0183,-0.4986,-4.0000
1.0256,-0.4986,-4.0000
1.0329,-0.4986,-4.0000
1.0402,-0.4986,-4.0000
1.0475,-0.4986,-4.0000
1.0548,-0.4986,-4.0000
1.0621,-0.4986,-4.0000
1.0694,-0.4986,-4.0000
1.0767,-0.4986,-4.0000
1.0840,-0.4986,-4.0000
1.0913,-0.4986,-4.0000
1.0986,-0.4986,-4.0000
1.1059,-0.4986,-4.0000
1.1132,-0.4986,-4.0000
1.1205,-0.4986,-4.0000
1.1279,-0.4986,-4.0000
1.1352,-0.4986,-4.0000
1.1425,-0.4986,-4.0000
1.1498,-0.4986,-4.0000
1.1571,-0.4986,-4.0000
1.1644,-0.4986,-4.0000
1.1717,-0.4986,-4.0000
1.1790,-0.4986,-4.0000
1.1863,-0.4986,-4.0000
1.1936,-0.4986,-4.0000
1.2009,-0.4986,-4.0000
1.2082,-0.4986,-4.0000
1.2155,-0.4986,-4.0000
1.2228,-0.4986,-4.0000
1.2301,-0.4986,-4.0000
1.2374,-0.4986,-4.0000
1.2447,-0.4986,-4.0000
1.2521,-0.4986,-4.0000
1.2594,-0.4986,-4.0000
1.2667,-0.4986,-4.0000
1.2740,-0.4986,-4.0000
1.2813,-0.4986,-4.0000
1.2886,-0.4986,-4.0000
1.2959,-0.4986,-4.0000
1.3032,-0.4986,-4.0000
1.3105,-0.4986,-4.0000
1.3178,-0.4986,-4.0000
1.3251,-0.4986,-4.0000
1.3324,-0.4986,-4.0000
1.3397,-0.4986,-4.0000
1.3470,-0.4986,-4.0000
1.3543,-0.4986,-4.0000
1.3616,-0.4986,-4.0000
1.3689,-0.4986,-4.0000
1.3763,-0.4986,-4.0000
1.3836,-0.4986,-4.0000
1.3909,-0.4986,-4.0000
1.3982,-0.4986,-4.0000
0.6018,-0.4877,-4.0000
0.6091,-0.4877,-4.0000
0.6164,-0.4877,-4.0000
0.6237,-0.4877,-4.0000
0.6311,-0.4877,-4.0000
0.6384,-0.4877,-4.0000
0.6457,-0.4877,-4.0000
0.6530,-0.4877,-4.0000
0.6603,-0.4877,-4.0000
0.6676,-0.4877,-4.0000
0.6749,-0.4877,-4.0000
0.6822,-0.4877,-4.0000
0.6895,-0.4877,-4.0000
0.6968,-0.4877,-4.0000
0.7041,-0.4877,-4.0000
0.7114,-0.4877,-4.0000
0.7187,-0.4877,-4.0000
0.7260,-0.4877,-4.0000
0.7333,-0.4877,-4.0000
0.7406,-0.4877,-4.0000
0.7479,-0.4877,-4.0000
0.7553,-0.4877,-4.0000
0.7626,-0.4877,-4.0000
0.7699,-0.4877,-4.0000
0.7772,-0.4877,-4.0000
0.7845,-0.4877,-4.0000
0.7918,-0.4877,-4.0000
0.7991,-0.4877,-4.0000
0.8064,-0.4877,-4.0000
0.8137,-0.4877,-4.0000
0.8210,-0.4877,-4.0000
0.8283,-0.4877,-4.0000
0.8356,-0.4877,-4.0000
0.8429,-0.4877,-4.0000
0.8502,-0.4877,-4.0000
0.8575,-0.4877,-4.0000
0.8648,-0.4877,-4.0000
0.8721,-0.4877,-4.0000
0.8795,-0.4877,-4.0000
0.8868,-0.4877,-4.0000
0.8941,-0.4877,-4.0000
0.9014,-0.4877,-4.0000
0.9087,-0.4877,-4.0000
0.9160,-0.4877,-4.0000
0.9233,-0.4877,-4.0000
0.9306,-0.4877,-4.0000
0.9379,-0.4877,-4.0000
0.9452,-0.4877,-4.0000
0.9525,-0.4877,-4.0000
0.9598,-0.4877,-4.0000
0.9671,-0.4877,-4.0000
0.9744,-0.4877,-4.0000
0.9817,-0.4877,-4.0000
0.9890,-0.4877,-4.0000
0.9963,-0.4877,-4.0000
1.0037,-0.4877,-4.0000
1.0110,-0.4877,-4.0000
1.0183,-0.4877,-4.0000
1.0256,-0.4877,-4.0000
1.0329,-0.4877,-4.0000
1.0402,-0.4877,-4.0000
1.0475,-0.4877,-4.0000
1.0548,-0.4877,-4.0000
1.0621,-0.4877,-4.0000
1.0694,-0.4877,-4.0000
1.0767,-0.4877,-4.0000
1.0840,-0.4877,-4.0000
1.0913,-0.4877,-4.0000
1.0986,-0.4877,-4.0000
1.1059,-0.4877,-4.0000
1.1132,-0.4877,-4.0000
1.1205,-0.4877,-4.0000
1.1279,-0.4877,-4.0000
1.1352,-0.4877,-4.0000
1.1425,-0.4877,-4.0000
1.1498,-0.4877,-4.0000
1.1571,-0.4877,-4.0000
1.1644,-0.4877,-4.0000
1.1717,-0.4877,-4.0000
1.1790,-0.4877,-4.0000
1.1863,-0.4877,-4.0000
1.1936,-0.4877,-4.0000
1.2009,-0.4877,-4.0000
1.2082,-0.4877,-4.0000
1.2155,-0.4877,-4.0000
1.2228,-0.4877,-4.0000
1.2301,-0.4877,-4.0000
1.2374,-0.4877,-4.0000
1.2447,-0.4877,-4.0000
1.2521,-0.4877,-4.0000
1.2594,-0.4877,-4.0000
1.2667,-0.4877,-4.0000
1.2740,-0.4877,-4.0000
1.2813,-0.4877,-4.0000
1.2886,-0.4877,-4.0000
1.2959,-0.4877,-4.0000
1.3032,-0.4877,-4.0000
1.3105,-0.4877,-4.0000
1.3178,-0.4877,-4.0000
1.3251,-0.4877,-4.0000
1.3324,-0.4877,-4.0000
1.3397,-0.4877,-4.0000
1.3470,-0.4877,-4.0000
1.3543,-0.4877,-4.0000
1.3616,-0.4877,-4.0000
1.3689,-0.4877,-4.0000
1.3763,-0.4877,-4.0000
1.3836,-0.4877,-4.0000
1.3909,-0.4877,-4.0000
1.3982,-0.4877,-4.0000
0.6018,-0.4767,-4.0000
0.6091,-0.4767,-4.0000
0.6164,-0.4767,-4.0000
0.6237,-0.4767,-4.0000
0.6311,-0.4767,-4.0000
0.6384,-0.4767,-4.0000
0.6457,-0.4767,-4.0000
0.6530,-0.4767,-4.0000
0.6603,-0.4767,-4.0000
0.6676,-0.4767,-4.0000
0.6749,-0.4767,-4.0000
0.6822,-0.4767,-4.0000
0.6895,-0.4767,-4.0000
0.6968,-0.4767,-4.0000
0.7041,-0.4767,-4.0000
0.7114,-0.4767,-4.0000
0.7187,-0.4767,-4.0000
0.7260,-0.4767,-4.0000
0.7333,-0.4767,-4.0000
0.7406,-0.4767,-4.0000
0.7479,-0.4767,-4.0000
0.7553,-0.4767,-4.0000
0.7626,-0.4767,-4.0000
0.7699,-0.4767,-4.0000
0.7772,-0.4767,-4.0000
0.7845,-0.4767,-4.0000
0.7918,-0.4767,-4.0000
0.7991,-0.4767,-4.0000
0.8064,-0.4767,-4.0000
0.8137,-0.4767,-4.0000
0.8210,-0.4767,-4.0000
0.8283,-0.4767,-4.0000
0.8356,-0.4767,-4.0000
0.8429,-0.4767,-4.0000
0.8502,-0.4767,-4.0000
0.8575,-0.4767,-4.0000
0.8648,-0.4767,-4.0000
0.8721,-0.4767,-4.0000
0.8795,-0.4767,-4.0000
0.8868,-0.4767,-4.0000
0.8941,-0.4767,-4.0000
0.9014,-0.4767,-4.0000
0.9087,-0.4767,-4.0000
0.9160,-0.4767,-4.0000
0.9233,-0.4767,-4.0000
0.9306,-0.4767,-4.0000
0.9379,-0.4767,-4.0000
0.9452,-0.4767,-4.0000
0.9525,-0.4767,-4.0000
0.9598,-0.4767,-4.0000
0.9671,-0.4767,-4.0000
0.9744,-0.4767,-4.0000
0.9817,-0.4767,-4.0000
0.9890,-0.4767,-4.0000
0.9963,-0.4767,-4.0000
1.0037,-0.4767,-4.0000
1.0110,-0.4767,-4.0000
1.0183,-0.4767,-4.0000
1.0256,-0.4767,-4.0000
1.0329,-0.4767,-4.0000
1.0402,-0.4767,-4.0000
1.0475,-0.4767,-4.0000
1.0548,-0.4767,-4.0000
1.0621,-0.4767,-4.0000
1.0694,-0.4767,-4.0000
1.0767,-0.4767,-4.0000
1.0840,-0.4767,-4.0000
1.0913,-0.4767,-4.0000
1.0986,-0.4767,-4.0000
1.1059,-0.4767,-4.0000
1.1132,-0.4767,-4.0000
1.1205,-0.4767,-4.0000
1.1279,-0.4767,-4.0000
1.1352,-0.4767,-4.0000
1.1425,-0.4767,-4.0000
1.1498,-0.4767,-4.0000
1.1571,-0.4767,-4.0000
1.1644,-0.4767,-4.0000
1.1717,-0.4767,-4.0000
1.1790,-0.4767,-4.0000
1.1863,-0.4767,-4.0000
1.1936,-0.4767,-4.0000
1.2009,-0.4767,-4.0000
1.2082,-0.4767,-4.0000
1.2155,-0.4767,-4.0000
1.2228,-0.4767,-4.0000
1.2301,-0.4767,-4.0000
1.2374,-0.4767,-4.0000
1.2447,-0.4767,-4.0000
1.2521,-0.4767,-4.0000
1.2594,-0.4767,-4.0000
1.2667,-0.4767,-4.0000
1.2740,-0.4767,-4.0000
1.2813,-0.4767,-4.0000
1.2886,-0.4767,-4.0000
1.2959,-0.4767,-4.0000
1.3032,-0.4767,-4.0000
1.3105,-0.4767,-4.0000
1.3178,-0.4767,-4.0000
1.3251,-0.4767,-4.0000
1.3324,-0.4767,-4.0000
1.3397,-0.4767,-4.0000
1.3470,-0.4767,-4.0000
1.3543,-0.4767,-4.0000
1.3616,-0.4767,-4.0000
1.3689,-0.4767,-4.0000
1.3763,-0.4767,-4.0000
1.3836,-0.4767,-4.0000
1.3909,-0.4767,-4.0000
1.3982,-0.4767,-4.0000
0.6018,-0.4658,-4.0000
0.6091,-0.4658,-4.0000
0.6164,-0.4658,-4.0000
0.6237,-0.4658,-4.0000
0.6311,-0.4658,-4.0000
0.6384,-0.4658,-4.0000
0.6457,-0.4658,-4.0000
0.6530,-0.4658,-4.0000
0.6603,-0.4658,-4.0000
0.6676,-0.4658,-4.0000
0.6749,-0.4658,-4.0000
0.6822,-0.4658,-4.0000
0.6895,-0.4658,-4.0000
0.6968,-0.4658,-4.0000
0.7041,-0.4658,-4.0000
0.7114,-0.4658,-4.0000
0.7187,-0.4658,-4.0000
0.7260,-0.4658,-4.0000
0.7333,-0.4658,-4.0000
0.7406,-0.4658,-4.0000
0.7479,-0.4658,-4.0000
0.7553,-0.4658,-4.0000
0.7626,-0.4658,-4.0000
0.7699,-0.4658,-4.0000
0.7772,-0.4658,-4.0000
0.7845,-0.4658,-4.0000
0.7918,-0.4658,-4.0000
0.7991,-0.4658,-4.0000
0.8064,-0.4658,-4.0000
0.8137,-0.4658,-4.0000
0.8210,-0.4658,-4.0000
0.8283,-0.4658,-4.0000
0.8356,-0.4658,-4.0000
0.8429,-0.4658,-4.0000
0.8502,-0.4658,-4.0000
0.8575,-0.4658,-4.0000
0.8648,-0.4658,-4.0000
0.8721,-0.4658,-4.0000
0.8795,-0.4658,-4.0000
0.8868,-0.4658,-4.0000
0.8941,-0.4658,-4.0000
0.9014,-0.4658,-4.0000
0.9087,-0.4658,-4.0000
0.9160,-0.4658,-4.0000
0.9233,-0.4658,-4.0000
0.9306,-0.4658,-4.0000
0.9379,-0.4658,-4.0000
0.9452,-0.4658,-4.0000
0.9525,-0.4658,-4.0000
0.9598,-0.4658,-4.0000
0.9671,-0.4658,-4.0000
0.9744,-0.4658,-4.0000
0.9817,-0.4658,-4.0000
0.9890,-0.4658,-4.0000
0.9963,-0.4658,-4.0000
1.0037,-0.4658,-4.0000
1.0110,-0.4658,-4.0000
1.0183,-0.4658,-4.0000
1.0256,-0.4658,-4.0000
1.0329,-0.4658,-4.0000
1.0402,-0.4658,-4.0000
1.0475,-0.4658,-4.0000
1.0548,-0.4658,-4.0000
1.0621,-0.4658,-4.0000
1.0694,-0.4658,-4.0000
1.0767,-0.4658,-4.0000
1.0840,-0.4658,-4.0000
1.0913,-0.4658,-4.0000
1.0986,-0.4658,-4.0000
1.1059,-0.4658,-4.0000
1.1132,-0.4658,-4.0000
1.1205,-0.4658,-4.0000
1.1279,-0.4658,-4.0000
1.1352,-0.4658,-4.0000
1.1425,-0.4658,-4.0000
1.1498,-0.4658,-4.0000
1.1571,-0.4658,-4.0000
1.1644,-0.4658,-4.0000
1.1717,-0.4658,-4.0000
1.1790,-0.4658,-4.0000
1.1863,-0.4658,-4.0000
1.1936,-0.4658,-4.0000
1.2009,-0.4658,-4.0000
1.2082,-0.4658,-4.0000
1.2155,-0.4658,-4.0000
1.2228,-0.4658,-4.0000
1.2301,-0.4658,-4.0000
1.2374,-0.4658,-4.0000
1.2447,-0.4658,-4.0000
1.2521,-0.4658,-4.0000
1.2594,-0.4658,-4.0000
1.2667,-0.4658,-4.0000
1.2740,-0.4658,-4.0000
1.2813,-0.4658,-4.0000
1.2886,-0.4658,-4.0000
1.2959,-0.4658,-4.0000
1.3032,-0.4658,-4.0000
1.3105,-0.4658,-4.0000
1.3178,-0.4658,-4.0000
1.3251,-0.4658,-4.0000
1.3324,-0.4658,-4.0000
1.3397,-0.4658,-4.0000
1.3470,-0.4658,-4.0000
1.3543,-0.4658,-4.0000
1.3616,-0.4658,-4.0000
1.3689,-0.4658,-4.0000
1.3763,-0.4658,-4.0000
1.3836,-0.4658,-4.0000
1.3909,-0.4658,-4.0000
1.3982,-0.4658,-4.0000
0.6018,-0.4548,-4.0000
0.6091,-0.4548,-4.0000
0.6164,-0.4548,-4.0000
0.6237,-0.4548,-4.0000
0.6311,-0.4548,-4.0000
0.6384,-0.4548,-4.0000
0.6457,-0.4548,-4.0000
0.6530,-0.4548,-4.0000
0.6603,-0.4548,-4.0000
0.6676,-0.4548,-4.0000
0.6749,-0.4548,-4.0000
0.6822,-0.4548,-4.0000
0.6895,-0.4548,-4.0000
0.6968,-0.4548,-4.0000
0.7041,-0.4548,-4.0000
0.7114,-0.4548,-4.0000
0.7187,-0.4548,-4.0000
0.7260,-0.4548,-4.0000
0.7333,-0.4548,-4.0000
0.7406,-0.4548,-4.0000
0.7479,-0.4548,-4.0000
0.7553,-0.4548,-4.0000
0.7626,-0.4548,-4.0000
0.7699,-0.4548,-4.0000
0.7772,-0.4548,-4.0000
0.7845,-0.4548,-4.0000
0.7918,-0.4548,-4.0000
0.7991,-0.4548,-4.0000
0.8064,-0.4548,-4.0000
0.8137,-0.4548,-4.0000
0.8210,-0.4548,-4.0000
0.8283,-0.4548,-4.0000
0.8356,-0.4548,-4.0000
0.8429,-0.4548,-4.0000
0.8502,-0.4548,-4.0000
0.8575,-0.4548,-4.0000
0.8648,-0.4548,-4.0000
0.8721,-0.4548,-4.0000
0.8795,-0.4548,-4.0000
0.8868,-0.4548,-4.0000
0.8941,-0.4548,-4.0000
0.9014,-0.4548,-4.0000
0.9087,-0.4548,-4.0000
0.9160,-0.4548,-4.0000
0.9233,-0.4548,-4.0000
0.9306,-0.4548,-4.0000
0.9379,-0.4548,-4.0000
0.9452,-0.4548,-4.0000
0.9525,-0.4548,-4.0000
0.9598,-0.4548,-4.0000
0.9671,-0.4548,-4.0000
0.9744,-0.4548,-4.0000
0.9817,-0.4548,-4.0000
0.9890,-0.4548,-4.0000
0.9963,-0.4548,-4.0000
1.0037,-0.4548,-4.0000
1.0110,-0.4548,-4.0000
1.0183,-0.4548,-4.0000
1.0256,-0.4548,-4.0000
1.0329,-0.4548,-4.0000
1.0402,-0.4548,-4.0000
1.0475,-0.4548,-4.0000
1.0548,-0.4548,-4.0000
1.0621,-0.4548,-4.0000
1.0694,-0.4548,-4.0000
1.0767,-0.4548,-4.0000
1.0840,-0.4548,-4.0000
1.0913,-0.4548,-4.0000
1.0986,-0.4548,-4.0000
1.1059,-0.4548,-4.0000
1.1132,-0.4548,-4.0000
1.1205,-0.4548,-4.0000
1.1279,-0.4548,-4.0000
1.1352,-0.4548,-4.0000
1.1425,-0.4548,-4.0000
1.1498,-0.4548,-4.0000
1.1571,-0.4548,-4.0000
1.1644,-0.4548,-4.0000
1.1717,-0.4548,-4.0000
1.1790,-0.4548,-4.0000
1.1863,-0.4548,-4.0000
1.1936,-0.4548,-4.0000
1.2009,-0.4548,-4.0000
1.2082,-0.4548,-4.0000
1.2155,-0.4548,-4.0000
1.2228,-0.4548,-4.0000
1.2301,-0.4548,-4.0000
1.2374,-0.4548,-4.0000
1.2447,-0.4548,-4.0000
1.2521,-0.4548,-4.0000
1.2594,-0.4548,-4.0000
1.2667,-0.4548,-4.0000
1.2740,-0.4548,-4.0000
1.2813,-0.4548,-4.0000
1.2886,-0.4548,-4.0000
1.2959,-0.4548,-4.0000
1.3032,-0.4548,-4.0000
1.3105,-0.4548,-4.0000
1.3178,-0.4548,-4.0000
1.3251,-0.4548,-4.0000
1.3324,-0.4548,-4.0000
1.3397,-0.4548,-4.0000
1.3470,-0.4548,-4.0000
1.3543,-0.4548,-4.0000
1.3616,-0.4548,-4.0000
1.3689,-0.4548,-4.0000
1.3763,-0.4548,-4.0000
1.3836,-0.4548,-4.0000
1.3909,-0.4548,-4.0000
1.3982,-0.4548,-4.0000
0.6018,-0.4438,-4.0000
0.6091,-0.4438,-4.0000
0.6164,-0.4438,-4.0000
0.6237,-0.4438,-4.0000
0.6311,-0.4438,-4.0000
0.6384,-0.4438,-4.0000
0.6457,-0.4438,-4.0000
0.6530,-0.4438,-4.0000
0.6603,-0.4438,-4.0000
0.6676,-0.4438,-4.0000
0.6749,-0.4438,-4.0000
0.6822,-0.4438,-4.0000
0.6895,-0.4438,-4.0000
0.6968,-0.4438,-4.0000
0.7041,-0.4438,-4.0000
0.7114,-0.4438,-4.0000
0.7187,-0.4438,-4.0000
0.7260,-0.4438,-4.0000
0.7333,-0.4438,-4.0000
0.7406,-0.4438,-4.0000
0.7479,-0.4438,-4.0000
0.7553,-0.4438,-4.0000
0.7626,-0.4438,-4.0000
0.7699,-0.4438,-4.0000
0.7772,-0.4438,-4.0000
0.7845,-0.4438,-4.0000
0.7918,-0.4438,-4.0000
0.7991,-0.4438,-4.0000
0.8064,-0.4438,-4.0000
0.8137,-0.4438,-4.0000
0.8210,-0.4438,-4.0000
0.8283,-0.4438,-4.0000
0.8356,-0.4438,-4.0000
0.8429,-0.4438,-4.0000
0.8502,-0.4438,-4.0000
0.8575,-0.4438,-4.0000
0.8648,-0.4438,-4.0000
0.8721,-0.4438,-4.0000
0.8795,-0.4438,-4.0000
0.8868,-0.4438,-4.0000
0.8941,-0.4438,-4.0000
0.9014,-0.4438,-4.0000
0.9087,-0.4438,-4.0000
0.9160,-0.4438,-4.0000
0.9233,-0.4438,-4.0000
0.9306,-0.4438,-4.0000
0.9379,-0.4438,-4.0000
0.9452,-0.4438,-4.0000
0.9525,-0.4438,-4.0000
0.9598,-0.4438,-4.0000
0.9671,-0.4438,-4.0000
0.9744,-0.4438,-4.0000
0.9817,-0.4438,-4.0000
0.9890,-0.4438,-4.0000
0.9963,-0.4438,-4.0000
1.0037,-0.4438,-4.0000
1.0110,-0.4438,-4.0000
1.0183,-0.4438,-4.0000
1.0256,-0.4438,-4.0000
1.0329,-0.4438,-4.0000
1.0402,-0.4438,-4.0000
1.0475,-0.4438,-4.0000
1.0548,-0.4438,-4.0000
1.0621,-0.4438,-4.0000
1.0694,-0.4438,-4.0000
1.0767,-0.4438,-4.0000
1.0840,-0.4438,-4.0000
1.0913,-0.4438,-4.0000
1.0986,-0.4438,-4.0000
1.1059,-0.4438,-4.0000
1.1132,-0.4438,-4.0000
1.1205,-0.4438,-4.0000
1.1279,-0.4438,-4.0000
1.1352,-0.4438,-4.0000
1.1425,-0.4438,-4.0000
1.1498,-0.4438,-4.0000
1.1571,-0.4438,-4.0000
1.1644,-0.4438,-4.0000
1.1717,-0.4438,-4.0000
1.1790,-0.4438,-4.0000
1.1863,-0.4438,-4.0000
1.1936,-0.4438,-4.0000
1.2009,-0.4438,-4.0000
1.2082,-0.4438,-4.0000
1.2155,-0.4438,-4.0000
1.2228,-0.4438,-4.0000
1.2301,-0.4438,-4.0000
1.2374,-0.4438,-4.0000
1.2447,-0.4438,-4.0000
1.2521,-0.4438,-4.0000
1.2594,-0.4438,-4.0000
1.2667,-0.4438,-4.0000
1.2740,-0.4438,-4.0000
1.2813,-0.4438,-4.0000
1.2886,-0.4438,-4.0000
1.2959,-0.4438,-4.0000
1.3032,-0.4438,-4.0000
1.3105,-0.4438,-4.0000
1.3178,-0.4438,-4.0000
1.3251,-0.4438,-4.0000
1.3324,-0.4438,-4.0000
1.3397,-0.4438,-4.0000
1.3470,-0.4438,-4.0000
1.3543,-0.4438,-4.0000
1.3616,-0.4438,-4.0000
1.3689,-0.4438,-4.0000
1.3763,-0.4438,-4.0000
1.3836,-0.4438,-4.0000
1.3909,-0.4438,-4.0000
1.3982,-0.4438,-4.0000
0.6018,-0.4329,-4.0000
0.6091,-0.4329,-4.0000
0.6164,-0.4329,-4.0000
0.6237,-0.4329,-4.0000
0.6311,-0.4329,-4.0000
0.6384,-0.4329,-4.0000
0.6457,-0.4329,-4.0000
0.6530,-0.4329,-4.0000
0.6603,-0.4329,-4.0000
0.6676,-0.4329,-4.0000
0.6749,-0.4329,-4.0000
0.6822,-0.4329,-4.0000
0.6895,-0.4329,-4.0000
0.6968,-0.4329,-4.0000
0.7041,-0.4329,-4.0000
0.7114,-0.4329,-4.0000
0.7187,-0.4329,-4.0000
0.7260,-0.4329,-4.0000
0.7333,-0.4329,-4.0000
0.7406,-0.4329,-4.0000
0.7479,-0.4329,-4.0000
0.7553,-0.4329,-4.0000
0.7626,-0.4329,-4.0000
0.7699,-0.4329,-4.0000
0.7772,-0.4329,-4.0000
0.7845,-0.4329,-4.0000
0.7918,-0.4329,-4.0000
0.7991,-0.4329,-4.0000
0.8064,-0.4329,-4.0000
0.8137,-0.4329,-4.0000
0.8210,-0.4329,-4.0000
0.8283,-0.4329,-4.0000
0.8356,-0.4329,-4.0000
0.8429,-0.4329,-4.0000
0.8502,-0.4329,-4.0000
0.8575,-0.4329,-4.0000
0.8648,-0.4329,-4.0000
0.8721,-0.4329,-4.0000
0.8795,-0.4329,-4.0000
0.8868,-0.4329,-4.0000
0.8941,-0.4329,-4.0000
0.9014,-0.4329,-4.0000
0.9087,-0.4329,-4.0000
0.9160,-0.4329,-4.0000
0.9233,-0.4329,-4.0000
0.9306,-0.4329,-4.0000
0.9379,-0.4329,-4.0000
0.9452,-0.4329,-4.0000
0.9525,-0.4329,-4.0000
0.9598,-0.4329,-4.0000
0.9671,-0.4329,-4.0000
0.9744,-0.4329,-4.0000
0.9817,-0.4329,-4.0000
0.9890,-0.4329,-4.0000
0.9963,-0.4329,-4.0000
1.0037,-0.4329,-4.0000
1.0110,-0.4329,-4.0000
1.0183,-0.4329,-4.0000
1.0256,-0.4329,-4.0000
1.0329,-0.4329,-4.0000
1.0402,-0.4329,-4.0000
1.0475,-0.4329,-4.0000
1.0548,-0.4329,-4.0000
1.0621,-0.4329,-4.0000
1.0694,-0.4329,-4.0000
1.0767,-0.4329,-4.0000
1.0840,-0.4329,-4.0000
1.0913,-0.4329,-4.0000
1.0986,-0.4329,-4.0000
1.1059,-0.4329,-4.0000
1.1132,-0.4329,-4.0000
1.1205,-0.4329,-4.0000
1.1279,-0.4329,-4.0000
1.1352,-0.4329,-4.0000
1.1425,-0.4329,-4.0000
1.1498,-0.4329,-4.0000
1.1571,-0.4329,-4.0000
1.1644,-0.4329,-4.0000
1.1717,-0.4329,-4.0000
1.1790,-0.4329,-4.0000
1.1863,-0.4329,-4.0000
1.1936,-0.4329,-4.0000
1.2009,-0.4329,-4.0000
1.2082,-0.4329,-4.0000
1.2155,-0.4329,-4.0000
1.2228,-0.4329,-4.0000
1.2301,-0.4329,-4.0000
1.2374,-0.4329,-4.0000
1.2447,-0.4329,-4.0000
1.2521,-0.4329,-4.0000
1.2594,-0.4329,-4.0000
1.2667,-0.4329,-4.0000
1.2740,-0.4329,-4.0000
1.2813,-0.4329,-4.0000
1.2886,-0.4329,-4.0000
1.2959,-0.4329,-4.0000
1.3032,-0.4329,-4.0000
1.3105,-0.4329,-4.0000
1.3178,-0.4329,-4.0000
1.3251,-0.4329,-4.0000
1.3324,-0.4329,-4.0000
1.3397,-0.4329,-4.0000
1.3470,-0.4329,-4.0000
1.3543,-0.4329,-4.0000
1.3616,-0.4329,-4.0000
1.3689,-0.4329,-4.0000
1.3763,-0.4329,-4.0000
1.3836,-0.4329,-4.0000
1.3909,-0.4329,-4.0000
1.3982,-0.4329,-4.0000
0.6018,-0.4219,-4.0000
0.6091,-0.4219,-4.0000
0.6164,-0.4219,-4.0000
0.6237,-0.4219,-4.0000
0.6311,-0.4219,-4.0000
0.6384,-0.4219,-4.0000
0.6457,-0.4219,-4.0000
0.6530,-0.4219,-4.0000
0.6603,-0.4219,-4.0000
0.6676,-0.4219,-4.0000
0.6749,-0.4219,-4.0000
0.6822,-0.4219,-4.0000
0.6895,-0.4219,-4.0000
0.6968,-0.4219,-4.0000
0.7041,-0.4219,-4.0000
0.7114,-0.4219,-4.0000
0.7187,-0.4219,-4.0000
0.7260,-0.4219,-4.0000
0.7333,-0.4219,-4.0000
0.7406,-0.4219,-4.0000
0.7479,-0.4219,-4.0000
0.7553,-0.4219,-4.0000
0.7626,-0.4219,-4.0000
0.7699,-0.4219,-4.0000
0.7772,-0.4219,-4.0000
0.7845,-0.4219,-4.0000
0.7918,-0.4219,-4.0000
0.7991,-0.4219,-4.0000
0.8064,-0.4219,-4.0000
0.8137,-0.4219,-4.0000
0.8210,-0.4219,-4.0000
0.8283,-0.4219,-4.0000
0.8356,-0.4219,-4.0000
0.8429,-0.4219,-4.0000
0.8502,-0.4219,-4.0000
0.8575,-0.4219,-4.0000
0.8648,-0.4219,-4.0000
0.8721,-0.4219,-4.0000
0.8795,-0.4219,-4.0000
0.8868,-0.4219,-4.0000
0.8941,-0.4219,-4.0000
0.9014,-0.4219,-4.0000
0.9087,-0.4219,-4.0000
0.9160,-0.4219,-4.0000
0.9233,-0.4219,-4.0000
0.9306,-0.4219,-4.0000
0.9379,-0.4219,-4.0000
0.9452,-0.4219,-4.0000
0.9525,-0.4219,-4.0000
0.9598,-0.4219,-4.0000
0.9671,-0.4219,-4.0000
0.9744,-0.4219,-4.0000
0.9817,-0.4219,-4.0000
0.9890,-0.4219,-4.0000
0.9963,-0.4219,-4.0000
1.0037,-0.4219,-4.0000
1.0110,-0.4219,-4.0000
1.0183,-0.4219,-4.0000
1.0256,-0.4219,-4.0000
1.0329,-0.4219,-4.0000
1.0402,-0.4219,-4.0000
1.0475,-0.4219,-4.0000
1.0548,-0.4219,-4.0000
1.0621,-0.4219,-4.0000
1.0694,-0.4219,-4.0000
1.0767,-0.4219,-4.0000
1.0840,-0.4219,-4.0000
1.0913,-0.4219,-4.0000
1.0986,-0.4219,-4.0000
1.1059,-0.4219,-4.0000
1.1132,-0.4219,-4.0000
1.1205,-0.4219,-4.0000
1.1279,-0.4219,-4.0000
1.1352,-0.4219,-4.0000
1.1425,-0.4219,-4.0000
1.1498,-0.4219,-4.0000
1.1571,-0.4219,-4.0000
1.1644,-0.4219,-4.0000
1.1717,-0.4219,-4.0000
1.1790,-0.4219,-4.0000
1.1863,-0.4219,-4.0000
1.1936,-0.4219,-4.0000
1.2009,-0.4219,-4.0000
1.2082,-0.4219,-4.0000
1.2155,-0.4219,-4.0000
1.2228,-0.4219,-4.0000
1.2301,-0.4219,-4.0000
1.2374,-0.4219,-4.0000
1.2447,-0.4219,-4.0000
1.2521,-0.4219,-4.0000
1.2594,-0.4219,-4.0000
1.2667,-0.4219,-4.0000
1.2740,-0.4219,-4.0000
1.2813,-0.4219,-4.0000
1.2886,-0.4219,-4.0000
1.2959,-0.4219,-4.0000
1.3032,-0.4219,-4.0000
1.3105,-0.4219,-4.0000
1.3178,-0.4219,-4.0000
1.3251,-0.4219,-4.0000
1.3324,-0.4219,-4.0000
1.3397,-0.4219,-4.0000
1.3470,-0.4219,-4.0000
1.3543,-0.4219,-4.0000
1.3616,-0.4219,-4.0000
1.3689,-0.4219,-4.0000
1.3763,-0.4219,-4.0000
1.3836,-0.4219,-4.0000
1.3909,-0.4219,-4.0000
1.3982,-0.4219,-4.0000
0.6018,-0.4110,-4.0000
0.6091,-0.4110,-4.0000
0.6164,-0.4110,-4.0000
0.6237,-0.4110,-4.0000
0.6311,-0.4110,-4.0000
0.6384,-0.4110,-4.0000
0.6457,-0.4110,-4.0000
0.6530,-0.4110,-4.0000
0.6603,-0.4110,-4.0000
0.6676,-0.4110,-4.0000
0.6749,-0.4110,-4.0000
0.6822,-0.4110,-4.0000
0.6895,-0.4110,-4.0000
0.6968,-0.4110,-4.0000
0.7041,-0.4110,-4.0000
0.7114,-0.4110,-4.0000
0.7187,-0.4110,-4.0000
0.7260,-0.4110,-4.0000
0.7333,-0.4110,-4.0000
0.7406,-0.4110,-4.0000
0.7479,-0.4110,-4.0000
0.7553,-0.4110,-4.0000
0.7626,-0.4110,-4.0000
0.7699,-0.4110,-4.0000
0.7772,-0.4110,-4.0000
0.7845,-0.4110,-4.0000
0.7918,-0.4110,-4.0000
0.7991,-0.4110,-4.0000
0.8064,-0.4110,-4.0000
0.8137,-0.4110,-4.0000
0.8210,-0.4110,-4.0000
0.8283,-0.4110,-4.0000
0.8356,-0.4110,-4.0000
0.8429,-0.4110,-4.0000
0.8502,-0.4110,-4.0000
0.8575,-0.4110,-4.0000
0.8648,-0.4110,-4.0000
0.8721,-0.4110,-4.0000
0.8795,-0.4110,-4.0000
0.8868,-0.4110,-4.0000
0.8941,-0.4110,-4.0000
0.9014,-0.4110,-4.0000
0.9087,-0.4110,-4.0000
0.9160,-0.4110,-4.0000
0.9233,-0.4110,-4.0000
0.9306,-0.4110,-4.0000
0.9379,-0.4110,-4.0000
0.9452,-0.4110,-4.0000
0.9525,-0.4110,-4.0000
0.9598,-0.4110,-4.0000
0.9671,-0.4110,-4.0000
0.9744,-0.4110,-4.0000
0.9817,-0.4110,-4.0000
0.9890,-0.4110,-4.0000
0.9963,-0.4110,-4.0000
1.0037,-0.4110,-4.0000
1.0110,-0.4110,-4.0000
1.0183,-0.4110,-4.0000
1.0256,-0.4110,-4.0000
1.0329,-0.4110,-4.0000
1.0402,-0.4110,-4.0000
1.0475,-0.4110,-4.0000
1.0548,-0.4110,-4.0000
1.0621,-0.4110,-4.0000
1.0694,-0.4110,-4.0000
1.0767,-0.4110,-4.0000
1.0840,-0.4110,-4.0000
1.0913,-0.4110,-4.0000
1.0986,-0.4110,-4.0000
1.1059,-0.4110,-4.0000
1.1132,-0.4110,-4.0000
1.1205,-0.4110,-4.0000
1.1279,-0.4110,-4.0000
1.1352,-0.4110,-4.0000
1.1425,-0.4110,-4.0000
1.1498,-0.4110,-4.0000
1.1571,-0.4110,-4.0000
1.1644,-0.4110,-4.0000
1.1717,-0.4110,-4.0000
1.1790,-0.4110,-4.0000
1.1863,-0.4110,-4.0000
1.1936,-0.4110,-4.0000
1.2009,-0.4110,-4.0000
1.2082,-0.4110,-4.0000
1.2155,-0.4110,-4.0000
1.2228,-0.4110,-4.0000
1.2301,-0.4110,-4.0000
1.2374,-0.4110,-4.0000
1.2447,-0.4110,-4.0000
1.2521,-0.4110,-4.0000
1.2594,-0.4110,-4.0000
1.2667,-0.4110,-4.0000
1.2740,-0.4110,-4.0000
1.2813,-0.4110,-4.0000
1.2886,-0.4110,-4.0000
1.2959,-0.4110,-4.0000
1.3032,-0.4110,-4.0000
1.3105,-0.4110,-4.0000
1.3178,-0.4110,-4.0000
1.3251,-0.4110,-4.0000
1.3324,-0.4110,-4.0000
1.3397,-0.4110,-4.0000
1.3470,-0.4110,-4.0000
1.3543,-0.4110,-4.0000
1.3616,-0.4110,-4.0000
1.3689,-0.4110,-4.0000
1.3763,-0.4110,-4.0000
1.3836,-0.4110,-4.0000
1.3909,-0.4110,-4.0000
1.3982,-0.4110,-4.0000
0.6018,-0.4000,-4.0000
0.6091,-0.4000,-4.0000
0.6164,-0.4000,-4.0000
0.6237,-0.4000,-4.0000
0.6311,-0.4000,-4.0000
0.6384,-0.4000,-4.0000
0.6457,-0.4000,-4.0000
0.6530,-0.4000,-4.0000
0.6603,-0.4000,-4.0000
0.6676,-0.4000,-4.0000
0.6749,-0.4000,-4.0000
0.6822,-0.4000,-4.0000
0.6895,-0.4000,-4.0000
0.6968,-0.4000,-4.0000
0.7041,-0.4000,-4.0000
0.7114,-0.4000,-4.0000
0.7187,-0.4000,-4.0000
0.7260,-0.4000,-4.0000
0.7333,-0.4000,-4.0000
0.7406,-0.4000,-4.0000
0.7479,-0.4000,-4.0000
0.7553,-0.4000,-4.0000
0.7626,-0.4000,-4.0000
0.7699,-0.4000,-4.0000
0.7772,-0.4000,-4.0000
0.7845,-0.4000,-4.0000
0.7918,-0.4000,-4.0000
0.7991,-0.4000,-4.0000
0.8064,-0.4000,-4.0000
0.8137,-0.4000,-4.0000
0.8210,-0.4000,-4.0000
0.8283,-0.4000,-4.0000
0.8356,-0.4000,-4.0000
0.8429,-0.4000,-4.0000
0.8502,-0.4000,-4.0000
0.8575,-0.4000,-4.0000
0.8648,-0.4000,-4.0000
0.8721,-0.4000,-4.0000
0.8795,-0.4000,-4.0000
0.8868,-0.4000,-4.0000
0.8941,-0.4000,-4.0000
0.9014,-0.4000,-4.0000
0.9087,-0.4000,-4.0000
0.9160,-0.4000,-4.0000
0.9233,-0.4000,-4.0000
0.9306,-0.4000,-4.0000
0.9379,-0.4000,-4.0000
0.9452,-0.4000,-4.0000
0.9525,-0.4000,-4.0000
0.9598,-0.4000,-4.0000
0.9671,-0.4000,-4.0000
0.9744,-0.4000,-4.0000
0.9817,-0.4000,-4.0000
0.9890,-0.4000,-4.0000
0.9963,-0.4000,-4.0000
1.0037,-0.4000,-4.0000
1.0110,-0.4000,-4.0000
1.0183,-0.4000,-4.0000
1.0256,-0.4000,-4.0000
1.0329,-0.4000,-4.0000
1.0402,-0.4000,-4.0000
1.0475,-0.4000,-4.0000
1.0548,-0.4000,-4.0000
1.0621,-0.4000,-4.0000
1.0694,-0.4000,-4.0000
1.0767,-0.4000,-4.0000
1.0840,-0.4000,-4.0000
1.0913,-0.4000,-4.0000
1.0986,-0.4000,-4.0000
1.1059,-0.4000,-4.0000
1.1132,-0.4000,-4.0000
1.1205,-0.4000,-4.0000
1.1279,-0.4000,-4.0000
1.1352,-0.4000,-4.0000
1.1425,-0.4000,-4.0000
1.1498,-0.4000,-4.0000
1.1571,-0.4000,-4.0000
1.1644,-0.4000,-4.0000
1.1717,-0.4000,-4.0000
1.1790,-0.4000,-4.0000
1.1863,-0.4000,-4.0000
1.1936,-0.4000,-4.0000
1.2009,-0.4000,-4.0000
1.2082,-0.4000,-4.0000
1.2155,-0.4000,-4.0000
1.2228,-0.4000,-4.0000
1.2301,-0.4000,-4.0000
1.2374,-0.4000,-4.0000
1.2447,-0.4000,-4.0000
1.2521,-0.4000,-4.0000
1.2594,-0.4000,-4.0000
1.2667,-0.4000,-4.0000
1.2740,-0.4000,-4.0000
1.2813,-0.4000,-4.0000
1.2886,-0.4000,-4.0000
1.2959,-0.4000,-4.0000
1.3032,-0.4000,-4.0000
1.3105,-0.4000,-4.0000
1.3178,-0.4000,-4.0000
1.3251,-0.4000,-4.0000
1.3324,-0.4000,-4.0000
1.3397,-0.4000,-4.0000
1.3470,-0.4000,-4.0000
1.3543,-0.4000,-4.0000
1.3616,-0.4000,-4.0000
1.3689,-0.4000,-4.0000
1.3763,-0.4000,-4.0000
1.3836,-0.4000,-4.0000
1.3909,-0.4000,-4.0000
1.3982,-0.4000,-4.0000
0.6018,-0.3890,-4.0000
0.6091,-0.3890,-4.0000
0.6164,-0.3890,-4.0000
0.6237,-0.3890,-4.0000
0.6311,-0.3890,-4.0000
0.6384,-0.3890,-4.0000
0.6457,-0.3890,-4.0000
0.6530,-0.3890,-4.0000
0.6603,-0.3890,-4.0000
0.6676,-0.3890,-4.0000
0.6749,-0.3890,-4.0000
0.6822,-0.3890,-4.0000
0.6895,-0.3890,-4.0000
0.6968,-0.3890,-4.0000
0.7041,-0.3890,-4.0000
0.7114,-0.3890,-4.0000
0.7187,-0.3890,-4.0000
0.7260,-0.3890,-4.0000
0.7333,-0.3890,-4.0000
0.7406,-0.3890,-4.0000
0.7479,-0.3890,-4.0000
0.7553,-0.3890,-4.0000
0.7626,-0.3890,-4.0000
0.7699,-0.3890,-4.0000
0.7772,-0.3890,-4.0000
0.7845,-0.3890,-4.0000
0.7918,-0.3890,-4.0000
0.7991,-0.3890,-4.0000
0.8064,-0.3890,-4.0000
0.8137,-0.3890,-4.0000
0.8210,-0.3890,-4.0000
0.8283,-0.3890,-4.0000
0.8356,-0.3890,-4.0000
0.8429,-0.3890,-4.0000
0.8502,-0.3890,-4.0000
0.8575,-0.3890,-4.0000
0.8648,-0.3890,-4.0000
0.8721,-0.3890,-4.0000
0.8795,-0.3890,-4.0000
0.8868,-0.3890,-4.0000
0.8941,-0.3890,-4.0000
0.9014,-0.3890,-4.0000
0.9087,-0.3890,-4.0000
0.9160,-0.3890,-4.0000
0.9233,-0.3890,-4.0000
0.9306,-0.3890,-4.0000
0.9379,-0.3890,-4.0000
0.9452,-0.3890,-4.0000
0.9525,-0.3890,-4.0000
0.9598,-0.3890,-4.0000
0.9671,-0.3890,-4.0000
0.9744,-0.3890,-4.0000
0.9817,-0.3890,-4.0000
0.9890,-0.3890,-4.0000
0.9963,-0.3890,-4.0000
1.0037,-0.3890,-4.0000
1.0110,-0.3890,-4.0000
1.0183,-0.3890,-4.0000
1.0256,-0.3890,-4.0000
1.0329,-0.3890,-4.0000
1.0402,-0.3890,-4.0000
1.0475,-0.3890,-4.0000
1.0548,-0.3890,-4.0000
1.0621,-0.3890,-4.0000
1.0694,-0.3890,-4.0000
1.0767,-0.3890,-4.0000
1.0840,-0.3890,-4.0000
1.0913,-0.3890,-4.0000
1.0986,-0.3890,-4.0000
1.1059,-0.3890,-4.0000
1.1132,-0.3890,-4.0000
1.1205,-0.3890,-4.0000
1.1279,-0.3890,-4.0000
1.1352,-0.3890,-4.0000
1.1425,-0.3890,-4.0000
1.1498,-0.3890,-4.0000
1.1571,-0.3890,-4.0000
1.1644,-0.3890,-4.0000
1.1717,-0.3890,-4.0000
1.1790,-0.3890,-4.0000
1.1863,-0.3890,-4.0000
1.1936,-0.3890,-4.0000
1.2009,-0.3890,-4.0000
1.2082,-0.3890,-4.0000
1.2155,-0.3890,-4.0000
1.2228,-0.3890,-4.0000
1.2301,-0.3890,-4.0000
1.2374,-0.3890,-4.0000
1.2447,-0.3890,-4.0000
1.2521,-0.3890,-4.0000
1.2594,-0.3890,-4.0000
1.2667,-0.3890,-4.0000
1.2740,-0.3890,-4.0000
1.2813,-0.3890,-4.0000
1.2886,-0.3890,-4.0000
1.2959,-0.3890,-4.0000
1.3032,-0.3890,-4.0000
1.3105,-0.3890,-4.0000
1.3178,-0.3890,-4.0000
1.3251,-0.3890,-4.0000
1.3324,-0.3890,-4.0000
1.3397,-0.3890,-4.0000
1.3470,-0.3890,-4.0000
1.3543,-0.3890,-4.0000
1.3616,-0.3890,-4.0000
1.3689,-0.3890,-4.0000
1.3763,-0.3890,-4.0000
1.3836,-0.3890,-4.0000
1.3909,-0.3890,-4.0000
1.3982,-0.3890,-4.0000
0.6018,-0.3781,-4.0000
0.6091,-0.3781,-4.0000
0.6164,-0.3781,-4.0000
0.6237,-0.3781,-4.0000
0.6311,-0.3781,-4.0000
0.6384,-0.3781,-4.0000
0.6457,-0.3781,-4.0000
0.6530,-0.3781,-4.0000
0.6603,-0.3781,-4.0000
0.6676,-0.3781,-4.0000
0.6749,-0.3781,-4.0000
0.6822,-0.3781,-4.0000
0.6895,-0.3781,-4.0000
0.6968,-0.3781,-4.0000
0.7041,-0.3781,-4.0000
0.7114,-0.3781,-4.0000
0.7187,-0.3781,-4.0000
0.7260,-0.3781,-4.0000
0.7333,-0.3781,-4.0000
0.7406,-0.3781,-4.0000
0.7479,-0.3781,-4.0000
0.7553,-0.3781,-4.0000
0.7626,-0.3781,-4.0000
0.7699,-0.3781,-4.0000
0.7772,-0.3781,-4.0000
0.7845,-0.3781,-4.0000
0.7918,-0.3781,-4.0000
0.7991,-0.3781,-4.0000
0.8064,-0.3781,-4.0000
0.8137,-0.3781,-4.0000
0.8210,-0.3781,-4.0000
0.8283,-0.3781,-4.0000
0.8356,-0.3781,-4.0000
0.8429,-0.3781,-4.0000
0.8502,-0.3781,-4.0000
0.8575,-0.3781,-4.0000
0.8648,-0.3781,-4.0000
0.8721,-0.3781,-4.0000
0.8795,-0.3781,-4.0000
0.8868,-0.3781,-4.0000
0.8941,-0.3781,-4.0000
0.9014,-0.3781,-4.0000
0.9087,-0.3781,-4.0000
0.9160,-0.3781,-4.0000
0.9233,-0.3781,-4.0000
0.9306,-0.3781,-4.0000
0.9379,-0.3781,-4.0000
0.9452,-0.3781,-4.0000
0.9525,-0.3781,-4.0000
0.9598,-0.3781,-4.0000
0.9671,-0.3781,-4.0000
0.9744,-0.3781,-4.0000
0.9817,-0.3781,-4.0000
0.9890,-0.3781,-4.0000
0.9963,-0.3781,-4.0000
1.0037,-0.3781,-4.0000
1.0110,-0.3781,-4.0000
1.0183,-0.3781,-4.0000
1.0256,-0.3781,-4.0000
1.0329,-0.3781,-4.0000
1.0402,-0.3781,-4.0000
1.0475,-0.3781,-4.0000
1.0548,-0.3781,-4.0000
1.0621,-0.3781,-4.0000
1.0694,-0.3781,-4.0000
1.0767,-0.3781,-4.0000
1.0840,-0.3781,-4.0000
1.0913,-0.3781,-4.0000
1.0986,-0.3781,-4.0000
1.1059,-0.3781,-4.0000
1.1132,-0.3781,-4.0000
1.1205,-0.3781,-4.0000
1.1279,-0.3781,-4.0000
1.1352,-0.3781,-4.0000
1.1425,-0.3781,-4.0000
1.1498,-0.3781,-4.0000
1.1571,-0.3781,-4.0000
1.1644,-0.3781,-4.0000
1.1717,-0.3781,-4.0000
1.1790,-0.3781,-4.0000
1.1863,-0.3781,-4.0000
1.1936,-0.3781,-4.0000
1.2009,-0.3781,-4.0000
1.2082,-0.3781,-4.0000
1.2155,-0.3781,-4.0000
1.2228,-0.3781,-4.0000
1.2301,-0.3781,-4.0000
1.2374,-0.3781,-4.0000
1.2447,-0.3781,-4.0000
1.2521,-0.3781,-4.0000
1.2594,-0.3781,-4.0000
1.2667,-0.3781,-4.0000
1.2740,-0.3781,-4.0000
1.2813,-0.3781,-4.0000
1.2886,-0.3781,-4.0000
1.2959,-0.3781,-4.0000
1.3032,-0.3781,-4.0000
1.3105,-0.3781,-4.0000
1.3178,-0.3781,-4.0000
1.3251,-0.3781,-4.0000
1.3324,-0.3781,-4.0000
1.3397,-0.3781,-4.0000
1.3470,-0.3781,-4.0000
1.3543,-0.3781,-4.0000
1.3616,-0.3781,-4.0000
1.3689,-0.3781,-4.0000
1.3763,-0.3781,-4.0000
1.3836,-0.3781,-4.0000
1.3909,-0.3781,-4.0000
1.3982,-0.3781,-4.0000
0.6018,-0.3671,-4.0000
0.6091,-0.3671,-4.0000
0.6164,-0.3671,-4.0000
0.6237,-0.3671,-4.0000
0.6311,-0.3671,-4.0000
0.6384,-0.3671,-4.0000
0.6457,-0.3671,-4.0000
0.6530,-0.3671,-4.0000
0.6603,-0.3671,-4.0000
0.6676,-0.3671,-4.0000
0.6749,-0.3671,-4.0000
0.6822,-0.3671,-4.0000
0.6895,-0.3671,-4.0000
0.6968,-0.3671,-4.0000
0.7041,-0.3671,-4.0000
0.7114,-0.3671,-4.0000
0.7187,-0.3671,-4.0000
0.7260,-0.3671,-4.0000
0.7333,-0.3671,-4.0000
0.7406,-0.3671,-4.0000
0.7479,-0.3671,-4.0000
0.7553,-0.3671,-4.0000
0.7626,-0.3671,-4.0000
0.7699,-0.3671,-4.0000
0.7772,-0.3671,-4.0000
0.7845,-0.3671,-4.0000
0.7918,-0.3671,-4.0000
0.7991,-0.3671,-4.0000
0.8064,-0.3671,-4.0000
0.8137,-0.3671,-4.0000
0.8210,-0.3671,-4.0000
0.8283,-0.3671,-4.0000
0.8356,-0.3671,-4.0000
0.8429,-0.3671,-4.0000
0.8502,-0.3671,-4.0000
0.8575,-0.3671,-4.0000
0.8648,-0.3671,-4.0000
0.8721,-0.3671,-4.0000
0.8795,-0.3671,-4.0000
0.8868,-0.3671,-4.0000
0.8941,-0.3671,-4.0000
0.9014,-0.3671,-4.0000
0.9087,-0.3671,-4.0000
0.9160,-0.3671,-4.0000
0.9233,-0.3671,-4.0000
0.9306,-0.3671,-4.0000
0.9379,-0.3671,-4.0000
0.9452,-0.3671,-4.0000
0.9525,-0.3671,-4.0000
0.9598,-0.3671,-4.0000
0.9671,-0.3671,-4.0000
0.9744,-0.3671,-4.0000
0.9817,-0.3671,-4.0000
0.9890,-0.3671,-4.0000
0.9963,-0.3671,-4.0000
1.0037,-0.3671,-4.0000
1.0110,-0.3671,-4.0000
1.0183,-0.3671,-4.0000
1.0256,-0.3671,-4.0000
1.0329,-0.3671,-4.0000
1.0402,-0.3671,-4.0000
1.0475,-0.3671,-4.0000
1.0548,-0.3671,-4.0000
1.0621,-0.3671,-4.0000
1.0694,-0.3671,-4.0000
1.0767,-0.3671,-4.0000
1.0840,-0.3671,-4.0000
1.0913,-0.3671,-4.0000
1.0986,-0.3671,-4.0000
1.1059,-0.3671,-4.0000
1.1132,-0.3671,-4.0000
1.1205,-0.3671,-4.0000
1.1279,-0.3671,-4.0000
1.1352,-0.3671,-4.0000
1.1425,-0.3671,-4.0000
1.1498,-0.3671,-4.0000
1.1571,-0.3671,-4.0000
1.1644,-0.3671,-4.0000
1.1717,-0.3671,-4.0000
1.1790,-0.3671,-4.0000
1.1863,-0.3671,-4.0000
1.1936,-0.3671,-4.0000
1.2009,-0.3671,-4.0000
1.2082,-0.3671,-4.0000
1.2155,-0.3671,-4.0000
1.2228,-0.3671,-4.0000
1.2301,-0.3671,-4.0000
1.2374,-0.3671,-4.0000
1.2447,-0.3671,-4.0000
1.2521,-0.3671,-4.0000
1.2594,-0.3671,-4.0000
1.2667,-0.3671,-4.0000
1.2740,-0.3671,-4.0000
1.2813,-0.3671,-4.0000
1.2886,-0.3671,-4.0000
1.2959,-0.3671,-4.0000
1.3032,-0.3671,-4.0000
1.3105,-0.3671,-4.0000
1.3178,-0.3671,-4.0000
1.3251,-0.3671,-4.0000
1.3324,-0.3671,-4.0000
1.3397,-0.3671,-4.0000
1.3470,-0.3671,-4.0000
1.3543,-0.3671,-4.0000
1.3616,-0.3671,-4.0000
1.3689,-0.3671,-4.0000
1.3763,-0.3671,-4.0000
1.3836,-0.3671,-4.0000
1.3909,-0.3671,-4.0000
1.3982,-0.3671,-4.0000
0.6018,-0.3562,-4.0000
0.6091,-0.3562,-4.0000
0.6164,-0.3562,-4.0000
0.6237,-0.3562,-4.0000
0.6311,-0.3562,-4.0000
0.6384,-0.3562,-4.0000
0.6457,-0.3562,-4.0000
0.6530,-0.3562,-4.0000
0.6603,-0.3562,-4.0000
0.6676,-0.3562,-4.0000
0.6749,-0.3562,-4.0000
0.6822,-0.3562,-4.0000
0.6895,-0.3562,-4.0000
0.6968,-0.3562,-4.0000
0.7041,-0.3562,-4.0000
0.7114,-0.3562,-4.0000
0.7187,-0.3562,-4.0000
0.7260,-0.3562,-4.0000
0.7333,-0.3562,-4.0000
0.7406,-0.3562,-4.0000
0.7479,-0.3562,-4.0000
0.7553,-0.3562,-4.0000
0.7626,-0.3562,-4.0000
0.7699,-0.3562,-4.0000
0.7772,-0.3562,-4.0000
0.7845,-0.3562,-4.0000
0.7918,-0.3562,-4.0000
0.7991,-0.3562,-4.0000
0.8064,-0.3562,-4.0000
0.8137,-0.3562,-4.0000
0.8210,-0.3562,-4.0000
0.8283,-0.3562,-4.0000
0.8356,-0.3562,-4.0000
0.8429,-0.3562,-4.0000
0.8502,-0.3562,-4.0000
0.8575,-0.3562,-4.0000
0.8648,-0.3562,-4.0000
0.8721,-0.3562,-4.0000
0.8795,-0.3562,-4.0000
0.8868,-0.3562,-4.0000
0.8941,-0.3562,-4.0000
0.9014,-0.3562,-4.0000
0.9087,-0.3562,-4.0000
0.9160,-0.3562,-4.0000
0.9233,-0.3562,-4.0000
0.9306,-0.3562,-4.0000
0.9379,-0.3562,-4.0000
0.9452,-0.3562,-4.0000
0.9525,-0.3562,-4.0000
0.9598,-0.3562,-4.0000
0.9671,-0.3562,-4.0000
0.9744,-0.3562,-4.0000
0.9817,-0.3562,-4.0000
0.9890,-0.3562,-4.0000
0.9963,-0.3562,-4.0000
1.0037,-0.3562,-4.0000
1.0110,-0.3562,-4.0000
1.0183,-0.3562,-4.0000
1.0256,-0.3562,-4.0000
1.0329,-0.3562,-4.0000
1.0402,-0.3562,-4.0000
1.0475,-0.3562,-4.0000
1.0548,-0.3562,-4.0000
1.0621,-0.3562,-4.0000
1.0694,-0.3562,-4.0000
1.0767,-0.3562,-4.0000
1.0840,-0.3562,-4.0000
1.0913,-0.3562,-4.0000
1.0986,-0.3562,-4.0000
1.1059,-0.3562,-4.0000
1.1132,-0.3562,-4.0000
1.1205,-0.3562,-4.0000
1.1279,-0.3562,-4.0000
1.1352,-0.3562,-4.0000
1.1425,-0.3562,-4.0000
1.1498,-0.3562,-4.0000
1.1571,-0.3562,-4.0000
1.1644,-0.3562,-4.0000
1.1717,-0.3562,-4.0000
1.1790,-0.3562,-4.0000
1.1863,-0.3562,-4.0000
1.1936,-0.3562,-4.0000
1.2009,-0.3562,-4.0000
1.2082,-0.3562,-4.0000
1.2155,-0.3562,-4.0000
1.2228,-0.3562,-4.0000
1.2301,-0.3562,-4.0000
1.2374,-0.3562,-4.0000
1.2447,-0.3562,-4.0000
1.2521,-0.3562,-4.0000
1.2594,-0.3562,-4.0000
1.2667,-0.3562,-4.0000
1.2740,-0.3562,-4.0000
1.2813,-0.3562,-4.0000
1.2886,-0.3562,-4.0000
1.2959,-0.3562,-4.0000
1.3032,-0.3562,-4.0000
1.3105,-0.3562,-4.0000
1.3178,-0.3562,-4.0000
1.3251,-0.3562,-4.0000
1.3324,-0.3562,-4.0000
1.3397,-0.3562,-4.0000
1.3470,-0.3562,-4.0000
1.3543,-0.3562,-4.0000
1.3616,-0.3562,-4.0000
1.3689,-0.3562,-4.0000
1.3763,-0.3562,-4.0000
1.3836,-0.3562,-4.0000
1.3909,-0.3562,-4.0000
1.3982,-0.3562,-4.0000
0.6018,-0.3452,-4.0000
0.6091,-0.3452,-4.0000
0.6164,-0.3452,-4.0000
0.6237,-0.3452,-4.0000
0.6311,-0.3452,-4.0000
0.6384,-0.3452,-4.0000
0.6457,-0.3452,-4.0000
0.6530,-0.3452,-4.0000
0.6603,-0.3452,-4.0000
0.6676,-0.3452,-4.0000
0.6749,-0.3452,-4.0000
0.6822,-0.3452,-4.0000
0.6895,-0.3452,-4.0000
0.6968,-0.3452,-4.0000
0.7041,-0.3452,-4.0000
0.7114,-0.3452,-4.0000
0.7187,-0.3452,-4.0000
0.7260,-0.3452,-4.0000
0.7333,-0.3452,-4.0000
0.7406,-0.3452,-4.0000
0.7479,-0.3452,-4.0000
0.7553,-0.3452,-4.0000
0.7626,-0.3452,-4.0000
0.7699,-0.3452,-4.0000
0.7772,-0.3452,-4.0000
0.7845,-0.3452,-4.0000
0.7918,-0.3452,-4.0000
0.7991,-0.3452,-4.0000
0.8064,-0.3452,-4.0000
0.8137,-0.3452,-4.0000
0.8210,-0.3452,-4.0000
0.8283,-0.3452,-4.0000
0.8356,-0.3452,-4.0000
0.8429,-0.3452,-4.0000
0.8502,-0.3452,-4.0000
0.8575,-0.3452,-4.0000
0.8648,-0.3452,-4.0000
0.8721,-0.3452,-4.0000
0.8795,-0.3452,-4.0000
0.8868,-0.3452,-4.0000
0.8941,-0.3452,-4.0000
0.9014,-0.3452,-4.0000
0.9087,-0.3452,-4.0000
0.9160,-0.3452,-4.0000
0.9233,-0.3452,-4.0000
0.9306,-0.3452,-4.0000
0.9379,-0.3452,-4.0000
0.9452,-0.3452,-4.0000
0.9525,-0.3452,-4.0000
0.9598,-0.3452,-4.0000
0.9671,-0.3452,-4.0000
0.9744,-0.3452,-4.0000
0.9817,-0.3452,-4.0000
0.9890,-0.3452,-4.0000
0.9963,-0.3452,-4.0000
1.0037,-0.3452,-4.0000
1.0110,-0.3452,-4.0000
1.0183,-0.3452,-4.0000
1.0256,-0.3452,-4.0000
1.0329,-0.3452,-4.0000
1.0402,-0.3452,-4.0000
1.0475,-0.3452,-4.0000
1.0548,-0.3452,-4.0000
1.0621,-0.3452,-4.0000
1.0694,-0.3452,-4.0000
1.0767,-0.3452,-4.0000
1.0840,-0.3452,-4.0000
1.0913,-0.3452,-4.0000
1.0986,-0.3452,-4.0000
1.1059,-0.3452,-4.0000
1.1132,-0.3452,-4.0000
1.1205,-0.3452,-4.0000
1.1279,-0.3452,-4.0000
1.1352,-0.3452,-4.0000
1.1425,-0.3452,-4.0000
1.1498,-0.3452,-4.0000
1.1571,-0.3452,-4.0000
1.1644,-0.3452,-4.0000
1.1717,-0.3452,-4.0000
1.1790,-0.3452,-4.0000
1.1863,-0.3452,-4.0000
1.1936,-0.3452,-4.0000
1.2009,-0.3452,-4.0000
1.2082,-0.3452,-4.0000
1.2155,-0.3452,-4.0000
1.2228,-0.3452,-4.0000
1.2301,-0.3452,-4.0000
1.2374,-0.3452,-4.0000
1.2447,-0.3452,-4.0000
1.2521,-0.3452,-4.0000
1.2594,-0.3452,-4.0000
1.2667,-0.3452,-4.0000
1.2740,-0.3452,-4.0000
1.2813,-0.3452,-4.0000
1.2886,-0.3452,-4.0000
1.2959,-0.3452,-4.0000
1.3032,-0.3452,-4.0000
1.3105,-0.3452,-4.0000
1.3178,-0.3452,-4.0000
1.3251,-0.3452,-4.0000
1.3324,-0.3452,-4.0000
1.3397,-0.3452,-4.0000
1.3470,-0.3452,-4.0000
1.3543,-0.3452,-4.0000
1.3616,-0.3452,-4.0000
1.3689,-0.3452,-4.0000
1.3763,-0.3452,-4.0000
1.3836,-0.3452,-4.0000
1.3909,-0.3452,-4.0000
1.3982,-0.3452,-4.0000
0.6018,-0.3342,-4.0000
0.6091,-0.3342,-4.0000
0.6164,-0.3342,-4.0000
0.6237,-0.3342,-4.0000
0.6311,-0.3342,-4.0000
0.6384,-0.3342,-4.0000
0.6457,-0.3342,-4.0000
0.6530,-0.3342,-4.0000
0.6603,-0.3342,-4.0000
0.6676,-0.3342,-4.0000
0.6749,-0.3342,-4.0000
0.6822,-0.3342,-4.0000
0.6895,-0.3342,-4.0000
0.6968,-0.3342,-4.0000
0.7041,-0.3342,-4.0000
0.7114,-0.3342,-4.0000
0.7187,-0.3342,-4.0000
0.7260,-0.3342,-4.0000
0.7333,-0.3342,-4.0000
0.7406,-0.3342,-4.0000
0.7479,-0.3342,-4.0000
0.7553,-0.3342,-4.0000
0.7626,-0.3342,-4.0000
0.7699,-0.3342,-4.0000
0.7772,-0.3342,-4.0000
0.7845,-0.3342,-4.0000
0.7918,-0.3342,-4.0000
0.7991,-0.3342,-4.0000
0.8064,-0.3342,-4.0000
0.8137,-0.3342,-4.0000
0.8210,-0.3342,-4.0000
0.8283,-0.3342,-4.0000
0.8356,-0.3342,-4.0000
0.8429,-0.3342,-4.0000
0.8502,-0.3342,-4.0000
0.8575,-0.3342,-4.0000
0.8648,-0.3342,-4.0000
0.8721,-0.3342,-4.0000
0.8795,-0.3342,-4.0000
0.8868,-0.3342,-4.0000
0.8941,-0.3342,-4.0000
0.9014,-0.3342,-4.0000
0.9087,-0.3342,-4.0000
0.9160,-0.3342,-4.0000
0.9233,-0.3342,-4.0000
0.9306,-0.3342,-4.0000
0.9379,-0.3342,-4.0000
0.9452,-0.3342,-4.0000
0.9525,-0.3342,-4.0000
0.9598,-0.3342,-4.0000
0.9671,-0.3342,-4.0000
0.9744,-0.3342,-4.0000
0.9817,-0.3342,-4.0000
0.9890,-0.3342,-4.0000
0.9963,-0.3342,-4.0000
1.0037,-0.3342,-4.0000
1.0110,-0.3342,-4.0000
1.0183,-0.3342,-4.0000
1.0256,-0.3342,-4.0000
1.0329,-0.3342,-4.0000
1.0402,-0.3342,-4.0000
1.0475,-0.3342,-4.0000
1.0548,-0.3342,-4.0000
1.0621,-0.3342,-4.0000
1.0694,-0.3342,-4.0000
1.0767,-0.3342,-4.0000
1.0840,-0.3342,-4.0000
1.0913,-0.3342,-4.0000
1.0986,-0.3342,-4.0000
1.1059,-0.3342,-4.0000
1.1132,-0.3342,-4.0000
1.1205,-0.3342,-4.0000
1.1279,-0.3342,-4.0000
1.1352,-0.3342,-4.0000
1.1425,-0.3342,-4.0000
1.1498,-0.3342,-4.0000
1.1571,-0.3342,-4.0000
1.1644,-0.3342,-4.0000
1.1717,-0.3342,-4.0000
1.1790,-0.3342,-4.0000
1.1863,-0.3342,-4.0000
1.1936,-0.3342,-4.0000
1.2009,-0.3342,-4.0000
1.2082,-0.3342,-4.0000
1.2155,-0.3342,-4.0000
1.2228,-0.3342,-4.0000
1.2301,-0.3342,-4.0000
1.2374,-0.3342,-4.0000
1.2447,-0.3342,-4.0000
1.2521,-0.3342,-4.0000
1.2594,-0.3342,-4.0000
1.2667,-0.3342,-4.0000
1.2740,-0.3342,-4.0000
1.2813,-0.3342,-4.0000
1.2886,-0.3342,-4.0000
1.2959,-0.3342,-4.0000
1.3032,-0.3342,-4.0000
1.3105,-0.3342,-4.0000
1.3178,-0.3342,-4.0000
1.3251,-0.3342,-4.0000
1.3324,-0.3342,-4.0000
1.3397,-0.3342,-4.0000
1.3470,-0.3342,-4.0000
1.3543,-0.3342,-4.0000
1.3616,-0.3342,-4.0000
1.3689,-0.3342,-4.0000
1.3763,-0.3342,-4.0000
1.3836,-0.3342,-4.0000
1.3909,-0.3342,-4.0000
1.3982,-0.3342,-4.0000
0.6018,-0.3233,-4.0000
0.6091,-0.3233,-4.0000
0.6164,-0.3233,-4.0000
0.6237,-0.3233,-4.0000
0.6311,-0.3233,-4.0000
0.6384,-0.3233,-4.0000
0.6457,-0.3233,-4.0000
0.6530,-0.3233,-4.0000
0.6603,-0.3233,-4.0000
0.6676,-0.3233,-4.0000
0.6749,-0.3233,-4.0000
0.6822,-0.3233,-4.0000
0.6895,-0.3233,-4.0000
0.6968,-0.3233,-4.0000
0.7041,-0.3233,-4.0000
0.7114,-0.3233,-4.0000
0.7187,-0.3233,-4.0000
0.7260,-0.3233,-4.0000
0.7333,-0.3233,-4.0000
0.7406,-0.3233,-4.0000
0.7479,-0.3233,-4.0000
0.7553,-0.3233,-4.0000
0.7626,-0.3233,-4.0000
0.7699,-0.3233,-4.0000
0.7772,-0.3233,-4.0000
0.7845,-0.3233,-4.0000
0.7918,-0.3233,-4.0000
0.7991,-0.3233,-4.0000
0.8064,-0.3233,-4.0000
0.8137,-0.3233,-4.0000
0.8210,-0.3233,-4.0000
0.8283,-0.3233,-4.0000
0.8356,-0.3233,-4.0000
0.8429,-0.3233,-4.0000
0.8502,-0.3233,-4.0000
0.8575,-0.3233,-4.0000
0.8648,-0.3233,-4.0000
0.8721,-0.3233,-4.0000
0.8795,-0.3233,-4.0000
0.8868,-0.3233,-4.0000
0.8941,-0.3233,-4.0000
0.9014,-0.3233,-4.0000
0.9087,-0.3233,-4.0000
0.9160,-0.3233,-4.0000
0.9233,-0.3233,-4.0000
0.9306,-0.3233,-4.0000
0.9379,-0.3233,-4.0000
0.9452,-0.3233,-4.0000
0.9525,-0.3233,-4.0000
0.9598,-0.3233,-4.0000
0.9671,-0.3233,-4.0000
0.9744,-0.3233,-4.0000
0.9817,-0.3233,-4.0000
0.9890,-0.3233,-4.0000
0.9963,-0.3233,-4.0000
1.0037,-0.3233,-4.0000
1.0110,-0.3233,-4.0000
1.0183,-0.3233,-4.0000
1.0256,-0.3233,-4.0000
1.0329,-0.3233,-4.0000
1.0402,-0.3233,-4.0000
1.0475,-0.3233,-4.0000
1.0548,-0.3233,-4.0000
1.0621,-0.3233,-4.0000
1.0694,-0.3233,-4.0000
1.0767,-0.3233,-4.0000
1.0840,-0.3233,-4.0000
1.0913,-0.3233,-4.0000
1.0986,-0.3233,-4.0000
1.1059,-0.3233,-4.0000
1.1132,-0.3233,-4.0000
1.1205,-0.3233,-4.0000
1.1279,-0.3233,-4.0000
1.1352,-0.3233,-4.0000
1.1425,-0.3233,-4.0000
1.1498,-0.3233,-4.0000
1.1571,-0.3233,-4.0000
1.1644,-0.3233,-4.0000
1.1717,-0.3233,-4.0000
1.1790,-0.3233,-4.0000
1.1863,-0.3233,-4.0000
1.1936,-0.3233,-4.0000
1.2009,-0.3233,-4.0000
1.2082,-0.3233,-4.0000
1.2155,-0.3233,-4.0000
1.2228,-0.3233,-4.0000
1.2301,-0.3233,-4.0000
1.2374,-0.3233,-4.0000
1.2447,-0.3233,-4.0000
1.2521,-0.3233,-4.0000
1.2594,-0.3233,-4.0000
1.2667,-0.3233,-4.0000
1.2740,-0.3233,-4.0000
1.2813,-0.3233,-4.0000
1.2886,-0.3233,-4.0000
1.2959,-0.3233,-4.0000
1.3032,-0.3233,-4.0000
1.3105,-0.3233,-4.0000
1.3178,-0.3233,-4.0000
1.3251,-0.3233,-4.0000
1.3324,-0.3233,-4.0000
1.3397,-0.3233,-4.0000
1.3470,-0.3233,-4.0000
1.3543,-0.3233,-4.0000
1.3616,-0.3233,-4.0000
1.3689,-0.3233,-4.0000
1.3763,-0.3233,-4.0000
1.3836,-0.3233,-4.0000
1.3909,-0.3233,-4.0000
1.3982,-0.3233,-4.0000
0.6018,-0.3123,-4.0000
0.6091,-0.3123,-4.0000
0.6164,-0.3123,-4.0000
0.6237,-0.3123,-4.0000
0.6311,-0.3123,-4.0000
0.6384,-0.3123,-4.0000
0.6457,-0.3123,-4.0000
0.6530,-0.3123,-4.0000
0.6603,-0.3123,-4.0000
0.6676,-0.3123,-4.0000
0.6749,-0.3123,-4.0000
0.6822,-0.3123,-4.0000
0.6895,-0.3123,-4.0000
0.6968,-0.3123,-4.0000
0.7041,-0.3123,-4.0000
0.7114,-0.3123,-4.0000
0.7187,-0.3123,-4.0000
0.7260,-0.3123,-4.0000
0.7333,-0.3123,-4.0000
0.7406,-0.3123,-4.0000
0.7479,-0.3123,-4.0000
0.7553,-0.3123,-4.0000
0.7626,-0.3123,-4.0000
0.7699,-0.3123,-4.0000
0.7772,-0.3123,-4.0000
0.7845,-0.3123,-4.0000
0.7918,-0.3123,-4.0000
0.7991,-0.3123,-4.0000
0.8064,-0.3123,-4.0000
0.8137,-0.3123,-4.0000
0.8210,-0.3123,-4.0000
0.8283,-0.3123,-4.0000
0.8356,-0.3123,-4.0000
0.8429,-0.3123,-4.0000
0.8502,-0.3123,-4.0000
0.8575,-0.3123,-4.0000
0.8648,-0.3123,-4.0000
0.8721,-0.3123,-4.0000
0.8795,-0.3123,-4.0000
0.8868,-0.3123,-4.0000
0.8941,-0.3123,-4.0000
0.9014,-0.3123,-4.0000
0.9087,-0.3123,-4.0000
0.9160,-0.3123,-4.0000
0.9233,-0.3123,-4.0000
0.9306,-0.3123,-4.0000
0.9379,-0.3123,-4.0000
0.9452,-0.3123,-4.0000
0.9525,-0.3123,-4.0000
0.9598,-0.3123,-4.0000
0.9671,-0.3123,-4.0000
0.9744,-0.3123,-4.0000
0.9817,-0.3123,-4.0000
0.9890,-0.3123,-4.0000
0.9963,-0.3123,-4.0000
1.0037,-0.3123,-4.0000
1.0110,-0.3123,-4.0000
1.0183,-0.3123,-4.0000
1.0256,-0.3123,-4.0000
1.0329,-0.3123,-4.0000
1.0402,-0.3123,-4.0000
1.0475,-0.3123,-4.0000
1.0548,-0.3123,-4.0000
1.0621,-0.3123,-4.0000
1.0694,-0.3123,-4.0000
1.0767,-0.3123,-4.0000
1.0840,-0.3123,-4.0000
1.0913,-0.3123,-4.0000
1.0986,-0.3123,-4.0000
1.1059,-0.3123,-4.0000
1.1132,-0.3123,-4.0000
1.1205,-0.3123,-4.0000
1.1279,-0.3123,-4.0000
1.1352,-0.3123,-4.0000
1.1425,-0.3123,-4.0000
1.1498,-0.3123,-4.0000
1.1571,-0.3123,-4.0000
1.1644,-0.3123,-4.0000
1.1717,-0.3123,-4.0000
1.1790,-0.3123,-4.0000
1.1863,-0.3123,-4.0000
1.1936,-0.3123,-4.0000
1.2009,-0.3123,-4.0000
1.2082,-0.3123,-4.0000
1.2155,-0.3123,-4.0000
1.2228,-0.3123,-4.0000
1.2301,-0.3123,-4.0000
1.2374,-0.3123,-4.0000
1.2447,-0.3123,-4.0000
1.2521,-0.3123,-4.0000
1.2594,-0.3123,-4.0000
1.2667,-0.3123,-4.0000
1.2740,-0.3123,-4.0000
1.2813,-0.3123,-4.0000
1.2886,-0.3123,-4.0000
1.2959,-0.3123,-4.0000
1.3032,-0.3123,-4.0000
1.3105,-0.3123,-4.0000
1.3178,-0.3123,-4.0000
1.3251,-0.3123,-4.0000
1.3324,-0.3123,-4.0000
1.3397,-0.3123,-4.0000
1.3470,-0.3123,-4.0000
1.3543,-0.3123,-4.0000
1.3616,-0.3123,-4.0000
1.3689,-0.3123,-4.0000
1.3763,-0.3123,-4.0000
1.3836,-0.3123,-4.0000
1.3909,-0.3123,-4.0000
1.3982,-0.3123,-4.0000
0.6018,-0.3014,-4.0000
0.6091,-0.3014,-4.0000
0.6164,-0.3014,-4.0000
0.6237,-0.3014,-4.0000
0.6311,-0.3014,-4.0000
0.6384,-0.3014,-4.0000
0.6457,-0.3014,-4.0000
0.6530,-0.3014,-4.0000
0.6603,-0.3014,-4.0000
0.6676,-0.3014,-4.0000
0.6749,-0.3014,-4.0000
0.6822,-0.3014,-4.0000
0.6895,-0.3014,-4.0000
0.6968,-0.3014,-4.0000
0.7041,-0.3014,-4.0000
0.7114,-0.3014,-4.0000
0.7187,-0.3014,-4.0000
0.7260,-0.3014,-4.0000
0.7333,-0.3014,-4.0000
0.7406,-0.3014,-4.0000
0.7479,-0.3014,-4.0000
0.7553,-0.3014,-4.0000
0.7626,-0.3014,-4.0000
0.7699,-0.3014,-4.0000
0.7772,-0.3014,-4.0000
0.7845,-0.3014,-4.0000
0.7918,-0.3014,-4.0000
0.7991,-0.3014,-4.0000
0.8064,-0.3014,-4.0000
0.8137,-0.3014,-4.0000
0.8210,-0.3014,-4.0000
0.8283,-0.3014,-4.0000
0.8356,-0.3014,-4.0000
0.8429,-0.3014,-4.0000
0.8502,-0.3014,-4.0000
0.8575,-0.3014,-4.0000
0.8648,-0.3014,-4.0000
0.8721,-0.3014,-4.0000
0.8795,-0.3014,-4.0000
0.8868,-0.3014,-4.0000
0.8941,-0.3014,-4.0000
0.9014,-0.3014,-4.0000
0.9087,-0.3014,-4.0000
0.9160,-0.3014,-4.0000
0.9233,-0.3014,-4.0000
0.9306,-0.3014,-4.0000
0.9379,-0.3014,-4.0000
0.9452,-0.3014,-4.0000
0.9525,-0.3014,-4.0000
0.9598,-0.3014,-4.0000
0.9671,-0.3014,-4.0000
0.9744,-0.3014,-4.0000
0.9817,-0.3014,-4.0000
0.9890,-0.3014,-4.0000
0.9963,-0.3014,-4.0000
1.0037,-0.3014,-4.0000
1.0110,-0.3014,-4.0000
1.0183,-0.3014,-4.0000
1.0256,-0.3014,-4.0000
1.0329,-0.3014,-4.0000
1.0402,-0.3014,-4.0000
1.0475,-0.3014,-4.0000
1.0548,-0.3014,-4.0000
1.0621,-0.3014,-4.0000
1.0694,-0.3014,-4.0000
1.0767,-0.3014,-4.0000
1.0840,-0.3014,-4.0000
1.0913,-0.3014,-4.0000
1.0986,-0.3014,-4.0000
1.1059,-0.3014,-4.0000
1.1132,-0.3014,-4.0000
1.1205,-0.3014,-4.0000
1.1279,-0.3014,-4.0000
1.1352,-0.3014,-4.0000
1.1425,-0.3014,-4.0000
1.1498,-0.3014,-4.0000
1.1571,-0.3014,-4.0000
1.1644,-0.3014,-4.0000
1.1717,-0.3014,-4.0000
1.1790,-0.3014,-4.0000
1.1863,-0.3014,-4.0000
1.1936,-0.3014,-4.0000
1.2009,-0.3014,-4.0000
1.2082,-0.3014,-4.0000
1.2155,-0.3014,-4.0000
1.2228,-0.3014,-4.0000
1.2301,-0.3014,-4.0000
1.2374,-0.3014,-4.0000
1.2447,-0.3014,-4.0000
1.2521,-0.3014,-4.0000
1.2594,-0.3014,-4.0000
1.2667,-0.3014,-4.0000
1.2740,-0.3014,-4.0000
1.2813,-0.3014,-4.0000
1.2886,-0.3014,-4.0000
1.2959,-0.3014,-4.0000
1.3032,-0.3014,-4.0000
1.3105,-0.3014,-4.0000
1.3178,-0.3014,-4.0000
1.3251,-0.3014,-4.0000
1.3324,-0.3014,-4.0000
1.3397,-0.3014,-4.0000
1.3470,-0.3014,-4.0000
1.3543,-0.3014,-4.0000
1.3616,-0.3014,-4.0000
1.3689,-0.3014,-4.0000
1.3763,-0.3014,-4.0000
1.3836,-0.3014,-4.0000
1.3909,-0.3014,-4.0000
1.3982,-0.3014,-4.0000
0.6018,-0.2904,-4.0000
0.6091,-0.2904,-4.0000
0.6164,-0.2904,-4.0000
0.6237,-0.2904,-4.0000
0.6311,-0.2904,-4.0000
0.6384,-0.2904,-4.0000
0.6457,-0.2904,-4.0000
0.6530,-0.2904,-4.0000
0.6603,-0.2904,-4.0000
0.6676,-0.2904,-4.0000
0.6749,-0.2904,-4.0000
0.6822,-0.2904,-4.0000
0.6895,-0.2904,-4.0000
0.6968,-0.2904,-4.0000
0.7041,-0.2904,-4.0000
0.7114,-0.2904,-4.0000
0.7187,-0.2904,-4.0000
0.7260,-0.2904,-4.0000
0.7333,-0.2904,-4.0000
0.7406,-0.2904,-4.0000
0.7479,-0.2904,-4.0000
0.7553,-0.2904,-4.0000
0.7626,-0.2904,-4.0000
0.7699,-0.2904,-4.0000
0.7772,-0.2904,-4.0000
0.7845,-0.2904,-4.0000
0.7918,-0.2904,-4.0000
0.7991,-0.2904,-4.0000
0.8064,-0.2904,-4.0000
0.8137,-0.2904,-4.0000
0.8210,-0.2904,-4.0000
0.8283,-0.2904,-4.0000
0.8356,-0.2904,-4.0000
0.8429,-0.2904,-4.0000
0.8502,-0.2904,-4.0000
0.8575,-0.2904,-4.0000
0.8648,-0.2904,-4.0000
0.8721,-0.2904,-4.0000
0.8795,-0.2904,-4.0000
0.8868,-0.2904,-4.0000
0.8941,-0.2904,-4.0000
0.9014,-0.2904,-4.0000
0.9087,-0.2904,-4.0000
0.9160,-0.2904,-4.0000
0.9233,-0.2904,-4.0000
0.9306,-0.2904,-4.0000
0.9379,-0.2904,-4.0000
0.9452,-0.2904,-4.0000
0.9525,-0.2904,-4.0000
0.9598,-0.2904,-4.0000
0.9671,-0.2904,-4.0000
0.9744,-0.2904,-4.0000
0.9817,-0.2904,-4.0000
0.9890,-0.2904,-4.0000
0.9963,-0.2904,-4.0000
1.0037,-0.2904,-4.0000
1.0110,-0.2904,-4.0000
1.0183,-0.2904,-4.0000
1.0256,-0.2904,-4.0000
1.0329,-0.2904,-4.0000
1.0402,-0.2904,-4.0000
1.0475,-0.2904,-4.0000
1.0548,-0.2904,-4.0000
1.0621,-0.2904,-4.0000
1.0694,-0.2904,-4.0000
1.0767,-0.2904,-4.0000
1.0840,-0.2904,-4.0000
1.0913,-0.2904,-4.0000
1.0986,-0.2904,-4.0000
1.1059,-0.2904,-4.0000
1.1132,-0.2904,-4.0000
1.1205,-0.2904,-4.0000
1.1279,-0.2904,-4.0000
1.1352,-0.2904,-4.0000
1.1425,-0.2904,-4.0000
1.1498,-0.2904,-4.0000
1.1571,-0.2904,-4.0000
1.1644,-0.2904,-4.0000
1.1717,-0.2904,-4.0000
1.1790,-0.2904,-4.0000
1.1863,-0.2904,-4.0000
1.1936,-0.2904,-4.0000
1.2009,-0.2904,-4.0000
1.2082,-0.2904,-4.0000
1.2155,-0.2904,-4.0000
1.2228,-0.2904,-4.0000
1.2301,-0.2904,-4.0000
1.2374,-0.2904,-4.0000
1.2447,-0.2904,-4.0000
1.2521,-0.2904,-4.0000
1.2594,-0.2904,-4.0000
1.2667,-0.2904,-4.0000
1.2740,-0.2904,-4.0000
1.2813,-0.2904,-4.0000
1.2886,-0.2904,-4.0000
1.2959,-0.2904,-4.0000
1.3032,-0.2904,-4.0000
1.3105,-0.2904,-4.0000
1.3178,-0.2904,-4.0000
1.3251,-0.2904,-4.0000
1.3324,-0.2904,-4.0000
1.3397,-0.2904,-4.0000
1.3470,-0.2904,-4.0000
1.3543,-0.2904,-4.0000
1.3616,-0.2904,-4.0000
1.3689,-0.2904,-4.0000
1.3763,-0.2904,-4.0000
1.3836,-0.2904,-4.0000
1.3909,-0.2904,-4.0000
1.3982,-0.2904,-4.0000
0.6018,-0.2795,-4.0000
0.6091,-0.2795,-4.0000
0.6164,-0.2795,-4.0000
0.6237,-0.2795,-4.0000
0.6311,-0.2795,-4.0000
0.6384,-0.2795,-4.0000
0.6457,-0.2795,-4.0000
0.6530,-0.2795,-4.0000
0.6603,-0.2795,-4.0000
0.6676,-0.2795,-4.0000
0.6749,-0.2795,-4.0000
0.6822,-0.2795,-4.0000
0.6895,-0.2795,-4.0000
0.6968,-0.2795,-4.0000
0.7041,-0.2795,-4.0000
0.7114,-0.2795,-4.0000
0.7187,-0.2795,-4.0000
0.7260,-0.2795,-4.0000
0.7333,-0.2795,-4.0000
0.7406,-0.2795,-4.0000
0.7479,-0.2795,-4.0000
0.7553,-0.2795,-4.0000
0.7626,-0.2795,-4.0000
0.7699,-0.2795,-4.0000
0.7772,-0.2795,-4.0000
0.7845,-0.2795,-4.0000
0.7918,-0.2795,-4.0000
0.7991,-0.2795,-4.0000
0.8064,-0.2795,-4.0000
0.8137,-0.2795,-4.0000
0.8210,-0.2795,-4.0000
0.8283,-0.2795,-4.0000
0.8356,-0.2795,-4.0000
0.8429,-0.2795,-4.0000
0.8502,-0.2795,-4.0000
0.8575,-0.2795,-4.0000
0.8648,-0.2795,-4.0000
0.8721,-0.2795,-4.0000
0.8795,-0.2795,-4.0000
0.8868,-0.2795,-4.0000
0.8941,-0.2795,-4.0000
0.9014,-0.2795,-4.0000
0.9087,-0.2795,-4.0000
0.9160,-0.2795,-4.0000
0.9233,-0.2795,-4.0000
0.9306,-0.2795,-4.0000
0.9379,-0.2795,-4.0000
0.9452,-0.2795,-4.0000
0.9525,-0.2795,-4.0000
0.9598,-0.2795,-4.0000
0.9671,-0.2795,-4.0000
0.9744,-0.2795,-4.0000
0.9817,-0.2795,-4.0000
0.9890,-0.2795,-4.0000
0.9963,-0.2795,-4.0000
1.0037,-0.2795,-4.0000
1.0110,-0.2795,-4.0000
1.0183,-0.2795,-4.0000
1.0256,-0.2795,-4.0000
1.0329,-0.2795,-4.0000
1.0402,-0.2795,-4.0000
1.0475,-0.2795,-4.0000
1.0548,-0.2795,-4.0000
1.0621,-0.2795,-4.0000
1.0694,-0.2795,-4.0000
1.0767,-0.2795,-4.0000
1.0840,-0.2795,-4.0000
1.0913,-0.2795,-4.0000
1.0986,-0.2795,-4.0000
1.1059,-0.2795,-4.0000
1.1132,-0.2795,-4.0000
1.1205,-0.2795,-4.0000
1.1279,-0.2795,-4.0000
1.1352,-0.2795,-4.0000
1.1425,-0.2795,-4.0000
1.1498,-0.2795,-4.0000
1.1571,-0.2795,-4.0000
1.1644,-0.2795,-4.0000
1.1717,-0.2795,-4.0000
1.1790,-0.2795,-4.0000
1.1863,-0.2795,-4.0000
1.1936,-0.2795,-4.0000
1.2009,-0.2795,-4.0000
1.2082,-0.2795,-4.0000
1.2155,-0.2795,-4.0000
1.2228,-0.2795,-4.0000
1.2301,-0.2795,-4.0000
1.2374,-0.2795,-4.0000
1.2447,-0.2795,-4.0000
1.2521,-0.2795,-4.0000
1.2594,-0.2795,-4.0000
1.2667,-0.2795,-4.0000
1.2740,-0.2795,-4.0000
1.2813,-0.2795,-4.0000
1.2886,-0.2795,-4.0000
1.2959,-0.2795,-4.0000
1.3032,-0.2795,-4.0000
1.3105,-0.2795,-4.0000
1.3178,-0.2795,-4.0000
1.3251,-0.2795,-4.0000
1.3324,-0.2795,-4.0000
1.3397,-0.2795,-4.0000
1.3470,-0.2795,-4.0000
1.3543,-0.2795,-4.0000
1.3616,-0.2795,-4.0000
1.3689,-0.2795,-4.0000
1.3763,-0.2795,-4.0000
1.3836,-0.2795,-4.0000
1.3909,-0.2795,-4.0000
1.3982,-0.2795,-4.0000
0.6018,-0.2685,-4.0000
0.6091,-0.2685,-4.0000
0.6164,-0.2685,-4.0000
0.6237,-0.2685,-4.0000
0.6311,-0.2685,-4.0000
0.6384,-0.2685,-4.0000
0.6457,-0.2685,-4.0000
0.6530,-0.2685,-4.0000
0.6603,-0.2685,-4.0000
0.6676,-0.2685,-4.0000
0.6749,-0.2685,-4.0000
0.6822,-0.2685,-4.0000
0.6895,-0.2685,-4.0000
0.6968,-0.2685,-4.0000
0.7041,-0.2685,-4.0000
0.7114,-0.2685,-4.0000
0.7187,-0.2685,-4.0000
0.7260,-0.2685,-4.0000
0.7333,-0.2685,-4.0000
0.7406,-0.2685,-4.0000
0.7479,-0.2685,-4.0000
0.7553,-0.2685,-4.0000
0.7626,-0.2685,-4.0000
0.7699,-0.2685,-4.0000
0.7772,-0.2685,-4.0000
0.7845,-0.2685,-4.0000
0.7918,-0.2685,-4.0000
0.7991,-0.2685,-4.0000
0.8064,-0.2685,-4.0000
0.8137,-0.2685,-4.0000
0.8210,-0.2685,-4.0000
0.8283,-0.2685,-4.0000
0.8356,-0.2685,-4.0000
0.8429,-0.2685,-4.0000
0.8502,-0.2685,-4.0000
0.8575,-0.2685,-4.0000
0.8648,-0.2685,-4.0000
0.8721,-0.2685,-4.0000
0.8795,-0.2685,-4.0000
0.8868,-0.2685,-4.0000
0.8941,-0.2685,-4.0000
0.9014,-0.2685,-4.0000
0.9087,-0.2685,-4.0000
0.9160,-0.2685,-4.0000
0.9233,-0.2685,-4.0000
0.9306,-0.2685,-4.0000
0.9379,-0.2685,-4.0000
0.9452,-0.2685,-4.0000
0.9525,-0.2685,-4.0000
0.9598,-0.2685,-4.0000
0.9671,-0.2685,-4.0000
0.9744,-0.2685,-4.0000
0.9817,-0.2685,-4.0000
0.9890,-0.2685,-4.0000
0.9963,-0.2685,-4.0000
1.0037,-0.2685,-4.0000
1.0110,-0.2685,-4.0000
1.0183,-0.2685,-4.0000
1.0256,-0.2685,-4.0000
1.0329,-0.2685,-4.0000
1.0402,-0.2685,-4.0000
1.0475,-0.2685,-4.0000
1.0548,-0.2685,-4.0000
1.0621,-0.2685,-4.0000
1.0694,-0.2685,-4.0000
1.0767,-0.2685,-4.0000
1.0840,-0.2685,-4.0000
1.0913,-0.2685,-4.0000
1.0986,-0.2685,-4.0000
1.1059,-0.2685,-4.0000
1.1132,-0.2685,-4.0000
1.1205,-0.2685,-4.0000
1.1279,-0.2685,-4.0000
1.1352,-0.2685,-4.0000
1.1425,-0.2685,-4.0000
1.1498,-0.2685,-4.0000
1.1571,-0.2685,-4.0000
1.1644,-0.2685,-4.0000
1.1717,-0.2685,-4.0000
1.1790,-0.2685,-4.0000
1.1863,-0.2685,-4.0000
1.1936,-0.2685,-4.0000
1.2009,-0.2685,-4.0000
1.2082,-0.2685,-4.0000
1.2155,-0.2685,-4.0000
1.2228,-0.2685,-4.0000
1.2301,-0.2685,-4.0000
1.2374,-0.2685,-4.0000
1.2447,-0.2685,-4.0000
1.2521,-0.2685,-4.0000
1.2594,-0.2685,-4.0000
1.2667,-0.2685,-4.0000
1.2740,-0.2685,-4.0000
1.2813,-0.2685,-4.0000
1.2886,-0.2685,-4.0000
1.2959,-0.2685,-4.0000
1.3032,-0.2685,-4.0000
1.3105,-0.2685,-4.0000
1.3178,-0.2685,-4.0000
1.3251,-0.2685,-4.0000
1.3324,-0.2685,-4.0000
1.3397,-0.2685,-4.0000
1.3470,-0.2685,-4.0000
1.3543,-0.2685,-4.0000
1.3616,-0.2685,-4.0000
1.3689,-0.2685,-4.0000
1.3763,-0.2685,-4.0000
1.3836,-0.2685,-4.0000
1.3909,-0.2685,-4.0000
1.3982,-0.2685,-4.0000
0.6018,-0.2575,-4.0000
0.6091,-0.2575,-4.0000
0.6164,-0.2575,-4.0000
0.6237,-0.2575,-4.0000
0.6311,-0.2575,-4.0000
0.6384,-0.2575,-4.0000
0.6457,-0.2575,-4.0000
0.6530,-0.2575,-4.0000
0.6603,-0.2575,-4.0000
0.6676,-0.2575,-4.0000
0.6749,-0.2575,-4.0000
0.6822,-0.2575,-4.0000
0.6895,-0.2575,-4.0000
0.6968,-0.2575,-4.0000
0.7041,-0.2575,-4.0000
0.7114,-0.2575,-4.0000
0.7187,-0.2575,-4.0000
0.7260,-0.2575,-4.0000
0.7333,-0.2575,-4.0000
0.7406,-0.2575,-4.0000
0.7479,-0.2575,-4.0000
0.7553,-0.2575,-4.0000
0.7626,-0.2575,-4.0000
0.7699,-0.2575,-4.0000
0.7772,-0.2575,-4.0000
0.7845,-0.2575,-4.0000
0.7918,-0.2575,-4.0000
0.7991,-0.2575,-4.0000
0.8064,-0.2575,-4.0000
0.8137,-0.2575,-4.0000
0.8210,-0.2575,-4.0000
0.8283,-0.2575,-4.0000
0.8356,-0.2575,-4.0000
0.8429,-0.2575,-4.0000
0.8502,-0.2575,-4.0000
0.8575,-0.2575,-4.0000
0.8648,-0.2575,-4.0000
0.8721,-0.2575,-4.0000
0.8795,-0.2575,-4.0000
0.8868,-0.2575,-4.0000
0.8941,-0.2575,-4.0000
0.9014,-0.2575,-4.0000
0.9087,-0.2575,-4.0000
0.9160,-0.2575,-4.0000
0.9233,-0.2575,-4.0000
0.9306,-0.2575,-4.0000
0.9379,-0.2575,-4.0000
0.9452,-0.2575,-4.0000
0.9525,-0.2575,-4.0000
0.9598,-0.2575,-4.0000
0.9671,-0.2575,-4.0000
0.9744,-0.2575,-4.0000
0.9817,-0.2575,-4.0000
0.9890,-0.2575,-4.0000
0.9963,-0.2575,-4.0000
1.0037,-0.2575,-4.0000
1.0110,-0.2575,-4.0000
1.0183,-0.2575,-4.0000
1.0256,-0.2575,-4.0000
1.0329,-0.2575,-4.0000
1.0402,-0.2575,-4.0000
1.0475,-0.2575,-4.0000
1.0548,-0.2575,-4.0000
1.0621,-0.2575,-4.0000
1.0694,-0.2575,-4.0000
1.0767,-0.2575,-4.0000
1.0840,-0.2575,-4.0000
1.0913,-0.2575,-4.0000
1.0986,-0.2575,-4.0000
1.1059,-0.2575,-4.0000
1.1132,-0.2575,-4.0000
1.1205,-0.2575,-4.0000
1.1279,-0.2575,-4.0000
1.1352,-0.2575,-4.0000
1.1425,-0.2575,-4.0000
1.1498,-0.2575,-4.0000
1.1571,-0.2575,-4.0000
1.1644,-0.2575,-4.0000
1.1717,-0.2575,-4.0000
1.1790,-0.2575,-4.0000
1.1863,-0.2575,-4.0000
1.1936,-0.2575,-4.0000
1.2009,-0.2575,-4.0000
1.2082,-0.2575,-4.0000
1.2155,-0.2575,-4.0000
1.2228,-0.2575,-4.0000
1.2301,-0.2575,-4.0000
1.2374,-0.2575,-4.0000
1.2447,-0.2575,-4.0000
1.2521,-0.2575,-4.0000
1.2594,-0.2575,-4.0000
1.2667,-0.2575,-4.0000
1.2740,-0.2575,-4.0000
1.2813,-0.2575,-4.0000
1.2886,-0.2575,-4.0000
1.2959,-0.2575,-4.0000
1.3032,-0.2575,-4.0000
1.3105,-0.2575,-4.0000
1.3178,-0.2575,-4.0000
1.3251,-0.2575,-4.0000
1.3324,-0.2575,-4.0000
1.3397,-0.2575,-4.0000
1.3470,-0.2575,-4.0000
1.3543,-0.2575,-4.0000
1.3616,-0.2575,-4.0000
1.3689,-0.2575,-4.0000
1.3763,-0.2575,-4.0000
1.3836,-0.2575,-4.0000
1.3909,-0.2575,-4.0000
1.3982,-0.2575,-4.0000
0.6018,-0.2466,-4.0000
0.6091,-0.2466,-4.0000
0.6164,-0.2466,-4.0000
0.6237,-0.2466,-4.0000
0.6311,-0.2466,-4.0000
0.6384,-0.2466,-4.0000
0.6457,-0.2466,-4.0000
0.6530,-0.2466,-4.0000
0.6603,-0.2466,-4.0000
0.6676,-0.2466,-4.0000
0.6749,-0.2466,-4.0000
0.6822,-0.2466,-4.0000
0.6895,-0.2466,-4.0000
0.6968,-0.2466,-4.0000
0.7041,-0.2466,-4.0000
0.7114,-0.2466,-4.0000
0.7187,-0.2466,-4.0000
0.7260,-0.2466,-4.0000
0.7333,-0.2466,-4.0000
0.7406,-0.2466,-4.0000
0.7479,-0.2466,-4.0000
0.7553,-0.2466,-4.0000
0.7626,-0.2466,-4.0000
0.7699,-0.2466,-4.0000
0.7772,-0.2466,-4.0000
0.7845,-0.2466,-4.0000
0.7918,-0.2466,-4.0000
0.7991,-0.2466,-4.0000
0.8064,-0.2466,-4.0000
0.8137,-0.2466,-4.0000
0.8210,-0.2466,-4.0000
0.8283,-0.2466,-4.0000
0.8356,-0.2466,-4.0000
0.8429,-0.2466,-4.0000
0.8502,-0.2466,-4.0000
0.8575,-0.2466,-4.0000
0.8648,-0.2466,-4.0000
0.8721,-0.2466,-4.0000
0.8795,-0.2466,-4.0000
0.8868,-0.2466,-4.0000
0.8941,-0.2466,-4.0000
0.9014,-0.2466,-4.0000
0.9087,-0.2466,-4.0000
0.9160,-0.2466,-4.0000
0.9233,-0.2466,-4.0000
0.9306,-0.2466,-4.0000
0.9379,-0.2466,-4.0000
0.9452,-0.2466,-4.0000
0.9525,-0.2466,-4.0000
0.9598,-0.2466,-4.0000
0.9671,-0.2466,-4.0000
0.9744,-0.2466,-4.0000
0.9817,-0.2466,-4.0000
0.9890,-0.2466,-4.0000
0.9963,-0.2466,-4.0000
1.0037,-0.2466,-4.0000
1.0110,-0.2466,-4.0000
1.0183,-0.2466,-4.0000
1.0256,-0.2466,-4.0000
1.0329,-0.2466,-4.0000
1.0402,-0.2466,-4.0000
1.0475,-0.2466,-4.0000
1.0548,-0.2466,-4.0000
1.0621,-0.2466,-4.0000
1.0694,-0.2466,-4.0000
1.0767,-0.2466,-4.0000
1.0840,-0.2466,-4.0000
1.0913,-0.2466,-4.0000
1.0986,-0.2466,-4.0000
1.1059,-0.2466,-4.0000
1.1132,-0.2466,-4.0000
1.1205,-0.2466,-4.0000
1.1279,-0.2466,-4.0000
1.1352,-0.2466,-4.0000
1.1425,-0.2466,-4.0000
1.1498,-0.2466,-4.0000
1.1571,-0.2466,-4.0000
1.1644,-0.2466,-4.0000
1.1717,-0.2466,-4.0000
1.1790,-0.2466,-4.0000
1.1863,-0.2466,-4.0000
1.1936,-0.2466,-4.0000
1.2009,-0.2466,-4.0000
1.2082,-0.2466,-4.0000
1.2155,-0.2466,-4.0000
1.2228,-0.2466,-4.0000
1.2301,-0.2466,-4.0000
1.2374,-0.2466,-4.0000
1.2447,-0.2466,-4.0000
1.2521,-0.2466,-4.0000
1.2594,-0.2466,-4.0000
1.2667,-0.2466,-4.0000
1.2740,-0.2466,-4.0000
1.2813,-0.2466,-4.0000
1.2886,-0.2466,-4.0000
1.2959,-0.2466,-4.0000
1.3032,-0.2466,-4.0000
1.3105,-0.2466,-4.0000
1.3178,-0.2466,-4.0000
1.3251,-0.2466,-4.0000
1.3324,-0.2466,-4.0000
1.3397,-0.2466,-4.0000
1.3470,-0.2466,-4.0000
1.3543,-0.2466,-4.0000
1.3616,-0.2466,-4.0000
1.3689,-0.2466,-4.0000
1.3763,-0.2466,-4.0000
1.3836,-0.2466,-4.0000
1.3909,-0.2466,-4.0000
1.3982,-0.2466,-4.0000
0.6018,-0.2356,-4.0000
0.6091,-0.2356,-4.0000
0.6164,-0.2356,-4.0000
0.6237,-0.2356,-4.0000
0.6311,-0.2356,-4.0000
0.6384,-0.2356,-4.0000
0.6457,-0.2356,-4.0000
0.6530,-0.2356,-4.0000
0.6603,-0.2356,-4.0000
0.6676,-0.2356,-4.0000
0.6749,-0.2356,-4.0000
0.6822,-0.2356,-4.0000
0.6895,-0.2356,-4.0000
0.6968,-0.2356,-4.0000
0.7041,-0.2356,-4.0000
0.7114,-0.2356,-4.0000
0.7187,-0.2356,-4.0000
0.7260,-0.2356,-4.0000
0.7333,-0.2356,-4.0000
0.7406,-0.2356,-4.0000
0.7479,-0.2356,-4.0000
0.7553,-0.2356,-4.0000
0.7626,-0.2356,-4.0000
0.7699,-0.2356,-4.0000
0.7772,-0.2356,-4.0000
0.7845,-0.2356,-4.0000
0.7918,-0.2356,-4.0000
0.7991,-0.2356,-4.0000
0.8064,-0.2356,-4.0000
0.8137,-0.2356,-4.0000
0.8210,-0.2356,-4.0000
0.8283,-0.2356,-4.0000
0.8356,-0.2356,-4.0000
0.8429,-0.2356,-4.0000
0.8502,-0.2356,-4.0000
0.8575,-0.2356,-4.0000
0.8648,-0.2356,-4.0000
0.8721,-0.2356,-4.0000
0.8795,-0.2356,-4.0000
0.8868,-0.2356,-4.0000
0.8941,-0.2356,-4.0000
0.9014,-0.2356,-4.0000
0.9087,-0.2356,-4.0000
0.9160,-0.2356,-4.0000
0.9233,-0.2356,-4.0000
0.9306,-0.2356,-4.0000
0.9379,-0.2356,-4.0000
0.9452,-0.2356,-4.0000
0.9525,-0.2356,-4.0000
0.9598,-0.2356,-4.0000
0.9671,-0.2356,-4.0000
0.9744,-0.2356,-4.0000
0.9817,-0.2356,-4.0000
0.9890,-0.2356,-4.0000
0.9963,-0.2356,-4.0000
1.0037,-0.2356,-4.0000
1.0110,-0.2356,-4.0000
1.0183,-0.2356,-4.0000
1.0256,-0.2356,-4.0000
1.0329,-0.2356,-4.0000
1.0402,-0.2356,-4.0000
1.0475,-0.2356,-4.0000
1.0548,-0.2356,-4.0000
1.0621,-0.2356,-4.0000
1.0694,-0.2356,-4.0000
1.0767,-0.2356,-4.0000
1.0840,-0.2356,-4.0000
1.0913,-0.2356,-4.0000
1.0986,-0.2356,-4.0000
1.1059,-0.2356,-4.0000
1.1132,-0.2356,-4.0000
1.1205,-0.2356,-4.0000
1.1279,-0.2356,-4.0000
1.1352,-0.2356,-4.0000
1.1425,-0.2356,-4.0000
1.1498,-0.2356,-4.0000
1.1571,-0.2356,-4.0000
1.1644,-0.2356,-4.0000
1.1717,-0.2356,-4.0000
1.1790,-0.2356,-4.0000
1.1863,-0.2356,-4.0000
1.1936,-0.2356,-4.0000
1.2009,-0.2356,-4.0000
1.2082,-0.2356,-4.0000
1.2155,-0.2356,-4.0000
1.2228,-0.2356,-4.0000
1.2301,-0.2356,-4.0000
1.2374,-0.2356,-4.0000
1.2447,-0.2356,-4.0000
1.2521,-0.2356,-4.0000
1.2594,-0.2356,-4.0000
1.2667,-0.2356,-4.0000
1.2740,-0.2356,-4.0000
1.2813,-0.2356,-4.0000
1.2886,-0.2356,-4.0000
1.2959,-0.2356,-4.0000
1.3032,-0.2356,-4.0000
1.3105,-0.2356,-4.0000
1.3178,-0.2356,-4.0000
1.3251,-0.2356,-4.0000
1.3324,-0.2356,-4.0000
1.3397,-0.2356,-4.0000
1.3470,-0.2356,-4.0000
1.3543,-0.2356,-4.0000
1.3616,-0.2356,-4.0000
1.3689,-0.2356,-4.0000
1.3763,-0.2356,-4.0000
1.3836,-0.2356,-4.0000
1.3909,-0.2356,-4.0000
1.3982,-0.2356,-4.0000
0.6018,-0.2247,-4.0000
0.6091,-0.2247,-4.0000
0.6164,-0.2247,-4.0000
0.6237,-0.2247,-4.0000
0.6311,-0.2247,-4.0000
0.6384,-0.2247,-4.0000
0.6457,-0.2247,-4.0000
0.6530,-0.2247,-4.0000
0.6603,-0.2247,-4.0000
0.6676,-0.2247,-4.0000
0.6749,-0.2247,-4.0000
0.6822,-0.2247,-4.0000
0.6895,-0.2247,-4.0000
0.6968,-0.2247,-4.0000
0.7041,-0.2247,-4.0000
0.7114,-0.2247,-4.0000
0.7187,-0.2247,-4.0000
0.7260,-0.2247,-4.0000
0.7333,-0.2247,-4.0000
0.7406,-0.2247,-4.0000
0.7479,-0.2247,-4.0000
0.7553,-0.2247,-4.0000
0.7626,-0.2247,-4.0000
0.7699,-0.2247,-4.0000
0.7772,-0.2247,-4.0000
0.7845,-0.2247,-4.0000
0.7918,-0.2247,-4.0000
0.7991,-0.2247,-4.0000
0.8064,-0.2247,-4.0000
0.8137,-0.2247,-4.0000
0.8210,-0.2247,-4.0000
0.8283,-0.2247,-4.0000
0.8356,-0.2247,-4.0000
0.8429,-0.2247,-4.0000
0.8502,-0.2247,-4.0000
0.8575,-0.2247,-4.0000
0.8648,-0.2247,-4.0000
0.8721,-0.2247,-4.0000
0.8795,-0.2247,-4.0000
0.8868,-0.2247,-4.0000
0.8941,-0.2247,-4.0000
0.9014,-0.2247,-4.0000
0.9087,-0.2247,-4.0000
0.9160,-0.2247,-4.0000
0.9233,-0.2247,-4.0000
0.9306,-0.2247,-4.0000
0.9379,-0.2247,-4.0000
0.9452,-0.2247,-4.0000
0.9525,-0.2247,-4.0000
0.9598,-0.2247,-4.0000
0.9671,-0.2247,-4.0000
0.9744,-0.2247,-4.0000
0.9817,-0.2247,-4.0000
0.9890,-0.2247,-4.0000
0.9963,-0.2247,-4.0000
1.0037,-0.2247,-4.0000
1.0110,-0.2247,-4.0000
1.0183,-0.2247,-4.0000
1.0256,-0.2247,-4.0000
1.0329,-0.2247,-4.0000
1.0402,-0.2247,-4.0000
1.0475,-0.2247,-4.0000
1.0548,-0.2247,-4.0000
1.0621,-0.2247,-4.0000
1.0694,-0.2247,-4.0000
1.0767,-0.2247,-4.0000
1.0840,-0.2247,-4.0000
1.0913,-0.2247,-4.0000
1.0986,-0.2247,-4.0000
1.1059,-0.2247,-4.0000
1.1132,-0.2247,-4.0000
1.1205,-0.2247,-4.0000
1.1279,-0.2247,-4.0000
1.1352,-0.2247,-4.0000
1.1425,-0.2247,-4.0000
1.1498,-0.2247,-4.0000
1.1571,-0.2247,-4.0000
1.1644,-0.2247,-4.0000
1.1717,-0.2247,-3.9173
1.1790,-0.2247,-3.7317
1.1863,-0.2247,-3.5749
1.1936,-0.2247,-3.5205
1.2009,-0.2247,-3.5716
1.2082,-0.2247,-3.7289
1.2155,-0.2247,-3.9207
1.2228,-0.2247,-4.0000
1.2301,-0.2247,-4.0000
1.2374,-0.2247,-4.0000
1.2447,-0.2247,-4.0000
1.2521,-0.2247,-4.0000
1.2594,-0.2247,-4.0000
1.2667,-0.2247,-4.0000
1.2740,-0.2247,-4.0000
1.2813,-0.2247,-4.0000
1.2886,-0.2247,-4.0000
1.2959,-0.2247,-4.0000
1.3032,-0.2247,-4.0000
1.3105,-0.2247,-4.0000
1.3178,-0.2247,-4.0000
1.3251,-0.2247,-4.0000
1.3324,-0.2247,-4.0000
1.3397,-0.2247,-4.0000
1.3470,-0.2247,-4.0000
1.3543,-0.2247,-4.0000
1.3616,-0.2247,-4.0000
1.3689,-0.2247,-4.0000
1.3763,-0.2247,-4.0000
1.3836,-0.2247,-4.0000
1.3909,-0.2247,-4.0000
1.3982,-0.2247,-4.0000
0.6018,-0.2137,-4.0000
0.6091,-0.2137,-4.0000
0.6164,-0.2137,-4.0000
0.6237,-0.2137,-4.0000
0.6311,-0.2137,-4.0000
0.6384,-0.2137,-4.0000
0.6457,-0.2137,-4.0000
0.6530,-0.2137,-4.0000
0.6603,-0.2137,-4.0000
0.6676,-0.2137,-4.0000
0.6749,-0.2137,-4.0000
0.6822,-0.2137,-4.0000
0.6895,-0.2137,-4.0000
0.6968,-0.2137,-4.0000
0.7041,-0.2137,-4.0000
0.7114,-0.2137,-4.0000
0.7187,-0.2137,-4.0000
0.7260,-0.2137,-4.0000
0.7333,-0.2137,-4.0000
0.7406,-0.2137,-4.0000
0.7479,-0.2137,-4.0000
0.7553,-0.2137,-4.0000
0.7626,-0.2137,-4.0000
0.7699,-0.2137,-4.0000
0.7772,-0.2137,-4.0000
0.7845,-0.2137,-4.0000
0.7918,-0.2137,-4.0000
0.7991,-0.2137,-4.0000
0.8064,-0.2137,-4.0000
0.8137,-0.2137,-4.0000
0.8210,-0.2137,-4.0000
0.8283,-0.2137,-4.0000
0.8356,-0.2137,-4.0000
0.8429,-0.2137,-4.0000
0.8502,-0.2137,-4.0000
0.8575,-0.2137,-4.0000
0.8648,-0.2137,-4.0000
0.8721,-0.2137,-4.0000
0.8795,-0.2137,-4.0000
0.8868,-0.2137,-4.0000
0.8941,-0.2137,-4.0000
0.9014,-0.2137,-4.0000
0.9087,-0.2137,-4.0000
0.9160,-0.2137,-4.0000
0.9233,-0.2137,-4.0000
0.9306,-0.2137,-4.0000
0.9379,-0.2137,-4.0000
0.9452,-0.2137,-4.0000
0.9525,-0.2137,-4.0000
0.9598,-0.2137,-4.0000
0.9671,-0.2137,-4.0000
0.9744,-0.2137,-4.0000
0.9817,-0.2137,-4.0000
0.9890,-0.2137,-4.0000
0.9963,-0.2137,-4.0000
1.0037,-0.2137,-4.0000
1.0110,-0.2137,-4.0000
1.0183,-0.2137,-4.0000
1.0256,-0.2137,-4.0000
1.0329,-0.2137,-4.0000
1.0402,-0.2137,-4.0000
1.0475,-0.2137,-4.0000
1.0548,-0.2137,-4.0000
1.0621,-0.2137,-4.0000
1.0694,-0.2137,-4.0000
1.0767,-0.2137,-4.0000
1.0840,-0.2137,-4.0000
1.0913,-0.2137,-4.0000
1.0986,-0.2137,-4.0000
1.1059,-0.2137,-4.0000
1.1132,-0.2137,-4.0000
1.1205,-0.2137,-4.0000
1.1279,-0.2137,-4.0000
1.1352,-0.2137,-4.0000
1.1425,-0.2137,-4.0000
1.1498,-0.2137,-3.9816
1.1571,-0.2137,-3.8687
1.1644,-0.2137,-3.6575
1.1717,-0.2137,-3.3930
1.1790,-0.2137,-3.1647
1.1863,-0.2137,-3.0119
1.1936,-0.2137,-2.9529
1.2009,-0.2137,-2.9943
1.2082,-0.2137,-3.1378
1.2155,-0.2137,-3.3829
1.2228,-0.2137,-3.7264
1.2301,-0.2137,-3.9836
1.2374,-0.2137,-4.0000
1.2447,-0.2137,-4.0000
1.2521,-0.2137,-4.0000
1.2594,-0.2137,-4.0000
1.2667,-0.2137,-4.0000
1.2740,-0.2137,-4.0000
1.2813,-0.2137,-4.0000
1.2886,-0.2137,-4.0000
1.2959,-0.2137,-4.0000
1.3032,-0.2137,-4.0000
1.3105,-0.2137,-4.0000
1.3178,-0.2137,-4.0000
1.3251,-0.2137,-4.0000
1.3324,-0.2137,-4.0000
1.3397,-0.2137,-4.0000
1.3470,-0.2137,-4.0000
1.3543,-0.2137,-4.0000
1.3616,-0.2137,-4.0000
1.3689,-0.2137,-4.0000
1.3763,-0.2137,-4.0000
1.3836,-0.2137,-4.0000
1.3909,-0.2137,-4.0000
1.3982,-0.2137,-4.0000
0.6018,-0.2027,-4.0000
0.6091,-0.2027,-4.0000
0.6164,-0.2027,-4.0000
0.6237,-0.2027,-4.0000
0.6311,-0.2027,-4.0000
0.6384,-0.2027,-4.0000
0.6457,-0.2027,-4.0000
0.6530,-0.2027,-4.0000
0.6603,-0.2027,-4.0000
0.6676,-0.2027,-4.0000
0.6749,-0.2027,-4.0000
0.6822,-0.2027,-4.0000
0.6895,-0.2027,-4.0000
0.6968,-0.2027,-4.0000
0.7041,-0.2027,-4.0000
0.7114,-0.2027,-4.0000
0.7187,-0.2027,-4.0000
0.7260,-0.2027,-4.0000
0.7333,-0.2027,-4.0000
0.7406,-0.2027,-4.0000
0.7479,-0.2027,-4.0000
0.7553,-0.2027,-4.0000
0.7626,-0.2027,-4.0000
0.7699,-0.2027,-4.0000
0.7772,-0.2027,-4.0000
0.7845,-0.2027,-4.0000
0.7918,-0.2027,-4.0000
0.7991,-0.2027,-4.0000
0.8064,-0.2027,-4.0000
0.8137,-0.2027,-4.0000
0.8210,-0.2027,-4.0000
0.8283,-0.2027,-4.0000
0.8356,-0.2027,-4.0000
0.8429,-0.2027,-4.0000
0.8502,-0.2027,-4.0000
0.8575,-0.2027,-4.0000
0.8648,-0.2027,-4.0000
0.8721,-0.2027,-4.0000
0.8795,-0.2027,-4.0000
0.8868,-0.2027,-4.0000
0.8941,-0.2027,-4.0000
0.9014,-0.2027,-4.0000
0.9087,-0.2027,-4.0000
0.9160,-0.2027,-4.0000
0.9233,-0.2027,-4.0000
0.9306,-0.2027,-4.0000
0.9379,-0.2027,-4.0000
0.9452,-0.2027,-4.0000
0.9525,-0.2027,-4.0000
0.9598,-0.2027,-4.0000
0.9671,-0.2027,-4.0000
0.9744,-0.2027,-4.0000
0.9817,-0.2027,-4.0000
0.9890,-0.2027,-4.0000
0.9963,-0.2027,-4.0000
1.0037,-0.2027,-4.0000
1.0110,-0.2027,-4.0000
1.0183,-0.2027,-4.0000
1.0256,-0.2027,-4.0000
1.0329,-0.2027,-4.0000
1.0402,-0.2027,-4.0000
1.0475,-0.2027,-4.0000
1.0548,-0.2027,-4.0000
1.0621,-0.2027,-4.0000
1.0694,-0.2027,-4.0000
1.0767,-0.2027,-4.0000
1.0840,-0.2027,-4.0000
1.0913,-0.2027,-4.0000
1.0986,-0.2027,-4.0000
1.1059,-0.2027,-4.0000
1.1132,-0.2027,-4.0000
1.1205,-0.2027,-4.0000
1.1279,-0.2027,-4.0000
1.1352,-0.2027,-3.9269
1.1425,-0.2027,-3.6893
1.1498,-0.2027,-3.4599
1.1571,-0.2027,-3.2740
1.1644,-0.2027,-3.0923
1.1717,-0.2027,-2.8953
1.1790,-0.2027,-2.7075
1.1863,-0.2027,-2.5696
1.1936,-0.2027,-2.5095
1.2009,-0.2027,-2.5399
1.2082,-0.2027,-2.6653
1.2155,-0.2027,-2.8859
1.2228,-0.2027,-3.2007
1.2301,-0.2027,-3.6081
1.2374,-0.2027,-3.9645
1.2447,-0.2027,-4.0000
1.2521,-0.2027,-4.0000
1.2594,-0.2027,-4.0000
1.2667,-0.2027,-4.0000
1.2740,-0.2027,-4.0000
1.2813,-0.2027,-4.0000
1.2886,-0.2027,-4.0000
1.2959,-0.2027,-4.0000
1.3032,-0.2027,-4.0000
1.3105,-0.2027,-4.0000
1.3178,-0.2027,-4.0000
1.3251,-0.2027,-4.0000
1.3324,-0.2027,-4.0000
1.3397,-0.2027,-4.0000
1.3470,-0.2027,-4.0000
1.3543,-0.2027,-4.0000
1.3616,-0.2027,-4.0000
1.3689,-0.2027,-4.0000
1.3763,-0.2027,-4.0000
1.3836,-0.2027,-4.0000
1.3909,-0.2027,-4.0000
1.3982,-0.2027,-4.0000
0.6018,-0.1918,-4.0000
0.6091,-0.1918,-4.0000
0.6164,-0.1918,-4.0000
0.6237,-0.1918,-4.0000
0.6311,-0.1918,-4.0000
0.6384,-0.1918,-4.0000
0.6457,-0.1918,-4.0000
0.6530,-0.1918,-4.0000
0.6603,-0.1918,-4.0000
0.6676,-0.1918,-4.0000
0.6749,-0.1918,-4.0000
0.6822,-0.1918,-4.0000
0.6895,-0.1918,-4.0000
0.6968,-0.1918,-4.0000
0.7041,-0.1918,-4.0000
0.7114,-0.1918,-4.0000
0.7187,-0.1918,-4.0000
0.7260,-0.1918,-4.0000
0.7333,-0.1918,-4.0000
0.7406,-0.1918,-4.0000
0.7479,-0.1918,-4.0000
0.7553,-0.1918,-4.0000
0.7626,-0.1918,-4.0000
0.7699,-0.1918,-4.0000
0.7772,-0.1918,-4.0000
0.7845,-0.1918,-4.0000
0.7918,-0.1918,-4.0000
0.7991,-0.1918,-4.0000
0.8064,-0.1918,-4.0000
0.8137,-0.1918,-4.0000
0.8210,-0.1918,-4.0000
0.8283,-0.1918,-4.0000
0.8356,-0.1918,-4.0000
0.8429,-0.1918,-4.0000
0.8502,-0.1918,-4.0000
0.8575,-0.1918,-4.0000
0.8648,-0.1918,-4.0000
0.8721,-0.1918,-4.0000
0.8795,-0.1918,-4.0000
0.8868,-0.1918,-4.0000
0.8941,-0.1918,-4.0000
0.9014,-0.1918,-4.0000
0.9087,-0.1918,-4.0000
0.9160,-0.1918,-4.0000
0.9233,-0.1918,-4.0000
0.9306,-0.1918,-4.0000
0.9379,-0.1918,-4.0000
0.9452,-0.1918,-4.0000
0.9525,-0.1918,-4.0000
0.9598,-0.1918,-4.0000
0.9671,-0.1918,-4.0000
0.9744,-0.1918,-4.0000
0.9817,-0.1918,-4.0000
0.9890,-0.1918,-4.0000
0.9963,-0.1918,-4.0000
1.0037,-0.1918,-4.0000
1.0110,-0.1918,-4.0000
1.0183,-0.1918,-4.0000
1.0256,-0.1918,-4.0000
1.0329,-0.1918,-4.0000
1.0402,-0.1918,-4.0000
1.0475,-0.1918,-4.0000
1.0548,-0.1918,-4.0000
1.0621,-0.1918,-4.0000
1.0694,-0.1918,-4.0000
1.0767,-0.1918,-4.0000
1.0840,-0.1918,-4.0000
1.0913,-0.1918,-4.0000
1.0986,-0.1918,-4.0000
1.1059,-0.1918,-4.0000
1.1132,-0.1918,-4.0000
1.1205,-0.1918,-4.0000
1.1279,-0.1918,-3.8276
1.1352,-0.1918,-3.4576
1.1425,-0.1918,-3.1515
1.1498,-0.1918,-2.9180
1.1571,-0.1918,-2.7417
1.1644,-0.1918,-2.5975
1.1717,-0.1918,-2.4605
1.1790,-0.1918,-2.3265
1.1863,-0.1918,-2.2181
1.1936,-0.1918,-2.1640
1.2009,-0.1918,-2.1837
1.2082,-0.1918,-2.2869
1.2155,-0.1918,-2.4775
1.2228,-0.1918,-2.7569
1.2301,-0.1918,-3.1260
1.2374,-0.1918,-3.5863
1.2447,-0.1918,-3.9738
1.2521,-0.1918,-4.0000
1.2594,-0.1918,-4.0000
1.2667,-0.1918,-4.0000
1.2740,-0.1918,-4.0000
1.2813,-0.1918,-4.0000
1.2886,-0.1918,-4.0000
1.2959,-0.1918,-4.0000
1.3032,-0.1918,-4.0000
1.3105,-0.1918,-4.0000
1.3178,-0.1918,-4.0000
1.3251,-0.1918,-4.0000
1.3324,-0.1918,-4.0000
1.3397,-0.1918,-4.0000
1.3470,-0.1918,-4.0000
1.3543,-0.1918,-4.0000
1.3616,-0.1918,-4.0000
1.3689,-0.1918,-4.0000
1.3763,-0.1918,-4.0000
1.3836,-0.1918,-4.0000
1.3909,-0.1918,-4.0000
1.3982,-0.1918,-4.0000
0.6018,-0.1808,-4.0000
0.6091,-0.1808,-4.0000
0.6164,-0.1808,-4.0000
0.6237,-0.1808,-4.0000
0.6311,-0.1808,-4.0000
0.6384,-0.1808,-4.0000
0.6457,-0.1808,-4.0000
0.6530,-0.1808,-4.0000
0.6603,-0.1808,-4.0000
0.6676,-0.1808,-4.0000
0.6749,-0.1808,-4.0000
0.6822,-0.1808,-4.0000
0.6895,-0.1808,-4.0000
0.6968,-0.1808,-4.0000
0.7041,-0.1808,-4.0000
0.7114,-0.1808,-4.0000
0.7187,-0.1808,-4.0000
0.7260,-0.1808,-4.0000
0.7333,-0.1808,-4.0000
0.7406,-0.1808,-4.0000
0.7479,-0.1808,-4.0000
0.7553,-0.1808,-4.0000
0.7626,-0.1808,-4.0000
0.7699,-0.1808,-4.0000
0.7772,-0.1808,-4.0000
0.7845,-0.1808,-4.0000
0.7918,-0.1808,-4.0000
0.7991,-0.1808,-4.0000
0.8064,-0.1808,-4.0000
0.8137,-0.1808,-4.0000
0.8210,-0.1808,-4.0000
0.8283,-0.1808,-4.0000
0.8356,-0.1808,-4.0000
0.8429,-0.1808,-4.0000
0.8502,-0.1808,-4.0000
0.8575,-0.1808,-4.0000
0.8648,-0.1808,-4.0000
0.8721,-0.1808,-4.0000
0.8795,-0.1808,-4.0000
0.8868,-0.1808,-4.0000
0.8941,-0.1808,-4.0000
0.9014,-0.1808,-4.0000
0.9087,-0.1808,-4.0000
0.9160,-0.1808,-4.0000
0.9233,-0.1808,-4.0000
0.9306,-0.1808,-4.0000
0.9379,-0.1808,-4.0000
0.9452,-0.1808,-4.0000
0.9525,-0.1808,-4.0000
0.9598,-0.1808,-4.0000
0.9671,-0.1808,-4.0000
0.9744,-0.1808,-4.0000
0.9817,-0.1808,-4.0000
0.9890,-0.1808,-4.0000
0.9963,-0.1808,-4.0000
1.0037,-0.1808,-4.0000
1.0110,-0.1808,-4.0000
1.0183,-0.1808,-4.0000
1.0256,-0.1808,-4.0000
1.0329,-0.1808,-4.0000
1.0402,-0.1808,-4.0000
1.0475,-0.1808,-4.0000
1.0548,-0.1808,-4.0000
1.0621,-0.1808,-4.0000
1.0694,-0.1808,-4.0000
1.0767,-0.1808,-4.0000
1.0840,-0.1808,-4.0000
1.0913,-0.1808,-4.0000
1.0986,-0.1808,-4.0000
1.1059,-0.1808,-4.0000
1.1132,-0.1808,-4.0000
1.1205,-0.1808,-3.8382
1.1279,-0.1808,-3.4165
1.1352,-0.1808,-3.0441
1.1425,-0.1808,-2.7386
1.1498,-0.1808,-2.4980
1.1571,-0.1808,-2.3162
1.1644,-0.1808,-2.1813
1.1717,-0.1808,-2.0772
1.1790,-0.1808,-1.9903
1.1863,-0.1808,-1.9202
1.1936,-0.1808,-1.8818
1.2009,-0.1808,-1.8958
1.2082,-0.1808,-1.9785
1.2155,-0.1808,-2.1401
1.2228,-0.1808,-2.3869
1.2301,-0.1808,-2.7228
1.2374,-0.1808,-3.1508
1.2447,-0.1808,-3.6730
1.2521,-0.1808,-4.0000
1.2594,-0.1808,-4.0000
1.2667,-0.1808,-4.0000
1.2740,-0.1808,-4.0000
1.2813,-0.1808,-4.0000
1.2886,-0.1808,-4.0000
1.2959,-0.1808,-4.0000
1.3032,-0.1808,-4.0000
1.3105,-0.1808,-4.0000
1.3178,-0.1808,-4.0000
1.3251,-0.1808,-4.0000
1.3324,-0.1808,-4.0000
1.3397,-0.1808,-4.0000
1.3470,-0.1808,-4.0000
1.3543,-0.1808,-4.0000
1.3616,-0.1808,-4.0000
1.3689,-0.1808,-4.0000
1.3763,-0.1808,-4.0000
1.3836,-0.1808,-4.0000
1.3909,-0.1808,-4.0000
1.3982,-0.1808,-4.0000
0.6018,-0.1699,-4.0000
0.6091,-0.1699,-4.0000
0.6164,-0.1699,-4.0000
0.6237,-0.1699,-4.0000
0.6311,-0.1699,-4.0000
0.6384,-0.1699,-4.0000
0.6457,-0.1699,-4.0000
0.6530,-0.1699,-4.0000
0.6603,-0.1699,-4.0000
0.6676,-0.1699,-4.0000
0.6749,-0.1699,-4.0000
0.6822,-0.1699,-4.0000
0.6895,-0.1699,-4.0000
0.6968,-0.1699,-4.0000
0.7041,-0.1699,-4.0000
0.7114,-0.1699,-4.0000
0.7187,-0.1699,-4.0000
0.7260,-0.1699,-4.0000
0.7333,-0.1699,-4.0000
0.7406,-0.1699,-4.0000
0.7479,-0.1699,-4.0000
0.7553,-0.1699,-4.0000
0.7626,-0.1699,-4.0000
0.7699,-0.1699,-4.0000
0.7772,-0.1699,-4.0000
0.7845,-0.1699,-4.0000
0.7918,-0.1699,-4.0000
0.7991,-0.1699,-4.0000
0.8064,-0.1699,-4.0000
0.8137,-0.1699,-4.0000
0.8210,-0.1699,-4.0000
0.8283,-0.1699,-4.0000
0.8356,-0.1699,-4.0000
0.8429,-0.1699,-4.0000
0.8502,-0.1699,-4.0000
0.8575,-0.1699,-4.0000
0.8648,-0.1699,-4.0000
0.8721,-0.1699,-4.0000
0.8795,-0.1699,-4.0000
0.8868,-0.1699,-4.0000
0.8941,-0.1699,-4.0000
0.9014,-0.1699,-4.0000
0.9087,-0.1699,-4.0000
0.9160,-0.1699,-4.0000
0.9233,-0.1699,-4.0000
0.9306,-0.1699,-4.0000
0.9379,-0.1699,-4.0000
0.9452,-0.1699,-4.0000
0.9525,-0.1699,-4.0000
0.9598,-0.1699,-4.0000
0.9671,-0.1699,-4.0000
0.9744,-0.1699,-4.0000
0.9817,-0.1699,-4.0000
0.9890,-0.1699,-4.0000
0.9963,-0.1699,-4.0000
1.0037,-0.1699,-4.0000
1.0110,-0.1699,-4.0000
1.0183,-0.1699,-4.0000
1.0256,-0.1699,-4.0000
1.0329,-0.1699,-4.0000
1.0402,-0.1699,-4.0000
1.0475,-0.1699,-4.0000
1.0548,-0.1699,-4.0000
1.0621,-0.1699,-4.0000
1.0694,-0.1699,-4.0000
1.0767,-0.1699,-4.0000
1.0840,-0.1699,-4.0000
1.0913,-0.1699,-4.0000
1.0986,-0.1699,-4.0000
1.1059,-0.1699,-4.0000
1.1132,-0.1699,-3.9035
1.1205,-0.1699,-3.4696
1.1279,-0.1699,-3.0672
1.1352,-0.1699,-2.7210
1.1425,-0.1699,-2.4263
1.1498,-0.1699,-2.1826
1.1571,-0.1699,-1.9907
1.1644,-0.1699,-1.8494
1.1717,-0.1699,-1.7531
1.1790,-0.1699,-1.6916
1.1863,-0.1699,-1.6538
1.1936,-0.1699,-1.6384
1.2009,-0.1699,-1.6571
1.2082,-0.1699,-1.7289
1.2155,-0.1699,-1.8703
1.2228,-0.1699,-2.0925
1.2301,-0.1699,-2.4018
1.2374,-0.1699,-2.8014
1.2447,-0.1699,-3.2917
1.2521,-0.1699,-3.8453
1.2594,-0.1699,-4.0000
1.2667,-0.1699,-4.0000
1.2740,-0.1699,-4.0000
1.2813,-0.1699,-4.0000
1.2886,-0.1699,-4.0000
1.2959,-0.1699,-4.0000
1.3032,-0.1699,-4.0000
1.3105,-0.1699,-4.0000
1.3178,-0.1699,-4.0000
1.3251,-0.1699,-4.0000
1.3324,-0.1699,-4.0000
1.3397,-0.1699,-4.0000
1.3470,-0.1699,-4.0000
1.3543,-0.1699,-4.0000
1.3616,-0.1699,-4.0000
1.3689,-0.1699,-4.0000
1.3763,-0.1699,-4.0000
1.3836,-0.1699,-4.0000
1.3909,-0.1699,-4.0000
1.3982,-0.1699,-4.0000
0.6018,-0.1589,-4.0000
0.6091,-0.1589,-4.0000
0.6164,-0.1589,-4.0000
0.6237,-0.1589,-4.0000
0.6311,-0.1589,-4.0000
0.6384,-0.1589,-4.0000
0.6457,-0.1589,-4.0000
0.6530,-0.1589,-4.0000
0.6603,-0.1589,-4.0000
0.6676,-0.1589,-4.0000
0.6749,-0.1589,-4.0000
0.6822,-0.1589,-4.0000
0.6895,-0.1589,-4.0000
0.6968,-0.1589,-4.0000
0.7041,-0.1589,-4.0000
0.7114,-0.1589,-4.0000
0.7187,-0.1589,-4.0000
0.7260,-0.1589,-4.0000
0.7333,-0.1589,-4.0000
0.7406,-0.1589,-4.0000
0.7479,-0.1589,-4.0000
0.7553,-0.1589,-4.0000
0.7626,-0.1589,-4.0000
0.7699,-0.1589,-4.0000
0.7772,-0.1589,-4.0000
0.7845,-0.1589,-4.0000
0.7918,-0.1589,-4.0000
0.7991,-0.1589,-4.0000
0.8064,-0.1589,-4.0000
0.8137,-0.1589,-4.0000
0.8210,-0.1589,-4.0000
0.8283,-0.1589,-4.0000
0.8356,-0.1589,-4.0000
0.8429,-0.1589,-4.0000
0.8502,-0.1589,-4.0000
0.8575,-0.1589,-4.0000
0.8648,-0.1589,-4.0000
0.8721,-0.1589,-4.0000
0.8795,-0.1589,-4.0000
0.8868,-0.1589,-4.0000
0.8941,-0.1589,-4.0000
0.9014,-0.1589,-4.0000
0.9087,-0.1589,-4.0000
0.9160,-0.1589,-4.0000
0.9233,-0.1589,-4.0000
0.9306,-0.1589,-4.0000
0.9379,-0.1589,-4.0000
0.9452,-0.1589,-4.0000
0.9525,-0.1589,-4.0000
0.9598,-0.1589,-4.0000
0.9671,-0.1589,-4.0000
0.9744,-0.1589,-4.0000
0.9817,-0.1589,-4.0000
0.9890,-0.1589,-4.0000
0.9963,-0.1589,-4.0000
1.0037,-0.1589,-4.0000
1.0110,-0.1589,-4.0000
1.0183,-0.1589,-4.0000
1.0256,-0.1589,-4.0000
1.0329,-0.1589,-4.0000
1.0402,-0.1589,-4.0000
1.0475,-0.1589,-4.0000
1.0548,-0.1589,-4.0000
1.0621,-0.1589,-4.0000
1.0694,-0.1589,-4.0000
1.0767,-0.1589,-4.0000
1.0840,-0.1589,-4.0000
1.0913,-0.1589,-4.0000
1.0986,-0.1589,-4.0000
1.1059,-0.1589,-3.9591
1.1132,-0.1589,-3.5646
1.1205,-0.1589,-3.1338
1.1279,-0.1589,-2.7671
1.1352,-0.1589,-2.4533
1.1425,-0.1589,-2.1802
1.1498,-0.1589,-1.9431
1.1571,-0.1589,-1.7463
1.1644,-0.1589,-1.5965
1.1717,-0.1589,-1.4969
1.1790,-0.1589,-1.4432
1.1863,-0.1589,-1.4251
1.1936,-0.1589,-1.4322
1.2009,-0.1589,-1.4651
1.2082,-0.1589,-1.5376
1.2155,-0.1589,-1.6682
1.2228,-0.1589,-1.8711
1.2301,-0.1589,-2.1538
1.2374,-0.1589,-2.5184
1.2447,-0.1589,-2.9629
1.2521,-0.1589,-3.4828
1.2594,-0.1589,-3.9553
1.2667,-0.1589,-4.0000
1.2740,-0.1589,-4.0000
1.2813,-0.1589,-4.0000
1.2886,-0.1589,-4.0000
1.2959,-0.1589,-4.0000
1.3032,-0.1589,-4.0000
1.3105,-0.1589,-4.0000
1.3178,-0.1589,-4.0000
1.3251,-0.1589,-4.0000
1.3324,-0.1589,-4.0000
1.3397,-0.1589,-4.0000
1.3470,-0.1589,-4.0000
1.3543,-0.1589,-4.0000
1.3616,-0.1589,-4.0000
1.3689,-0.1589,-4.0000
1.3763,-0.1589,-4.0000
1.3836,-0.1589,-4.0000
1.3909,-0.1589,-4.0000
1.3982,-0.1589,-4.0000
0.6018,-0.1479,-4.0000
0.6091,-0.1479,-4.0000
0.6164,-0.1479,-4.0000
0.6237,-0.1479,-4.0000
0.6311,-0.1479,-4.0000
0.6384,-0.1479,-4.0000
0.6457,-0.1479,-4.0000
0.6530,-0.1479,-4.0000
0.6603,-0.1479,-4.0000
0.6676,-0.1479,-4.0000
0.6749,-0.1479,-4.0000
0.6822,-0.1479,-4.0000
0.6895,-0.1479,-4.0000
0.6968,-0.1479,-4.0000
0.7041,-0.1479,-4.0000
0.7114,-0.1479,-4.0000
0.7187,-0.1479,-4.0000
0.7260,-0.1479,-4.0000
0.7333,-0.1479,-4.0000
0.7406,-0.1479,-4.0000
0.7479,-0.1479,-4.0000
0.7553,-0.1479,-4.0000
0.7626,-0.1479,-4.0000
0.7699,-0.1479,-4.0000
0.7772,-0.1479,-4.0000
0.7845,-0.1479,-4.0000
0.7918,-0.1479,-4.0000
0.7991,-0.1479,-4.0000
0.8064,-0.1479,-4.0000
0.8137,-0.1479,-4.0000
0.8210,-0.1479,-4.0000
0.8283,-0.1479,-4.0000
0.8356,-0.1479,-4.0000
0.8429,-0.1479,-4.0000
0.8502,-0.1479,-4.0000
0.8575,-0.1479,-4.0000
0.8648,-0.1479,-4.0000
0.8721,-0.1479,-4.0000
0.8795,-0.1479,-4.0000
0.8868,-0.1479,-4.0000
0.8941,-0.1479,-4.0000
0.9014,-0.1479,-4.0000
0.9087,-0.1479,-4.0000
0.9160,-0.1479,-4.0000
0.9233,-0.1479,-4.0000
0.9306,-0.1479,-4.0000
0.9379,-0.1479,-4.0000
0.9452,-0.1479,-4.0000
0.9525,-0.1479,-4.0000
0.9598,-0.1479,-4.0000
0.9671,-0.1479,-4.0000
0.9744,-0.1479,-4.0000
0.9817,-0.1479,-4.0000
0.9890,-0.1479,-4.0000
0.9963,-0.1479,-4.0000
1.0037,-0.1479,-4.0000
1.0110,-0.1479,-4.0000
1.0183,-0.1479,-4.0000
1.0256,-0.1479,-4.0000
1.0329,-0.1479,-4.0000
1.0402,-0.1479,-4.0000
1.0475,-0.1479,-4.0000
1.0548,-0.1479,-4.0000
1.0621,-0.1479,-4.0000
1.0694,-0.1479,-4.0000
1.0767,-0.1479,-4.0000
1.0840,-0.1479,-4.0000
1.0913,-0.1479,-3.9833
1.0986,-0.1479,-3.8860
1.1059,-0.1479,-3.6069
1.1132,-0.1479,-3.2075
1.1205,-0.1479,-2.8225
1.1279,-0.1479,-2.4903
1.1352,-0.1479,-2.2092
1.1425,-0.1479,-1.9646
1.1498,-0.1479,-1.7463
1.1571,-0.1479,-1.5568
1.1644,-0.1479,-1.4066
1.1717,-0.1479,-1.3048
1.1790,-0.1479,-1.2529
1.1863,-0.1479,-1.2445
1.1936,-0.1479,-1.2683
1.2009,-0.1479,-1.3173
1.2082,-0.1479,-1.3964
1.2155,-0.1479,-1.5196
1.2228,-0.1479,-1.7008
1.2301,-0.1479,-1.9479
1.2374,-0.1479,-2.2625
1.2447,-0.1479,-2.6429
1.2521,-0.1479,-3.0864
1.2594,-0.1479,-3.5913
1.2667,-0.1479,-3.9771
1.2740,-0.1479,-4.0000
1.2813,-0.1479,-4.0000
1.2886,-0.1479,-4.0000
1.2959,-0.1479,-4.0000
1.3032,-0.1479,-4.0000
1.3105,-0.1479,-4.0000
1.3178,-0.1479,-4.0000
1.3251,-0.1479,-4.0000
1.3324,-0.1479,-4.0000
1.3397,-0.1479,-4.0000
1.3470,-0.1479,-4.0000
1.3543,-0.1479,-4.0000
1.3616,-0.1479,-4.0000
1.3689,-0.1479,-4.0000
1.3763,-0.1479,-4.0000
1.3836,-0.1479,-4.0000
1.3909,-0.1479,-4.0000
1.3982,-0.1479,-4.0000
0.6018,-0.1370,-4.0000
0.6091,-0.1370,-4.0000
0.6164,-0.1370,-4.0000
0.6237,-0.1370,-4.0000
0.6311,-0.1370,-4.0000
0.6384,-0.1370,-4.0000
0.6457,-0.1370,-4.0000
0.6530,-0.1370,-4.0000
0.6603,-0.1370,-4.0000
0.6676,-0.1370,-4.0000
0.6749,-0.1370,-4.0000
0.6822,-0.1370,-4.0000
0.6895,-0.1370,-4.0000
0.6968,-0.1370,-4.0000
0.7041,-0.1370,-4.0000
0.7114,-0.1370,-4.0000
0.7187,-0.1370,-4.0000
0.7260,-0.1370,-4.0000
0.7333,-0.1370,-4.0000
0.7406,-0.1370,-4.0000
0.7479,-0.1370,-4.0000
0.7553,-0.1370,-4.0000
0.7626,-0.1370,-4.0000
0.7699,-0.1370,-4.0000
0.7772,-0.1370,-4.0000
0.7845,-0.1370,-4.0000
0.7918,-0.1370,-4.0000
0.7991,-0.1370,-4.0000
0.8064,-0.1370,-4.0000
0.8137,-0.1370,-4.0000
0.8210,-0.1370,-4.0000
0.8283,-0.1370,-4.0000
0.8356,-0.1370,-4.0000
0.8429,-0.1370,-4.0000
0.8502,-0.1370,-4.0000
0.8575,-0.1370,-4.0000
0.8648,-0.1370,-4.0000
0.8721,-0.1370,-4.0000
0.8795,-0.1370,-4.0000
0.8868,-0.1370,-4.0000
0.8941,-0.1370,-4.0000
0.9014,-0.1370,-4.0000
0.9087,-0.1370,-4.0000
0.9160,-0.1370,-4.0000
0.9233,-0.1370,-4.0000
0.9306,-0.1370,-4.0000
0.9379,-0.1370,-4.0000
0.9452,-0.1370,-4.0000
0.9525,-0.1370,-4.0000
0.9598,-0.1370,-4.0000
0.9671,-0.1370,-4.0000
0.9744,-0.1370,-4.0000
0.9817,-0.1370,-4.0000
0.9890,-0.1370,-4.0000
0.9963,-0.1370,-4.0000
1.0037,-0.1370,-4.0000
1.0110,-0.1370,-4.0000
1.0183,-0.1370,-4.0000
1.0256,-0.1370,-4.0000
1.0329,-0.1370,-4.0000
1.0402,-0.1370,-4.0000
1.0475,-0.1370,-4.0000
1.0548,-0.1370,-4.0000
1.0621,-0.1370,-4.0000
1.0694,-0.1370,-3.9857
1.0767,-0.1370,-3.8238
1.0840,-0.1370,-3.6154
1.0913,-0.1370,-3.4631
1.0986,-0.1370,-3.3240
1.1059,-0.1370,-3.1172
1.1132,-0.1370,-2.8210
1.1205,-0.1370,-2.5003
1.1279,-0.1370,-2.2103
1.1352,-0.1370,-1.9649
1.1425,-0.1370,-1.7542
1.1498,-0.1370,-1.5651
1.1571,-0.1370,-1.3961
1.1644,-0.1370,-1.2572
1.1717,-0.1370,-1.1602
1.1790,-0.1370,-1.1108
1.1863,-0.1370,-1.1066
1.1936,-0.1370,-1.1388
1.2009,-0.1370,-1.1979
1.2082,-0.1370,-1.2809
1.2155,-0.1370,-1.3945
1.2228,-0.1370,-1.5491
1.2301,-0.1370,-1.7529
1.2374,-0.1370,-2.0100
1.2447,-0.1370,-2.3232
1.2521,-0.1370,-2.6949
1.2594,-0.1370,-3.1267
1.2667,-0.1370,-3.6174
1.2740,-0.1370,-3.9796
1.2813,-0.1370,-4.0000
1.2886,-0.1370,-4.0000
1.2959,-0.1370,-4.0000
1.3032,-0.1370,-4.0000
1.3105,-0.1370,-4.0000
1.3178,-0.1370,-4.0000
1.3251,-0.1370,-4.0000
1.3324,-0.1370,-4.0000
1.3397,-0.1370,-4.0000
1.3470,-0.1370,-4.0000
1.3543,-0.1370,-4.0000
1.3616,-0.1370,-4.0000
1.3689,-0.1370,-4.0000
1.3763,-0.1370,-4.0000
1.3836,-0.1370,-4.0000
1.3909,-0.1370,-4.0000
1.3982,-0.1370,-4.0000
0.6018,-0.1260,-4.0000
0.6091,-0.1260,-4.0000
0.6164,-0.1260,-4.0000
0.6237,-0.1260,-4.0000
0.6311,-0.1260,-4.0000
0.6384,-0.1260,-4.0000
0.6457,-0.1260,-4.0000
0.6530,-0.1260,-4.0000
0.6603,-0.1260,-4.0000
0.6676,-0.1260,-4.0000
0.6749,-0.1260,-4.0000
0.6822,-0.1260,-4.0000
0.6895,-0.1260,-4.0000
0.6968,-0.1260,-4.0000
0.7041,-0.1260,-4.0000
0.7114,-0.1260,-4.0000
0.7187,-0.1260,-4.0000
0.7260,-0.1260,-4.0000
0.7333,-0.1260,-4.0000
0.7406,-0.1260,-4.0000
0.7479,-0.1260,-4.0000
0.7553,-0.1260,-4.0000
0.7626,-0.1260,-4.0000
0.7699,-0.1260,-4.0000
0.7772,-0.1260,-4.0000
0.7845,-0.1260,-4.0000
0.7918,-0.1260,-4.0000
0.7991,-0.1260,-4.0000
0.8064,-0.1260,-4.0000
0.8137,-0.1260,-4.0000
0.8210,-0.1260,-4.0000
0.8283,-0.1260,-4.0000
0.8356,-0.1260,-4.0000
0.8429,-0.1260,-4.0000
0.8502,-0.1260,-4.0000
0.8575,-0.1260,-4.0000
0.8648,-0.1260,-4.0000
0.8721,-0.1260,-4.0000
0.8795,-0.1260,-4.0000
0.8868,-0.1260,-4.0000
0.8941,-0.1260,-4.0000
0.9014,-0.1260,-4.0000
0.9087,-0.1260,-4.0000
0.9160,-0.1260,-4.0000
0.9233,-0.1260,-4.0000
0.9306,-0.1260,-4.0000
0.9379,-0.1260,-4.0000
0.9452,-0.1260,-4.0000
0.9525,-0.1260,-4.0000
0.9598,-0.1260,-4.0000
0.9671,-0.1260,-4.0000
0.9744,-0.1260,-4.0000
0.9817,-0.1260,-4.0000
0.9890,-0.1260,-4.0000
0.9963,-0.1260,-4.0000
1.0037,-0.1260,-4.0000
1.0110,-0.1260,-4.0000
1.0183,-0.1260,-4.0000
1.0256,-0.1260,-4.0000
1.0329,-0.1260,-4.0000
1.0402,-0.1260,-4.0000
1.0475,-0.1260,-4.0000
1.0548,-0.1260,-4.0000
1.0621,-0.1260,-3.9720
1.0694,-0.1260,-3.6661
1.0767,-0.1260,-3.3425
1.0840,-0.1260,-3.1106
1.0913,-0.1260,-2.9496
1.0986,-0.1260,-2.8184
1.1059,-0.1260,-2.6574
1.1132,-0.1260,-2.4324
1.1205,-0.1260,-2.1734
1.1279,-0.1260,-1.9290
1.1352,-0.1260,-1.7211
1.1425,-0.1260,-1.5463
1.1498,-0.1260,-1.3912
1.1571,-0.1260,-1.2498
1.1644,-0.1260,-1.1298
1.1717,-0.1260,-1.0436
1.1790,-0.1260,-0.9988
1.1863,-0.1260,-0.9957
1.1936,-0.1260,-1.0283
1.2009,-0.1260,-1.0880
1.2082,-0.1260,-1.1689
1.2155,-0.1260,-1.2716
1.2228,-0.1260,-1.4018
1.2301,-0.1260,-1.5668
1.2374,-0.1260,-1.7741
1.2447,-0.1260,-2.0310
1.2521,-0.1260,-2.3432
1.2594,-0.1260,-2.7139
1.2667,-0.1260,-3.1434
1.2740,-0.1260,-3.6316
1.2813,-0.1260,-3.9853
1.2886,-0.1260,-4.0000
1.2959,-0.1260,-4.0000
1.3032,-0.1260,-4.0000
1.3105,-0.1260,-4.0000
1.3178,-0.1260,-4.0000
1.3251,-0.1260,-4.0000
1.3324,-0.1260,-4.0000
1.3397,-0.1260,-4.0000
1.3470,-0.1260,-4.0000
1.3543,-0.1260,-4.0000
1.3616,-0.1260,-4.0000
1.3689,-0.1260,-4.0000
1.3763,-0.1260,-4.0000
1.3836,-0.1260,-4.0000
1.3909,-0.1260,-4.0000
1.3982,-0.1260,-4.0000
0.6018,-0.1151,-4.0000
0.6091,-0.1151,-4.0000
0.6164,-0.1151,-4.0000
0.6237,-0.1151,-4.0000
0.6311,-0.1151,-4.0000
0.6384,-0.1151,-4.0000
0.6457,-0.1151,-4.0000
0.6530,-0.1151,-4.0000
0.6603,-0.1151,-4.0000
0.6676,-0.1151,-4.0000
0.6749,-0.1151,-4.0000
0.6822,-0.1151,-4.0000
0.6895,-0.1151,-4.0000
0.6968,-0.1151,-4.0000
0.7041,-0.1151,-4.0000
0.7114,-0.1151,-4.0000
0.7187,-0.1151,-4.0000
0.7260,-0.1151,-4.0000
0.7333,-0.1151,-4.0000
0.7406,-0.1151,-4.0000
0.7479,-0.1151,-4.0000
0.7553,-0.1151,-4.0000
0.7626,-0.1151,-4.0000
0.7699,-0.1151,-4.0000
0.7772,-0.1151,-4.0000
0.7845,-0.1151,-4.0000
0.7918,-0.1151,-4.0000
0.7991,-0.1151,-4.0000
0.8064,-0.1151,-4.0000
0.8137,-0.1151,-4.0000
0.8210,-0.1151,-4.0000
0.8283,-0.1151,-4.0000
0.8356,-0.1151,-4.0000
0.8429,-0.1151,-4.0000
0.8502,-0.1151,-4.0000
0.8575,-0.1151,-4.0000
0.8648,-0.1151,-4.0000
0.8721,-0.1151,-4.0000
0.8795,-0.1151,-4.0000
0.8868,-0.1151,-4.0000
0.8941,-0.1151,-4.0000
0.9014,-0.1151,-4.0000
0.9087,-0.1151,-4.0000
0.9160,-0.1151,-4.0000
0.9233,-0.1151,-4.0000
0.9306,-0.1151,-4.0000
0.9379,-0.1151,-4.0000
0.9452,-0.1151,-4.0000
0.9525,-0.1151,-4.0000
0.9598,-0.1151,-4.0000
0.9671,-0.1151,-4.0000
0.9744,-0.1151,-4.0000
0.9817,-0.1151,-4.0000
0.9890,-0.1151,-4.0000
0.9963,-0.1151,-4.0000
1.0037,-0.1151,-4.0000
1.0110,-0.1151,-4.0000
1.0183,-0.1151,-4.0000
1.0256,-0.1151,-4.0000
1.0329,-0.1151,-4.0000
1.0402,-0.1151,-4.0000
1.0475,-0.1151,-4.0000
1.0548,-0.1151,-4.0000
1.0621,-0.1151,-3.7738
1.0694,-0.1151,-3.3374
1.0767,-0.1151,-3.0014
1.0840,-0.1151,-2.7554
1.0913,-0.1151,-2.5797
1.0986,-0.1151,-2.4400
1.1059,-0.1151,-2.2915
1.1132,-0.1151,-2.1045
1.1205,-0.1151,-1.8905
1.1279,-0.1151,-1.6841
1.1352,-0.1151,-1.5082
1.1425,-0.1151,-1.3637
1.1498,-0.1151,-1.2381
1.1571,-0.1151,-1.1221
1.1644,-0.1151,-1.0206
1.1717,-0.1151,-0.9456
1.1790,-0.1151,-0.9055
1.1863,-0.1151,-0.9012
1.1936,-0.1151,-0.9288
1.2009,-0.1151,-0.9824
1.2082,-0.1151,-1.0575
1.2155,-0.1151,-1.1519
1.2228,-0.1151,-1.2661
1.2301,-0.1151,-1.4043
1.2374,-0.1151,-1.5742
1.2447,-0.1151,-1.7860
1.2521,-0.1151,-2.0490
1.2594,-0.1151,-2.3689
1.2667,-0.1151,-2.7487
1.2740,-0.1151,-3.1893
1.2813,-0.1151,-3.6891
1.2886,-0.1151,-4.0000
1.2959,-0.1151,-4.0000
1.3032,-0.1151,-4.0000
1.3105,-0.1151,-4.0000
1.3178,-0.1151,-4.0000
1.3251,-0.1151,-4.0000
1.3324,-0.1151,-4.0000
1.3397,-0.1151,-4.0000
1.3470,-0.1151,-4.0000
1.3543,-0.1151,-4.0000
1.3616,-0.1151,-4.0000
1.3689,-0.1151,-4.0000
1.3763,-0.1151,-4.0000
1.3836,-0.1151,-4.0000
1.3909,-0.1151,-4.0000
1.3982,-0.1151,-4.0000
0.6018,-0.1041,-4.0000
0.6091,-0.1041,-4.0000
0.6164,-0.1041,-4.0000
0.6237,-0.1041,-4.0000
0.6311,-0.1041,-4.0000
0.6384,-0.1041,-4.0000
0.6457,-0.1041,-4.0000
0.6530,-0.1041,-4.0000
0.6603,-0.1041,-4.0000
0.6676,-0.1041,-4.0000
0.6749,-0.1041,-4.0000
0.6822,-0.1041,-4.0000
0.6895,-0.1041,-4.0000
0.6968,-0.1041,-4.0000
0.7041,-0.1041,-4.0000
0.7114,-0.1041,-4.0000
0.7187,-0.1041,-4.0000
0.7260,-0.1041,-4.0000
0.7333,-0.1041,-4.0000
0.7406,-0.1041,-4.0000
0.7479,-0.1041,-4.0000
0.7553,-0.1041,-4.0000
0.7626,-0.1041,-4.0000
0.7699,-0.1041,-4.0000
0.7772,-0.1041,-4.0000
0.7845,-0.1041,-4.0000
0.7918,-0.1041,-4.0000
0.7991,-0.1041,-4.0000
0.8064,-0.1041,-4.0000
0.8137,-0.1041,-4.0000
0.8210,-0.1041,-4.0000
0.8283,-0.1041,-4.0000
0.8356,-0.1041,-4.0000
0.8429,-0.1041,-4.0000
0.8502,-0.1041,-4.0000
0.8575,-0.1041,-4.0000
0.8648,-0.1041,-4.0000
0.8721,-0.1041,-4.0000
0.8795,-0.1041,-4.0000
0.8868,-0.1041,-4.0000
0.8941,-0.1041,-4.0000
0.9014,-0.1041,-4.0000
0.9087,-0.1041,-4.0000
0.9160,-0.1041,-4.0000
0.9233,-0.1041,-4.0000
0.9306,-0.1041,-4.0000
0.9379,-0.1041,-4.0000
0.9452,-0.1041,-4.0000
0.9525,-0.1041,-4.0000
0.9598,-0.1041,-4.0000
0.9671,-0.1041,-4.0000
0.9744,-0.1041,-4.0000
0.9817,-0.1041,-4.0000
0.9890,-0.1041,-4.0000
0.9963,-0.1041,-4.0000
1.0037,-0.1041,-4.0000
1.0110,-0.1041,-4.0000
1.0183,-0.1041,-4.0000
1.0256,-0.1041,-4.0000
1.0329,-0.1041,-4.0000
1.0402,-0.1041,-4.0000
1.0475,-0.1041,-4.0000
1.0548,-0.1041,-3.9990
1.0621,-0.1041,-3.5968
1.0694,-0.1041,-3.1478
1.0767,-0.1041,-2.7969
1.0840,-0.1041,-2.5336
1.0913,-0.1041,-2.3387
1.0986,-0.1041,-2.1833
1.1059,-0.1041,-2.0335
1.1132,-0.1041,-1.8662
1.1205,-0.1041,-1.6835
1.1279,-0.1041,-1.5065
1.1352,-0.1041,-1.3541
1.1425,-0.1041,-1.2298
1.1498,-0.1041,-1.1230
1.1571,-0.1041,-1.0234
1.1644,-0.1041,-0.9336
1.1717,-0.1041,-0.8654
1.1790,-0.1041,-0.8269
1.1863,-0.1041,-0.8193
1.1936,-0.1041,-0.8394
1.2009,-0.1041,-0.8843
1.2082,-0.1041,-0.9522
1.2155,-0.1041,-1.0410
1.2228,-0.1041,-1.1474
1.2301,-0.1041,-1.2701
1.2374,-0.1041,-1.4147
1.2447,-0.1041,-1.5931
1.2521,-0.1041,-1.8182
1.2594,-0.1041,-2.0988
1.2667,-0.1041,-2.4386
1.2740,-0.1041,-2.8349
1.2813,-0.1041,-3.2755
1.2886,-0.1041,-3.7334
1.2959,-0.1041,-3.9926
1.3032,-0.1041,-4.0000
1.3105,-0.1041,-4.0000
1.3178,-0.1041,-4.0000
1.3251,-0.1041,-4.0000
1.3324,-0.1041,-4.0000
1.3397,-0.1041,-4.0000
1.3470,-0.1041,-4.0000
1.3543,-0.1041,-4.0000
1.3616,-0.1041,-4.0000
1.3689,-0.1041,-4.0000
1.3763,-0.1041,-4.0000
1.3836,-0.1041,-4.0000
1.3909,-0.1041,-4.0000
1.3982,-0.1041,-4.0000
0.6018,-0.0932,-4.0000
0.6091,-0.0932,-4.0000
0.6164,-0.0932,-4.0000
0.6237,-0.0932,-4.0000
0.6311,-0.0932,-4.0000
0.6384,-0.0932,-4.0000
0.6457,-0.0932,-4.0000
0.6530,-0.0932,-4.0000
0.6603,-0.0932,-4.0000
0.6676,-0.0932,-4.0000
0.6749,-0.0932,-4.0000
0.6822,-0.0932,-4.0000
0.6895,-0.0932,-4.0000
0.6968,-0.0932,-4.0000
0.7041,-0.0932,-4.0000
0.7114,-0.0932,-4.0000
0.7187,-0.0932,-4.0000
0.7260,-0.0932,-4.0000
0.7333,-0.0932,-4.0000
0.7406,-0.0932,-4.0000
0.7479,-0.0932,-4.0000
0.7553,-0.0932,-4.0000
0.7626,-0.0932,-4.0000
0.7699,-0.0932,-4.0000
0.7772,-0.0932,-4.0000
0.7845,-0.0932,-4.0000
0.7918,-0.0932,-4.0000
0.7991,-0.0932,-4.0000
0.8064,-0.0932,-4.0000
0.8137,-0.0932,-4.0000
0.8210,-0.0932,-4.0000
0.8283,-0.0932,-4.0000
0.8356,-0.0932,-4.0000
0.8429,-0.0932,-4.0000
0.8502,-0.0932,-4.0000
0.8575,-0.0932,-4.0000
0.8648,-0.0932,-4.0000
0.8721,-0.0932,-4.0000
0.8795,-0.0932,-4.0000
0.8868,-0.0932,-4.0000
0.8941,-0.0932,-4.0000
0.9014,-0.0932,-4.0000
0.9087,-0.0932,-4.0000
0.9160,-0.0932,-4.0000
0.9233,-0.0932,-4.0000
0.9306,-0.0932,-4.0000
0.9379,-0.0932,-4.0000
0.9452,-0.0932,-4.0000
0.9525,-0.0932,-4.0000
0.9598,-0.0932,-4.0000
0.9671,-0.0932,-4.0000
0.9744,-0.0932,-4.0000
0.9817,-0.0932,-4.0000
0.9890,-0.0932,-4.0000
0.9963,-0.0932,-4.0000
1.0037,-0.0932,-4.0000
1.0110,-0.0932,-4.0000
1.0183,-0.0932,-4.0000
1.0256,-0.0932,-4.0000
1.0329,-0.0932,-4.0000
1.0402,-0.0932,-4.0000
1.0475,-0.0932,-4.0000
1.0548,-0.0932,-3.9708
1.0621,-0.0932,-3.5154
1.0694,-0.0932,-3.0547
1.0767,-0.0932,-2.6863
1.0840,-0.0932,-2.4021
1.0913,-0.0932,-2.1859
1.0986,-0.0932,-2.0144
1.1059,-0.0932,-1.8615
1.1132,-0.0932,-1.7076
1.1205,-0.0932,-1.5484
1.1279,-0.0932,-1.3941
1.1352,-0.0932,-1.2584
1.1425,-0.0932,-1.1447
1.1498,-0.0932,-1.0450
1.1571,-0.0932,-0.9508
1.1644,-0.0932,-0.8647
1.1717,-0.0932,-0.7980
1.1790,-0.0932,-0.7581
1.1863,-0.0932,-0.7457
1.1936,-0.0932,-0.7582
1.2009,-0.0932,-0.7945
1.2082,-0.0932,-0.8552
1.2155,-0.0932,-0.9393
1.2228,-0.0932,-1.0422
1.2301,-0.0932,-1.1589
1.2374,-0.0932,-1.2913
1.2447,-0.0932,-1.4506
1.2521,-0.0932,-1.6510
1.2594,-0.0932,-1.9015
1.2667,-0.0932,-2.2024
1.2740,-0.0932,-2.5426
1.2813,-0.0932,-2.8997
1.2886,-0.0932,-3.2542
1.2959,-0.0932,-3.6125
1.3032,-0.0932,-3.9331
1.3105,-0.0932,-4.0000
1.3178,-0.0932,-4.0000
1.3251,-0.0932,-4.0000
1.3324,-0.0932,-4.0000
1.3397,-0.0932,-4.0000
1.3470,-0.0932,-4.0000
1.3543,-0.0932,-4.0000
1.3616,-0.0932,-4.0000
1.3689,-0.0932,-4.0000
1.3763,-0.0932,-4.0000
1.3836,-0.0932,-4.0000
1.3909,-0.0932,-4.0000
1.3982,-0.0932,-4.0000
0.6018,-0.0822,-4.0000
0.6091,-0.0822,-4.0000
0.6164,-0.0822,-4.0000
0.6237,-0.0822,-4.0000
0.6311,-0.0822,-4.0000
0.6384,-0.0822,-4.0000
0.6457,-0.0822,-4.0000
0.6530,-0.0822,-4.0000
0.6603,-0.0822,-4.0000
0.6676,-0.0822,-4.0000
0.6749,-0.0822,-4.0000
0.6822,-0.0822,-4.0000
0.6895,-0.0822,-4.0000
0.6968,-0.0822,-4.0000
0.7041,-0.0822,-4.0000
0.7114,-0.0822,-4.0000
0.7187,-0.0822,-4.0000
0.7260,-0.0822,-4.0000
0.7333,-0.0822,-4.0000
0.7406,-0.0822,-4.0000
0.7479,-0.0822,-4.0000
0.7553,-0.0822,-4.0000
0.7626,-0.0822,-4.0000
0.7699,-0.0822,-4.0000
0.7772,-0.0822,-4.0000
0.7845,-0.0822,-4.0000
0.7918,-0.0822,-4.0000
0.7991,-0.0822,-4.0000
0.8064,-0.0822,-4.0000
0.8137,-0.0822,-4.0000
0.8210,-0.0822,-4.0000
0.8283,-0.0822,-4.0000
0.8356,-0.0822,-4.0000
0.8429,-0.0822,-4.0000
0.8502,-0.0822,-4.0000
0.8575,-0.0822,-4.0000
0.8648,-0.0822,-4.0000
0.8721,-0.0822,-4.0000
0.8795,-0.0822,-4.0000
0.8868,-0.0822,-4.0000
0.8941,-0.0822,-4.0000
0.9014,-0.0822,-4.0000
0.9087,-0.0822,-4.0000
0.9160,-0.0822,-4.0000
0.9233,-0.0822,-4.0000
0.9306,-0.0822,-4.0000
0.9379,-0.0822,-4.0000
0.9452,-0.0822,-4.0000
0.9525,-0.0822,-4.0000
0.9598,-0.0822,-4.0000
0.9671,-0.0822,-4.0000
0.9744,-0.0822,-4.0000
0.9817,-0.0822,-4.0000
0.9890,-0.0822,-4.0000
0.9963,-0.0822,-4.0000
1.0037,-0.0822,-4.0000
1.0110,-0.0822,-4.0000
1.0183,-0.0822,-4.0000
1.0256,-0.0822,-4.0000
1.0329,-0.0822,-4.0000
1.0402,-0.0822,-4.0000
1.0475,-0.0822,-4.0000
1.0548,-0.0822,-3.8960
1.0621,-0.0822,-3.4182
1.0694,-0.0822,-2.9684
1.0767,-0.0822,-2.5910
1.0840,-0.0822,-2.2903
1.0913,-0.0822,-2.0589
1.0986,-0.0822,-1.8803
1.1059,-0.0822,-1.7322
1.1132,-0.0822,-1.5931
1.1205,-0.0822,-1.4529
1.1279,-0.0822,-1.3158
1.1352,-0.0822,-1.1913
1.1425,-0.0822,-1.0822
1.1498,-0.0822,-0.9823
1.1571,-0.0822,-0.8868
1.1644,-0.0822,-0.8007
1.1717,-0.0822,-0.7346
1.1790,-0.0822,-0.6943
1.1863,-0.0822,-0.6792
1.1936,-0.0822,-0.6864
1.2009,-0.0822,-0.7155
1.2082,-0.0822,-0.7682
1.2155,-0.0822,-0.8455
1.2228,-0.0822,-0.9445
1.2301,-0.0822,-1.0605
1.2374,-0.0822,-1.1922
1.2447,-0.0822,-1.3458
1.2521,-0.0822,-1.5310
1.2594,-0.0822,-1.7521
1.2667,-0.0822,-2.0036
1.2740,-0.0822,-2.2700
1.2813,-0.0822,-2.5375
1.2886,-0.0822,-2.8110
1.2959,-0.0822,-3.1135
1.3032,-0.0822,-3.4622
1.3105,-0.0822,-3.8143
1.3178,-0.0822,-3.9706
1.3251,-0.0822,-3.9920
1.3324,-0.0822,-3.9903
1.3397,-0.0822,-4.0000
1.3470,-0.0822,-4.0000
1.3543,-0.0822,-4.0000
1.3616,-0.0822,-4.0000
1.3689,-0.0822,-4.0000
1.3763,-0.0822,-4.0000
1.3836,-0.0822,-4.0000
1.3909,-0.0822,-4.0000
1.3982,-0.0822,-4.0000
0.6018,-0.0712,-4.0000
0.6091,-0.0712,-4.0000
0.6164,-0.0712,-4.0000
0.6237,-0.0712,-4.0000
0.6311,-0.0712,-4.0000
0.6384,-0.0712,-4.0000
0.6457,-0.0712,-4.0000
0.6530,-0.0712,-4.0000
0.6603,-0.0712,-4.0000
0.6676,-0.0712,-4.0000
0.6749,-0.0712,-4.0000
0.6822,-0.0712,-4.0000
0.6895,-0.0712,-4.0000
0.6968,-0.0712,-4.0000
0.7041,-0.0712,-4.0000
0.7114,-0.0712,-4.0000
0.7187,-0.0712,-4.0000
0.7260,-0.0712,-4.0000
0.7333,-0.0712,-4.0000
0.7406,-0.0712,-4.0000
0.7479,-0.0712,-4.0000
0.7553,-0.0712,-4.0000
0.7626,-0.0712,-4.0000
0.7699,-0.0712,-4.0000
0.7772,-0.0712,-4.0000
0.7845,-0.0712,-4.0000
0.7918,-0.0712,-4.0000
0.7991,-0.0712,-4.0000
0.8064,-0.0712,-4.0000
0.8137,-0.0712,-4.0000
0.8210,-0.0712,-4.0000
0.8283,-0.0712,-4.0000
0.8356,-0.0712,-4.0000
0.8429,-0.0712,-4.0000
0.8502,-0.0712,-4.0000
0.8575,-0.0712,-4.0000
0.8648,-0.0712,-4.0000
0.8721,-0.0712,-4.0000
0.8795,-0.0712,-4.0000
0.8868,-0.0712,-4.0000
0.8941,-0.0712,-4.0000
0.9014,-0.0712,-4.0000
0.9087,-0.0712,-4.0000
0.9160,-0.0712,-4.0000
0.9233,-0.0712,-4.0000
0.9306,-0.0712,-4.0000
0.9379,-0.0712,-4.0000
0.9452,-0.0712,-4.0000
0.9525,-0.0712,-4.0000
0.9598,-0.0712,-4.0000
0.9671,-0.0712,-4.0000
0.9744,-0.0712,-4.0000
0.9817,-0.0712,-4.0000
0.9890,-0.0712,-4.0000
0.9963,-0.0712,-4.0000
1.0037,-0.0712,-4.0000
1.0110,-0.0712,-4.0000
1.0183,-0.0712,-4.0000
1.0256,-0.0712,-4.0000
1.0329,-0.0712,-4.0000
1.0402,-0.0712,-4.0000
1.0475,-0.0712,-3.9530
1.0548,-0.0712,-3.6013
1.0621,-0.0712,-3.1971
1.0694,-0.0712,-2.8117
1.0767,-0.0712,-2.4601
1.0840,-0.0712,-2.1634
1.0913,-0.0712,-1.9306
1.0986,-0.0712,-1.7547
1.1059,-0.0712,-1.6161
1.1132,-0.0712,-1.4902
1.1205,-0.0712,-1.3620
1.1279,-0.0712,-1.2344
1.1352,-0.0712,-1.1171
1.1425,-0.0712,-1.0117
1.1498,-0.0712,-0.9125
1.1571,-0.0712,-0.8174
1.1644,-0.0712,-0.7341
1.1717,-0.0712,-0.6728
1.1790,-0.0712,-0.6372
1.1863,-0.0712,-0.6243
1.1936,-0.0712,-0.6300
1.2009,-0.0712,-0.6531
1.2082,-0.0712,-0.6960
1.2155,-0.0712,-0.7618
1.2228,-0.0712,-0.8515
1.2301,-0.0712,-0.9632
1.2374,-0.0712,-1.0947
1.2447,-0.0712,-1.2449
1.2521,-0.0712,-1.4141
1.2594,-0.0712,-1.5999
1.2667,-0.0712,-1.7961
1.2740,-0.0712,-1.9974
1.2813,-0.0712,-2.2076
1.2886,-0.0712,-2.4425
1.2959,-0.0712,-2.7194
1.3032,-0.0712,-3.0364
1.3105,-0.0712,-3.3322
1.3178,-0.0712,-3.4810
1.3251,-0.0712,-3.4828
1.3324,-0.0712,-3.4733
1.3397,-0.0712,-3.5322
1.3470,-0.0712,-3.6864
1.3543,-0.0712,-3.9000
1.3616,-0.0712,-4.0000
1.3689,-0.0712,-4.0000
1.3763,-0.0712,-4.0000
1.3836,-0.0712,-4.0000
1.3909,-0.0712,-4.0000
1.3982,-0.0712,-4.0000
0.6018,-0.0603,-4.0000
0.6091,-0.0603,-4.0000
0.6164,-0.0603,-4.0000
0.6237,-0.0603,-4.0000
0.6311,-0.0603,-4.0000
0.6384,-0.0603,-4.0000
0.6457,-0.0603,-4.0000
0.6530,-0.0603,-4.0000
0.6603,-0.0603,-4.0000
0.6676,-0.0603,-4.0000
0.6749,-0.0603,-4.0000
0.6822,-0.0603,-4.0000
0.6895,-0.0603,-4.0000
0.6968,-0.0603,-4.0000
0.7041,-0.0603,-4.0000
0.7114,-0.0603,-4.0000
0.7187,-0.0603,-4.0000
0.7260,-0.0603,-4.0000
0.7333,-0.0603,-4.0000
0.7406,-0.0603,-4.0000
0.7479,-0.0603,-4.0000
0.7553,-0.0603,-4.0000
0.7626,-0.0603,-4.0000
0.7699,-0.0603,-4.0000
0.7772,-0.0603,-4.0000
0.7845,-0.0603,-4.0000
0.7918,-0.0603,-4.0000
0.7991,-0.0603,-4.0000
0.8064,-0.0603,-4.0000
0.8137,-0.0603,-4.0000
0.8210,-0.0603,-4.0000
0.8283,-0.0603,-4.0000
0.8356,-0.0603,-4.0000
0.8429,-0.0603,-4.0000
0.8502,-0.0603,-4.0000
0.8575,-0.0603,-4.0000
0.8648,-0.0603,-4.0000
0.8721,-0.0603,-4.0000
0.8795,-0.0603,-4.0000
0.8868,-0.0603,-4.0000
0.8941,-0.0603,-4.0000
0.9014,-0.0603,-4.0000
0.9087,-0.0603,-4.0000
0.9160,-0.0603,-4.0000
0.9233,-0.0603,-4.0000
0.9306,-0.0603,-4.0000
0.9379,-0.0603,-4.0000
0.9452,-0.0603,-4.0000
0.9525,-0.0603,-4.0000
0.9598,-0.0603,-4.0000
0.9671,-0.0603,-4.0000
0.9744,-0.0603,-4.0000
0.9817,-0.0603,-4.0000
0.9890,-0.0603,-4.0000
0.9963,-0.0603,-4.0000
1.0037,-0.0603,-4.0000
1.0110,-0.0603,-4.0000
1.0183,-0.0603,-4.0000
1.0256,-0.0603,-4.0000
1.0329,-0.0603,-4.0000
1.0402,-0.0603,-3.9688
1.0475,-0.0603,-3.6127
1.0548,-0.0603,-3.2268
1.0621,-0.0603,-2.9016
1.0694,-0.0603,-2.6045
1.0767,-0.0603,-2.3179
1.0840,-0.0603,-2.0533
1.0913,-0.0603,-1.8315
1.0986,-0.0603,-1.6589
1.1059,-0.0603,-1.5223
1.1132,-0.0603,-1.3978
1.1205,-0.0603,-1.2704
1.1279,-0.0603,-1.1447
1.1352,-0.0603,-1.0314
1.1425,-0.0603,-0.9315
1.1498,-0.0603,-0.8378
1.1571,-0.0603,-0.7483
1.1644,-0.0603,-0.6716
1.1717,-0.0603,-0.6180
1.1790,-0.0603,-0.5903
1.1863,-0.0603,-0.5836
1.1936,-0.0603,-0.5912
1.2009,-0.0603,-0.6102
1.2082,-0.0603,-0.6429
1.2155,-0.0603,-0.6942
1.2228,-0.0603,-0.7681
1.2301,-0.0603,-0.8657
1.2374,-0.0603,-0.9842
1.2447,-0.0603,-1.1185
1.2521,-0.0603,-1.2633
1.2594,-0.0603,-1.4157
1.2667,-0.0603,-1.5756
1.2740,-0.0603,-1.7468
1.2813,-0.0603,-1.9385
1.2886,-0.0603,-2.1628
1.2959,-0.0603,-2.4257
1.3032,-0.0603,-2.7035
1.3105,-0.0603,-2.9160
1.3178,-0.0603,-2.9871
1.3251,-0.0603,-2.9704
1.3324,-0.0603,-2.9651
1.3397,-0.0603,-3.0258
1.3470,-0.0603,-3.1763
1.3543,-0.0603,-3.4268
1.3616,-0.0603,-3.7770
1.3689,-0.0603,-4.0000
1.3763,-0.0603,-4.0000
1.3836,-0.0603,-4.0000
1.3909,-0.0603,-4.0000
1.3982,-0.0603,-4.0000
0.6018,-0.0493,-4.0000
0.6091,-0.0493,-4.0000
0.6164,-0.0493,-4.0000
0.6237,-0.0493,-4.0000
0.6311,-0.0493,-4.0000
0.6384,-0.0493,-4.0000
0.6457,-0.0493,-4.0000
0.6530,-0.0493,-4.0000
0.6603,-0.0493,-4.0000
0.6676,-0.0493,-4.0000
0.6749,-0.0493,-4.0000
0.6822,-0.0493,-4.0000
0.6895,-0.0493,-4.0000
0.6968,-0.0493,-4.0000
0.7041,-0.0493,-4.0000
0.7114,-0.0493,-4.0000
0.7187,-0.0493,-4.0000
0.7260,-0.0493,-4.0000
0.7333,-0.0493,-4.0000
0.7406,-0.0493,-4.0000
0.7479,-0.0493,-4.0000
0.7553,-0.0493,-4.0000
0.7626,-0.0493,-4.0000
0.7699,-0.0493,-4.0000
0.7772,-0.0493,-4.0000
0.7845,-0.0493,-4.0000
0.7918,-0.0493,-4.0000
0.7991,-0.0493,-4.0000
0.8064,-0.0493,-4.0000
0.8137,-0.0493,-4.0000
0.8210,-0.0493,-4.0000
0.8283,-0.0493,-4.0000
0.8356,-0.0493,-4.0000
0.8429,-0.0493,-4.0000
0.8502,-0.0493,-4.0000
0.8575,-0.0493,-4.0000
0.8648,-0.0493,-4.0000
0.8721,-0.0493,-4.0000
0.8795,-0.0493,-4.0000
0.8868,-0.0493,-4.0000
0.8941,-0.0493,-4.0000
0.9014,-0.0493,-4.0000
0.9087,-0.0493,-4.0000
0.9160,-0.0493,-4.0000
0.9233,-0.0493,-4.0000
0.9306,-0.0493,-4.0000
0.9379,-0.0493,-4.0000
0.9452,-0.0493,-4.0000
0.9525,-0.0493,-4.0000
0.9598,-0.0493,-4.0000
0.9671,-0.0493,-4.0000
0.9744,-0.0493,-4.0000
0.9817,-0.0493,-4.0000
0.9890,-0.0493,-4.0000
0.9963,-0.0493,-4.0000
1.0037,-0.0493,-4.0000
1.0110,-0.0493,-4.0000
1.0183,-0.0493,-4.0000
1.0256,-0.0493,-4.0000
1.0329,-0.0493,-4.0000
1.0402,-0.0493,-3.7765
1.0475,-0.0493,-3.3030
1.0548,-0.0493,-2.9281
1.0621,-0.0493,-2.6373
1.0694,-0.0493,-2.4034
1.0767,-0.0493,-2.1909
1.0840,-0.0493,-1.9803
1.0913,-0.0493,-1.7815
1.0986,-0.0493,-1.6103
1.1059,-0.0493,-1.4651
1.1132,-0.0493,-1.3303
1.1205,-0.0493,-1.1963
1.1279,-0.0493,-1.0694
1.1352,-0.0493,-0.9593
1.1425,-0.0493,-0.8653
1.1498,-0.0493,-0.7788
1.1571,-0.0493,-0.6964
1.1644,-0.0493,-0.6256
1.1717,-0.0493,-0.5769
1.1790,-0.0493,-0.5541
1.1863,-0.0493,-0.5520
1.1936,-0.0493,-0.5625
1.2009,-0.0493,-0.5805
1.2082,-0.0493,-0.6071
1.2155,-0.0493,-0.6467
1.2228,-0.0493,-0.7038
1.2301,-0.0493,-0.7803
1.2374,-0.0493,-0.8742
1.2447,-0.0493,-0.9816
1.2521,-0.0493,-1.1006
1.2594,-0.0493,-1.2320
1.2667,-0.0493,-1.3787
1.2740,-0.0493,-1.5451
1.2813,-0.0493,-1.7372
1.2886,-0.0493,-1.9612
1.2959,-0.0493,-2.2099
1.3032,-0.0493,-2.4386
1.3105,-0.0493,-2.5724
1.3178,-0.0493,-2.5997
1.3251,-0.0493,-2.5874
1.3324,-0.0493,-2.5969
1.3397,-0.0493,-2.6650
1.3470,-0.0493,-2.8134
1.3543,-0.0493,-3.0537
1.3616,-0.0493,-3.3900
1.3689,-0.0493,-3.8104
1.3763,-0.0493,-4.0000
1.3836,-0.0493,-4.0000
1.3909,-0.0493,-4.0000
1.3982,-0.0493,-4.0000
0.6018,-0.0384,-4.0000
0.6091,-0.0384,-4.0000
0.6164,-0.0384,-4.0000
0.6237,-0.0384,-4.0000
0.6311,-0.0384,-4.0000
0.6384,-0.0384,-4.0000
0.6457,-0.0384,-4.0000
0.6530,-0.0384,-4.0000
0.6603,-0.0384,-4.0000
0.6676,-0.0384,-4.0000
0.6749,-0.0384,-4.0000
0.6822,-0.0384,-4.0000
0.6895,-0.0384,-4.0000
0.6968,-0.0384,-4.0000
0.7041,-0.0384,-4.0000
0.7114,-0.0384,-4.0000
0.7187,-0.0384,-4.0000
0.7260,-0.0384,-4.0000
0.7333,-0.0384,-4.0000
0.7406,-0.0384,-4.0000
0.7479,-0.0384,-4.0000
0.7553,-0.0384,-4.0000
0.7626,-0.0384,-4.0000
0.7699,-0.0384,-4.0000
0.7772,-0.0384,-4.0000
0.7845,-0.0384,-4.0000
0.7918,-0.0384,-4.0000
0.7991,-0.0384,-4.0000
0.8064,-0.0384,-4.0000
0.8137,-0.0384,-4.0000
0.8210,-0.0384,-4.0000
0.8283,-0.0384,-4.0000
0.8356,-0.0384,-4.0000
0.8429,-0.0384,-4.0000
0.8502,-0.0384,-4.0000
0.8575,-0.0384,-4.0000
0.8648,-0.0384,-4.0000
0.8721,-0.0384,-4.0000
0.8795,-0.0384,-4.0000
0.8868,-0.0384,-4.0000
0.8941,-0.0384,-4.0000
0.9014,-0.0384,-4.0000
0.9087,-0.0384,-4.0000
0.9160,-0.0384,-4.0000
0.9233,-0.0384,-4.0000
0.9306,-0.0384,-4.0000
0.9379,-0.0384,-4.0000
0.9452,-0.0384,-4.0000
0.9525,-0.0384,-4.0000
0.9598,-0.0384,-4.0000
0.9671,-0.0384,-4.0000
0.9744,-0.0384,-4.0000
0.9817,-0.0384,-4.0000
0.9890,-0.0384,-4.0000
0.9963,-0.0384,-4.0000
1.0037,-0.0384,-4.0000
1.0110,-0.0384,-4.0000
1.0183,-0.0384,-4.0000
1.0256,-0.0384,-4.0000
1.0329,-0.0384,-4.0000
1.0402,-0.0384,-3.6066
1.0475,-0.0384,-3.1252
1.0548,-0.0384,-2.7469
1.0621,-0.0384,-2.4631
1.0694,-0.0384,-2.2555
1.0767,-0.0384,-2.0913
1.0840,-0.0384,-1.9325
1.0913,-0.0384,-1.7632
1.0986,-0.0384,-1.5945
1.1059,-0.0384,-1.4373
1.1132,-0.0384,-1.2897
1.1205,-0.0384,-1.1500
1.1279,-0.0384,-1.0242
1.1352,-0.0384,-0.9184
1.1425,-0.0384,-0.8297
1.1498,-0.0384,-0.7488
1.1571,-0.0384,-0.6711
1.1644,-0.0384,-0.6023
1.1717,-0.0384,-0.5529
1.1790,-0.0384,-0.5280
1.1863,-0.0384,-0.5246
1.1936,-0.0384,-0.5353
1.2009,-0.0384,-0.5544
1.2082,-0.0384,-0.5807
1.2155,-0.0384,-0.6157
1.2228,-0.0384,-0.6612
1.2301,-0.0384,-0.7183
1.2374,-0.0384,-0.7879
1.2447,-0.0384,-0.8712
1.2521,-0.0384,-0.9714
1.2594,-0.0384,-1.0916
1.2667,-0.0384,-1.2339
1.2740,-0.0384,-1.4003
1.2813,-0.0384,-1.5943
1.2886,-0.0384,-1.8170
1.2959,-0.0384,-2.0494
1.3032,-0.0384,-2.2320
1.3105,-0.0384,-2.3119
1.3178,-0.0384,-2.3225
1.3251,-0.0384,-2.3258
1.3324,-0.0384,-2.3561
1.3397,-0.0384,-2.4343
1.3470,-0.0384,-2.5776
1.3543,-0.0384,-2.7965
1.3616,-0.0384,-3.0937
1.3689,-0.0384,-3.4655
1.3763,-0.0384,-3.8785
1.3836,-0.0384,-4.0000
1.3909,-0.0384,-4.0000
1.3982,-0.0384,-4.0000
0.6018,-0.0274,-4.0000
0.6091,-0.0274,-4.0000
0.6164,-0.0274,-4.0000
0.6237,-0.0274,-4.0000
0.6311,-0.0274,-4.0000
0.6384,-0.0274,-4.0000
0.6457,-0.0274,-4.0000
0.6530,-0.0274,-4.0000
0.6603,-0.0274,-4.0000
0.6676,-0.0274,-4.0000
0.6749,-0.0274,-4.0000
0.6822,-0.0274,-4.0000
0.6895,-0.0274,-4.0000
0.6968,-0.0274,-4.0000
0.7041,-0.0274,-4.0000
0.7114,-0.0274,-4.0000
0.7187,-0.0274,-4.0000
0.7260,-0.0274,-4.0000
0.7333,-0.0274,-4.0000
0.7406,-0.0274,-4.0000
0.7479,-0.0274,-4.0000
0.7553,-0.0274,-4.0000
0.7626,-0.0274,-4.0000
0.7699,-0.0274,-4.0000
0.7772,-0.0274,-4.0000
0.7845,-0.0274,-4.0000
0.7918,-0.0274,-4.0000
0.7991,-0.0274,-4.0000
0.8064,-0.0274,-4.0000
0.8137,-0.0274,-4.0000
0.8210,-0.0274,-4.0000
0.8283,-0.0274,-4.0000
0.8356,-0.0274,-4.0000
0.8429,-0.0274,-4.0000
0.8502,-0.0274,-4.0000
0.8575,-0.0274,-4.0000
0.8648,-0.0274,-4.0000
0.8721,-0.0274,-4.0000
0.8795,-0.0274,-4.0000
0.8868,-0.0274,-4.0000
0.8941,-0.0274,-4.0000
0.9014,-0.0274,-4.0000
0.9087,-0.0274,-4.0000
0.9160,-0.0274,-4.0000
0.9233,-0.0274,-4.0000
0.9306,-0.0274,-4.0000
0.9379,-0.0274,-4.0000
0.9452,-0.0274,-4.0000
0.9525,-0.0274,-4.0000
0.9598,-0.0274,-4.0000
0.9671,-0.0274,-4.0000
0.9744,-0.0274,-4.0000
0.9817,-0.0274,-4.0000
0.9890,-0.0274,-4.0000
0.9963,-0.0274,-4.0000
1.0037,-0.0274,-4.0000
1.0110,-0.0274,-4.0000
1.0183,-0.0274,-4.0000
1.0256,-0.0274,-4.0000
1.0329,-0.0274,-4.0000
1.0402,-0.0274,-3.5564
1.0475,-0.0274,-3.0679
1.0548,-0.0274,-2.6825
1.0621,-0.0274,-2.3937
1.0694,-0.0274,-2.1876
1.0767,-0.0274,-2.0368
1.0840,-0.0274,-1.9017
1.0913,-0.0274,-1.7516
1.0986,-0.0274,-1.5866
1.1059,-0.0274,-1.4221
1.1132,-0.0274,-1.2677
1.1205,-0.0274,-1.1275
1.1279,-0.0274,-1.0059
1.1352,-0.0274,-0.9051
1.1425,-0.0274,-0.8207
1.1498,-0.0274,-0.7434
1.1571,-0.0274,-0.6678
1.1644,-0.0274,-0.5983
1.1717,-0.0274,-0.5448
1.1790,-0.0274,-0.5137
1.1863,-0.0274,-0.5043
1.1936,-0.0274,-0.5116
1.2009,-0.0274,-0.5311
1.2082,-0.0274,-0.5597
1.2155,-0.0274,-0.5954
1.2228,-0.0274,-0.6360
1.2301,-0.0274,-0.6819
1.2374,-0.0274,-0.7366
1.2447,-0.0274,-0.8062
1.2521,-0.0274,-0.8958
1.2594,-0.0274,-1.0083
1.2667,-0.0274,-1.1439
1.2740,-0.0274,-1.3042
1.2813,-0.0274,-1.4933
1.2886,-0.0274,-1.7105
1.2959,-0.0274,-1.9297
1.3032,-0.0274,-2.0856
1.3105,-0.0274,-2.1419
1.3178,-0.0274,-2.1515
1.3251,-0.0274,-2.1709
1.3324,-0.0274,-2.2184
1.3397,-0.0274,-2.2988
1.3470,-0.0274,-2.4196
1.3543,-0.0274,-2.5897
1.3616,-0.0274,-2.8162
1.3689,-0.0274,-3.1054
1.3763,-0.0274,-3.4653
1.3836,-0.0274,-3.8758
1.3909,-0.0274,-4.0000
1.3982,-0.0274,-4.0000
0.6018,-0.0164,-4.0000
0.6091,-0.0164,-4.0000
0.6164,-0.0164,-4.0000
0.6237,-0.0164,-4.0000
0.6311,-0.0164,-4.0000
0.6384,-0.0164,-4.0000
0.6457,-0.0164,-4.0000
0.6530,-0.0164,-4.0000
0.6603,-0.0164,-4.0000
0.6676,-0.0164,-4.0000
0.6749,-0.0164,-4.0000
0.6822,-0.0164,-4.0000
0.6895,-0.0164,-4.0000
0.6968,-0.0164,-4.0000
0.7041,-0.0164,-4.0000
0.7114,-0.0164,-4.0000
0.7187,-0.0164,-4.0000
0.7260,-0.0164,-4.0000
0.7333,-0.0164,-4.0000
0.7406,-0.0164,-4.0000
0.7479,-0.0164,-4.0000
0.7553,-0.0164,-4.0000
0.7626,-0.0164,-4.0000
0.7699,-0.0164,-4.0000
0.7772,-0.0164,-4.0000
0.7845,-0.0164,-4.0000
0.7918,-0.0164,-4.0000
0.7991,-0.0164,-4.0000
0.8064,-0.0164,-4.0000
0.8137,-0.0164,-4.0000
0.8210,-0.0164,-4.0000
0.8283,-0.0164,-4.0000
0.8356,-0.0164,-4.0000
0.8429,-0.0164,-4.0000
0.8502,-0.0164,-4.0000
0.8575,-0.0164,-4.0000
0.8648,-0.0164,-4.0000
0.8721,-0.0164,-4.0000
0.8795,-0.0164,-4.0000
0.8868,-0.0164,-4.0000
0.8941,-0.0164,-4.0000
0.9014,-0.0164,-4.0000
0.9087,-0.0164,-4.0000
0.9160,-0.0164,-4.0000
0.9233,-0.0164,-4.0000
0.9306,-0.0164,-4.0000
0.9379,-0.0164,-4.0000
0.9452,-0.0164,-4.0000
0.9525,-0.0164,-4.0000
0.9598,-0.0164,-4.0000
0.9671,-0.0164,-4.0000
0.9744,-0.0164,-4.0000
0.9817,-0.0164,-4.0000
0.9890,-0.0164,-4.0000
0.9963,-0.0164,-4.0000
1.0037,-0.0164,-4.0000
1.0110,-0.0164,-4.0000
1.0183,-0.0164,-4.0000
1.0256,-0.0164,-4.0000
1.0329,-0.0164,-4.0000
1.0402,-0.0164,-3.5714
1.0475,-0.0164,-3.0846
1.0548,-0.0164,-2.6975
1.0621,-0.0164,-2.4034
1.0694,-0.0164,-2.1883
1.0767,-0.0164,-2.0269
1.0840,-0.0164,-1.8849
1.0913,-0.0164,-1.7342
1.0986,-0.0164,-1.5709
1.1059,-0.0164,-1.4071
1.1132,-0.0164,-1.2543
1.1205,-0.0164,-1.1185
1.1279,-0.0164,-1.0028
1.1352,-0.0164,-0.9065
1.1425,-0.0164,-0.8247
1.1498,-0.0164,-0.7494
1.1571,-0.0164,-0.6757
1.1644,-0.0164,-0.6064
1.1717,-0.0164,-0.5502
1.1790,-0.0164,-0.5138
1.1863,-0.0164,-0.4982
1.1936,-0.0164,-0.5008
1.2009,-0.0164,-0.5184
1.2082,-0.0164,-0.5479
1.2155,-0.0164,-0.5849
1.2228,-0.0164,-0.6251
1.2301,-0.0164,-0.6680
1.2374,-0.0164,-0.7187
1.2447,-0.0164,-0.7843
1.2521,-0.0164,-0.8689
1.2594,-0.0164,-0.9725
1.2667,-0.0164,-1.0948
1.2740,-0.0164,-1.2398
1.2813,-0.0164,-1.4151
1.2886,-0.0164,-1.6214
1.2959,-0.0164,-1.8319
1.3032,-0.0164,-1.9835
1.3105,-0.0164,-2.0433
1.3178,-0.0164,-2.0625
1.3251,-0.0164,-2.0923
1.3324,-0.0164,-2.1402
1.3397,-0.0164,-2.1967
1.3470,-0.0164,-2.2648
1.3543,-0.0164,-2.3647
1.3616,-0.0164,-2.5200
1.3689,-0.0164,-2.7489
1.3763,-0.0164,-3.0637
1.3836,-0.0164,-3.4726
1.3909,-0.0164,-3.9254
1.3982,-0.0164,-4.0000
0.6018,-0.0055,-4.0000
0.6091,-0.0055,-4.0000
0.6164,-0.0055,-4.0000
0.6237,-0.0055,-4.0000
0.6311,-0.0055,-4.0000
0.6384,-0.0055,-4.0000
0.6457,-0.0055,-4.0000
0.6530,-0.0055,-4.0000
0.6603,-0.0055,-4.0000
0.6676,-0.0055,-4.0000
0.6749,-0.0055,-4.0000
0.6822,-0.0055,-4.0000
0.6895,-0.0055,-4.0000
0.6968,-0.0055,-4.0000
0.7041,-0.0055,-4.0000
0.7114,-0.0055,-4.0000
0.7187,-0.0055,-4.0000
0.7260,-0.0055,-4.0000
0.7333,-0.0055,-4.0000
0.7406,-0.0055,-4.0000
0.7479,-0.0055,-4.0000
0.7553,-0.0055,-4.0000
0.7626,-0.0055,-4.0000
0.7699,-0.0055,-4.0000
0.7772,-0.0055,-4.0000
0.7845,-0.0055,-4.0000
0.7918,-0.0055,-4.0000
0.7991,-0.0055,-4.0000
0.8064,-0.0055,-4.0000
0.8137,-0.0055,-4.0000
0.8210,-0.0055,-4.0000
0.8283,-0.0055,-4.0000
0.8356,-0.0055,-4.0000
0.8429,-0.0055,-4.0000
0.8502,-0.0055,-4.0000
0.8575,-0.0055,-4.0000
0.8648,-0.0055,-4.0000
0.8721,-0.0055,-4.0000
0.8795,-0.0055,-4.0000
0.8868,-0.0055,-4.0000
0.8941,-0.0055,-4.0000
0.9014,-0.0055,-4.0000
0.9087,-0.0055,-4.0000
0.9160,-0.0055,-4.0000
0.9233,-0.0055,-4.0000
0.9306,-0.0055,-4.0000
0.9379,-0.0055,-4.0000
0.9452,-0.0055,-4.0000
0.9525,-0.0055,-4.0000
0.9598,-0.0055,-4.0000
0.9671,-0.0055,-4.0000
0.9744,-0.0055,-4.0000
0.9817,-0.0055,-4.0000
0.9890,-0.0055,-4.0000
0.9963,-0.0055,-4.0000
1.0037,-0.0055,-4.0000
1.0110,-0.0055,-4.0000
1.0183,-0.0055,-4.0000
1.0256,-0.0055,-4.0000
1.0329,-0.0055,-4.0000
1.0402,-0.0055,-3.5747
1.0475,-0.0055,-3.1014
1.0548,-0.0055,-2.7226
1.0621,-0.0055,-2.4302
1.0694,-0.0055,-2.2073
1.0767,-0.0055,-2.0286
1.0840,-0.0055,-1.8669
1.0913,-0.0055,-1.7058
1.0986,-0.0055,-1.5443
1.1059,-0.0055,-1.3887
1.1132,-0.0055,-1.2455
1.1205,-0.0055,-1.1195
1.1279,-0.0055,-1.0120
1.1352,-0.0055,-0.9202
1.1425,-0.0055,-0.8394
1.1498,-0.0055,-0.7642
1.1571,-0.0055,-0.6918
1.1644,-0.0055,-0.6246
1.1717,-0.0055,-0.5692
1.1790,-0.0055,-0.5309
1.1863,-0.0055,-0.5112
1.1936,-0.0055,-0.5091
1.2009,-0.0055,-0.5232
1.2082,-0.0055,-0.5512
1.2155,-0.0055,-0.5884
1.2228,-0.0055,-0.6300
1.2301,-0.0055,-0.6755
1.2374,-0.0055,-0.7292
1.2447,-0.0055,-0.7962
1.2521,-0.0055,-0.8771
1.2594,-0.0055,-0.9686
1.2667,-0.0055,-1.0713
1.2740,-0.0055,-1.1938
1.2813,-0.0055,-1.3477
1.2886,-0.0055,-1.5350
1.2959,-0.0055,-1.7322
1.3032,-0.0055,-1.8865
1.3105,-0.0055,-1.9656
1.3178,-0.0055,-2.0033
1.3251,-0.0055,-2.0378
1.3324,-0.0055,-2.0668
1.3397,-0.0055,-2.0781
1.3470,-0.0055,-2.0896
1.3543,-0.0055,-2.1394
1.3616,-0.0055,-2.2579
1.3689,-0.0055,-2.4623
1.3763,-0.0055,-2.7613
1.3836,-0.0055,-3.1595
1.3909,-0.0055,-3.6602
1.3982,-0.0055,-4.0000
0.6018,0.0055,-4.0000
0.6091,0.0055,-4.0000
0.6164,0.0055,-4.0000
0.6237,0.0055,-4.0000
0.6311,0.0055,-4.0000
0.6384,0.0055,-4.0000
0.6457,0.0055,-4.0000
0.6530,0.0055,-4.0000
0.6603,0.0055,-4.0000
0.6676,0.0055,-4.0000
0.6749,0.0055,-4.0000
0.6822,0.0055,-4.0000
0.6895,0.0055,-4.0000
0.6968,0.0055,-4.0000
0.7041,0.0055,-4.0000
0.7114,0.0055,-4.0000
0.7187,0.0055,-4.0000
0.7260,0.0055,-4.0000
0.7333,0.0055,-4.0000
0.7406,0.0055,-4.0000
0.7479,0.0055,-4.0000
0.7553,0.0055,-4.0000
0.7626,0.0055,-4.0000
0.7699,0.0055,-4.0000
0.7772,0.0055,-4.0000
0.7845,0.0055,-4.0000
0.7918,0.0055,-4.0000
0.7991,0.0055,-4.0000
0.8064,0.0055,-4.0000
0.8137,0.0055,-4.0000
0.8210,0.0055,-4.0000
0.8283,0.0055,-4.0000
0.8356,0.0055,-4.0000
0.8429,0.0055,-4.0000
0.8502,0.0055,-4.0000
0.8575,0.0055,-4.0000
0.8648,0.0055,-4.0000
0.8721,0.0055,-4.0000
0.8795,0.0055,-4.0000
0.8868,0.0055,-4.0000
0.8941,0.0055,-4.0000
0.9014,0.0055,-4.0000
0.9087,0.0055,-4.0000
0.9160,0.0055,-4.0000
0.9233,0.0055,-4.0000
0.9306,0.0055,-4.0000
0.9379,0.0055,-4.0000
0.9452,0.0055,-4.0000
0.9525,0.0055,-4.0000
0.9598,0.0055,-4.0000
0.9671,0.0055,-4.0000
0.9744,0.0055,-4.0000
0.9817,0.0055,-4.0000
0.9890,0.0055,-4.0000
0.9963,0.0055,-4.0000
1.0037,0.0055,-4.0000
1.0110,0.0055,-4.0000
1.0183,0.0055,-4.0000
1.0256,0.0055,-4.0000
1.0329,0.0055,-3.9677
1.0402,0.0055,-3.5574
1.0475,0.0055,-3.1037
1.0548,0.0055,-2.7319
1.0621,0.0055,-2.4407
1.0694,0.0055,-2.2113
1.0767,0.0055,-2.0179
1.0840,0.0055,-1.8401
1.0913,0.0055,-1.6718
1.0986,0.0055,-1.5160
1.1059,0.0055,-1.3747
1.1132,0.0055,-1.2485
1.1205,0.0055,-1.1383
1.1279,0.0055,-1.0430
1.1352,0.0055,-0.9580
1.1425,0.0055,-0.8779
1.1498,0.0055,-0.8001
1.1571,0.0055,-0.7257
1.1644,0.0055,-0.6588
1.1717,0.0055,-0.6043
1.1790,0.0055,-0.5656
1.1863,0.0055,-0.5433
1.1936,0.0055,-0.5372
1.2009,0.0055,-0.5477
1.2082,0.0055,-0.5736
1.2155,0.0055,-0.6113
1.2228,0.0055,-0.6563
1.2301,0.0055,-0.7074
1.2374,0.0055,-0.7670
1.2447,0.0055,-0.8364
1.2521,0.0055,-0.9116
1.2594,0.0055,-0.9875
1.2667,0.0055,-1.0680
1.2740,0.0055,-1.1664
1.2813,0.0055,-1.2960
1.2886,0.0055,-1.4585
1.2959,0.0055,-1.6339
1.3032,0.0055,-1.7814
1.3105,0.0055,-1.8738
1.3178,0.0055,-1.9284
1.3251,0.0055,-1.9666
1.3324,0.0055,-1.9795
1.3397,0.0055,-1.9614
1.3470,0.0055,-1.9456
1.3543,0.0055,-1.9772
1.3616,0.0055,-2.0852
1.3689,0.0055,-2.2838
1.3763,0.0055,-2.5795
1.3836,0.0055,-2.9756
1.3909,0.0055,-3.4744
1.3982,0.0055,-3.9701
0.6018,0.0164,-4.0000
0.6091,0.0164,-4.0000
0.6164,0.0164,-4.0000
0.6237,0.0164,-4.0000
0.6311,0.0164,-4.0000
0.6384,0.0164,-4.0000
0.6457,0.0164,-4.0000
0.6530,0.0164,-4.0000
0.6603,0.0164,-4.0000
0.6676,0.0164,-4.0000
0.6749,0.0164,-4.0000
0.6822,0.0164,-4.0000
0.6895,0.0164,-4.0000
0.6968,0.0164,-4.0000
0.7041,0.0164,-4.0000
0.7114,0.0164,-4.0000
0.7187,0.0164,-4.0000
0.7260,0.0164,-4.0000
0.7333,0.0164,-4.0000
0.7406,0.0164,-4.0000
0.7479,0.0164,-4.0000
0.7553,0.0164,-4.0000
0.7626,0.0164,-4.0000
0.7699,0.0164,-4.0000
0.7772,0.0164,-4.0000
0.7845,0.0164,-4.0000
0.7918,0.0164,-4.0000
0.7991,0.0164,-4.0000
0.8064,0.0164,-4.0000
0.8137,0.0164,-4.0000
0.8210,0.0164,-4.0000
0.8283,0.0164,-4.0000
0.8356,0.0164,-4.0000
0.8429,0.0164,-4.0000
0.8502,0.0164,-4.0000
0.8575,0.0164,-4.0000
0.8648,0.0164,-4.0000
0.8721,0.0164,-4.0000
0.8795,0.0164,-4.0000
0.8868,0.0164,-4.0000
0.8941,0.0164,-4.0000
0.9014,0.0164,-4.0000
0.9087,0.0164,-4.0000
0.9160,0.0164,-4.0000
0.9233,0.0164,-4.0000
0.9306,0.0164,-4.0000
0.9379,0.0164,-4.0000
0.9452,0.0164,-4.0000
0.9525,0.0164,-4.0000
0.9598,0.0164,-4.0000
0.9671,0.0164,-4.0000
0.9744,0.0164,-4.0000
0.9817,0.0164,-4.0000
0.9890,0.0164,-4.0000
0.9963,0.0164,-3.9749
1.0037,0.0164,-3.8369
1.0110,0.0164,-3.7066
1.0183,0.0164,-3.6717
1.0256,0.0164,-3.7252
1.0329,0.0164,-3.7594
1.0402,0.0164,-3.5450
1.0475,0.0164,-3.1526
1.0548,0.0164,-2.7826
1.0621,0.0164,-2.4805
1.0694,0.0164,-2.2340
1.0767,0.0164,-2.0204
1.0840,0.0164,-1.8258
1.0913,0.0164,-1.6506
1.0986,0.0164,-1.5002
1.1059,0.0164,-1.3746
1.1132,0.0164,-1.2697
1.1205,0.0164,-1.1805
1.1279,0.0164,-1.1016
1.1352,0.0164,-1.0259
1.1425,0.0164,-0.9471
1.1498,0.0164,-0.8651
1.1571,0.0164,-0.7851
1.1644,0.0164,-0.7144
1.1717,0.0164,-0.6578
1.1790,0.0164,-0.6168
1.1863,0.0164,-0.5914
1.1936,0.0164,-0.5822
1.2009,0.0164,-0.5904
1.2082,0.0164,-0.6160
1.2155,0.0164,-0.6559
1.2228,0.0164,-0.7061
1.2301,0.0164,-0.7645
1.2374,0.0164,-0.8303
1.2447,0.0164,-0.9002
1.2521,0.0164,-0.9665
1.2594,0.0164,-1.0253
1.2667,0.0164,-1.0853
1.2740,0.0164,-1.1634
1.2813,0.0164,-1.2724
1.2886,0.0164,-1.4124
1.2959,0.0164,-1.5654
1.3032,0.0164,-1.6984
1.3105,0.0164,-1.7895
1.3178,0.0164,-1.8497
1.3251,0.0164,-1.8925
1.3324,0.0164,-1.9072
1.3397,0.0164,-1.8899
1.3470,0.0164,-1.8745
1.3543,0.0164,-1.9066
1.3616,0.0164,-2.0155
1.3689,0.0164,-2.2154
1.3763,0.0164,-2.5127
1.3836,0.0164,-2.9108
1.3909,0.0164,-3.4113
1.3982,0.0164,-3.9360
0.6018,0.0274,-4.0000
0.6091,0.0274,-4.0000
0.6164,0.0274,-4.0000
0.6237,0.0274,-4.0000
0.6311,0.0274,-4.0000
0.6384,0.0274,-4.0000
0.6457,0.0274,-4.0000
0.6530,0.0274,-4.0000
0.6603,0.0274,-4.0000
0.6676,0.0274,-4.0000
0.6749,0.0274,-4.0000
0.6822,0.0274,-4.0000
0.6895,0.0274,-4.0000
0.6968,0.0274,-4.0000
0.7041,0.0274,-4.0000
0.7114,0.0274,-4.0000
0.7187,0.0274,-4.0000
0.7260,0.0274,-4.0000
0.7333,0.0274,-4.0000
0.7406,0.0274,-4.0000
0.7479,0.0274,-4.0000
0.7553,0.0274,-4.0000
0.7626,0.0274,-4.0000
0.7699,0.0274,-4.0000
0.7772,0.0274,-4.0000
0.7845,0.0274,-4.0000
0.7918,0.0274,-4.0000
0.7991,0.0274,-4.0000
0.8064,0.0274,-4.0000
0.8137,0.0274,-4.0000
0.8210,0.0274,-4.0000
0.8283,0.0274,-4.0000
0.8356,0.0274,-4.0000
0.8429,0.0274,-4.0000
0.8502,0.0274,-4.0000
0.8575,0.0274,-4.0000
0.8648,0.0274,-4.0000
0.8721,0.0274,-4.0000
0.8795,0.0274,-4.0000
0.8868,0.0274,-4.0000
0.8941,0.0274,-4.0000
0.9014,0.0274,-4.0000
0.9087,0.0274,-4.0000
0.9160,0.0274,-4.0000
0.9233,0.0274,-4.0000
0.9306,0.0274,-4.0000
0.9379,0.0274,-4.0000
0.9452,0.0274,-4.0000
0.9525,0.0274,-4.0000
0.9598,0.0274,-4.0000
0.9671,0.0274,-4.0000
0.9744,0.0274,-4.0000
0.9817,0.0274,-4.0000
0.9890,0.0274,-3.9359
0.9963,0.0274,-3.6017
1.0037,0.0274,-3.3387
1.0110,0.0274,-3.1863
1.0183,0.0274,-3.1439
1.0256,0.0274,-3.2080
1.0329,0.0274,-3.3532
1.0402,0.0274,-3.4480
1.0475,0.0274,-3.2665
1.0548,0.0274,-2.9266
1.0621,0.0274,-2.6042
1.0694,0.0274,-2.3253
1.0767,0.0274,-2.0779
1.0840,0.0274,-1.8562
1.0913,0.0274,-1.6652
1.0986,0.0274,-1.5111
1.1059,0.0274,-1.3936
1.1132,0.0274,-1.3058
1.1205,0.0274,-1.2368
1.1279,0.0274,-1.1751
1.1352,0.0274,-1.1095
1.1425,0.0274,-1.0334
1.1498,0.0274,-0.9487
1.1571,0.0274,-0.8646
1.1644,0.0274,-0.7902
1.1717,0.0274,-0.7299
1.1790,0.0274,-0.6847
1.1863,0.0274,-0.6550
1.1936,0.0274,-0.6428
1.2009,0.0274,-0.6503
1.2082,0.0274,-0.6772
1.2155,0.0274,-0.7199
1.2228,0.0274,-0.7746
1.2301,0.0274,-0.8383
1.2374,0.0274,-0.9079
1.2447,0.0274,-0.9761
1.2521,0.0274,-1.0331
1.2594,0.0274,-1.0773
1.2667,0.0274,-1.1223
1.2740,0.0274,-1.1867
1.2813,0.0274,-1.2821
1.2886,0.0274,-1.4064
1.2959,0.0274,-1.5422
1.3032,0.0274,-1.6599
1.3105,0.0274,-1.7417
1.3178,0.0274,-1.7990
1.3251,0.0274,-1.8461
1.3324,0.0274,-1.8755
1.3397,0.0274,-1.8793
1.3470,0.0274,-1.8816
1.3543,0.0274,-1.9242
1.3616,0.0274,-2.0388
1.3689,0.0274,-2.2423
1.3763,0.0274,-2.5427
1.3836,0.0274,-2.9438
1.3909,0.0274,-3.4470
1.3982,0.0274,-3.9566
0.6018,0.0384,-4.0000
0.6091,0.0384,-4.0000
0.6164,0.0384,-4.0000
0.6237,0.0384,-4.0000
0.6311,0.0384,-4.0000
0.6384,0.0384,-4.0000
0.6457,0.0384,-4.0000
0.6530,0.0384,-4.0000
0.6603,0.0384,-4.0000
0.6676,0.0384,-4.0000
0.6749,0.0384,-4.0000
0.6822,0.0384,-4.0000
0.6895,0.0384,-4.0000
0.6968,0.0384,-4.0000
0.7041,0.0384,-4.0000
0.7114,0.0384,-4.0000
0.7187,0.0384,-4.0000
0.7260,0.0384,-4.0000
0.7333,0.0384,-4.0000
0.7406,0.0384,-4.0000
0.7479,0.0384,-4.0000
0.7553,0.0384,-4.0000
0.7626,0.0384,-4.0000
0.7699,0.0384,-4.0000
0.7772,0.0384,-4.0000
0.7845,0.0384,-4.0000
0.7918,0.0384,-4.0000
0.7991,0.0384,-4.0000
0.8064,0.0384,-4.0000
0.8137,0.0384,-4.0000
0.8210,0.0384,-4.0000
0.8283,0.0384,-4.0000
0.8356,0.0384,-4.0000
0.8429,0.0384,-4.0000
0.8502,0.0384,-4.0000
0.8575,0.0384,-4.0000
0.8648,0.0384,-4.0000
0.8721,0.0384,-4.0000
0.8795,0.0384,-4.0000
0.8868,0.0384,-4.0000
0.8941,0.0384,-4.0000
0.9014,0.0384,-4.0000
0.9087,0.0384,-4.0000
0.9160,0.0384,-4.0000
0.9233,0.0384,-4.0000
0.9306,0.0384,-4.0000
0.9379,0.0384,-4.0000
0.9452,0.0384,-4.0000
0.9525,0.0384,-4.0000
0.9598,0.0384,-4.0000
0.9671,0.0384,-4.0000
0.9744,0.0384,-4.0000
0.9817,0.0384,-3.9889
0.9890,0.0384,-3.6410
0.9963,0.0384,-3.2573
1.0037,0.0384,-2.9836
1.0110,0.0384,-2.8200
1.0183,0.0384,-2.7663
1.0256,0.0384,-2.8212
1.0329,0.0384,-2.9793
1.0402,0.0384,-3.2059
1.0475,0.0384,-3.3361
1.0548,0.0384,-3.1557
1.0621,0.0384,-2.8288
1.0694,0.0384,-2.5065
1.0767,0.0384,-2.2127
1.0840,0.0384,-1.9530
1.0913,0.0384,-1.7354
1.0986,0.0384,-1.5659
1.1059,0.0384,-1.4433
1.1132,0.0384,-1.3593
1.1205,0.0384,-1.2994
1.1279,0.0384,-1.2473
1.1352,0.0384,-1.1890
1.1425,0.0384,-1.1177
1.1498,0.0384,-1.0366
1.1571,0.0384,-0.9555
1.1644,0.0384,-0.8829
1.1717,0.0384,-0.8223
1.1790,0.0384,-0.7740
1.1863,0.0384,-0.7405
1.1936,0.0384,-0.7257
1.2009,0.0384,-0.7326
1.2082,0.0384,-0.7594
1.2155,0.0384,-0.8014
1.2228,0.0384,-0.8547
1.2301,0.0384,-0.9177
1.2374,0.0384,-0.9874
1.2447,0.0384,-1.0549
1.2521,0.0384,-1.1083
1.2594,0.0384,-1.1460
1.2667,0.0384,-1.1825
1.2740,0.0384,-1.2372
1.2813,0.0384,-1.3217
1.2886,0.0384,-1.4345
1.2959,0.0384,-1.5577
1.3032,0.0384,-1.6621
1.3105,0.0384,-1.7317
1.3178,0.0384,-1.7820
1.3251,0.0384,-1.8335
1.3324,0.0384,-1.8849
1.3397,0.0384,-1.9235
1.3470,0.0384,-1.9573
1.3543,0.0384,-2.0191
1.3616,0.0384,-2.1427
1.3689,0.0384,-2.3496
1.3763,0.0384,-2.6504
1.3836,0.0384,-3.0484
1.3909,0.0384,-3.5411
1.3982,0.0384,-3.9945
0.6018,0.0493,-4.0000
0.6091,0.0493,-4.0000
0.6164,0.0493,-4.0000
0.6237,0.0493,-4.0000
0.6311,0.0493,-4.0000
0.6384,0.0493,-4.0000
0.6457,0.0493,-4.0000
0.6530,0.0493,-4.0000
0.6603,0.0493,-4.0000
0.6676,0.0493,-4.0000
0.6749,0.0493,-4.0000
0.6822,0.0493,-4.0000
0.6895,0.0493,-4.0000
0.6968,0.0493,-4.0000
0.7041,0.0493,-4.0000
0.7114,0.0493,-4.0000
0.7187,0.0493,-4.0000
0.7260,0.0493,-4.0000
0.7333,0.0493,-4.0000
0.7406,0.0493,-4.0000
0.7479,0.0493,-4.0000
0.7553,0.0493,-4.0000
0.7626,0.0493,-4.0000
0.7699,0.0493,-4.0000
0.7772,0.0493,-4.0000
0.7845,0.0493,-4.0000
0.7918,0.0493,-4.0000
0.7991,0.0493,-4.0000
0.8064,0.0493,-4.0000
0.8137,0.0493,-4.0000
0.8210,0.0493,-4.0000
0.8283,0.0493,-4.0000
0.8356,0.0493,-4.0000
0.8429,0.0493,-4.0000
0.8502,0.0493,-4.0000
0.8575,0.0493,-4.0000
0.8648,0.0493,-4.0000
0.8721,0.0493,-4.0000
0.8795,0.0493,-4.0000
0.8868,0.0493,-4.0000
0.8941,0.0493,-4.0000
0.9014,0.0493,-4.0000
0.9087,0.0493,-4.0000
0.9160,0.0493,-4.0000
0.9233,0.0493,-4.0000
0.9306,0.0493,-4.0000
0.9379,0.0493,-4.0000
0.9452,0.0493,-4.0000
0.9525,0.0493,-4.0000
0.9598,0.0493,-4.0000
0.9671,0.0493,-4.0000
0.9744,0.0493,-4.0000
0.9817,0.0493,-3.9073
0.9890,0.0493,-3.4554
0.9963,0.0493,-3.0635
1.0037,0.0493,-2.7778
1.0110,0.0493,-2.6003
1.0183,0.0493,-2.5309
1.0256,0.0493,-2.5682
1.0329,0.0493,-2.7087
1.0402,0.0493,-2.9413
1.0475,0.0493,-3.2147
1.0548,0.0493,-3.3329
1.0621,0.0493,-3.1190
1.0694,0.0493,-2.7682
1.0767,0.0493,-2.4233
1.0840,0.0493,-2.1200
1.0913,0.0493,-1.8705
1.0986,0.0493,-1.6788
1.1059,0.0493,-1.5413
1.1132,0.0493,-1.4474
1.1205,0.0493,-1.3809
1.1279,0.0493,-1.3247
1.1352,0.0493,-1.2665
1.1425,0.0493,-1.2009
1.1498,0.0493,-1.1294
1.1571,0.0493,-1.0582
1.1644,0.0493,-0.9933
1.1717,0.0493,-0.9368
1.1790,0.0493,-0.8897
1.1863,0.0493,-0.8557
1.1936,0.0493,-0.8404
1.2009,0.0493,-0.8460
1.2082,0.0493,-0.8690
1.2155,0.0493,-0.9033
1.2228,0.0493,-0.9465
1.2301,0.0493,-1.0014
1.2374,0.0493,-1.0683
1.2447,0.0493,-1.1390
1.2521,0.0493,-1.1992
1.2594,0.0493,-1.2414
1.2667,0.0493,-1.2747
1.2740,0.0493,-1.3182
1.2813,0.0493,-1.3877
1.2886,0.0493,-1.4863
1.2959,0.0493,-1.5981
1.3032,0.0493,-1.6911
1.3105,0.0493,-1.7476
1.3178,0.0493,-1.7886
1.3251,0.0493,-1.8447
1.3324,0.0493,-1.9232
1.3397,0.0493,-2.0096
1.3470,0.0493,-2.0925
1.3543,0.0493,-2.1868
1.3616,0.0493,-2.3241
1.3689,0.0493,-2.5301
1.3763,0.0493,-2.8147
1.3836,0.0493,-3.1703
1.3909,0.0493,-3.5714
1.3982,0.0493,-3.9448
0.6018,0.0603,-4.0000
0.6091,0.0603,-4.0000
0.6164,0.0603,-4.0000
0.6237,0.0603,-4.0000
0.6311,0.0603,-4.0000
0.6384,0.0603,-4.0000
0.6457,0.0603,-4.0000
0.6530,0.0603,-4.0000
0.6603,0.0603,-4.0000
0.6676,0.0603,-4.0000
0.6749,0.0603,-4.0000
0.6822,0.0603,-4.0000
0.6895,0.0603,-4.0000
0.6968,0.0603,-4.0000
0.7041,0.0603,-4.0000
0.7114,0.0603,-4.0000
0.7187,0.0603,-4.0000
0.7260,0.0603,-4.0000
0.7333,0.0603,-4.0000
0.7406,0.0603,-4.0000
0.7479,0.0603,-4.0000
0.7553,0.0603,-4.0000
0.7626,0.0603,-4.0000
0.7699,0.0603,-4.0000
0.7772,0.0603,-4.0000
0.7845,0.0603,-4.0000
0.7918,0.0603,-4.0000
0.7991,0.0603,-4.0000
0.8064,0.0603,-4.0000
0.8137,0.0603,-4.0000
0.8210,0.0603,-4.0000
0.8283,0.0603,-4.0000
0.8356,0.0603,-4.0000
0.8429,0.0603,-4.0000
0.8502,0.0603,-4.0000
0.8575,0.0603,-4.0000
0.8648,0.0603,-4.0000
0.8721,0.0603,-4.0000
0.8795,0.0603,-4.0000
0.8868,0.0603,-4.0000
0.8941,0.0603,-4.0000
0.9014,0.0603,-4.0000
0.9087,0.0603,-4.0000
0.9160,0.0603,-4.0000
0.9233,0.0603,-4.0000
0.9306,0.0603,-4.0000
0.9379,0.0603,-4.0000
0.9452,0.0603,-4.0000
0.9525,0.0603,-4.0000
0.9598,0.0603,-4.0000
0.9671,0.0603,-4.0000
0.9744,0.0603,-4.0000
0.9817,0.0603,-3.8099
0.9890,0.0603,-3.3858
0.9963,0.0603,-3.0026
1.0037,0.0603,-2.7057
1.0110,0.0603,-2.5095
1.0183,0.0603,-2.4164
1.0256,0.0603,-2.4244
1.0329,0.0603,-2.5275
1.0402,0.0603,-2.7136
1.0475,0.0603,-2.9583
1.0548,0.0603,-3.2011
1.0621,0.0603,-3.2749
1.0694,0.0603,-3.0423
1.0767,0.0603,-2.6806
1.0840,0.0603,-2.3404
1.0913,0.0603,-2.0610
1.0986,0.0603,-1.8469
1.1059,0.0603,-1.6913
1.1132,0.0603,-1.5804
1.1205,0.0603,-1.4966
1.1279,0.0603,-1.4253
1.1352,0.0603,-1.3592
1.1425,0.0603,-1.2964
1.1498,0.0603,-1.2356
1.1571,0.0603,-1.1766
1.1644,0.0603,-1.1208
1.1717,0.0603,-1.0705
1.1790,0.0603,-1.0284
1.1863,0.0603,-0.9989
1.1936,0.0603,-0.9867
1.2009,0.0603,-0.9917
1.2082,0.0603,-1.0074
1.2155,0.0603,-1.0276
1.2228,0.0603,-1.0543
1.2301,0.0603,-1.0962
1.2374,0.0603,-1.1582
1.2447,0.0603,-1.2345
1.2521,0.0603,-1.3099
1.2594,0.0603,-1.3678
1.2667,0.0603,-1.4047
1.2740,0.0603,-1.4357
1.2813,0.0603,-1.4837
1.2886,0.0603,-1.5612
1.2959,0.0603,-1.6574
1.3032,0.0603,-1.7380
1.3105,0.0603,-1.7816
1.3178,0.0603,-1.8134
1.3251,0.0603,-1.8733
1.3324,0.0603,-1.9783
1.3397,0.0603,-2.1190
1.3470,0.0603,-2.2708
1.3543,0.0603,-2.4188
1.3616,0.0603,-2.5737
1.3689,0.0603,-2.7507
1.3763,0.0603,-2.9440
1.3836,0.0603,-3.1354
1.3909,0.0603,-3.3316
1.3982,0.0603,-3.5694
0.6018,0.0712,-4.0000
0.6091,0.0712,-4.0000
0.6164,0.0712,-4.0000
0.6237,0.0712,-4.0000
0.6311,0.0712,-4.0000
0.6384,0.0712,-4.0000
0.6457,0.0712,-4.0000
0.6530,0.0712,-4.0000
0.6603,0.0712,-4.0000
0.6676,0.0712,-4.0000
0.6749,0.0712,-4.0000
0.6822,0.0712,-4.0000
0.6895,0.0712,-4.0000
0.6968,0.0712,-4.0000
0.7041,0.0712,-4.0000
0.7114,0.0712,-4.0000
0.7187,0.0712,-4.0000
0.7260,0.0712,-4.0000
0.7333,0.0712,-4.0000
0.7406,0.0712,-4.0000
0.7479,0.0712,-4.0000
0.7553,0.0712,-4.0000
0.7626,0.0712,-4.0000
0.7699,0.0712,-4.0000
0.7772,0.0712,-4.0000
0.7845,0.0712,-4.0000
0.7918,0.0712,-4.0000
0.7991,0.0712,-4.0000
0.8064,0.0712,-4.0000
0.8137,0.0712,-4.0000
0.8210,0.0712,-4.0000
0.8283,0.0712,-4.0000
0.8356,0.0712,-4.0000
0.8429,0.0712,-4.0000
0.8502,0.0712,-4.0000
0.8575,0.0712,-4.0000
0.8648,0.0712,-4.0000
0.8721,0.0712,-4.0000
0.8795,0.0712,-4.0000
0.8868,0.0712,-4.0000
0.8941,0.0712,-4.0000
0.9014,0.0712,-4.0000
0.9087,0.0712,-4.0000
0.9160,0.0712,-4.0000
0.9233,0.0712,-4.0000
0.9306,0.0712,-4.0000
0.9379,0.0712,-4.0000
0.9452,0.0712,-4.0000
0.9525,0.0712,-4.0000
0.9598,0.0712,-3.9999
0.9671,0.0712,-3.8809
0.9744,0.0712,-3.7036
0.9817,0.0712,-3.5341
0.9890,0.0712,-3.3125
0.9963,0.0712,-3.0189
1.0037,0.0712,-2.7320
1.0110,0.0712,-2.5145
1.0183,0.0712,-2.3872
1.0256,0.0712,-2.3510
1.0329,0.0712,-2.3975
1.0402,0.0712,-2.5111
1.0475,0.0712,-2.6722
1.0548,0.0712,-2.8626
1.0621,0.0712,-3.0494
1.0694,0.0712,-3.1083
1.0767,0.0712,-2.9010
1.0840,0.0712,-2.5725
1.0913,0.0712,-2.2728
1.0986,0.0712,-2.0374
1.1059,0.0712,-1.8630
1.1132,0.0712,-1.7346
1.1205,0.0712,-1.6339
1.1279,0.0712,-1.5478
1.1352,0.0712,-1.4728
1.1425,0.0712,-1.4101
1.1498,0.0712,-1.3577
1.1571,0.0712,-1.3093
1.1644,0.0712,-1.2607
1.1717,0.0712,-1.2140
1.1790,0.0712,-1.1761
1.1863,0.0712,-1.1536
1.1936,0.0712,-1.1482
1.2009,0.0712,-1.1547
1.2082,0.0712,-1.1631
1.2155,0.0712,-1.1683
1.2228,0.0712,-1.1783
1.2301,0.0712,-1.2074
1.2374,0.0712,-1.2637
1.2447,0.0712,-1.3439
1.2521,0.0712,-1.4353
1.2594,0.0712,-1.5168
1.2667,0.0712,-1.5685
1.2740,0.0712,-1.5927
1.2813,0.0712,-1.6175
1.2886,0.0712,-1.6682
1.2959,0.0712,-1.7413
1.3032,0.0712,-1.8044
1.3105,0.0712,-1.8356
1.3178,0.0712,-1.8614
1.3251,0.0712,-1.9246
1.3324,0.0712,-2.0478
1.3397,0.0712,-2.2300
1.3470,0.0712,-2.4489
1.3543,0.0712,-2.6605
1.3616,0.0712,-2.8093
1.3689,0.0712,-2.8654
1.3763,0.0712,-2.8649
1.3836,0.0712,-2.8809
1.3909,0.0712,-2.9666
1.3982,0.0712,-3.1472
0.6018,0.0822,-4.0000
0.6091,0.0822,-4.0000
0.6164,0.0822,-4.0000
0.6237,0.0822,-4.0000
0.6311,0.0822,-4.0000
0.6384,0.0822,-4.0000
0.6457,0.0822,-4.0000
0.6530,0.0822,-4.0000
0.6603,0.0822,-4.0000
0.6676,0.0822,-4.0000
0.6749,0.0822,-4.0000
0.6822,0.0822,-4.0000
0.6895,0.0822,-4.0000
0.6968,0.0822,-4.0000
0.7041,0.0822,-4.0000
0.7114,0.0822,-4.0000
0.7187,0.0822,-4.0000
0.7260,0.0822,-4.0000
0.7333,0.0822,-4.0000
0.7406,0.0822,-4.0000
0.7479,0.0822,-4.0000
0.7553,0.0822,-4.0000
0.7626,0.0822,-4.0000
0.7699,0.0822,-4.0000
0.7772,0.0822,-4.0000
0.7845,0.0822,-4.0000
0.7918,0.0822,-4.0000
0.7991,0.0822,-4.0000
0.8064,0.0822,-4.0000
0.8137,0.0822,-4.0000
0.8210,0.0822,-4.0000
0.8283,0.0822,-4.0000
0.8356,0.0822,-4.0000
0.8429,0.0822,-4.0000
0.8502,0.0822,-4.0000
0.8575,0.0822,-4.0000
0.8648,0.0822,-4.0000
0.8721,0.0822,-4.0000
0.8795,0.0822,-4.0000
0.8868,0.0822,-4.0000
0.8941,0.0822,-4.0000
0.9014,0.0822,-4.0000
0.9087,0.0822,-4.0000
0.9160,0.0822,-4.0000
0.9233,0.0822,-4.0000
0.9306,0.0822,-4.0000
0.9379,0.0822,-4.0000
0.9452,0.0822,-4.0000
0.9525,0.0822,-3.9767
0.9598,0.0822,-3.7035
0.9671,0.0822,-3.4097
0.9744,0.0822,-3.2223
0.9817,0.0822,-3.1281
0.9890,0.0822,-3.0819
0.9963,0.0822,-2.9868
1.0037,0.0822,-2.7916
1.0110,0.0822,-2.5748
1.0183,0.0822,-2.4119
1.0256,0.0822,-2.3245
1.0329,0.0822,-2.3074
1.0402,0.0822,-2.3455
1.0475,0.0822,-2.4253
1.0548,0.0822,-2.5422
1.0621,0.0822,-2.6961
1.0694,0.0822,-2.8611
1.0767,0.0822,-2.9167
1.0840,0.0822,-2.7369
1.0913,0.0822,-2.4507
1.0986,0.0822,-2.1934
1.1059,0.0822,-1.9969
1.1132,0.0822,-1.8551
1.1205,0.0822,-1.7509
1.1279,0.0822,-1.6671
1.1352,0.0822,-1.5957
1.1425,0.0822,-1.5374
1.1498,0.0822,-1.4920
1.1571,0.0822,-1.4516
1.1644,0.0822,-1.4070
1.1717,0.0822,-1.3593
1.1790,0.0822,-1.3199
1.1863,0.0822,-1.3001
1.1936,0.0822,-1.3004
1.2009,0.0822,-1.3102
1.2082,0.0822,-1.3153
1.2155,0.0822,-1.3127
1.2228,0.0822,-1.3153
1.2301,0.0822,-1.3395
1.2374,0.0822,-1.3935
1.2447,0.0822,-1.4754
1.2521,0.0822,-1.5764
1.2594,0.0822,-1.6792
1.2667,0.0822,-1.7547
1.2740,0.0822,-1.7849
1.2813,0.0822,-1.7936
1.2886,0.0822,-1.8176
1.2959,0.0822,-1.8632
1.3032,0.0822,-1.9041
1.3105,0.0822,-1.9232
1.3178,0.0822,-1.9452
1.3251,0.0822,-2.0083
1.3324,0.0822,-2.1331
1.3397,0.0822,-2.3211
1.3470,0.0822,-2.5560
1.3543,0.0822,-2.7810
1.3616,0.0822,-2.8718
1.3689,0.0822,-2.7922
1.3763,0.0822,-2.6812
1.3836,0.0822,-2.6379
1.3909,0.0822,-2.6937
1.3982,0.0822,-2.8570
0.6018,0.0932,-4.0000
0.6091,0.0932,-4.0000
0.6164,0.0932,-4.0000
0.6237,0.0932,-4.0000
0.6311,0.0932,-4.0000
0.6384,0.0932,-4.0000
0.6457,0.0932,-4.0000
0.6530,0.0932,-4.0000
0.6603,0.0932,-4.0000
0.6676,0.0932,-4.0000
0.6749,0.0932,-4.0000
0.6822,0.0932,-4.0000
0.6895,0.0932,-4.0000
0.6968,0.0932,-4.0000
0.7041,0.0932,-4.0000
0.7114,0.0932,-4.0000
0.7187,0.0932,-4.0000
0.7260,0.0932,-4.0000
0.7333,0.0932,-4.0000
0.7406,0.0932,-4.0000
0.7479,0.0932,-4.0000
0.7553,0.0932,-4.0000
0.7626,0.0932,-4.0000
0.7699,0.0932,-4.0000
0.7772,0.0932,-4.0000
0.7845,0.0932,-4.0000
0.7918,0.0932,-4.0000
0.7991,0.0932,-4.0000
0.8064,0.0932,-4.0000
0.8137,0.0932,-4.0000
0.8210,0.0932,-4.0000
0.8283,0.0932,-4.0000
0.8356,0.0932,-4.0000
0.8429,0.0932,-4.0000
0.8502,0.0932,-4.0000
0.8575,0.0932,-4.0000
0.8648,0.0932,-4.0000
0.8721,0.0932,-4.0000
0.8795,0.0932,-4.0000
0.8868,0.0932,-4.0000
0.8941,0.0932,-4.0000
0.9014,0.0932,-4.0000
0.9087,0.0932,-4.0000
0.9160,0.0932,-4.0000
0.9233,0.0932,-4.0000
0.9306,0.0932,-4.0000
0.9379,0.0932,-4.0000
0.9452,0.0932,-4.0000
0.9525,0.0932,-3.7768
0.9598,0.0932,-3.3640
0.9671,0.0932,-3.0620
0.9744,0.0932,-2.8700
0.9817,0.0932,-2.7848
0.9890,0.0932,-2.7923
0.9963,0.0932,-2.8411
1.0037,0.0932,-2.8169
1.0110,0.0932,-2.6685
1.0183,0.0932,-2.4923
1.0256,0.0932,-2.3604
1.0329,0.0932,-2.2834
1.0402,0.0932,-2.2520
1.0475,0.0932,-2.2594
1.0548,0.0932,-2.3090
1.0621,0.0932,-2.4078
1.0694,0.0932,-2.5558
1.0767,0.0932,-2.7151
1.0840,0.0932,-2.7461
1.0913,0.0932,-2.5559
1.0986,0.0932,-2.2961
1.1059,0.0932,-2.0801
1.1132,0.0932,-1.9286
1.1205,0.0932,-1.8307
1.1279,0.0932,-1.7652
1.1352,0.0932,-1.7134
1.1425,0.0932,-1.6683
1.1498,0.0932,-1.6307
1.1571,0.0932,-1.5966
1.1644,0.0932,-1.5565
1.1717,0.0932,-1.5082
1.1790,0.0932,-1.4641
1.1863,0.0932,-1.4395
1.1936,0.0932,-1.4376
1.2009,0.0932,-1.4469
1.2082,0.0932,-1.4529
1.2155,0.0932,-1.4547
1.2228,0.0932,-1.4657
1.2301,0.0932,-1.4998
1.2374,0.0932,-1.5610
1.2447,0.0932,-1.6453
1.2521,0.0932,-1.7468
1.2594,0.0932,-1.8578
1.2667,0.0932,-1.9548
1.2740,0.0932,-2.0057
1.2813,0.0932,-2.0154
1.2886,0.0932,-2.0226
1.2959,0.0932,-2.0438
1.3032,0.0932,-2.0620
1.3105,0.0932,-2.0665
1.3178,0.0932,-2.0792
1.3251,0.0932,-2.1285
1.3324,0.0932,-2.2259
1.3397,0.0932,-2.3702
1.3470,0.0932,-2.5532
1.3543,0.0932,-2.7372
1.3616,0.0932,-2.8084
1.3689,0.0932,-2.7124
1.3763,0.0932,-2.5833
1.3836,0.0932,-2.5253
1.3909,0.0932,-2.5692
1.3982,0.0932,-2.7221
0.6018,0.1041,-4.0000
0.6091,0.1041,-4.0000
0.6164,0.1041,-4.0000
0.6237,0.1041,-4.0000
0.6311,0.1041,-4.0000
0.6384,0.1041,-4.0000
0.6457,0.1041,-4.0000
0.6530,0.1041,-4.0000
0.6603,0.1041,-4.0000
0.6676,0.1041,-4.0000
0.6749,0.1041,-4.0000
0.6822,0.1041,-4.0000
0.6895,0.1041,-4.0000
0.6968,0.1041,-4.0000
0.7041,0.1041,-4.0000
0.7114,0.1041,-4.0000
0.7187,0.1041,-4.0000
0.7260,0.1041,-4.0000
0.7333,0.1041,-4.0000
0.7406,0.1041,-4.0000
0.7479,0.1041,-4.0000
0.7553,0.1041,-4.0000
0.7626,0.1041,-4.0000
0.7699,0.1041,-4.0000
0.7772,0.1041,-4.0000
0.7845,0.1041,-4.0000
0.7918,0.1041,-4.0000
0.7991,0.1041,-4.0000
0.8064,0.1041,-4.0000
0.8137,0.1041,-4.0000
0.8210,0.1041,-4.0000
0.8283,0.1041,-4.0000
0.8356,0.1041,-4.0000
0.8429,0.1041,-4.0000
0.8502,0.1041,-4.0000
0.8575,0.1041,-4.0000
0.8648,0.1041,-4.0000
0.8721,0.1041,-4.0000
0.8795,0.1041,-4.0000
0.8868,0.1041,-4.0000
0.8941,0.1041,-4.0000
0.9014,0.1041,-4.0000
0.9087,0.1041,-4.0000
0.9160,0.1041,-4.0000
0.9233,0.1041,-4.0000
0.9306,0.1041,-4.0000
0.9379,0.1041,-4.0000
0.9452,0.1041,-3.9984
0.9525,0.1041,-3.6056
0.9598,0.1041,-3.1834
0.9671,0.1041,-2.8722
0.9744,0.1041,-2.6718
0.9817,0.1041,-2.5812
0.9890,0.1041,-2.5959
0.9963,0.1041,-2.6960
1.0037,0.1041,-2.8082
1.0110,0.1041,-2.7967
1.0183,0.1041,-2.6520
1.0256,0.1041,-2.4867
1.0329,0.1041,-2.3510
1.0402,0.1041,-2.2503
1.0475,0.1041,-2.1885
1.0548,0.1041,-2.1757
1.0621,0.1041,-2.2220
1.0694,0.1041,-2.3327
1.0767,0.1041,-2.4959
1.0840,0.1041,-2.6368
1.0913,0.1041,-2.5961
1.0986,0.1041,-2.3878
1.1059,0.1041,-2.1723
1.1132,0.1041,-2.0153
1.1205,0.1041,-1.9198
1.1279,0.1041,-1.8669
1.1352,0.1041,-1.8320
1.1425,0.1041,-1.7995
1.1498,0.1041,-1.7688
1.1571,0.1041,-1.7423
1.1644,0.1041,-1.7133
1.1717,0.1041,-1.6733
1.1790,0.1041,-1.6270
1.1863,0.1041,-1.5909
1.1936,0.1041,-1.5748
1.2009,0.1041,-1.5746
1.2082,0.1041,-1.5821
1.2155,0.1041,-1.5979
1.2228,0.1041,-1.6322
1.2301,0.1041,-1.6916
1.2374,0.1041,-1.7714
1.2447,0.1041,-1.8594
1.2521,0.1041,-1.9506
1.2594,0.1041,-2.0518
1.2667,0.1041,-2.1602
1.2740,0.1041,-2.2467
1.2813,0.1041,-2.2874
1.2886,0.1041,-2.3004
1.2959,0.1041,-2.3081
1.3032,0.1041,-2.3051
1.3105,0.1041,-2.2884
1.3178,0.1041,-2.2761
1.3251,0.1041,-2.2853
1.3324,0.1041,-2.3218
1.3397,0.1041,-2.3928
1.3470,0.1041,-2.5104
1.3543,0.1041,-2.6652
1.3616,0.1041,-2.7752
1.3689,0.1041,-2.7376
1.3763,0.1041,-2.6272
1.3836,0.1041,-2.5663
1.3909,0.1041,-2.6021
1.3982,0.1041,-2.7457
0.6018,0.1151,-4.0000
0.6091,0.1151,-4.0000
0.6164,0.1151,-4.0000
0.6237,0.1151,-4.0000
0.6311,0.1151,-4.0000
0.6384,0.1151,-4.0000
0.6457,0.1151,-4.0000
0.6530,0.1151,-4.0000
0.6603,0.1151,-4.0000
0.6676,0.1151,-4.0000
0.6749,0.1151,-4.0000
0.6822,0.1151,-4.0000
0.6895,0.1151,-4.0000
0.6968,0.1151,-4.0000
0.7041,0.1151,-4.0000
0.7114,0.1151,-4.0000
0.7187,0.1151,-4.0000
0.7260,0.1151,-4.0000
0.7333,0.1151,-4.0000
0.7406,0.1151,-4.0000
0.7479,0.1151,-4.0000
0.7553,0.1151,-4.0000
0.7626,0.1151,-4.0000
0.7699,0.1151,-4.0000
0.7772,0.1151,-4.0000
0.7845,0.1151,-4.0000
0.7918,0.1151,-4.0000
0.7991,0.1151,-4.0000
0.8064,0.1151,-4.0000
0.8137,0.1151,-4.0000
0.8210,0.1151,-4.0000
0.8283,0.1151,-4.0000
0.8356,0.1151,-4.0000
0.8429,0.1151,-4.0000
0.8502,0.1151,-4.0000
0.8575,0.1151,-4.0000
0.8648,0.1151,-4.0000
0.8721,0.1151,-4.0000
0.8795,0.1151,-4.0000
0.8868,0.1151,-4.0000
0.8941,0.1151,-4.0000
0.9014,0.1151,-4.0000
0.9087,0.1151,-4.0000
0.9160,0.1151,-4.0000
0.9233,0.1151,-4.0000
0.9306,0.1151,-4.0000
0.9379,0.1151,-4.0000
0.9452,0.1151,-3.9979
0.9525,0.1151,-3.5936
0.9598,0.1151,-3.1621
0.9671,0.1151,-2.8416
0.9744,0.1151,-2.6320
0.9817,0.1151,-2.5331
0.9890,0.1151,-2.5432
0.9963,0.1151,-2.6548
1.0037,0.1151,-2.8335
1.0110,0.1151,-2.9627
1.0183,0.1151,-2.9010
1.0256,0.1151,-2.7139
1.0329,0.1151,-2.5138
1.0402,0.1151,-2.3404
1.0475,0.1151,-2.2123
1.0548,0.1151,-2.1441
1.0621,0.1151,-2.1455
1.0694,0.1151,-2.2204
1.0767,0.1151,-2.3600
1.0840,0.1151,-2.5175
1.0913,0.1151,-2.5767
1.0986,0.1151,-2.4730
1.1059,0.1151,-2.3062
1.1132,0.1151,-2.1648
1.1205,0.1151,-2.0715
1.1279,0.1151,-2.0165
1.1352,0.1151,-1.9787
1.1425,0.1151,-1.9446
1.1498,0.1151,-1.9166
1.1571,0.1151,-1.9013
1.1644,0.1151,-1.8921
1.1717,0.1151,-1.8687
1.1790,0.1151,-1.8202
1.1863,0.1151,-1.7631
1.1936,0.1151,-1.7212
1.2009,0.1151,-1.7056
1.2082,0.1151,-1.7161
1.2155,0.1151,-1.7523
1.2228,0.1151,-1.8170
1.2301,0.1151,-1.9084
1.2374,0.1151,-2.0091
1.2447,0.1151,-2.0921
1.2521,0.1151,-2.1549
1.2594,0.1151,-2.2284
1.2667,0.1151,-2.3385
1.2740,0.1151,-2.4741
1.2813,0.1151,-2.5910
1.2886,0.1151,-2.6561
1.2959,0.1151,-2.6739
1.3032,0.1151,-2.6539
1.3105,0.1151,-2.6055
1.3178,0.1151,-2.5461
1.3251,0.1151,-2.4896
1.3324,0.1151,-2.4519
1.3397,0.1151,-2.4583
1.3470,0.1151,-2.5324
1.3543,0.1151,-2.6761
1.3616,0.1151,-2.8344
1.3689,0.1151,-2.8851
1.3763,0.1151,-2.8191
1.3836,0.1151,-2.7639
1.3909,0.1151,-2.7935
1.3982,0.1151,-2.9285
0.6018,0.1260,-4.0000
0.6091,0.1260,-4.0000
0.6164,0.1260,-4.0000
0.6237,0.1260,-4.0000
0.6311,0.1260,-4.0000
0.6384,0.1260,-4.0000
0.6457,0.1260,-4.0000
0.6530,0.1260,-4.0000
0.6603,0.1260,-4.0000
0.6676,0.1260,-4.0000
0.6749,0.1260,-4.0000
0.6822,0.1260,-4.0000
0.6895,0.1260,-4.0000
0.6968,0.1260,-4.0000
0.7041,0.1260,-4.0000
0.7114,0.1260,-4.0000
0.7187,0.1260,-4.0000
0.7260,0.1260,-4.0000
0.7333,0.1260,-4.0000
0.7406,0.1260,-4.0000
0.7479,0.1260,-4.0000
0.7553,0.1260,-4.0000
0.7626,0.1260,-4.0000
0.7699,0.1260,-4.0000
0.7772,0.1260,-4.0000
0.7845,0.1260,-4.0000
0.7918,0.1260,-4.0000
0.7991,0.1260,-4.0000
0.8064,0.1260,-4.0000
0.8137,0.1260,-4.0000
0.8210,0.1260,-4.0000
0.8283,0.1260,-4.0000
0.8356,0.1260,-4.0000
0.8429,0.1260,-4.0000
0.8502,0.1260,-4.0000
0.8575,0.1260,-4.0000
0.8648,0.1260,-4.0000
0.8721,0.1260,-4.0000
0.8795,0.1260,-4.0000
0.8868,0.1260,-4.0000
0.8941,0.1260,-4.0000
0.9014,0.1260,-4.0000
0.9087,0.1260,-4.0000
0.9160,0.1260,-4.0000
0.9233,0.1260,-4.0000
0.9306,0.1260,-4.0000
0.9379,0.1260,-4.0000
0.9452,0.1260,-4.0000
0.9525,0.1260,-3.7409
0.9598,0.1260,-3.3000
0.9671,0.1260,-2.9701
0.9744,0.1260,-2.7513
0.9817,0.1260,-2.6433
0.9890,0.1260,-2.6456
0.9963,0.1260,-2.7552
1.0037,0.1260,-2.9573
1.0110,0.1260,-3.1801
1.0183,0.1260,-3.2278
1.0256,0.1260,-3.0291
1.0329,0.1260,-2.7566
1.0402,0.1260,-2.5094
1.0475,0.1260,-2.3202
1.0548,0.1260,-2.2033
1.0621,0.1260,-2.1649
1.0694,0.1260,-2.2044
1.0767,0.1260,-2.3078
1.0840,0.1260,-2.4318
1.0913,0.1260,-2.5028
1.0986,0.1260,-2.4871
1.1059,0.1260,-2.4244
1.1132,0.1260,-2.3553
1.1205,0.1260,-2.2923
1.1279,0.1260,-2.2335
1.1352,0.1260,-2.1748
1.1425,0.1260,-2.1231
1.1498,0.1260,-2.0932
1.1571,0.1260,-2.0933
1.1644,0.1260,-2.1098
1.1717,0.1260,-2.1036
1.1790,0.1260,-2.0441
1.1863,0.1260,-1.9546
1.1936,0.1260,-1.8826
1.2009,0.1260,-1.8547
1.2082,0.1260,-1.8744
1.2155,0.1260,-1.9362
1.2228,0.1260,-2.0326
1.2301,0.1260,-2.1504
1.2374,0.1260,-2.2560
1.2447,0.1260,-2.3093
1.2521,0.1260,-2.3244
1.2594,0.1260,-2.3624
1.2667,0.1260,-2.4662
1.2740,0.1260,-2.6422
1.2813,0.1260,-2.8594
1.2886,0.1260,-3.0474
1.2959,0.1260,-3.1359
1.3032,0.1260,-3.1165
1.3105,0.1260,-3.0257
1.3178,0.1260,-2.8994
1.3251,0.1260,-2.7679
1.3324,0.1260,-2.6666
1.3397,0.1260,-2.6294
1.3470,0.1260,-2.6780
1.3543,0.1260,-2.8153
1.3616,0.1260,-3.0081
1.3689,0.1260,-3.1494
1.3763,0.1260,-3.1539
1.3836,0.1260,-3.1167
1.3909,0.1260,-3.1435
1.3982,0.1260,-3.2704
0.6018,0.1370,-4.0000
0.6091,0.1370,-4.0000
0.6164,0.1370,-4.0000
0.6237,0.1370,-4.0000
0.6311,0.1370,-4.0000
0.6384,0.1370,-4.0000
0.6457,0.1370,-4.0000
0.6530,0.1370,-4.0000
0.6603,0.1370,-4.0000
0.6676,0.1370,-4.0000
0.6749,0.1370,-4.0000
0.6822,0.1370,-4.0000
0.6895,0.1370,-4.0000
0.6968,0.1370,-4.0000
0.7041,0.1370,-4.0000
0.7114,0.1370,-4.0000
0.7187,0.1370,-4.0000
0.7260,0.1370,-4.0000
0.7333,0.1370,-4.0000
0.7406,0.1370,-4.0000
0.7479,0.1370,-4.0000
0.7553,0.1370,-4.0000
0.7626,0.1370,-4.0000
0.7699,0.1370,-4.0000
0.7772,0.1370,-4.0000
0.7845,0.1370,-4.0000
0.7918,0.1370,-4.0000
0.7991,0.1370,-4.0000
0.8064,0.1370,-4.0000
0.8137,0.1370,-4.0000
0.8210,0.1370,-4.0000
0.8283,0.1370,-4.0000
0.8356,0.1370,-4.0000
0.8429,0.1370,-4.0000
0.8502,0.1370,-4.0000
0.8575,0.1370,-4.0000
0.8648,0.1370,-4.0000
0.8721,0.1370,-4.0000
0.8795,0.1370,-4.0000
0.8868,0.1370,-4.0000
0.8941,0.1370,-4.0000
0.9014,0.1370,-4.0000
0.9087,0.1370,-4.0000
0.9160,0.1370,-4.0000
0.9233,0.1370,-4.0000
0.9306,0.1370,-4.0000
0.9379,0.1370,-4.0000
0.9452,0.1370,-4.0000
0.9525,0.1370,-3.9575
0.9598,0.1370,-3.5972
0.9671,0.1370,-3.2580
0.9744,0.1370,-3.0297
0.9817,0.1370,-2.9125
0.9890,0.1370,-2.9060
0.9963,0.1370,-3.0090
1.0037,0.1370,-3.2148
1.0110,0.1370,-3.4812
1.0183,0.1370,-3.6122
1.0256,0.1370,-3.3912
1.0329,0.1370,-3.0355
1.0402,0.1370,-2.7142
1.0475,0.1370,-2.4662
1.0548,0.1370,-2.3013
1.0621,0.1370,-2.2218
1.0694,0.1370,-2.2230
1.0767,0.1370,-2.2868
1.0840,0.1370,-2.3702
1.0913,0.1370,-2.4223
1.0986,0.1370,-2.4408
1.1059,0.1370,-2.4641
1.1132,0.1370,-2.5050
1.1205,0.1370,-2.5310
1.1279,0.1370,-2.5013
1.1352,0.1370,-2.4247
1.1425,0.1370,-2.3502
1.1498,0.1370,-2.3158
1.1571,0.1370,-2.3314
1.1644,0.1370,-2.3747
1.1717,0.1370,-2.3834
1.1790,0.1370,-2.3058
1.1863,0.1370,-2.1828
1.1936,0.1370,-2.0873
1.2009,0.1370,-2.0543
1.2082,0.1370,-2.0878
1.2155,0.1370,-2.1773
1.2228,0.1370,-2.3049
1.2301,0.1370,-2.4409
1.2374,0.1370,-2.5304
1.2447,0.1370,-2.5336
1.2521,0.1370,-2.5000
1.2594,0.1370,-2.5088
1.2667,0.1370,-2.6021
1.2740,0.1370,-2.7915
1.2813,0.1370,-3.0678
1.2886,0.1370,-3.3881
1.2959,0.1370,-3.6377
1.3032,0.1370,-3.6820
1.3105,0.1370,-3.5502
1.3178,0.1370,-3.3489
1.3251,0.1370,-3.1504
1.3324,0.1370,-3.0032
1.3397,0.1370,-2.9380
1.3470,0.1370,-2.9695
1.3543,0.1370,-3.1003
1.3616,0.1370,-3.3115
1.3689,0.1370,-3.5265
1.3763,0.1370,-3.6222
1.3836,0.1370,-3.6219
1.3909,0.1370,-3.6513
1.3982,0.1370,-3.7715
0.6018,0.1479,-4.0000
0.6091,0.1479,-4.0000
0.6164,0.1479,-4.0000
0.6237,0.1479,-4.0000
0.6311,0.1479,-4.0000
0.6384,0.1479,-4.0000
0.6457,0.1479,-4.0000
0.6530,0.1479,-4.0000
0.6603,0.1479,-4.0000
0.6676,0.1479,-4.0000
0.6749,0.1479,-4.0000
0.6822,0.1479,-4.0000
0.6895,0.1479,-4.0000
0.6968,0.1479,-4.0000
0.7041,0.1479,-4.0000
0.7114,0.1479,-4.0000
0.7187,0.1479,-4.0000
0.7260,0.1479,-4.0000
0.7333,0.1479,-4.0000
0.7406,0.1479,-4.0000
0.7479,0.1479,-4.0000
0.7553,0.1479,-4.0000
0.7626,0.1479,-4.0000
0.7699,0.1479,-4.0000
0.7772,0.1479,-4.0000
0.7845,0.1479,-4.0000
0.7918,0.1479,-4.0000
0.7991,0.1479,-4.0000
0.8064,0.1479,-4.0000
0.8137,0.1479,-4.0000
0.8210,0.1479,-4.0000
0.8283,0.1479,-4.0000
0.8356,0.1479,-4.0000
0.8429,0.1479,-4.0000
0.8502,0.1479,-4.0000
0.8575,0.1479,-4.0000
0.8648,0.1479,-4.0000
0.8721,0.1479,-4.0000
0.8795,0.1479,-4.0000
0.8868,0.1479,-4.0000
0.8941,0.1479,-4.0000
0.9014,0.1479,-4.0000
0.9087,0.1479,-4.0000
0.9160,0.1479,-4.0000
0.9233,0.1479,-4.0000
0.9306,0.1479,-4.0000
0.9379,0.1479,-4.0000
0.9452,0.1479,-4.0000
0.9525,0.1479,-4.0000
0.9598,0.1479,-3.9566
0.9671,0.1479,-3.7052
0.9744,0.1479,-3.4676
0.9817,0.1479,-3.3410
0.9890,0.1479,-3.3253
0.9963,0.1479,-3.4200
1.0037,0.1479,-3.6210
1.0110,0.1479,-3.8774
1.0183,0.1479,-3.9651
1.0256,0.1479,-3.7031
1.0329,0.1479,-3.2522
1.0402,0.1479,-2.8618
1.0475,0.1479,-2.5608
1.0548,0.1479,-2.3531
1.0621,0.1479,-2.2382
1.0694,0.1479,-2.2107
1.0767,0.1479,-2.2539
1.0840,0.1479,-2.3304
1.0913,0.1479,-2.3935
1.0986,0.1479,-2.4366
1.1059,0.1479,-2.4999
1.1132,0.1479,-2.6102
1.1205,0.1479,-2.7375
1.1279,0.1479,-2.7890
1.1352,0.1479,-2.7254
1.1425,0.1479,-2.6322
1.1498,0.1479,-2.5833
1.1571,0.1479,-2.5981
1.1644,0.1479,-2.6551
1.1717,0.1479,-2.6847
1.1790,0.1479,-2.6133
1.1863,0.1479,-2.4806
1.1936,0.1479,-2.3762
1.2009,0.1479,-2.3439
1.2082,0.1479,-2.3904
1.2155,0.1479,-2.5051
1.2228,0.1479,-2.6628
1.2301,0.1479,-2.8139
1.2374,0.1479,-2.8782
1.2447,0.1479,-2.8306
1.2521,0.1479,-2.7588
1.2594,0.1479,-2.7466
1.2667,0.1479,-2.8287
1.2740,0.1479,-3.0151
1.2813,0.1479,-3.3056
1.2886,0.1479,-3.6866
1.2959,0.1479,-3.9805
1.3032,0.1479,-4.0000
1.3105,0.1479,-3.9959
1.3178,0.1479,-3.8761
1.3251,0.1479,-3.6600
1.3324,0.1479,-3.4815
1.3397,0.1479,-3.3968
1.3470,0.1479,-3.4152
1.3543,0.1479,-3.5384
1.3616,0.1479,-3.7561
1.3689,0.1479,-3.9481
1.3763,0.1479,-4.0000
1.3836,0.1479,-4.0000
1.3909,0.1479,-4.0000
1.3982,0.1479,-4.0000
0.6018,0.1589,-4.0000
0.6091,0.1589,-4.0000
0.6164,0.1589,-4.0000
0.6237,0.1589,-4.0000
0.6311,0.1589,-4.0000
0.6384,0.1589,-4.0000
0.6457,0.1589,-4.0000
0.6530,0.1589,-4.0000
0.6603,0.1589,-4.0000
0.6676,0.1589,-4.0000
0.6749,0.1589,-4.0000
0.6822,0.1589,-4.0000
0.6895,0.1589,-4.0000
0.6968,0.1589,-4.0000
0.7041,0.1589,-4.0000
0.7114,0.1589,-4.0000
0.7187,0.1589,-4.0000
0.7260,0.1589,-4.0000
0.7333,0.1589,-4.0000
0.7406,0.1589,-4.0000
0.7479,0.1589,-4.0000
0.7553,0.1589,-4.0000
0.7626,0.1589,-4.0000
0.7699,0.1589,-4.0000
0.7772,0.1589,-4.0000
0.7845,0.1589,-4.0000
0.7918,0.1589,-4.0000
0.7991,0.1589,-4.0000
0.8064,0.1589,-4.0000
0.8137,0.1589,-4.0000
0.8210,0.1589,-4.0000
0.8283,0.1589,-4.0000
0.8356,0.1589,-4.0000
0.8429,0.1589,-4.0000
0.8502,0.1589,-4.0000
0.8575,0.1589,-4.0000
0.8648,0.1589,-4.0000
0.8721,0.1589,-4.0000
0.8795,0.1589,-4.0000
0.8868,0.1589,-4.0000
0.8941,0.1589,-4.0000
0.9014,0.1589,-4.0000
0.9087,0.1589,-4.0000
0.9160,0.1589,-4.0000
0.9233,0.1589,-4.0000
0.9306,0.1589,-4.0000
0.9379,0.1589,-4.0000
0.9452,0.1589,-4.0000
0.9525,0.1589,-4.0000
0.9598,0.1589,-4.0000
0.9671,0.1589,-4.0000
0.9744,0.1589,-3.9612
0.9817,0.1589,-3.8831
0.9890,0.1589,-3.8684
0.9963,0.1589,-3.9212
1.0037,0.1589,-3.9977
1.0110,0.1589,-4.0000
1.0183,0.1589,-4.0000
1.0256,0.1589,-3.8678
1.0329,0.1589,-3.3636
1.0402,0.1589,-2.9333
1.0475,0.1589,-2.6030
1.0548,0.1589,-2.3727
1.0621,0.1589,-2.2407
1.0694,0.1589,-2.2027
1.0767,0.1589,-2.2469
1.0840,0.1589,-2.3450
1.0913,0.1589,-2.4505
1.0986,0.1589,-2.5361
1.1059,0.1589,-2.6285
1.1132,0.1589,-2.7687
1.1205,0.1589,-2.9528
1.1279,0.1589,-3.0844
1.1352,0.1589,-3.0438
1.1425,0.1589,-2.9080
1.1498,0.1589,-2.7979
1.1571,0.1589,-2.7539
1.1644,0.1589,-2.7767
1.1717,0.1589,-2.8377
1.1790,0.1589,-2.8707
1.1863,0.1589,-2.8299
1.1936,0.1589,-2.7657
1.2009,0.1589,-2.7486
1.2082,0.1589,-2.8081
1.2155,0.1589,-2.9430
1.2228,0.1589,-3.1279
1.2301,0.1589,-3.2956
1.2374,0.1589,-3.3373
1.2447,0.1589,-3.2476
1.2521,0.1589,-3.1475
1.2594,0.1589,-3.1191
1.2667,0.1589,-3.1901
1.2740,0.1589,-3.3685
1.2813,0.1589,-3.6556
1.2886,0.1589,-3.9596
1.2959,0.1589,-4.0000
1.3032,0.1589,-4.0000
1.3105,0.1589,-4.0000
1.3178,0.1589,-4.0000
1.3251,0.1589,-4.0000
1.3324,0.1589,-3.9815
1.3397,0.1589,-3.9296
1.3470,0.1589,-3.9347
1.3543,0.1589,-3.9878
1.3616,0.1589,-4.0000
1.3689,0.1589,-4.0000
1.3763,0.1589,-4.0000
1.3836,0.1589,-4.0000
1.3909,0.1589,-4.0000
1.3982,0.1589,-4.0000
0.6018,0.1699,-4.0000
0.6091,0.1699,-4.0000
0.6164,0.1699,-4.0000
0.6237,0.1699,-4.0000
0.6311,0.1699,-4.0000
0.6384,0.1699,-4.0000
0.6457,0.1699,-4.0000
0.6530,0.1699,-4.0000
0.6603,0.1699,-4.0000
0.6676,0.1699,-4.0000
0.6749,0.1699,-4.0000
0.6822,0.1699,-4.0000
0.6895,0.1699,-4.0000
0.6968,0.1699,-4.0000
0.7041,0.1699,-4.0000
0.7114,0.1699,-4.0000
0.7187,0.1699,-4.0000
0.7260,0.1699,-4.0000
0.7333,0.1699,-4.0000
0.7406,0.1699,-4.0000
0.7479,0.1699,-4.0000
0.7553,0.1699,-4.0000
0.7626,0.1699,-4.0000
0.7699,0.1699,-4.0000
0.7772,0.1699,-4.0000
0.7845,0.1699,-4.0000
0.7918,0.1699,-4.0000
0.7991,0.1699,-4.0000
0.8064,0.1699,-4.0000
0.8137,0.1699,-4.0000
0.8210,0.1699,-4.0000
0.8283,0.1699,-4.0000
0.8356,0.1699,-4.0000
0.8429,0.1699,-4.0000
0.8502,0.1699,-4.0000
0.8575,0.1699,-4.0000
0.8648,0.1699,-4.0000
0.8721,0.1699,-4.0000
0.8795,0.1699,-4.0000
0.8868,0.1699,-4.0000
0.8941,0.1699,-4.0000
0.9014,0.1699,-4.0000
0.9087,0.1699,-4.0000
0.9160,0.1699,-4.0000
0.9233,0.1699,-4.0000
0.9306,0.1699,-4.0000
0.9379,0.1699,-4.0000
0.9452,0.1699,-4.0000
0.9525,0.1699,-4.0000
0.9598,0.1699,-4.0000
0.9671,0.1699,-4.0000
0.9744,0.1699,-4.0000
0.9817,0.1699,-4.0000
0.9890,0.1699,-4.0000
0.9963,0.1699,-4.0000
1.0037,0.1699,-4.0000
1.0110,0.1699,-4.0000
1.0183,0.1699,-4.0000
1.0256,0.1699,-3.9522
1.0329,0.1699,-3.4867
1.0402,0.1699,-3.0411
1.0475,0.1699,-2.6993
1.0548,0.1699,-2.4601
1.0621,0.1699,-2.3220
1.0694,0.1699,-2.2818
1.0767,0.1699,-2.3323
1.0840,0.1699,-2.4545
1.0913,0.1699,-2.6097
1.0986,0.1699,-2.7538
1.1059,0.1699,-2.8856
1.1132,0.1699,-3.0458
1.1205,0.1699,-3.2465
1.1279,0.1699,-3.3785
1.1352,0.1699,-3.2609
1.1425,0.1699,-3.0122
1.1498,0.1699,-2.8023
1.1571,0.1699,-2.6800
1.1644,0.1699,-2.6547
1.1717,0.1699,-2.7244
1.1790,0.1699,-2.8704
1.1863,0.1699,-3.0416
1.1936,0.1699,-3.1685
1.2009,0.1699,-3.2489
1.2082,0.1699,-3.3471
1.2155,0.1699,-3.5046
1.2228,0.1699,-3.7141
1.2301,0.1699,-3.8656
1.2374,0.1699,-3.8835
1.2447,0.1699,-3.8007
1.2521,0.1699,-3.6846
1.2594,0.1699,-3.6424
1.2667,0.1699,-3.7029
1.2740,0.1699,-3.8549
1.2813,0.1699,-3.9875
1.2886,0.1699,-4.0000
1.2959,0.1699,-4.0000
1.3032,0.1699,-4.0000
1.3105,0.1699,-4.0000
1.3178,0.1699,-4.0000
1.3251,0.1699,-4.0000
1.3324,0.1699,-4.0000
1.3397,0.1699,-4.0000
1.3470,0.1699,-4.0000
1.3543,0.1699,-4.0000
1.3616,0.1699,-4.0000
1.3689,0.1699,-4.0000
1.3763,0.1699,-4.0000
1.3836,0.1699,-4.0000
1.3909,0.1699,-4.0000
1.3982,0.1699,-4.0000
0.6018,0.1808,-4.0000
0.6091,0.1808,-4.0000
0.6164,0.1808,-4.0000
0.6237,0.1808,-4.0000
0.6311,0.1808,-4.0000
0.6384,0.1808,-4.0000
0.6457,0.1808,-4.0000
0.6530,0.1808,-4.0000
0.6603,0.1808,-4.0000
0.6676,0.1808,-4.0000
0.6749,0.1808,-4.0000
0.6822,0.1808,-4.0000
0.6895,0.1808,-4.0000
0.6968,0.1808,-4.0000
0.7041,0.1808,-4.0000
0.7114,0.1808,-4.0000
0.7187,0.1808,-4.0000
0.7260,0.1808,-4.0000
0.7333,0.1808,-4.0000
0.7406,0.1808,-4.0000
0.7479,0.1808,-4.0000
0.7553,0.1808,-4.0000
0.7626,0.1808,-4.0000
0.7699,0.1808,-4.0000
0.7772,0.1808,-4.0000
0.7845,0.1808,-4.0000
0.7918,0.1808,-4.0000
0.7991,0.1808,-4.0000
0.8064,0.1808,-4.0000
0.8137,0.1808,-4.0000
0.8210,0.1808,-4.0000
0.8283,0.1808,-4.0000
0.8356,0.1808,-4.0000
0.8429,0.1808,-4.0000
0.8502,0.1808,-4.0000
0.8575,0.1808,-4.0000
0.8648,0.1808,-4.0000
0.8721,0.1808,-4.0000
0.8795,0.1808,-4.0000
0.8868,0.1808,-4.0000
0.8941,0.1808,-4.0000
0.9014,0.1808,-4.0000
0.9087,0.1808,-4.0000
0.9160,0.1808,-4.0000
0.9233,0.1808,-4.0000
0.9306,0.1808,-4.0000
0.9379,0.1808,-4.0000
0.9452,0.1808,-4.0000
0.9525,0.1808,-4.0000
0.9598,0.1808,-4.0000
0.9671,0.1808,-4.0000
0.9744,0.1808,-4.0000
0.9817,0.1808,-4.0000
0.9890,0.1808,-4.0000
0.9963,0.1808,-4.0000
1.0037,0.1808,-4.0000
1.0110,0.1808,-4.0000
1.0183,0.1808,-4.0000
1.0256,0.1808,-4.0000
1.0329,0.1808,-3.7215
1.0402,0.1808,-3.2682
1.0475,0.1808,-2.9201
1.0548,0.1808,-2.6760
1.0621,0.1808,-2.5344
1.0694,0.1808,-2.4932
1.0767,0.1808,-2.5477
1.0840,0.1808,-2.6865
1.0913,0.1808,-2.8822
1.0986,0.1808,-3.0884
1.1059,0.1808,-3.2744
1.1132,0.1808,-3.4589
1.1205,0.1808,-3.6394
1.1279,0.1808,-3.6347
1.1352,0.1808,-3.3369
1.1425,0.1808,-2.9950
1.1498,0.1808,-2.7355
1.1571,0.1808,-2.5809
1.1644,0.1808,-2.5346
1.1717,0.1808,-2.5968
1.1790,0.1808,-2.7648
1.1863,0.1808,-3.0284
1.1936,0.1808,-3.3559
1.2009,0.1808,-3.6805
1.2082,0.1808,-3.9058
1.2155,0.1808,-3.9959
1.2228,0.1808,-4.0000
1.2301,0.1808,-4.0000
1.2374,0.1808,-4.0000
1.2447,0.1808,-4.0000
1.2521,0.1808,-4.0000
1.2594,0.1808,-4.0000
1.2667,0.1808,-4.0000
1.2740,0.1808,-4.0000
1.2813,0.1808,-4.0000
1.2886,0.1808,-4.0000
1.2959,0.1808,-4.0000
1.3032,0.1808,-4.0000
1.3105,0.1808,-4.0000
1.3178,0.1808,-4.0000
1.3251,0.1808,-4.0000
1.3324,0.1808,-4.0000
1.3397,0.1808,-4.0000
1.3470,0.1808,-4.0000
1.3543,0.1808,-4.0000
1.3616,0.1808,-4.0000
1.3689,0.1808,-4.0000
1.3763,0.1808,-4.0000
1.3836,0.1808,-4.0000
1.3909,0.1808,-4.0000
1.3982,0.1808,-4.0000
0.6018,0.1918,-4.0000
0.6091,0.1918,-4.0000
0.6164,0.1918,-4.0000
0.6237,0.1918,-4.0000
0.6311,0.1918,-4.0000
0.6384,0.1918,-4.0000
0.6457,0.1918,-4.0000
0.6530,0.1918,-4.0000
0.6603,0.1918,-4.0000
0.6676,0.1918,-4.0000
0.6749,0.1918,-4.0000
0.6822,0.1918,-4.0000
0.6895,0.1918,-4.0000
0.6968,0.1918,-4.0000
0.7041,0.1918,-4.0000
0.7114,0.1918,-4.0000
0.7187,0.1918,-4.0000
0.7260,0.1918,-4.0000
0.7333,0.1918,-4.0000
0.7406,0.1918,-4.0000
0.7479,0.1918,-4.0000
0.7553,0.1918,-4.0000
0.7626,0.1918,-4.0000
0.7699,0.1918,-4.0000
0.7772,0.1918,-4.0000
0.7845,0.1918,-4.0000
0.7918,0.1918,-4.0000
0.7991,0.1918,-4.0000
0.8064,0.1918,-4.0000
0.8137,0.1918,-4.0000
0.8210,0.1918,-4.0000
0.8283,0.1918,-4.0000
0.8356,0.1918,-4.0000
0.8429,0.1918,-4.0000
0.8502,0.1918,-4.0000
0.8575,0.1918,-4.0000
0.8648,0.1918,-4.0000
0.8721,0.1918,-4.0000
0.8795,0.1918,-4.0000
0.8868,0.1918,-4.0000
0.8941,0.1918,-4.0000
0.9014,0.1918,-4.0000
0.9087,0.1918,-4.0000
0.9160,0.1918,-4.0000
0.9233,0.1918,-4.0000
0.9306,0.1918,-4.0000
0.9379,0.1918,-4.0000
0.9452,0.1918,-4.0000
0.9525,0.1918,-4.0000
0.9598,0.1918,-4.0000
0.9671,0.1918,-4.0000
0.9744,0.1918,-4.0000
0.9817,0.1918,-4.0000
0.9890,0.1918,-4.0000
0.9963,0.1918,-4.0000
1.0037,0.1918,-4.0000
1.0110,0.1918,-4.0000
1.0183,0.1918,-4.0000
1.0256,0.1918,-4.0000
1.0329,0.1918,-3.9698
1.0402,0.1918,-3.6425
1.0475,0.1918,-3.2889
1.0548,0.1918,-3.0402
1.0621,0.1918,-2.8952
1.0694,0.1918,-2.8522
1.0767,0.1918,-2.9081
1.0840,0.1918,-3.0561
1.0913,0.1918,-3.2788
1.0986,0.1918,-3.5388
1.1059,0.1918,-3.7843
1.1132,0.1918,-3.9333
1.1205,0.1918,-3.9985
1.1279,0.1918,-3.8507
1.1352,0.1918,-3.4294
1.1425,0.1918,-3.0491
1.1498,0.1918,-2.7712
1.1571,0.1918,-2.6029
1.1644,0.1918,-2.5451
1.1717,0.1918,-2.5979
1.1790,0.1918,-2.7610
1.1863,0.1918,-3.0330
1.1936,0.1918,-3.4089
1.2009,0.1918,-3.8625
1.2082,0.1918,-4.0000
1.2155,0.1918,-4.0000
1.2228,0.1918,-4.0000
1.2301,0.1918,-4.0000
1.2374,0.1918,-4.0000
1.2447,0.1918,-4.0000
1.2521,0.1918,-4.0000
1.2594,0.1918,-4.0000
1.2667,0.1918,-4.0000
1.2740,0.1918,-4.0000
1.2813,0.1918,-4.0000
1.2886,0.1918,-4.0000
1.2959,0.1918,-4.0000
1.3032,0.1918,-4.0000
1.3105,0.1918,-4.0000
1.3178,0.1918,-4.0000
1.3251,0.1918,-4.0000
1.3324,0.1918,-4.0000
1.3397,0.1918,-4.0000
1.3470,0.1918,-4.0000
1.3543,0.1918,-4.0000
1.3616,0.1918,-4.0000
1.3689,0.1918,-4.0000
1.3763,0.1918,-4.0000
1.3836,0.1918,-4.0000
1.3909,0.1918,-4.0000
1.3982,0.1918,-4.0000
0.6018,0.2027,-4.0000
0.6091,0.2027,-4.0000
0.6164,0.2027,-4.0000
0.6237,0.2027,-4.0000
0.6311,0.2027,-4.0000
0.6384,0.2027,-4.0000
0.6457,0.2027,-4.0000
0.6530,0.2027,-4.0000
0.6603,0.2027,-4.0000
0.6676,0.2027,-4.0000
0.6749,0.2027,-4.0000
0.6822,0.2027,-4.0000
0.6895,0.2027,-4.0000
0.6968,0.2027,-4.0000
0.7041,0.2027,-4.0000
0.7114,0.2027,-4.0000
0.7187,0.2027,-4.0000
0.7260,0.2027,-4.0000
0.7333,0.2027,-4.0000
0.7406,0.2027,-4.0000
0.7479,0.2027,-4.0000
0.7553,0.2027,-4.0000
0.7626,0.2027,-4.0000
0.7699,0.2027,-4.0000
0.7772,0.2027,-4.0000
0.7845,0.2027,-4.0000
0.7918,0.2027,-4.0000
0.7991,0.2027,-4.0000
0.8064,0.2027,-4.0000
0.8137,0.2027,-4.0000
0.8210,0.2027,-4.0000
0.8283,0.2027,-4.0000
0.8356,0.2027,-4.0000
0.8429,0.2027,-4.0000
0.8502,0.2027,-4.0000
0.8575,0.2027,-4.0000
0.8648,0.2027,-4.0000
0.8721,0.2027,-4.0000
0.8795,0.2027,-4.0000
0.8868,0.2027,-4.0000
0.8941,0.2027,-4.0000
0.9014,0.2027,-4.0000
0.9087,0.2027,-4.0000
0.9160,0.2027,-4.0000
0.9233,0.2027,-4.0000
0.9306,0.2027,-4.0000
0.9379,0.2027,-4.0000
0.9452,0.2027,-4.0000
0.9525,0.2027,-4.0000
0.9598,0.2027,-4.0000
0.9671,0.2027,-4.0000
0.9744,0.2027,-4.0000
0.9817,0.2027,-4.0000
0.9890,0.2027,-4.0000
0.9963,0.2027,-4.0000
1.0037,0.2027,-4.0000
1.0110,0.2027,-4.0000
1.0183,0.2027,-4.0000
1.0256,0.2027,-4.0000
1.0329,0.2027,-4.0000
1.0402,0.2027,-3.9873
1.0475,0.2027,-3.8007
1.0548,0.2027,-3.5585
1.0621,0.2027,-3.4095
1.0694,0.2027,-3.3637
1.0767,0.2027,-3.4190
1.0840,0.2027,-3.5710
1.0913,0.2027,-3.7997
1.0986,0.2027,-3.9746
1.1059,0.2027,-4.0000
1.1132,0.2027,-4.0000
1.1205,0.2027,-4.0000
1.1279,0.2027,-3.9868
1.1352,0.2027,-3.6433
1.1425,0.2027,-3.2456
1.1498,0.2027,-2.9565
1.1571,0.2027,-2.7780
1.1644,0.2027,-2.7105
1.1717,0.2027,-2.7539
1.1790,0.2027,-2.9082
1.1863,0.2027,-3.1733
1.1936,0.2027,-3.5484
1.2009,0.2027,-3.9562
1.2082,0.2027,-4.0000
1.2155,0.2027,-4.0000
1.2228,0.2027,-4.0000
1.2301,0.2027,-4.0000
1.2374,0.2027,-4.0000
1.2447,0.2027,-4.0000
1.2521,0.2027,-4.0000
1.2594,0.2027,-4.0000
1.2667,0.2027,-4.0000
1.2740,0.2027,-4.0000
1.2813,0.2027,-4.0000
1.2886,0.2027,-4.0000
1.2959,0.2027,-4.0000
1.3032,0.2027,-4.0000
1.3105,0.2027,-4.0000
1.3178,0.2027,-4.0000
1.3251,0.2027,-4.0000
1.3324,0.2027,-4.0000
1.3397,0.2027,-4.0000
1.3470,0.2027,-4.0000
1.3543,0.2027,-4.0000
1.3616,0.2027,-4.0000
1.3689,0.2027,-4.0000
1.3763,0.2027,-4.0000
1.3836,0.2027,-4.0000
1.3909,0.2027,-4.0000
1.3982,0.2027,-4.0000
0.6018,0.2137,-4.0000
0.6091,0.2137,-4.0000
0.6164,0.2137,-4.0000
0.6237,0.2137,-4.0000
0.6311,0.2137,-4.0000
0.6384,0.2137,-4.0000
0.6457,0.2137,-4.0000
0.6530,0.2137,-4.0000
0.6603,0.2137,-4.0000
0.6676,0.2137,-4.0000
0.6749,0.2137,-4.0000
0.6822,0.2137,-4.0000
0.6895,0.2137,-4.0000
0.6968,0.2137,-4.0000
0.7041,0.2137,-4.0000
0.7114,0.2137,-4.0000
0.7187,0.2137,-4.0000
0.7260,0.2137,-4.0000
0.7333,0.2137,-4.0000
0.7406,0.2137,-4.0000
0.7479,0.2137,-4.0000
0.7553,0.2137,-4.0000
0.7626,0.2137,-4.0000
0.7699,0.2137,-4.0000
0.7772,0.2137,-4.0000
0.7845,0.2137,-4.0000
0.7918,0.2137,-4.0000
0.7991,0.2137,-4.0000
0.8064,0.2137,-4.0000
0.8137,0.2137,-4.0000
0.8210,0.2137,-4.0000
0.8283,0.2137,-4.0000
0.8356,0.2137,-4.0000
0.8429,0.2137,-4.0000
0.8502,0.2137,-4.0000
0.8575,0.2137,-4.0000
0.8648,0.2137,-4.0000
0.8721,0.2137,-4.0000
0.8795,0.2137,-4.0000
0.8868,0.2137,-4.0000
0.8941,0.2137,-4.0000
0.9014,0.2137,-4.0000
0.9087,0.2137,-4.0000
0.9160,0.2137,-4.0000
0.9233,0.2137,-4.0000
0.9306,0.2137,-4.0000
0.9379,0.2137,-4.0000
0.9452,0.2137,-4.0000
0.9525,0.2137,-4.0000
0.9598,0.2137,-4.0000
0.9671,0.2137,-4.0000
0.9744,0.2137,-4.0000
0.9817,0.2137,-4.0000
0.9890,0.2137,-4.0000
0.9963,0.2137,-4.0000
1.0037,0.2137,-4.0000
1.0110,0.2137,-4.0000
1.0183,0.2137,-4.0000
1.0256,0.2137,-4.0000
1.0329,0.2137,-4.0000
1.0402,0.2137,-4.0000
1.0475,0.2137,-4.0000
1.0548,0.2137,-4.0000
1.0621,0.2137,-3.9630
1.0694,0.2137,-3.9359
1.0767,0.2137,-3.9655
1.0840,0.2137,-4.0000
1.0913,0.2137,-4.0000
1.0986,0.2137,-4.0000
1.1059,0.2137,-4.0000
1.1132,0.2137,-4.0000
1.1205,0.2137,-4.0000
1.1279,0.2137,-4.0000
1.1352,0.2137,-3.9433
1.1425,0.2137,-3.5985
1.1498,0.2137,-3.2996
1.1571,0.2137,-3.1116
1.1644,0.2137,-3.0346
1.1717,0.2137,-3.0687
1.1790,0.2137,-3.2137
1.1863,0.2137,-3.4696
1.1936,0.2137,-3.8270
1.2009,0.2137,-4.0000
1.2082,0.2137,-4.0000
1.2155,0.2137,-4.0000
1.2228,0.2137,-4.0000
1.2301,0.2137,-4.0000
1.2374,0.2137,-4.0000
1.2447,0.2137,-4.0000
1.2521,0.2137,-4.0000
1.2594,0.2137,-4.0000
1.2667,0.2137,-4.0000
1.2740,0.2137,-4.0000
1.2813,0.2137,-4.0000
1.2886,0.2137,-4.0000
1.2959,0.2137,-4.0000
1.3032,0.2137,-4.0000
1.3105,0.2137,-4.0000
1.3178,0.2137,-4.0000
1.3251,0.2137,-4.0000
1.3324,0.2137,-4.0000
1.3397,0.2137,-4.0000
1.3470,0.2137,-4.0000
1.3543,0.2137,-4.0000
1.3616,0.2137,-4.0000
1.3689,0.2137,-4.0000
1.3763,0.2137,-4.0000
1.3836,0.2137,-4.0000
1.3909,0.2137,-4.0000
1.3982,0.2137,-4.0000
0.6018,0.2247,-4.0000
0.6091,0.2247,-4.0000
0.6164,0.2247,-4.0000
0.6237,0.2247,-4.0000
0.6311,0.2247,-4.0000
0.6384,0.2247,-4.0000
0.6457,0.2247,-4.0000
0.6530,0.2247,-4.0000
0.6603,0.2247,-4.0000
0.6676,0.2247,-4.0000
0.6749,0.2247,-4.0000
0.6822,0.2247,-4.0000
0.6895,0.2247,-4.0000
0.6968,0.2247,-4.0000
0.7041,0.2247,-4.0000
0.7114,0.2247,-4.0000
0.7187,0.2247,-4.0000
0.7260,0.2247,-4.0000
0.7333,0.2247,-4.0000
0.7406,0.2247,-4.0000
0.7479,0.2247,-4.0000
0.7553,0.2247,-4.0000
0.7626,0.2247,-4.0000
0.7699,0.2247,-4.0000
0.7772,0.2247,-4.0000
0.7845,0.2247,-4.0000
0.7918,0.2247,-4.0000
0.7991,0.2247,-4.0000
0.8064,0.2247,-4.0000
0.8137,0.2247,-4.0000
0.8210,0.2247,-4.0000
0.8283,0.2247,-4.0000
0.8356,0.2247,-4.0000
0.8429,0.2247,-4.0000
0.8502,0.2247,-4.0000
0.8575,0.2247,-4.0000
0.8648,0.2247,-4.0000
0.8721,0.2247,-4.0000
0.8795,0.2247,-4.0000
0.8868,0.2247,-4.0000
0.8941,0.2247,-4.0000
0.9014,0.2247,-4.0000
0.9087,0.2247,-4.0000
0.9160,0.2247,-4.0000
0.9233,0.2247,-4.0000
0.9306,0.2247,-4.0000
0.9379,0.2247,-4.0000
0.9452,0.2247,-4.0000
0.9525,0.2247,-4.0000
0.9598,0.2247,-4.0000
0.9671,0.2247,-4.0000
0.9744,0.2247,-4.0000
0.9817,0.2247,-4.0000
0.9890,0.2247,-4.0000
0.9963,0.2247,-4.0000
1.0037,0.2247,-4.0000
1.0110,0.2247,-4.0000
1.0183,0.2247,-4.0000
1.0256,0.2247,-4.0000
1.0329,0.2247,-4.0000
1.0402,0.2247,-4.0000
1.0475,0.2247,-4.0000
1.0548,0.2247,-4.0000
1.0621,0.2247,-4.0000
1.0694,0.2247,-4.0000
1.0767,0.2247,-4.0000
1.0840,0.2247,-4.0000
1.0913,0.2247,-4.0000
1.0986,0.2247,-4.0000
1.1059,0.2247,-4.0000
1.1132,0.2247,-4.0000
1.1205,0.2247,-4.0000
1.1279,0.2247,-4.0000
1.1352,0.2247,-4.0000
1.1425,0.2247,-3.9735
1.1498,0.2247,-3.7951
1.1571,0.2247,-3.6045
1.1644,0.2247,-3.5182
1.1717,0.2247,-3.5428
1.1790,0.2247,-3.6784
1.1863,0.2247,-3.8943
1.1936,0.2247,-4.0000
1.2009,0.2247,-4.0000
1.2082,0.2247,-4.0000
1.2155,0.2247,-4.0000
1.2228,0.2247,-4.0000
1.2301,0.2247,-4.0000
1.2374,0.2247,-4.0000
1.2447,0.2247,-4.0000
1.2521,0.2247,-4.0000
1.2594,0.2247,-4.0000
1.2667,0.2247,-4.0000
1.2740,0.2247,-4.0000
1.2813,0.2247,-4.0000
1.2886,0.2247,-4.0000
1.2959,0.2247,-4.0000
1.3032,0.2247,-4.0000
1.3105,0.2247,-4.0000
1.3178,0.2247,-4.0000
1.3251,0.2247,-4.0000
1.3324,0.2247,-4.0000
1.3397,0.2247,-4.0000
1.3470,0.2247,-4.0000
1.3543,0.2247,-4.0000
1.3616,0.2247,-4.0000
1.3689,0.2247,-4.0000
1.3763,0.2247,-4.0000
1.3836,0.2247,-4.0000
1.3909,0.2247,-4.0000
1.3982,0.2247,-4.0000
0.6018,0.2356,-4.0000
0.6091,0.2356,-4.0000
0.6164,0.2356,-4.0000
0.6237,0.2356,-4.0000
0.6311,0.2356,-4.0000
0.6384,0.2356,-4.0000
0.6457,0.2356,-4.0000
0.6530,0.2356,-4.0000
0.6603,0.2356,-4.0000
0.6676,0.2356,-4.0000
0.6749,0.2356,-4.0000
0.6822,0.2356,-4.0000
0.6895,0.2356,-4.0000
0.6968,0.2356,-4.0000
0.7041,0.2356,-4.0000
0.7114,0.2356,-4.0000
0.7187,0.2356,-4.0000
0.7260,0.2356,-4.0000
0.7333,0.2356,-4.0000
0.7406,0.2356,-4.0000
0.7479,0.2356,-4.0000
0.7553,0.2356,-4.0000
0.7626,0.2356,-4.0000
0.7699,0.2356,-4.0000
0.7772,0.2356,-4.0000
0.7845,0.2356,-4.0000
0.7918,0.2356,-4.0000
0.7991,0.2356,-4.0000
0.8064,0.2356,-4.0000
0.8137,0.2356,-4.0000
0.8210,0.2356,-4.0000
0.8283,0.2356,-4.0000
0.8356,0.2356,-4.0000
0.8429,0.2356,-4.0000
0.8502,0.2356,-4.0000
0.8575,0.2356,-4.0000
0.8648,0.2356,-4.0000
0.8721,0.2356,-4.0000
0.8795,0.2356,-4.0000
0.8868,0.2356,-4.0000
0.8941,0.2356,-4.0000
0.9014,0.2356,-4.0000
0.9087,0.2356,-4.0000
0.9160,0.2356,-4.0000
0.9233,0.2356,-4.0000
0.9306,0.2356,-4.0000
0.9379,0.2356,-4.0000
0.9452,0.2356,-4.0000
0.9525,0.2356,-4.0000
0.9598,0.2356,-4.0000
0.9671,0.2356,-4.0000
0.9744,0.2356,-4.0000
0.9817,0.2356,-4.0000
0.9890,0.2356,-4.0000
0.9963,0.2356,-4.0000
1.0037,0.2356,-4.0000
1.0110,0.2356,-4.0000
1.0183,0.2356,-4.0000
1.0256,0.2356,-4.0000
1.0329,0.2356,-4.0000
1.0402,0.2356,-4.0000
1.0475,0.2356,-4.0000
1.0548,0.2356,-4.0000
1.0621,0.2356,-4.0000
1.0694,0.2356,-4.0000
1.0767,0.2356,-4.0000
1.0840,0.2356,-4.0000
1.0913,0.2356,-4.0000
1.0986,0.2356,-4.0000
1.1059,0.2356,-4.0000
1.1132,0.2356,-4.0000
1.1205,0.2356,-4.0000
1.1279,0.2356,-4.0000
1.1352,0.2356,-4.0000
1.1425,0.2356,-4.0000
1.1498,0.2356,-4.0000
1.1571,0.2356,-4.0000
1.1644,0.2356,-4.0000
1.1717,0.2356,-4.0000
1.1790,0.2356,-4.0000
1.1863,0.2356,-4.0000
1.1936,0.2356,-4.0000
1.2009,0.2356,-4.0000
1.2082,0.2356,-4.0000
1.2155,0.2356,-4.0000
1.2228,0.2356,-4.0000
1.2301,0.2356,-4.0000
1.2374,0.2356,-4.0000
1.2447,0.2356,-4.0000
1.2521,0.2356,-4.0000
1.2594,0.2356,-4.0000
1.2667,0.2356,-4.0000
1.2740,0.2356,-4.0000
1.2813,0.2356,-4.0000
1.2886,0.2356,-4.0000
1.2959,0.2356,-4.0000
1.3032,0.2356,-4.0000
1.3105,0.2356,-4.0000
1.3178,0.2356,-4.0000
1.3251,0.2356,-4.0000
1.3324,0.2356,-4.0000
1.3397,0.2356,-4.0000
1.3470,0.2356,-4.0000
1.3543,0.2356,-4.0000
1.3616,0.2356,-4.0000
1.3689,0.2356,-4.0000
1.3763,0.2356,-4.0000
1.3836,0.2356,-4.0000
1.3909,0.2356,-4.0000
1.3982,0.2356,-4.0000
0.6018,0.2466,-4.0000
0.6091,0.2466,-4.0000
0.6164,0.2466,-4.0000
0.6237,0.2466,-4.0000
0.6311,0.2466,-4.0000
0.6384,0.2466,-4.0000
0.6457,0.2466,-4.0000
0.6530,0.2466,-4.0000
0.6603,0.2466,-4.0000
0.6676,0.2466,-4.0000
0.6749,0.2466,-4.0000
0.6822,0.2466,-4.0000
0.6895,0.2466,-4.0000
0.6968,0.2466,-4.0000
0.7041,0.2466,-4.0000
0.7114,0.2466,-4.0000
0.7187,0.2466,-4.0000
0.7260,0.2466,-4.0000
0.7333,0.2466,-4.0000
0.7406,0.2466,-4.0000
0.7479,0.2466,-4.0000
0.7553,0.2466,-4.0000
0.7626,0.2466,-4.0000
0.7699,0.2466,-4.0000
0.7772,0.2466,-4.0000
0.7845,0.2466,-4.0000
0.7918,0.2466,-4.0000
0.7991,0.2466,-4.0000
0.8064,0.2466,-4.0000
0.8137,0.2466,-4.0000
0.8210,0.2466,-4.0000
0.8283,0.2466,-4.0000
0.8356,0.2466,-4.0000
0.8429,0.2466,-4.0000
0.8502,0.2466,-4.0000
0.8575,0.2466,-4.0000
0.8648,0.2466,-4.0000
0.8721,0.2466,-4.0000
0.8795,0.2466,-4.0000
0.8868,0.2466,-4.0000
0.8941,0.2466,-4.0000
0.9014,0.2466,-4.0000
0.9087,0.2466,-4.0000
0.9160,0.2466,-4.0000
0.9233,0.2466,-4.0000
0.9306,0.2466,-4.0000
0.9379,0.2466,-4.0000
0.9452,0.2466,-4.0000
0.9525,0.2466,-4.0000
0.9598,0.2466,-4.0000
0.9671,0.2466,-4.0000
0.9744,0.2466,-4.0000
0.9817,0.2466,-4.0000
0.9890,0.2466,-4.0000
0.9963,0.2466,-4.0000
1.0037,0.2466,-4.0000
1.0110,0.2466,-4.0000
1.0183,0.2466,-4.0000
1.0256,0.2466,-4.0000
1.0329,0.2466,-4.0000
1.0402,0.2466,-4.0000
1.0475,0.2466,-4.0000
1.0548,0.2466,-4.0000
1.0621,0.2466,-4.0000
1.0694,0.2466,-4.0000
1.0767,0.2466,-4.0000
1.0840,0.2466,-4.0000
1.0913,0.2466,-4.0000
1.0986,0.2466,-4.0000
1.1059,0.2466,-4.0000
1.1132,0.2466,-4.0000
1.1205,0.2466,-4.0000
1.1279,0.2466,-4.0000
1.1352,0.2466,-4.0000
1.1425,0.2466,-4.0000
1.1498,0.2466,-4.0000
1.1571,0.2466,-4.0000
1.1644,0.2466,-4.0000
1.1717,0.2466,-4.0000
1.1790,0.2466,-4.0000
1.1863,0.2466,-4.0000
1.1936,0.2466,-4.0000
1.2009,0.2466,-4.0000
1.2082,0.2466,-4.0000
1.2155,0.2466,-4.0000
1.2228,0.2466,-4.0000
1.2301,0.2466,-4.0000
1.2374,0.2466,-4.0000
1.2447,0.2466,-4.0000
1.2521,0.2466,-4.0000
1.2594,0.2466,-4.0000
1.2667,0.2466,-4.0000
1.2740,0.2466,-4.0000
1.2813,0.2466,-4.0000
1.2886,0.2466,-4.0000
1.2959,0.2466,-4.0000
1.3032,0.2466,-4.0000
1.3105,0.2466,-4.0000
1.3178,0.2466,-4.0000
1.3251,0.2466,-4.0000
1.3324,0.2466,-4.0000
1.3397,0.2466,-4.0000
1.3470,0.2466,-4.0000
1.3543,0.2466,-4.0000
1.3616,0.2466,-4.0000
1.3689,0.2466,-4.0000
1.3763,0.2466,-4.0000
1.3836,0.2466,-4.0000
1.3909,0.2466,-4.0000
1.3982,0.2466,-4.0000
0.6018,0.2575,-4.0000
0.6091,0.2575,-4.0000
0.6164,0.2575,-4.0000
0.6237,0.2575,-4.0000
0.6311,0.2575,-4.0000
0.6384,0.2575,-4.0000
0.6457,0.2575,-4.0000
0.6530,0.2575,-4.0000
0.6603,0.2575,-4.0000
0.6676,0.2575,-4.0000
0.6749,0.2575,-4.0000
0.6822,0.2575,-4.0000
0.6895,0.2575,-4.0000
0.6968,0.2575,-4.0000
0.7041,0.2575,-4.0000
0.7114,0.2575,-4.0000
0.7187,0.2575,-4.0000
0.7260,0.2575,-4.0000
0.7333,0.2575,-4.0000
0.7406,0.2575,-4.0000
0.7479,0.2575,-4.0000
0.7553,0.2575,-4.0000
0.7626,0.2575,-4.0000
0.7699,0.2575,-4.0000
0.7772,0.2575,-4.0000
0.7845,0.2575,-4.0000
0.7918,0.2575,-4.0000
0.7991,0.2575,-4.0000
0.8064,0.2575,-4.0000
0.8137,0.2575,-4.0000
0.8210,0.2575,-4.0000
0.8283,0.2575,-4.0000
0.8356,0.2575,-4.0000
0.8429,0.2575,-4.0000
0.8502,0.2575,-4.0000
0.8575,0.2575,-4.0000
0.8648,0.2575,-4.0000
0.8721,0.2575,-4.0000
0.8795,0.2575,-4.0000
0.8868,0.2575,-4.0000
0.8941,0.2575,-4.0000
0.9014,0.2575,-4.0000
0.9087,0.2575,-4.0000
0.9160,0.2575,-4.0000
0.9233,0.2575,-4.0000
0.9306,0.2575,-4.0000
0.9379,0.2575,-4.0000
0.9452,0.2575,-4.0000
0.9525,0.2575,-4.0000
0.9598,0.2575,-4.0000
0.9671,0.2575,-4.0000
0.9744,0.2575,-4.0000
0.9817,0.2575,-4.0000
0.9890,0.2575,-4.0000
0.9963,0.2575,-4.0000
1.0037,0.2575,-4.0000
1.0110,0.2575,-4.0000
1.0183,0.2575,-4.0000
1.0256,0.2575,-4.0000
1.0329,0.2575,-4.0000
1.0402,0.2575,-4.0000
1.0475,0.2575,-4.0000
1.0548,0.2575,-4.0000
1.0621,0.2575,-4.0000
1.0694,0.2575,-4.0000
1.0767,0.2575,-4.0000
1.0840,0.2575,-4.0000
1.0913,0.2575,-4.0000
1.0986,0.2575,-4.0000
1.1059,0.2575,-4.0000
1.1132,0.2575,-4.0000
1.1205,0.2575,-4.0000
1.1279,0.2575,-4.0000
1.1352,0.2575,-4.0000
1.1425,0.2575,-4.0000
1.1498,0.2575,-4.0000
1.1571,0.2575,-4.0000
1.1644,0.2575,-4.0000
1.1717,0.2575,-4.0000
1.1790,0.2575,-4.0000
1.1863,0.2575,-4.0000
1.1936,0.2575,-4.0000
1.2009,0.2575,-4.0000
1.2082,0.2575,-4.0000
1.2155,0.2575,-4.0000
1.2228,0.2575,-4.0000
1.2301,0.2575,-4.0000
1.2374,0.2575,-4.0000
1.2447,0.2575,-4.0000
1.2521,0.2575,-4.0000
1.2594,0.2575,-4.0000
1.2667,0.2575,-4.0000
1.2740,0.2575,-4.0000
1.2813,0.2575,-4.0000
1.2886,0.2575,-4.0000
1.2959,0.2575,-4.0000
1.3032,0.2575,-4.0000
1.3105,0.2575,-4.0000
1.3178,0.2575,-4.0000
1.3251,0.2575,-4.0000
1.3324,0.2575,-4.0000
1.3397,0.2575,-4.0000
1.3470,0.2575,-4.0000
1.3543,0.2575,-4.0000
1.3616,0.2575,-4.0000
1.3689,0.2575,-4.0000
1.3763,0.2575,-4.0000
1.3836,0.2575,-4.0000
1.3909,0.2575,-4.0000
1.3982,0.2575,-4.0000
0.6018,0.2685,-4.0000
0.6091,0.2685,-4.0000
0.6164,0.2685,-4.0000
0.6237,0.2685,-4.0000
0.6311,0.2685,-4.0000
0.6384,0.2685,-4.0000
0.6457,0.2685,-4.0000
0.6530,0.2685,-4.0000
0.6603,0.2685,-4.0000
0.6676,0.2685,-4.0000
0.6749,0.2685,-4.0000
0.6822,0.2685,-4.0000
0.6895,0.2685,-4.0000
0.6968,0.2685,-4.0000
0.7041,0.2685,-4.0000
0.7114,0.2685,-4.0000
0.7187,0.2685,-4.0000
0.7260,0.2685,-4.0000
0.7333,0.2685,-4.0000
0.7406,0.2685,-4.0000
0.7479,0.2685,-4.0000
0.7553,0.2685,-4.0000
0.7626,0.2685,-4.0000
0.7699,0.2685,-4.0000
0.7772,0.2685,-4.0000
0.7845,0.2685,-4.0000
0.7918,0.2685,-4.0000
0.7991,0.2685,-4.0000
0.8064,0.2685,-4.0000
0.8137,0.2685,-4.0000
0.8210,0.2685,-4.0000
0.8283,0.2685,-4.0000
0.8356,0.2685,-4.0000
0.8429,0.2685,-4.0000
0.8502,0.2685,-4.0000
0.8575,0.2685,-4.0000
0.8648,0.2685,-4.0000
0.8721,0.2685,-4.0000
0.8795,0.2685,-4.0000
0.8868,0.2685,-4.0000
0.8941,0.2685,-4.0000
0.9014,0.2685,-4.0000
0.9087,0.2685,-4.0000
0.9160,0.2685,-4.0000
0.9233,0.2685,-4.0000
0.9306,0.2685,-4.0000
0.9379,0.2685,-4.0000
0.9452,0.2685,-4.0000
0.9525,0.2685,-4.0000
0.9598,0.2685,-4.0000
0.9671,0.2685,-4.0000
0.9744,0.2685,-4.0000
0.9817,0.2685,-4.0000
0.9890,0.2685,-4.0000
0.9963,0.2685,-4.0000
1.0037,0.2685,-4.0000
1.0110,0.2685,-4.0000
1.0183,0.2685,-4.0000
1.0256,0.2685,-4.0000
1.0329,0.2685,-4.0000
1.0402,0.2685,-4.0000
1.0475,0.2685,-4.0000
1.0548,0.2685,-4.0000
1.0621,0.2685,-4.0000
1.0694,0.2685,-4.0000
1.0767,0.2685,-4.0000
1.0840,0.2685,-4.0000
1.0913,0.2685,-4.0000
1.0986,0.2685,-4.0000
1.1059,0.2685,-4.0000
1.1132,0.2685,-4.0000
1.1205,0.2685,-4.0000
1.1279,0.2685,-4.0000
1.1352,0.2685,-4.0000
1.1425,0.2685,-4.0000
1.1498,0.2685,-4.0000
1.1571,0.2685,-4.0000
1.1644,0.2685,-4.0000
1.1717,0.2685,-4.0000
1.1790,0.2685,-4.0000
1.1863,0.2685,-4.0000
1.1936,0.2685,-4.0000
1.2009,0.2685,-4.0000
1.2082,0.2685,-4.0000
1.2155,0.2685,-4.0000
1.2228,0.2685,-4.0000
1.2301,0.2685,-4.0000
1.2374,0.2685,-4.0000
1.2447,0.2685,-4.0000
1.2521,0.2685,-4.0000
1.2594,0.2685,-4.0000
1.2667,0.2685,-4.0000
1.2740,0.2685,-4.0000
1.2813,0.2685,-4.0000
1.2886,0.2685,-4.0000
1.2959,0.2685,-4.0000
1.3032,0.2685,-4.0000
1.3105,0.2685,-4.0000
1.3178,0.2685,-4.0000
1.3251,0.2685,-4.0000
1.3324,0.2685,-4.0000
1.3397,0.2685,-4.0000
1.3470,0.2685,-4.0000
1.3543,0.2685,-4.0000
1.3616,0.2685,-4.0000
1.3689,0.2685,-4.0000
1.3763,0.2685,-4.0000
1.3836,0.2685,-4.0000
1.3909,0.2685,-4.0000
1.3982,0.2685,-4.0000
0.6018,0.2795,-4.0000
0.6091,0.2795,-4.0000
0.6164,0.2795,-4.0000
0.6237,0.2795,-4.0000
0.6311,0.2795,-4.0000
0.6384,0.2795,-4.0000
0.6457,0.2795,-4.0000
0.6530,0.2795,-4.0000
0.6603,0.2795,-4.0000
0.6676,0.2795,-4.0000
0.6749,0.2795,-4.0000
0.6822,0.2795,-4.0000
0.6895,0.2795,-4.0000
0.6968,0.2795,-4.0000
0.7041,0.2795,-4.0000
0.7114,0.2795,-4.0000
0.7187,0.2795,-4.0000
0.7260,0.2795,-4.0000
0.7333,0.2795,-4.0000
0.7406,0.2795,-4.0000
0.7479,0.2795,-4.0000
0.7553,0.2795,-4.0000
0.7626,0.2795,-4.0000
0.7699,0.2795,-4.0000
0.7772,0.2795,-4.0000
0.7845,0.2795,-4.0000
0.7918,0.2795,-4.0000
0.7991,0.2795,-4.0000
0.8064,0.2795,-4.0000
0.8137,0.2795,-4.0000
0.8210,0.2795,-4.0000
0.8283,0.2795,-4.0000
0.8356,0.2795,-4.0000
0.8429,0.2795,-4.0000
0.8502,0.2795,-4.0000
0.8575,0.2795,-4.0000
0.8648,0.2795,-4.0000
0.8721,0.2795,-4.0000
0.8795,0.2795,-4.0000
0.8868,0.2795,-4.0000
0.8941,0.2795,-4.0000
0.9014,0.2795,-4.0000
0.9087,0.2795,-4.0000
0.9160,0.2795,-4.0000
0.9233,0.2795,-4.0000
0.9306,0.2795,-4.0000
0.9379,0.2795,-4.0000
0.9452,0.2795,-4.0000
0.9525,0.2795,-4.0000
0.9598,0.2795,-4.0000
0.9671,0.2795,-4.0000
0.9744,0.2795,-4.0000
0.9817,0.2795,-4.0000
0.9890,0.2795,-4.0000
0.9963,0.2795,-4.0000
1.0037,0.2795,-4.0000
1.0110,0.2795,-4.0000
1.0183,0.2795,-4.0000
1.0256,0.2795,-4.0000
1.0329,0.2795,-4.0000
1.0402,0.2795,-4.0000
1.0475,0.2795,-4.0000
1.0548,0.2795,-4.0000
1.0621,0.2795,-4.0000
1.0694,0.2795,-4.0000
1.0767,0.2795,-4.0000
1.0840,0.2795,-4.0000
1.0913,0.2795,-4.0000
1.0986,0.2795,-4.0000
1.1059,0.2795,-4.0000
1.1132,0.2795,-4.0000
1.1205,0.2795,-4.0000
1.1279,0.2795,-4.0000
1.1352,0.2795,-4.0000
1.1425,0.2795,-4.0000
1.1498,0.2795,-4.0000
1.1571,0.2795,-4.0000
1.1644,0.2795,-4.0000
1.1717,0.2795,-4.0000
1.1790,0.2795,-4.0000
1.1863,0.2795,-4.0000
1.1936,0.2795,-4.0000
1.2009,0.2795,-4.0000
1.2082,0.2795,-4.0000
1.2155,0.2795,-4.0000
1.2228,0.2795,-4.0000
1.2301,0.2795,-4.0000
1.2374,0.2795,-4.0000
1.2447,0.2795,-4.0000
1.2521,0.2795,-4.0000
1.2594,0.2795,-4.0000
1.2667,0.2795,-4.0000
1.2740,0.2795,-4.0000
1.2813,0.2795,-4.0000
1.2886,0.2795,-4.0000
1.2959,0.2795,-4.0000
1.3032,0.2795,-4.0000
1.3105,0.2795,-4.0000
1.3178,0.2795,-4.0000
1.3251,0.2795,-4.0000
1.3324,0.2795,-4.0000
1.3397,0.2795,-4.0000
1.3470,0.2795,-4.0000
1.3543,0.2795,-4.0000
1.3616,0.2795,-4.0000
1.3689,0.2795,-4.0000
1.3763,0.2795,-4.0000
1.3836,0.2795,-4.0000
1.3909,0.2795,-4.0000
1.3982,0.2795,-4.0000
0.6018,0.2904,-4.0000
0.6091,0.2904,-4.0000
0.6164,0.2904,-4.0000
0.6237,0.2904,-4.0000
0.6311,0.2904,-4.0000
0.6384,0.2904,-4.0000
0.6457,0.2904,-4.0000
0.6530,0.2904,-4.0000
0.6603,0.2904,-4.0000
0.6676,0.2904,-4.0000
0.6749,0.2904,-4.0000
0.6822,0.2904,-4.0000
0.6895,0.2904,-4.0000
0.6968,0.2904,-4.0000
0.7041,0.2904,-4.0000
0.7114,0.2904,-4.0000
0.7187,0.2904,-4.0000
0.7260,0.2904,-4.0000
0.7333,0.2904,-4.0000
0.7406,0.2904,-4.0000
0.7479,0.2904,-4.0000
0.7553,0.2904,-4.0000
0.7626,0.2904,-4.0000
0.7699,0.2904,-4.0000
0.7772,0.2904,-4.0000
0.7845,0.2904,-4.0000
0.7918,0.2904,-4.0000
0.7991,0.2904,-4.0000
0.8064,0.2904,-4.0000
0.8137,0.2904,-4.0000
0.8210,0.2904,-4.0000
0.8283,0.2904,-4.0000
0.8356,0.2904,-4.0000
0.8429,0.2904,-4.0000
0.8502,0.2904,-4.0000
0.8575,0.2904,-4.0000
0.8648,0.2904,-4.0000
0.8721,0.2904,-4.0000
0.8795,0.2904,-4.0000
0.8868,0.2904,-4.0000
0.8941,0.2904,-4.0000
0.9014,0.2904,-4.0000
0.9087,0.2904,-4.0000
0.9160,0.2904,-4.0000
0.9233,0.2904,-4.0000
0.9306,0.2904,-4.0000
0.9379,0.2904,-4.0000
0.9452,0.2904,-4.0000
0.9525,0.2904,-4.0000
0.9598,0.2904,-4.0000
0.9671,0.2904,-4.0000
0.9744,0.2904,-4.0000
0.9817,0.2904,-4.0000
0.9890,0.2904,-4.0000
0.9963,0.2904,-4.0000
1.0037,0.2904,-4.0000
1.0110,0.2904,-4.0000
1.0183,0.2904,-4.0000
1.0256,0.2904,-4.0000
1.0329,0.2904,-4.0000
1.0402,0.2904,-4.0000
1.0475,0.2904,-4.0000
1.0548,0.2904,-4.0000
1.0621,0.2904,-4.0000
1.0694,0.2904,-4.0000
1.0767,0.2904,-4.0000
1.0840,0.2904,-4.0000
1.0913,0.2904,-4.0000
1.0986,0.2904,-4.0000
1.1059,0.2904,-4.0000
1.1132,0.2904,-4.0000
1.1205,0.2904,-4.0000
1.1279,0.2904,-4.0000
1.1352,0.2904,-4.0000
1.1425,0.2904,-4.0000
1.1498,0.2904,-4.0000
1.1571,0.2904,-4.0000
1.1644,0.2904,-4.0000
1.1717,0.2904,-4.0000
1.1790,0.2904,-4.0000
1.1863,0.2904,-4.0000
1.1936,0.2904,-4.0000
1.2009,0.2904,-4.0000
1.2082,0.2904,-4.0000
1.2155,0.2904,-4.0000
1.2228,0.2904,-4.0000
1.2301,0.2904,-4.0000
1.2374,0.2904,-4.0000
1.2447,0.2904,-4.0000
1.2521,0.2904,-4.0000
1.2594,0.2904,-4.0000
1.2667,0.2904,-4.0000
1.2740,0.2904,-4.0000
1.2813,0.2904,-4.0000
1.2886,0.2904,-4.0000
1.2959,0.2904,-4.0000
1.3032,0.2904,-4.0000
1.3105,0.2904,-4.0000
1.3178,0.2904,-4.0000
1.3251,0.2904,-4.0000
1.3324,0.2904,-4.0000
1.3397,0.2904,-4.0000
1.3470,0.2904,-4.0000
1.3543,0.2904,-4.0000
1.3616,0.2904,-4.0000
1.3689,0.2904,-4.0000
1.3763,0.2904,-4.0000
1.3836,0.2904,-4.0000
1.3909,0.2904,-4.0000
1.3982,0.2904,-4.0000
0.6018,0.3014,-4.0000
0.6091,0.3014,-4.0000
0.6164,0.3014,-4.0000
0.6237,0.3014,-4.0000
0.6311,0.3014,-4.0000
0.6384,0.3014,-4.0000
0.6457,0.3014,-4.0000
0.6530,0.3014,-4.0000
0.6603,0.3014,-4.0000
0.6676,0.3014,-4.0000
0.6749,0.3014,-4.0000
0.6822,0.3014,-4.0000
0.6895,0.3014,-4.0000
0.6968,0.3014,-4.0000
0.7041,0.3014,-4.0000
0.7114,0.3014,-4.0000
0.7187,0.3014,-4.0000
0.7260,0.3014,-4.0000
0.7333,0.3014,-4.0000
0.7406,0.3014,-4.0000
0.7479,0.3014,-4.0000
0.7553,0.3014,-4.0000
0.7626,0.3014,-4.0000
0.7699,0.3014,-4.0000
0.7772,0.3014,-4.0000
0.7845,0.3014,-4.0000
0.7918,0.3014,-4.0000
0.7991,0.3014,-4.0000
0.8064,0.3014,-4.0000
0.8137,0.3014,-4.0000
0.8210,0.3014,-4.0000
0.8283,0.3014,-4.0000
0.8356,0.3014,-4.0000
0.8429,0.3014,-4.0000
0.8502,0.3014,-4.0000
0.8575,0.3014,-4.0000
0.8648,0.3014,-4.0000
0.8721,0.3014,-4.0000
0.8795,0.3014,-4.0000
0.8868,0.3014,-4.0000
0.8941,0.3014,-4.0000
0.9014,0.3014,-4.0000
0.9087,0.3014,-4.0000
0.9160,0.3014,-4.0000
0.9233,0.3014,-4.0000
0.9306,0.3014,-4.0000
0.9379,0.3014,-4.0000
0.9452,0.3014,-4.0000
0.9525,0.3014,-4.0000
0.9598,0.3014,-4.0000
0.9671,0.3014,-4.0000
0.9744,0.3014,-4.0000
0.9817,0.3014,-4.0000
0.9890,0.3014,-4.0000
0.9963,0.3014,-4.0000
1.0037,0.3014,-4.0000
1.0110,0.3014,-4.0000
1.0183,0.3014,-4.0000
1.0256,0.3014,-4.0000
1.0329,0.3014,-4.0000
1.0402,0.3014,-4.0000
1.0475,0.3014,-4.0000
1.0548,0.3014,-4.0000
1.0621,0.3014,-4.0000
1.0694,0.3014,-4.0000
1.0767,0.3014,-4.0000
1.0840,0.3014,-4.0000
1.0913,0.3014,-4.0000
1.0986,0.3014,-4.0000
1.1059,0.3014,-4.0000
1.1132,0.3014,-4.0000
1.1205,0.3014,-4.0000
1.1279,0.3014,-4.0000
1.1352,0.3014,-4.0000
1.1425,0.3014,-4.0000
1.1498,0.3014,-4.0000
1.1571,0.3014,-4.0000
1.1644,0.3014,-4.0000
1.1717,0.3014,-4.0000
1.1790,0.3014,-4.0000
1.1863,0.3014,-4.0000
1.1936,0.3014,-4.0000
1.2009,0.3014,-4.0000
1.2082,0.3014,-4.0000
1.2155,0.3014,-4.0000
1.2228,0.3014,-4.0000
1.2301,0.3014,-4.0000
1.2374,0.3014,-4.0000
1.2447,0.3014,-4.0000
1.2521,0.3014,-4.0000
1.2594,0.3014,-4.0000
1.2667,0.3014,-4.0000
1.2740,0.3014,-4.0000
1.2813,0.3014,-4.0000
1.2886,0.3014,-4.0000
1.2959,0.3014,-4.0000
1.3032,0.3014,-4.0000
1.3105,0.3014,-4.0000
1.3178,0.3014,-4.0000
1.3251,0.3014,-4.0000
1.3324,0.3014,-4.0000
1.3397,0.3014,-4.0000
1.3470,0.3014,-4.0000
1.3543,0.3014,-4.0000
1.3616,0.3014,-4.0000
1.3689,0.3014,-4.0000
1.3763,0.3014,-4.0000
1.3836,0.3014,-4.0000
1.3909,0.3014,-4.0000
1.3982,0.3014,-4.0000
0.6018,0.3123,-4.0000
0.6091,0.3123,-4.0000
0.6164,0.3123,-4.0000
0.6237,0.3123,-4.0000
0.6311,0.3123,-4.0000
0.6384,0.3123,-4.0000
0.6457,0.3123,-4.0000
0.6530,0.3123,-4.0000
0.6603,0.3123,-4.0000
0.6676,0.3123,-4.0000
0.6749,0.3123,-4.0000
0.6822,0.3123,-4.0000
0.6895,0.3123,-4.0000
0.6968,0.3123,-4.0000
0.7041,0.3123,-4.0000
0.7114,0.3123,-4.0000
0.7187,0.3123,-4.0000
0.7260,0.3123,-4.0000
0.7333,0.3123,-4.0000
0.7406,0.3123,-4.0000
0.7479,0.3123,-4.0000
0.7553,0.3123,-4.0000
0.7626,0.3123,-4.0000
0.7699,0.3123,-4.0000
0.7772,0.3123,-4.0000
0.7845,0.3123,-4.0000
0.7918,0.3123,-4.0000
0.7991,0.3123,-4.0000
0.8064,0.3123,-4.0000
0.8137,0.3123,-4.0000
0.8210,0.3123,-4.0000
0.8283,0.3123,-4.0000
0.8356,0.3123,-4.0000
0.8429,0.3123,-4.0000
0.8502,0.3123,-4.0000
0.8575,0.3123,-4.0000
0.8648,0.3123,-4.0000
0.8721,0.3123,-4.0000
0.8795,0.3123,-4.0000
0.8868,0.3123,-4.0000
0.8941,0.3123,-4.0000
0.9014,0.3123,-4.0000
0.9087,0.3123,-4.0000
0.9160,0.3123,-4.0000
0.9233,0.3123,-4.0000
0.9306,0.3123,-4.0000
0.9379,0.3123,-4.0000
0.9452,0.3123,-4.0000
0.9525,0.3123,-4.0000
0.9598,0.3123,-4.0000
0.9671,0.3123,-4.0000
0.9744,0.3123,-4.0000
0.9817,0.3123,-4.0000
0.9890,0.3123,-4.0000
0.9963,0.3123,-4.0000
1.0037,0.3123,-4.0000
1.0110,0.3123,-4.0000
1.0183,0.3123,-4.0000
1.0256,0.3123,-4.0000
1.0329,0.3123,-4.0000
1.0402,0.3123,-4.0000
1.0475,0.3123,-4.0000
1.0548,0.3123,-4.0000
1.0621,0.3123,-4.0000
1.0694,0.3123,-4.0000
1.0767,0.3123,-4.0000
1.0840,0.3123,-4.0000
1.0913,0.3123,-4.0000
1.0986,0.3123,-4.0000
1.1059,0.3123,-4.0000
1.1132,0.3123,-4.0000
1.1205,0.3123,-4.0000
1.1279,0.3123,-4.0000
1.1352,0.3123,-4.0000
1.1425,0.3123,-4.0000
1.1498,0.3123,-4.0000
1.1571,0.3123,-4.0000
1.1644,0.3123,-4.0000
1.1717,0.3123,-4.0000
1.1790,0.3123,-4.0000
1.1863,0.3123,-4.0000
1.1936,0.3123,-4.0000
1.2009,0.3123,-4.0000
1.2082,0.3123,-4.0000
1.2155,0.3123,-4.0000
1.2228,0.3123,-4.0000
1.2301,0.3123,-4.0000
1.2374,0.3123,-4.0000
1.2447,0.3123,-4.0000
1.2521,0.3123,-4.0000
1.2594,0.3123,-4.0000
1.2667,0.3123,-4.0000
1.2740,0.3123,-4.0000
1.2813,0.3123,-4.0000
1.2886,0.3123,-4.0000
1.2959,0.3123,-4.0000
1.3032,0.3123,-4.0000
1.3105,0.3123,-4.0000
1.3178,0.3123,-4.0000
1.3251,0.3123,-4.0000
1.3324,0.3123,-4.0000
1.3397,0.3123,-4.0000
1.3470,0.3123,-4.0000
1.3543,0.3123,-4.0000
1.3616,0.3123,-4.0000
1.3689,0.3123,-4.0000
1.3763,0.3123,-4.0000
1.3836,0.3123,-4.0000
1.3909,0.3123,-4.0000
1.3982,0.3123,-4.0000
0.6018,0.3233,-4.0000
0.6091,0.3233,-4.0000
0.6164,0.3233,-4.0000
0.6237,0.3233,-4.0000
0.6311,0.3233,-4.0000
0.6384,0.3233,-4.0000
0.6457,0.3233,-4.0000
0.6530,0.3233,-4.0000
0.6603,0.3233,-4.0000
0.6676,0.3233,-4.0000
0.6749,0.3233,-4.0000
0.6822,0.3233,-4.0000
0.6895,0.3233,-4.0000
0.6968,0.3233,-4.0000
0.7041,0.3233,-4.0000
0.7114,0.3233,-4.0000
0.7187,0.3233,-4.0000
0.7260,0.3233,-4.0000
0.7333,0.3233,-4.0000
0.7406,0.3233,-4.0000
0.7479,0.3233,-4.0000
0.7553,0.3233,-4.0000
0.7626,0.3233,-4.0000
0.7699,0.3233,-4.0000
0.7772,0.3233,-4.0000
0.7845,0.3233,-4.0000
0.7918,0.3233,-4.0000
0.7991,0.3233,-4.0000
0.8064,0.3233,-4.0000
0.8137,0.3233,-4.0000
0.8210,0.3233,-4.0000
0.8283,0.3233,-4.0000
0.8356,0.3233,-4.0000
0.8429,0.3233,-4.0000
0.8502,0.3233,-4.0000
0.8575,0.3233,-4.0000
0.8648,0.3233,-4.0000
0.8721,0.3233,-4.0000
0.8795,0.3233,-4.0000
0.8868,0.3233,-4.0000
0.8941,0.3233,-4.0000
0.9014,0.3233,-4.0000
0.9087,0.3233,-4.0000
0.9160,0.3233,-4.0000
0.9233,0.3233,-4.0000
0.9306,0.3233,-4.0000
0.9379,0.3233,-4.0000
0.9452,0.3233,-4.0000
0.9525,0.3233,-4.0000
0.9598,0.3233,-4.0000
0.9671,0.3233,-4.0000
0.9744,0.3233,-4.0000
0.9817,0.3233,-4.0000
0.9890,0.3233,-4.0000
0.9963,0.3233,-4.0000
1.0037,0.3233,-4.0000
1.0110,0.3233,-4.0000
1.0183,0.3233,-4.0000
1.0256,0.3233,-4.0000
1.0329,0.3233,-4.0000
1.0402,0.3233,-4.0000
1.0475,0.3233,-4.0000
1.0548,0.3233,-4.0000
1.0621,0.3233,-4.0000
1.0694,0.3233,-4.0000
1.0767,0.3233,-4.0000
1.0840,0.3233,-4.0000
1.0913,0.3233,-4.0000
1.0986,0.3233,-4.0000
1.1059,0.3233,-4.0000
1.1132,0.3233,-4.0000
1.1205,0.3233,-4.0000
1.1279,0.3233,-4.0000
1.1352,0.3233,-4.0000
1.1425,0.3233,-4.0000
1.1498,0.3233,-4.0000
1.1571,0.3233,-4.0000
1.1644,0.3233,-4.0000
1.1717,0.3233,-4.0000
1.1790,0.3233,-4.0000
1.1863,0.3233,-4.0000
1.1936,0.3233,-4.0000
1.2009,0.3233,-4.0000
1.2082,0.3233,-4.0000
1.2155,0.3233,-4.0000
1.2228,0.3233,-4.0000
1.2301,0.3233,-4.0000
1.2374,0.3233,-4.0000
1.2447,0.3233,-4.0000
1.2521,0.3233,-4.0000
1.2594,0.3233,-4.0000
1.2667,0.3233,-4.0000
1.2740,0.3233,-4.0000
1.2813,0.3233,-4.0000
1.2886,0.3233,-4.0000
1.2959,0.3233,-4.0000
1.3032,0.3233,-4.0000
1.3105,0.3233,-4.0000
1.3178,0.3233,-4.0000
1.3251,0.3233,-4.0000
1.3324,0.3233,-4.0000
1.3397,0.3233,-4.0000
1.3470,0.3233,-4.0000
1.3543,0.3233,-4.0000
1.3616,0.3233,-4.0000
1.3689,0.3233,-4.0000
1.3763,0.3233,-4.0000
1.3836,0.3233,-4.0000
1.3909,0.3233,-4.0000
1.3982,0.3233,-4.0000
0.6018,0.3342,-4.0000
0.6091,0.3342,-4.0000
0.6164,0.3342,-4.0000
0.6237,0.3342,-4.0000
0.6311,0.3342,-4.0000
0.6384,0.3342,-4.0000
0.6457,0.3342,-4.0000
0.6530,0.3342,-4.0000
0.6603,0.3342,-4.0000
0.6676,0.3342,-4.0000
0.6749,0.3342,-4.0000
0.6822,0.3342,-4.0000
0.6895,0.3342,-4.0000
0.6968,0.3342,-4.0000
0.7041,0.3342,-4.0000
0.7114,0.3342,-4.0000
0.7187,0.3342,-4.0000
0.7260,0.3342,-4.0000
0.7333,0.3342,-4.0000
0.7406,0.3342,-4.0000
0.7479,0.3342,-4.0000
0.7553,0.3342,-4.0000
0.7626,0.3342,-4.0000
0.7699,0.3342,-4.0000
0.7772,0.3342,-4.0000
0.7845,0.3342,-4.0000
0.7918,0.3342,-4.0000
0.7991,0.3342,-4.0000
0.8064,0.3342,-4.0000
0.8137,0.3342,-4.0000
0.8210,0.3342,-4.0000
0.8283,0.3342,-4.0000
0.8356,0.3342,-4.0000
0.8429,0.3342,-4.0000
0.8502,0.3342,-4.0000
0.8575,0.3342,-4.0000
0.8648,0.3342,-4.0000
0.8721,0.3342,-4.0000
0.8795,0.3342,-4.0000
0.8868,0.3342,-4.0000
0.8941,0.3342,-4.0000
0.9014,0.3342,-4.0000
0.9087,0.3342,-4.0000
0.9160,0.3342,-4.0000
0.9233,0.3342,-4.0000
0.9306,0.3342,-4.0000
0.9379,0.3342,-4.0000
0.9452,0.3342,-4.0000
0.9525,0.3342,-4.0000
0.9598,0.3342,-4.0000
0.9671,0.3342,-4.0000
0.9744,0.3342,-4.0000
0.9817,0.3342,-4.0000
0.9890,0.3342,-4.0000
0.9963,0.3342,-4.0000
1.0037,0.3342,-4.0000
1.0110,0.3342,-4.0000
1.0183,0.3342,-4.0000
1.0256,0.3342,-4.0000
1.0329,0.3342,-4.0000
1.0402,0.3342,-4.0000
1.0475,0.3342,-4.0000
1.0548,0.3342,-4.0000
1.0621,0.3342,-4.0000
1.0694,0.3342,-4.0000
1.0767,0.3342,-4.0000
1.0840,0.3342,-4.0000
1.0913,0.3342,-4.0000
1.0986,0.3342,-4.0000
1.1059,0.3342,-4.0000
1.1132,0.3342,-4.0000
1.1205,0.3342,-4.0000
1.1279,0.3342,-4.0000
1.1352,0.3342,-4.0000
1.1425,0.3342,-4.0000
1.1498,0.3342,-4.0000
1.1571,0.3342,-4.0000
1.1644,0.3342,-4.0000
1.1717,0.3342,-4.0000
1.1790,0.3342,-4.0000
1.1863,0.3342,-4.0000
1.1936,0.3342,-4.0000
1.2009,0.3342,-4.0000
1.2082,0.3342,-4.0000
1.2155,0.3342,-4.0000
1.2228,0.3342,-4.0000
1.2301,0.3342,-4.0000
1.2374,0.3342,-4.0000
1.2447,0.3342,-4.0000
1.2521,0.3342,-4.0000
1.2594,0.3342,-4.0000
1.2667,0.3342,-4.0000
1.2740,0.3342,-4.0000
1.2813,0.3342,-4.0000
1.2886,0.3342,-4.0000
1.2959,0.3342,-4.0000
1.3032,0.3342,-4.0000
1.3105,0.3342,-4.0000
1.3178,0.3342,-4.0000
1.3251,0.3342,-4.0000
1.3324,0.3342,-4.0000
1.3397,0.3342,-4.0000
1.3470,0.3342,-4.0000
1.3543,0.3342,-4.0000
1.3616,0.3342,-4.0000
1.3689,0.3342,-4.0000
1.3763,0.3342,-4.0000
1.3836,0.3342,-4.0000
1.3909,0.3342,-4.0000
1.3982,0.3342,-4.0000
0.6018,0.3452,-4.0000
0.6091,0.3452,-4.0000
0.6164,0.3452,-4.0000
0.6237,0.3452,-4.0000
0.6311,0.3452,-4.0000
0.6384,0.3452,-4.0000
0.6457,0.3452,-4.0000
0.6530,0.3452,-4.0000
0.6603,0.3452,-4.0000
0.6676,0.3452,-4.0000
0.6749,0.3452,-4.0000
0.6822,0.3452,-4.0000
0.6895,0.3452,-4.0000
0.6968,0.3452,-4.0000
0.7041,0.3452,-4.0000
0.7114,0.3452,-4.0000
0.7187,0.3452,-4.0000
0.7260,0.3452,-4.0000
0.7333,0.3452,-4.0000
0.7406,0.3452,-4.0000
0.7479,0.3452,-4.0000
0.7553,0.3452,-4.0000
0.7626,0.3452,-4.0000
0.7699,0.3452,-4.0000
0.7772,0.3452,-4.0000
0.7845,0.3452,-4.0000
0.7918,0.3452,-4.0000
0.7991,0.3452,-4.0000
0.8064,0.3452,-4.0000
0.8137,0.3452,-4.0000
0.8210,0.3452,-4.0000
0.8283,0.3452,-4.0000
0.8356,0.3452,-4.0000
0.8429,0.3452,-4.0000
0.8502,0.3452,-4.0000
0.8575,0.3452,-4.0000
0.8648,0.3452,-4.0000
0.8721,0.3452,-4.0000
0.8795,0.3452,-4.0000
0.8868,0.3452,-4.0000
0.8941,0.3452,-4.0000
0.9014,0.3452,-4.0000
0.9087,0.3452,-4.0000
0.9160,0.3452,-4.0000
0.9233,0.3452,-4.0000
0.9306,0.3452,-4.0000
0.9379,0.3452,-4.0000
0.9452,0.3452,-4.0000
0.9525,0.3452,-4.0000
0.9598,0.3452,-4.0000
0.9671,0.3452,-4.0000
0.9744,0.3452,-4.0000
0.9817,0.3452,-4.0000
0.9890,0.3452,-4.0000
0.9963,0.3452,-4.0000
1.0037,0.3452,-4.0000
1.0110,0.3452,-4.0000
1.0183,0.3452,-4.0000
1.0256,0.3452,-4.0000
1.0329,0.3452,-4.0000
1.0402,0.3452,-4.0000
1.0475,0.3452,-4.0000
1.0548,0.3452,-4.0000
1.0621,0.3452,-4.0000
1.0694,0.3452,-4.0000
1.0767,0.3452,-4.0000
1.0840,0.3452,-4.0000
1.0913,0.3452,-4.0000
1.0986,0.3452,-4.0000
1.1059,0.3452,-4.0000
1.1132,0.3452,-4.0000
1.1205,0.3452,-4.0000
1.1279,0.3452,-4.0000
1.1352,0.3452,-4.0000
1.1425,0.3452,-4.0000
1.1498,0.3452,-4.0000
1.1571,0.3452,-4.0000
1.1644,0.3452,-4.0000
1.1717,0.3452,-4.0000
1.1790,0.3452,-4.0000
1.1863,0.3452,-4.0000
1.1936,0.3452,-4.0000
1.2009,0.3452,-4.0000
1.2082,0.3452,-4.0000
1.2155,0.3452,-4.0000
1.2228,0.3452,-4.0000
1.2301,0.3452,-4.0000
1.2374,0.3452,-4.0000
1.2447,0.3452,-4.0000
1.2521,0.3452,-4.0000
1.2594,0.3452,-4.0000
1.2667,0.3452,-4.0000
1.2740,0.3452,-4.0000
1.2813,0.3452,-4.0000
1.2886,0.3452,-4.0000
1.2959,0.3452,-4.0000
1.3032,0.3452,-4.0000
1.3105,0.3452,-4.0000
1.3178,0.3452,-4.0000
1.3251,0.3452,-4.0000
1.3324,0.3452,-4.0000
1.3397,0.3452,-4.0000
1.3470,0.3452,-4.0000
1.3543,0.3452,-4.0000
1.3616,0.3452,-4.0000
1.3689,0.3452,-4.0000
1.3763,0.3452,-4.0000
1.3836,0.3452,-4.0000
1.3909,0.3452,-4.0000
1.3982,0.3452,-4.0000
0.6018,0.3562,-4.0000
0.6091,0.3562,-4.0000
0.6164,0.3562,-4.0000
0.6237,0.3562,-4.0000
0.6311,0.3562,-4.0000
0.6384,0.3562,-4.0000
0.6457,0.3562,-4.0000
0.6530,0.3562,-4.0000
0.6603,0.3562,-4.0000
0.6676,0.3562,-4.0000
0.6749,0.3562,-4.0000
0.6822,0.3562,-4.0000
0.6895,0.3562,-4.0000
0.6968,0.3562,-4.0000
0.7041,0.3562,-4.0000
0.7114,0.3562,-4.0000
0.7187,0.3562,-4.0000
0.7260,0.3562,-4.0000
0.7333,0.3562,-4.0000
0.7406,0.3562,-4.0000
0.7479,0.3562,-4.0000
0.7553,0.3562,-4.0000
0.7626,0.3562,-4.0000
0.7699,0.3562,-4.0000
0.7772,0.3562,-4.0000
0.7845,0.3562,-4.0000
0.7918,0.3562,-4.0000
0.7991,0.3562,-4.0000
0.8064,0.3562,-4.0000
0.8137,0.3562,-4.0000
0.8210,0.3562,-4.0000
0.8283,0.3562,-4.0000
0.8356,0.3562,-4.0000
0.8429,0.3562,-4.0000
0.8502,0.3562,-4.0000
0.8575,0.3562,-4.0000
0.8648,0.3562,-4.0000
0.8721,0.3562,-4.0000
0.8795,0.3562,-4.0000
0.8868,0.3562,-4.0000
0.8941,0.3562,-4.0000
0.9014,0.3562,-4.0000
0.9087,0.3562,-4.0000
0.9160,0.3562,-4.0000
0.9233,0.3562,-4.0000
0.9306,0.3562,-4.0000
0.9379,0.3562,-4.0000
0.9452,0.3562,-4.0000
0.9525,0.3562,-4.0000
0.9598,0.3562,-4.0000
0.9671,0.3562,-4.0000
0.9744,0.3562,-4.0000
0.9817,0.3562,-4.0000
0.9890,0.3562,-4.0000
0.9963,0.3562,-4.0000
1.0037,0.3562,-4.0000
1.0110,0.3562,-4.0000
1.0183,0.3562,-4.0000
1.0256,0.3562,-4.0000
1.0329,0.3562,-4.0000
1.0402,0.3562,-4.0000
1.0475,0.3562,-4.0000
1.0548,0.3562,-4.0000
1.0621,0.3562,-4.0000
1.0694,0.3562,-4.0000
1.0767,0.3562,-4.0000
1.0840,0.3562,-4.0000
1.0913,0.3562,-4.0000
1.0986,0.3562,-4.0000
1.1059,0.3562,-4.0000
1.1132,0.3562,-4.0000
1.1205,0.3562,-4.0000
1.1279,0.3562,-4.0000
1.1352,0.3562,-4.0000
1.1425,0.3562,-4.0000
1.1498,0.3562,-4.0000
1.1571,0.3562,-4.0000
1.1644,0.3562,-4.0000
1.1717,0.3562,-4.0000
1.1790,0.3562,-4.0000
1.1863,0.3562,-4.0000
1.1936,0.3562,-4.0000
1.2009,0.3562,-4.0000
1.2082,0.3562,-4.0000
1.2155,0.3562,-4.0000
1.2228,0.3562,-4.0000
1.2301,0.3562,-4.0000
1.2374,0.3562,-4.0000
1.2447,0.3562,-4.0000
1.2521,0.3562,-4.0000
1.2594,0.3562,-4.0000
1.2667,0.3562,-4.0000
1.2740,0.3562,-4.0000
1.2813,0.3562,-4.0000
1.2886,0.3562,-4.0000
1.2959,0.3562,-4.0000
1.3032,0.3562,-4.0000
1.3105,0.3562,-4.0000
1.3178,0.3562,-4.0000
1.3251,0.3562,-4.0000
1.3324,0.3562,-4.0000
1.3397,0.3562,-4.0000
1.3470,0.3562,-4.0000
1.3543,0.3562,-4.0000
1.3616,0.3562,-4.0000
1.3689,0.3562,-4.0000
1.3763,0.3562,-4.0000
1.3836,0.3562,-4.0000
1.3909,0.3562,-4.0000
1.3982,0.3562,-4.0000
0.6018,0.3671,-4.0000
0.6091,0.3671,-4.0000
0.6164,0.3671,-4.0000
0.6237,0.3671,-4.0000
0.6311,0.3671,-4.0000
0.6384,0.3671,-4.0000
0.6457,0.3671,-4.0000
0.6530,0.3671,-4.0000
0.6603,0.3671,-4.0000
0.6676,0.3671,-4.0000
0.6749,0.3671,-4.0000
0.6822,0.3671,-4.0000
0.6895,0.3671,-4.0000
0.6968,0.3671,-4.0000
0.7041,0.3671,-4.0000
0.7114,0.3671,-4.0000
0.7187,0.3671,-4.0000
0.7260,0.3671,-4.0000
0.7333,0.3671,-4.0000
0.7406,0.3671,-4.0000
0.7479,0.3671,-4.0000
0.7553,0.3671,-4.0000
0.7626,0.3671,-4.0000
0.7699,0.3671,-4.0000
0.7772,0.3671,-4.0000
0.7845,0.3671,-4.0000
0.7918,0.3671,-4.0000
0.7991,0.3671,-4.0000
0.8064,0.3671,-4.0000
0.8137,0.3671,-4.0000
0.8210,0.3671,-4.0000
0.8283,0.3671,-4.0000
0.8356,0.3671,-4.0000
0.8429,0.3671,-4.0000
0.8502,0.3671,-4.0000
0.8575,0.3671,-4.0000
0.8648,0.3671,-4.0000
0.8721,0.3671,-4.0000
0.8795,0.3671,-4.0000
0.8868,0.3671,-4.0000
0.8941,0.3671,-4.0000
0.9014,0.3671,-4.0000
0.9087,0.3671,-4.0000
0.9160,0.3671,-4.0000
0.9233,0.3671,-4.0000
0.9306,0.3671,-4.0000
0.9379,0.3671,-4.0000
0.9452,0.3671,-4.0000
0.9525,0.3671,-4.0000
0.9598,0.3671,-4.0000
0.9671,0.3671,-4.0000
0.9744,0.3671,-4.0000
0.9817,0.3671,-4.0000
0.9890,0.3671,-4.0000
0.9963,0.3671,-4.0000
1.0037,0.3671,-4.0000
1.0110,0.3671,-4.0000
1.0183,0.3671,-4.0000
1.0256,0.3671,-4.0000
1.0329,0.3671,-4.0000
1.0402,0.3671,-4.0000
1.0475,0.3671,-4.0000
1.0548,0.3671,-4.0000
1.0621,0.3671,-4.0000
1.0694,0.3671,-4.0000
1.0767,0.3671,-4.0000
1.0840,0.3671,-4.0000
1.0913,0.3671,-4.0000
1.0986,0.3671,-4.0000
1.1059,0.3671,-4.0000
1.1132,0.3671,-4.0000
1.1205,0.3671,-4.0000
1.1279,0.3671,-4.0000
1.1352,0.3671,-4.0000
1.1425,0.3671,-4.0000
1.1498,0.3671,-4.0000
1.1571,0.3671,-4.0000
1.1644,0.3671,-4.0000
1.1717,0.3671,-4.0000
1.1790,0.3671,-4.0000
1.1863,0.3671,-4.0000
1.1936,0.3671,-4.0000
1.2009,0.3671,-4.0000
1.2082,0.3671,-4.0000
1.2155,0.3671,-4.0000
1.2228,0.3671,-4.0000
1.2301,0.3671,-4.0000
1.2374,0.3671,-4.0000
1.2447,0.3671,-4.0000
1.2521,0.3671,-4.0000
1.2594,0.3671,-4.0000
1.2667,0.3671,-4.0000
1.2740,0.3671,-4.0000
1.2813,0.3671,-4.0000
1.2886,0.3671,-4.0000
1.2959,0.3671,-4.0000
1.3032,0.3671,-4.0000
1.3105,0.3671,-4.0000
1.3178,0.3671,-4.0000
1.3251,0.3671,-4.0000
1.3324,0.3671,-4.0000
1.3397,0.3671,-4.0000
1.3470,0.3671,-4.0000
1.3543,0.3671,-4.0000
1.3616,0.3671,-4.0000
1.3689,0.3671,-4.0000
1.3763,0.3671,-4.0000
1.3836,0.3671,-4.0000
1.3909,0.3671,-4.0000
1.3982,0.3671,-4.0000
0.6018,0.3781,-4.0000
0.6091,0.3781,-4.0000
0.6164,0.3781,-4.0000
0.6237,0.3781,-4.0000
0.6311,0.3781,-4.0000
0.6384,0.3781,-4.0000
0.6457,0.3781,-4.0000
0.6530,0.3781,-4.0000
0.6603,0.3781,-4.0000
0.6676,0.3781,-4.0000
0.6749,0.3781,-4.0000
0.6822,0.3781,-4.0000
0.6895,0.3781,-4.0000
0.6968,0.3781,-4.0000
0.7041,0.3781,-4.0000
0.7114,0.3781,-4.0000
0.7187,0.3781,-4.0000
0.7260,0.3781,-4.0000
0.7333,0.3781,-4.0000
0.7406,0.3781,-4.0000
0.7479,0.3781,-4.0000
0.7553,0.3781,-4.0000
0.7626,0.3781,-4.0000
0.7699,0.3781,-4.0000
0.7772,0.3781,-4.0000
0.7845,0.3781,-4.0000
0.7918,0.3781,-4.0000
0.7991,0.3781,-4.0000
0.8064,0.3781,-4.0000
0.8137,0.3781,-4.0000
0.8210,0.3781,-4.0000
0.8283,0.3781,-4.0000
0.8356,0.3781,-4.0000
0.8429,0.3781,-4.0000
0.8502,0.3781,-4.0000
0.8575,0.3781,-4.0000
0.8648,0.3781,-4.0000
0.8721,0.3781,-4.0000
0.8795,0.3781,-4.0000
0.8868,0.3781,-4.0000
0.8941,0.3781,-4.0000
0.9014,0.3781,-4.0000
0.9087,0.3781,-4.0000
0.9160,0.3781,-4.0000
0.9233,0.3781,-4.0000
0.9306,0.3781,-4.0000
0.9379,0.3781,-4.0000
0.9452,0.3781,-4.0000
0.9525,0.3781,-4.0000
0.9598,0.3781,-4.0000
0.9671,0.3781,-4.0000
0.9744,0.3781,-4.0000
0.9817,0.3781,-4.0000
0.9890,0.3781,-4.0000
0.9963,0.3781,-4.0000
1.0037,0.3781,-4.0000
1.0110,0.3781,-4.0000
1.0183,0.3781,-4.0000
1.0256,0.3781,-4.0000
1.0329,0.3781,-4.0000
1.0402,0.3781,-4.0000
1.0475,0.3781,-4.0000
1.0548,0.3781,-4.0000
1.0621,0.3781,-4.0000
1.0694,0.3781,-4.0000
1.0767,0.3781,-4.0000
1.0840,0.3781,-4.0000
1.0913,0.3781,-4.0000
1.0986,0.3781,-4.0000
1.1059,0.3781,-4.0000
1.1132,0.3781,-4.0000
1.1205,0.3781,-4.0000
1.1279,0.3781,-4.0000
1.1352,0.3781,-4.0000
1.1425,0.3781,-4.0000
1.1498,0.3781,-4.0000
1.1571,0.3781,-4.0000
1.1644,0.3781,-4.0000
1.1717,0.3781,-4.0000
1.1790,0.3781,-4.0000
1.1863,0.3781,-4.0000
1.1936,0.3781,-4.0000
1.2009,0.3781,-4.0000
1.2082,0.3781,-4.0000
1.2155,0.3781,-4.0000
1.2228,0.3781,-4.0000
1.2301,0.3781,-4.0000
1.2374,0.3781,-4.0000
1.2447,0.3781,-4.0000
1.2521,0.3781,-4.0000
1.2594,0.3781,-4.0000
1.2667,0.3781,-4.0000
1.2740,0.3781,-4.0000
1.2813,0.3781,-4.0000
1.2886,0.3781,-4.0000
1.2959,0.3781,-4.0000
1.3032,0.3781,-4.0000
1.3105,0.3781,-4.0000
1.3178,0.3781,-4.0000
1.3251,0.3781,-4.0000
1.3324,0.3781,-4.0000
1.3397,0.3781,-4.0000
1.3470,0.3781,-4.0000
1.3543,0.3781,-4.0000
1.3616,0.3781,-4.0000
1.3689,0.3781,-4.0000
1.3763,0.3781,-4.0000
1.3836,0.3781,-4.0000
1.3909,0.3781,-4.0000
1.3982,0.3781,-4.0000
0.6018,0.3890,-4.0000
0.6091,0.3890,-4.0000
0.6164,0.3890,-4.0000
0.6237,0.3890,-4.0000
0.6311,0.3890,-4.0000
0.6384,0.3890,-4.0000
0.6457,0.3890,-4.0000
0.6530,0.3890,-4.0000
0.6603,0.3890,-4.0000
0.6676,0.3890,-4.0000
0.6749,0.3890,-4.0000
0.6822,0.3890,-4.0000
0.6895,0.3890,-4.0000
0.6968,0.3890,-4.0000
0.7041,0.3890,-4.0000
0.7114,0.3890,-4.0000
0.7187,0.3890,-4.0000
0.7260,0.3890,-4.0000
0.7333,0.3890,-4.0000
0.7406,0.3890,-4.0000
0.7479,0.3890,-4.0000
0.7553,0.3890,-4.0000
0.7626,0.3890,-4.0000
0.7699,0.3890,-4.0000
0.7772,0.3890,-4.0000
0.7845,0.3890,-4.0000
0.7918,0.3890,-4.0000
0.7991,0.3890,-4.0000
0.8064,0.3890,-4.0000
0.8137,0.3890,-4.0000
0.8210,0.3890,-4.0000
0.8283,0.3890,-4.0000
0.8356,0.3890,-4.0000
0.8429,0.3890,-4.0000
0.8502,0.3890,-4.0000
0.8575,0.3890,-4.0000
0.8648,0.3890,-4.0000
0.8721,0.3890,-4.0000
0.8795,0.3890,-4.0000
0.8868,0.3890,-4.0000
0.8941,0.3890,-4.0000
0.9014,0.3890,-4.0000
0.9087,0.3890,-4.0000
0.9160,0.3890,-4.0000
0.9233,0.3890,-4.0000
0.9306,0.3890,-4.0000
0.9379,0.3890,-4.0000
0.9452,0.3890,-4.0000
0.9525,0.3890,-4.0000
0.9598,0.3890,-4.0000
0.9671,0.3890,-4.0000
0.9744,0.3890,-4.0000
0.9817,0.3890,-4.0000
0.9890,0.3890,-4.0000
0.9963,0.3890,-4.0000
1.0037,0.3890,-4.0000
1.0110,0.3890,-4.0000
1.0183,0.3890,-4.0000
1.0256,0.3890,-4.0000
1.0329,0.3890,-4.0000
1.0402,0.3890,-4.0000
1.0475,0.3890,-4.0000
1.0548,0.3890,-4.0000
1.0621,0.3890,-4.0000
1.0694,0.3890,-4.0000
1.0767,0.3890,-4.0000
1.0840,0.3890,-4.0000
1.0913,0.3890,-4.0000
1.0986,0.3890,-4.0000
1.1059,0.3890,-4.0000
1.1132,0.3890,-4.0000
1.1205,0.3890,-4.0000
1.1279,0.3890,-4.0000
1.1352,0.3890,-4.0000
1.1425,0.3890,-4.0000
1.1498,0.3890,-4.0000
1.1571,0.3890,-4.0000
1.1644,0.3890,-4.0000
1.1717,0.3890,-4.0000
1.1790,0.3890,-4.0000
1.1863,0.3890,-4.0000
1.1936,0.3890,-4.0000
1.2009,0.3890,-4.0000
1.2082,0.3890,-4.0000
1.2155,0.3890,-4.0000
1.2228,0.3890,-4.0000
1.2301,0.3890,-4.0000
1.2374,0.3890,-4.0000
1.2447,0.3890,-4.0000
1.2521,0.3890,-4.0000
1.2594,0.3890,-4.0000
1.2667,0.3890,-4.0000
1.2740,0.3890,-4.0000
1.2813,0.3890,-4.0000
1.2886,0.3890,-4.0000
1.2959,0.3890,-4.0000
1.3032,0.3890,-4.0000
1.3105,0.3890,-4.0000
1.3178,0.3890,-4.0000
1.3251,0.3890,-4.0000
1.3324,0.3890,-4.0000
1.3397,0.3890,-4.0000
1.3470,0.3890,-4.0000
1.3543,0.3890,-4.0000
1.3616,0.3890,-4.0000
1.3689,0.3890,-4.0000
1.3763,0.3890,-4.0000
1.3836,0.3890,-4.0000
1.3909,0.3890,-4.0000
1.3982,0.3890,-4.0000
0.6018,0.4000,-4.0000
0.6091,0.4000,-4.0000
0.6164,0.4000,-4.0000
0.6237,0.4000,-4.0000
0.6311,0.4000,-4.0000
0.6384,0.4000,-4.0000
0.6457,0.4000,-4.0000
0.6530,0.4000,-4.0000
0.6603,0.4000,-4.0000
0.6676,0.4000,-4.0000
0.6749,0.4000,-4.0000
0.6822,0.4000,-4.0000
0.6895,0.4000,-4.0000
0.6968,0.4000,-4.0000
0.7041,0.4000,-4.0000
0.7114,0.4000,-4.0000
0.7187,0.4000,-4.0000
0.7260,0.4000,-4.0000
0.7333,0.4000,-4.0000
0.7406,0.4000,-4.0000
0.7479,0.4000,-4.0000
0.7553,0.4000,-4.0000
0.7626,0.4000,-4.0000
0.7699,0.4000,-4.0000
0.7772,0.4000,-4.0000
0.7845,0.4000,-4.0000
0.7918,0.4000,-4.0000
0.7991,0.4000,-4.0000
0.8064,0.4000,-4.0000
0.8137,0.4000,-4.0000
0.8210,0.4000,-4.0000
0.8283,0.4000,-4.0000
0.8356,0.4000,-4.0000
0.8429,0.4000,-4.0000
0.8502,0.4000,-4.0000
0.8575,0.4000,-4.0000
0.8648,0.4000,-4.0000
0.8721,0.4000,-4.0000
0.8795,0.4000,-4.0000
0.8868,0.4000,-4.0000
0.8941,0.4000,-4.0000
0.9014,0.4000,-4.0000
0.9087,0.4000,-4.0000
0.9160,0.4000,-4.0000
0.9233,0.4000,-4.0000
0.9306,0.4000,-4.0000
0.9379,0.4000,-4.0000
0.9452,0.4000,-4.0000
0.9525,0.4000,-4.0000
0.9598,0.4000,-4.0000
0.9671,0.4000,-4.0000
0.9744,0.4000,-4.0000
0.9817,0.4000,-4.0000
0.9890,0.4000,-4.0000
0.9963,0.4000,-4.0000
1.0037,0.4000,-4.0000
1.0110,0.4000,-4.0000
1.0183,0.4000,-4.0000
1.0256,0.4000,-4.0000
1.0329,0.4000,-4.0000
1.0402,0.4000,-4.0000
1.0475,0.4000,-4.0000
1.0548,0.4000,-4.0000
1.0621,0.4000,-4.0000
1.0694,0.4000,-4.0000
1.0767,0.4000,-4.0000
1.0840,0.4000,-4.0000
1.0913,0.4000,-4.0000
1.0986,0.4000,-4.0000
1.1059,0.4000,-4.0000
1.1132,0.4000,-4.0000
1.1205,0.4000,-4.0000
1.1279,0.4000,-4.0000
1.1352,0.4000,-4.0000
1.1425,0.4000,-4.0000
1.1498,0.4000,-4.0000
1.1571,0.4000,-4.0000
1.1644,0.4000,-4.0000
1.1717,0.4000,-4.0000
1.1790,0.4000,-4.0000
1.1863,0.4000,-4.0000
1.1936,0.4000,-4.0000
1.2009,0.4000,-4.0000
1.2082,0.4000,-4.0000
1.2155,0.4000,-4.0000
1.2228,0.4000,-4.0000
1.2301,0.4000,-4.0000
1.2374,0.4000,-4.0000
1.2447,0.4000,-4.0000
1.2521,0.4000,-4.0000
1.2594,0.4000,-4.0000
1.2667,0.4000,-4.0000
1.2740,0.4000,-4.0000
1.2813,0.4000,-4.0000
1.2886,0.4000,-4.0000
1.2959,0.4000,-4.0000
1.3032,0.4000,-4.0000
1.3105,0.4000,-4.0000
1.3178,0.4000,-4.0000
1.3251,0.4000,-4.0000
1.3324,0.4000,-4.0000
1.3397,0.4000,-4.0000
1.3470,0.4000,-4.0000
1.3543,0.4000,-4.0000
1.3616,0.4000,-4.0000
1.3689,0.4000,-4.0000
1.3763,0.4000,-4.0000
1.3836,0.4000,-4.0000
1.3909,0.4000,-4.0000
1.3982,0.4000,-4.0000
0.6018,0.4110,-4.0000
0.6091,0.4110,-4.0000
0.6164,0.4110,-4.0000
0.6237,0.4110,-4.0000
0.6311,0.4110,-4.0000
0.6384,0.4110,-4.0000
0.6457,0.4110,-4.0000
0.6530,0.4110,-4.0000
0.6603,0.4110,-4.0000
0.6676,0.4110,-4.0000
0.6749,0.4110,-4.0000
0.6822,0.4110,-4.0000
0.6895,0.4110,-4.0000
0.6968,0.4110,-4.0000
0.7041,0.4110,-4.0000
0.7114,0.4110,-4.0000
0.7187,0.4110,-4.0000
0.7260,0.4110,-4.0000
0.7333,0.4110,-4.0000
0.7406,0.4110,-4.0000
0.7479,0.4110,-4.0000
0.7553,0.4110,-4.0000
0.7626,0.4110,-4.0000
0.7699,0.4110,-4.0000
0.7772,0.4110,-4.0000
0.7845,0.4110,-4.0000
0.7918,0.4110,-4.0000
0.7991,0.4110,-4.0000
0.8064,0.4110,-4.0000
0.8137,0.4110,-4.0000
0.8210,0.4110,-4.0000
0.8283,0.4110,-4.0000
0.8356,0.4110,-4.0000
0.8429,0.4110,-4.0000
0.8502,0.4110,-4.0000
0.8575,0.4110,-4.0000
0.8648,0.4110,-4.0000
0.8721,0.4110,-4.0000
0.8795,0.4110,-4.0000
0.8868,0.4110,-4.0000
0.8941,0.4110,-4.0000
0.9014,0.4110,-4.0000
0.9087,0.4110,-4.0000
0.9160,0.4110,-4.0000
0.9233,0.4110,-4.0000
0.9306,0.4110,-4.0000
0.9379,0.4110,-4.0000
0.9452,0.4110,-4.0000
0.9525,0.4110,-4.0000
0.9598,0.4110,-4.0000
0.9671,0.4110,-4.0000
0.9744,0.4110,-4.0000
0.9817,0.4110,-4.0000
0.9890,0.4110,-4.0000
0.9963,0.4110,-4.0000
1.0037,0.4110,-4.0000
1.0110,0.4110,-4.0000
1.0183,0.4110,-4.0000
1.0256,0.4110,-4.0000
1.0329,0.4110,-4.0000
1.0402,0.4110,-4.0000
1.0475,0.4110,-4.0000
1.0548,0.4110,-4.0000
1.0621,0.4110,-4.0000
1.0694,0.4110,-4.0000
1.0767,0.4110,-4.0000
1.0840,0.4110,-4.0000
1.0913,0.4110,-4.0000
1.0986,0.4110,-4.0000
1.1059,0.4110,-4.0000
1.1132,0.4110,-4.0000
1.1205,0.4110,-4.0000
1.1279,0.4110,-4.0000
1.1352,0.4110,-4.0000
1.1425,0.4110,-4.0000
1.1498,0.4110,-4.0000
1.1571,0.4110,-4.0000
1.1644,0.4110,-4.0000
1.1717,0.4110,-4.0000
1.1790,0.4110,-4.0000
1.1863,0.4110,-4.0000
1.1936,0.4110,-4.0000
1.2009,0.4110,-4.0000
1.2082,0.4110,-4.0000
1.2155,0.4110,-4.0000
1.2228,0.4110,-4.0000
1.2301,0.4110,-4.0000
1.2374,0.4110,-4.0000
1.2447,0.4110,-4.0000
1.2521,0.4110,-4.0000
1.2594,0.4110,-4.0000
1.2667,0.4110,-4.0000
1.2740,0.4110,-4.0000
1.2813,0.4110,-4.0000
1.2886,0.4110,-4.0000
1.2959,0.4110,-4.0000
1.3032,0.4110,-4.0000
1.3105,0.4110,-4.0000
1.3178,0.4110,-4.0000
1.3251,0.4110,-4.0000
1.3324,0.4110,-4.0000
1.3397,0.4110,-4.0000
1.3470,0.4110,-4.0000
1.3543,0.4110,-4.0000
1.3616,0.4110,-4.0000
1.3689,0.4110,-4.0000
1.3763,0.4110,-4.0000
1.3836,0.4110,-4.0000
1.3909,0.4110,-4.0000
1.3982,0.4110,-4.0000
0.6018,0.4219,-4.0000
0.6091,0.4219,-4.0000
0.6164,0.4219,-4.0000
0.6237,0.4219,-4.0000
0.6311,0.4219,-4.0000
0.6384,0.4219,-4.0000
0.6457,0.4219,-4.0000
0.6530,0.4219,-4.0000
0.6603,0.4219,-4.0000
0.6676,0.4219,-4.0000
0.6749,0.4219,-4.0000
0.6822,0.4219,-4.0000
0.6895,0.4219,-4.0000
0.6968,0.4219,-4.0000
0.7041,0.4219,-4.0000
0.7114,0.4219,-4.0000
0.7187,0.4219,-4.0000
0.7260,0.4219,-4.0000
0.7333,0.4219,-4.0000
0.7406,0.4219,-4.0000
0.7479,0.4219,-4.0000
0.7553,0.4219,-4.0000
0.7626,0.4219,-4.0000
0.7699,0.4219,-4.0000
0.7772,0.4219,-4.0000
0.7845,0.4219,-4.0000
0.7918,0.4219,-4.0000
0.7991,0.4219,-4.0000
0.8064,0.4219,-4.0000
0.8137,0.4219,-4.0000
0.8210,0.4219,-4.0000
0.8283,0.4219,-4.0000
0.8356,0.4219,-4.0000
0.8429,0.4219,-4.0000
0.8502,0.4219,-4.0000
0.8575,0.4219,-4.0000
0.8648,0.4219,-4.0000
0.8721,0.4219,-4.0000
0.8795,0.4219,-4.0000
0.8868,0.4219,-4.0000
0.8941,0.4219,-4.0000
0.9014,0.4219,-4.0000
0.9087,0.4219,-4.0000
0.9160,0.4219,-4.0000
0.9233,0.4219,-4.0000
0.9306,0.4219,-4.0000
0.9379,0.4219,-4.0000
0.9452,0.4219,-4.0000
0.9525,0.4219,-4.0000
0.9598,0.4219,-4.0000
0.9671,0.4219,-4.0000
0.9744,0.4219,-4.0000
0.9817,0.4219,-4.0000
0.9890,0.4219,-4.0000
0.9963,0.4219,-4.0000
1.0037,0.4219,-4.0000
1.0110,0.4219,-4.0000
1.0183,0.4219,-4.0000
1.0256,0.4219,-4.0000
1.0329,0.4219,-4.0000
1.0402,0.4219,-4.0000
1.0475,0.4219,-4.0000
1.0548,0.4219,-4.0000
1.0621,0.4219,-4.0000
1.0694,0.4219,-4.0000
1.0767,0.4219,-4.0000
1.0840,0.4219,-4.0000
1.0913,0.4219,-4.0000
1.0986,0.4219,-4.0000
1.1059,0.4219,-4.0000
1.1132,0.4219,-4.0000
1.1205,0.4219,-4.0000
1.1279,0.4219,-4.0000
1.1352,0.4219,-4.0000
1.1425,0.4219,-4.0000
1.1498,0.4219,-4.0000
1.1571,0.4219,-4.0000
1.1644,0.4219,-4.0000
1.1717,0.4219,-4.0000
1.1790,0.4219,-4.0000
1.1863,0.4219,-4.0000
1.1936,0.4219,-4.0000
1.2009,0.4219,-4.0000
1.2082,0.4219,-4.0000
1.2155,0.4219,-4.0000
1.2228,0.4219,-4.0000
1.2301,0.4219,-4.0000
1.2374,0.4219,-4.0000
1.2447,0.4219,-4.0000
1.2521,0.4219,-4.0000
1.2594,0.4219,-4.0000
1.2667,0.4219,-4.0000
1.2740,0.4219,-4.0000
1.2813,0.4219,-4.0000
1.2886,0.4219,-4.0000
1.2959,0.4219,-4.0000
1.3032,0.4219,-4.0000
1.3105,0.4219,-4.0000
1.3178,0.4219,-4.0000
1.3251,0.4219,-4.0000
1.3324,0.4219,-4.0000
1.3397,0.4219,-4.0000
1.3470,0.4219,-4.0000
1.3543,0.4219,-4.0000
1.3616,0.4219,-4.0000
1.3689,0.4219,-4.0000
1.3763,0.4219,-4.0000
1.3836,0.4219,-4.0000
1.3909,0.4219,-4.0000
1.3982,0.4219,-4.0000
0.6018,0.4329,-4.0000
0.6091,0.4329,-4.0000
0.6164,0.4329,-4.0000
0.6237,0.4329,-4.0000
0.6311,0.4329,-4.0000
0.6384,0.4329,-4.0000
0.6457,0.4329,-4.0000
0.6530,0.4329,-4.0000
0.6603,0.4329,-4.0000
0.6676,0.4329,-4.0000
0.6749,0.4329,-4.0000
0.6822,0.4329,-4.0000
0.6895,0.4329,-4.0000
0.6968,0.4329,-4.0000
0.7041,0.4329,-4.0000
0.7114,0.4329,-4.0000
0.7187,0.4329,-4.0000
0.7260,0.4329,-4.0000
0.7333,0.4329,-4.0000
0.7406,0.4329,-4.0000
0.7479,0.4329,-4.0000
0.7553,0.4329,-4.0000
0.7626,0.4329,-4.0000
0.7699,0.4329,-4.0000
0.7772,0.4329,-4.0000
0.7845,0.4329,-4.0000
0.7918,0.4329,-4.0000
0.7991,0.4329,-4.0000
0.8064,0.4329,-4.0000
0.8137,0.4329,-4.0000
0.8210,0.4329,-4.0000
0.8283,0.4329,-4.0000
0.8356,0.4329,-4.0000
0.8429,0.4329,-4.0000
0.8502,0.4329,-4.0000
0.8575,0.4329,-4.0000
0.8648,0.4329,-4.0000
0.8721,0.4329,-4.0000
0.8795,0.4329,-4.0000
0.8868,0.4329,-4.0000
0.8941,0.4329,-4.0000
0.9014,0.4329,-4.0000
0.9087,0.4329,-4.0000
0.9160,0.4329,-4.0000
0.9233,0.4329,-4.0000
0.9306,0.4329,-4.0000
0.9379,0.4329,-4.0000
0.9452,0.4329,-4.0000
0.9525,0.4329,-4.0000
0.9598,0.4329,-4.0000
0.9671,0.4329,-4.0000
0.9744,0.4329,-4.0000
0.9817,0.4329,-4.0000
0.9890,0.4329,-4.0000
0.9963,0.4329,-4.0000
1.0037,0.4329,-4.0000
1.0110,0.4329,-4.0000
1.0183,0.4329,-4.0000
1.0256,0.4329,-4.0000
1.0329,0.4329,-4.0000
1.0402,0.4329,-4.0000
1.0475,0.4329,-4.0000
1.0548,0.4329,-4.0000
1.0621,0.4329,-4.0000
1.0694,0.4329,-4.0000
1.0767,0.4329,-4.0000
1.0840,0.4329,-4.0000
1.0913,0.4329,-4.0000
1.0986,0.4329,-4.0000
1.1059,0.4329,-4.0000
1.1132,0.4329,-4.0000
1.1205,0.4329,-4.0000
1.1279,0.4329,-4.0000
1.1352,0.4329,-4.0000
1.1425,0.4329,-4.0000
1.1498,0.4329,-4.0000
1.1571,0.4329,-4.0000
1.1644,0.4329,-4.0000
1.1717,0.4329,-4.0000
1.1790,0.4329,-4.0000
1.1863,0.4329,-4.0000
1.1936,0.4329,-4.0000
1.2009,0.4329,-4.0000
1.2082,0.4329,-4.0000
1.2155,0.4329,-4.0000
1.2228,0.4329,-4.0000
1.2301,0.4329,-4.0000
1.2374,0.4329,-4.0000
1.2447,0.4329,-4.0000
1.2521,0.4329,-4.0000
1.2594,0.4329,-4.0000
1.2667,0.4329,-4.0000
1.2740,0.4329,-4.0000
1.2813,0.4329,-4.0000
1.2886,0.4329,-4.0000
1.2959,0.4329,-4.0000
1.3032,0.4329,-4.0000
1.3105,0.4329,-4.0000
1.3178,0.4329,-4.0000
1.3251,0.4329,-4.0000
1.3324,0.4329,-4.0000
1.3397,0.4329,-4.0000
1.3470,0.4329,-4.0000
1.3543,0.4329,-4.0000
1.3616,0.4329,-4.0000
1.3689,0.4329,-4.0000
1.3763,0.4329,-4.0000
1.3836,0.4329,-4.0000
1.3909,0.4329,-4.0000
1.3982,0.4329,-4.0000
0.6018,0.4438,-4.0000
0.6091,0.4438,-4.0000
0.6164,0.4438,-4.0000
0.6237,0.4438,-4.0000
0.6311,0.4438,-4.0000
0.6384,0.4438,-4.0000
0.6457,0.4438,-4.0000
0.6530,0.4438,-4.0000
0.6603,0.4438,-4.0000
0.6676,0.4438,-4.0000
0.6749,0.4438,-4.0000
0.6822,0.4438,-4.0000
0.6895,0.4438,-4.0000
0.6968,0.4438,-4.0000
0.7041,0.4438,-4.0000
0.7114,0.4438,-4.0000
0.7187,0.4438,-4.0000
0.7260,0.4438,-4.0000
0.7333,0.4438,-4.0000
0.7406,0.4438,-4.0000
0.7479,0.4438,-4.0000
0.7553,0.4438,-4.0000
0.7626,0.4438,-4.0000
0.7699,0.4438,-4.0000
0.7772,0.4438,-4.0000
0.7845,0.4438,-4.0000
0.7918,0.4438,-4.0000
0.7991,0.4438,-4.0000
0.8064,0.4438,-4.0000
0.8137,0.4438,-4.0000
0.8210,0.4438,-4.0000
0.8283,0.4438,-4.0000
0.8356,0.4438,-4.0000
0.8429,0.4438,-4.0000
0.8502,0.4438,-4.0000
0.8575,0.4438,-4.0000
0.8648,0.4438,-4.0000
0.8721,0.4438,-4.0000
0.8795,0.4438,-4.0000
0.8868,0.4438,-4.0000
0.8941,0.4438,-4.0000
0.9014,0.4438,-4.0000
0.9087,0.4438,-4.0000
0.9160,0.4438,-4.0000
0.9233,0.4438,-4.0000
0.9306,0.4438,-4.0000
0.9379,0.4438,-4.0000
0.9452,0.4438,-4.0000
0.9525,0.4438,-4.0000
0.9598,0.4438,-4.0000
0.9671,0.4438,-4.0000
0.9744,0.4438,-4.0000
0.9817,0.4438,-4.0000
0.9890,0.4438,-4.0000
0.9963,0.4438,-4.0000
1.0037,0.4438,-4.0000
1.0110,0.4438,-4.0000
1.0183,0.4438,-4.0000
1.0256,0.4438,-4.0000
1.0329,0.4438,-4.0000
1.0402,0.4438,-4.0000
1.0475,0.4438,-4.0000
1.0548,0.4438,-4.0000
1.0621,0.4438,-4.0000
1.0694,0.4438,-4.0000
1.0767,0.4438,-4.0000
1.0840,0.4438,-4.0000
1.0913,0.4438,-4.0000
1.0986,0.4438,-4.0000
1.1059,0.4438,-4.0000
1.1132,0.4438,-4.0000
1.1205,0.4438,-4.0000
1.1279,0.4438,-4.0000
1.1352,0.4438,-4.0000
1.1425,0.4438,-4.0000
1.1498,0.4438,-4.0000
1.1571,0.4438,-4.0000
1.1644,0.4438,-4.0000
1.1717,0.4438,-4.0000
1.1790,0.4438,-4.0000
1.1863,0.4438,-4.0000
1.1936,0.4438,-4.0000
1.2009,0.4438,-4.0000
1.2082,0.4438,-4.0000
1.2155,0.4438,-4.0000
1.2228,0.4438,-4.0000
1.2301,0.4438,-4.0000
1.2374,0.4438,-4.0000
1.2447,0.4438,-4.0000
1.2521,0.4438,-4.0000
1.2594,0.4438,-4.0000
1.2667,0.4438,-4.0000
1.2740,0.4438,-4.0000
1.2813,0.4438,-4.0000
1.2886,0.4438,-4.0000
1.2959,0.4438,-4.0000
1.3032,0.4438,-4.0000
1.3105,0.4438,-4.0000
1.3178,0.4438,-4.0000
1.3251,0.4438,-4.0000
1.3324,0.4438,-4.0000
1.3397,0.4438,-4.0000
1.3470,0.4438,-4.0000
1.3543,0.4438,-4.0000
1.3616,0.4438,-4.0000
1.3689,0.4438,-4.0000
1.3763,0.4438,-4.0000
1.3836,0.4438,-4.0000
1.3909,0.4438,-4.0000
1.3982,0.4438,-4.0000
0.6018,0.4548,-4.0000
0.6091,0.4548,-4.0000
0.6164,0.4548,-4.0000
0.6237,0.4548,-4.0000
0.6311,0.4548,-4.0000
0.6384,0.4548,-4.0000
0.6457,0.4548,-4.0000
0.6530,0.4548,-4.0000
0.6603,0.4548,-4.0000
0.6676,0.4548,-4.0000
0.6749,0.4548,-4.0000
0.6822,0.4548,-4.0000
0.6895,0.4548,-4.0000
0.6968,0.4548,-4.0000
0.7041,0.4548,-4.0000
0.7114,0.4548,-4.0000
0.7187,0.4548,-4.0000
0.7260,0.4548,-4.0000
0.7333,0.4548,-4.0000
0.7406,0.4548,-4.0000
0.7479,0.4548,-4.0000
0.7553,0.4548,-4.0000
0.7626,0.4548,-4.0000
0.7699,0.4548,-4.0000
0.7772,0.4548,-4.0000
0.7845,0.4548,-4.0000
0.7918,0.4548,-4.0000
0.7991,0.4548,-4.0000
0.8064,0.4548,-4.0000
0.8137,0.4548,-4.0000
0.8210,0.4548,-4.0000
0.8283,0.4548,-4.0000
0.8356,0.4548,-4.0000
0.8429,0.4548,-4.0000
0.8502,0.4548,-4.0000
0.8575,0.4548,-4.0000
0.8648,0.4548,-4.0000
0.8721,0.4548,-4.0000
0.8795,0.4548,-4.0000
0.8868,0.4548,-4.0000
0.8941,0.4548,-4.0000
0.9014,0.4548,-4.0000
0.9087,0.4548,-4.0000
0.9160,0.4548,-4.0000
0.9233,0.4548,-4.0000
0.9306,0.4548,-4.0000
0.9379,0.4548,-4.0000
0.9452,0.4548,-4.0000
0.9525,0.4548,-4.0000
0.9598,0.4548,-4.0000
0.9671,0.4548,-4.0000
0.9744,0.4548,-4.0000
0.9817,0.4548,-4.0000
0.9890,0.4548,-4.0000
0.9963,0.4548,-4.0000
1.0037,0.4548,-4.0000
1.0110,0.4548,-4.0000
1.0183,0.4548,-4.0000
1.0256,0.4548,-4.0000
1.0329,0.4548,-4.0000
1.0402,0.4548,-4.0000
1.0475,0.4548,-4.0000
1.0548,0.4548,-4.0000
1.0621,0.4548,-4.0000
1.0694,0.4548,-4.0000
1.0767,0.4548,-4.0000
1.0840,0.4548,-4.0000
1.0913,0.4548,-4.0000
1.0986,0.4548,-4.0000
1.1059,0.4548,-4.0000
1.1132,0.4548,-4.0000
1.1205,0.4548,-4.0000
1.1279,0.4548,-4.0000
1.1352,0.4548,-4.0000
1.1425,0.4548,-4.0000
1.1498,0.4548,-4.0000
1.1571,0.4548,-4.0000
1.1644,0.4548,-4.0000
1.1717,0.4548,-4.0000
1.1790,0.4548,-4.0000
1.1863,0.4548,-4.0000
1.1936,0.4548,-4.0000
1.2009,0.4548,-4.0000
1.2082,0.4548,-4.0000
1.2155,0.4548,-4.0000
1.2228,0.4548,-4.0000
1.2301,0.4548,-4.0000
1.2374,0.4548,-4.0000
1.2447,0.4548,-4.0000
1.2521,0.4548,-4.0000
1.2594,0.4548,-4.0000
1.2667,0.4548,-4.0000
1.2740,0.4548,-4.0000
1.2813,0.4548,-4.0000
1.2886,0.4548,-4.0000
1.2959,0.4548,-4.0000
1.3032,0.4548,-4.0000
1.3105,0.4548,-4.0000
1.3178,0.4548,-4.0000
1.3251,0.4548,-4.0000
1.3324,0.4548,-4.0000
1.3397,0.4548,-4.0000
1.3470,0.4548,-4.0000
1.3543,0.4548,-4.0000
1.3616,0.4548,-4.0000
1.3689,0.4548,-4.0000
1.3763,0.4548,-4.0000
1.3836,0.4548,-4.0000
1.3909,0.4548,-4.0000
1.3982,0.4548,-4.0000
0.6018,0.4658,-4.0000
0.6091,0.4658,-4.0000
0.6164,0.4658,-4.0000
0.6237,0.4658,-4.0000
0.6311,0.4658,-4.0000
0.6384,0.4658,-4.0000
0.6457,0.4658,-4.0000
0.6530,0.4658,-4.0000
0.6603,0.4658,-4.0000
0.6676,0.4658,-4.0000
0.6749,0.4658,-4.0000
0.6822,0.4658,-4.0000
0.6895,0.4658,-4.0000
0.6968,0.4658,-4.0000
0.7041,0.4658,-4.0000
0.7114,0.4658,-4.0000
0.7187,0.4658,-4.0000
0.7260,0.4658,-4.0000
0.7333,0.4658,-4.0000
0.7406,0.4658,-4.0000
0.7479,0.4658,-4.0000
0.7553,0.4658,-4.0000
0.7626,0.4658,-4.0000
0.7699,0.4658,-4.0000
0.7772,0.4658,-4.0000
0.7845,0.4658,-4.0000
0.7918,0.4658,-4.0000
0.7991,0.4658,-4.0000
0.8064,0.4658,-4.0000
0.8137,0.4658,-4.0000
0.8210,0.4658,-4.0000
0.8283,0.4658,-4.0000
0.8356,0.4658,-4.0000
0.8429,0.4658,-4.0000
0.8502,0.4658,-4.0000
0.8575,0.4658,-4.0000
0.8648,0.4658,-4.0000
0.8721,0.4658,-4.0000
0.8795,0.4658,-4.0000
0.8868,0.4658,-4.0000
0.8941,0.4658,-4.0000
0.9014,0.4658,-4.0000
0.9087,0.4658,-4.0000
0.9160,0.4658,-4.0000
0.9233,0.4658,-4.0000
0.9306,0.4658,-4.0000
0.9379,0.4658,-4.0000
0.9452,0.4658,-4.0000
0.9525,0.4658,-4.0000
0.9598,0.4658,-4.0000
0.9671,0.4658,-4.0000
0.9744,0.4658,-4.0000
0.9817,0.4658,-4.0000
0.9890,0.4658,-4.0000
0.9963,0.4658,-4.0000
1.0037,0.4658,-4.0000
1.0110,0.4658,-4.0000
1.0183,0.4658,-4.0000
1.0256,0.4658,-4.0000
1.0329,0.4658,-4.0000
1.0402,0.4658,-4.0000
1.0475,0.4658,-4.0000
1.0548,0.4658,-4.0000
1.0621,0.4658,-4.0000
1.0694,0.4658,-4.0000
1.0767,0.4658,-4.0000
1.0840,0.4658,-4.0000
1.0913,0.4658,-4.0000
1.0986,0.4658,-4.0000
1.1059,0.4658,-4.0000
1.1132,0.4658,-4.0000
1.1205,0.4658,-4.0000
1.1279,0.4658,-4.0000
1.1352,0.4658,-4.0000
1.1425,0.4658,-4.0000
1.1498,0.4658,-4.0000
1.1571,0.4658,-4.0000
1.1644,0.4658,-4.0000
1.1717,0.4658,-4.0000
1.1790,0.4658,-4.0000
1.1863,0.4658,-4.0000
1.1936,0.4658,-4.0000
1.2009,0.4658,-4.0000
1.2082,0.4658,-4.0000
1.2155,0.4658,-4.0000
1.2228,0.4658,-4.0000
1.2301,0.4658,-4.0000
1.2374,0.4658,-4.0000
1.2447,0.4658,-4.0000
1.2521,0.4658,-4.0000
1.2594,0.4658,-4.0000
1.2667,0.4658,-4.0000
1.2740,0.4658,-4.0000
1.2813,0.4658,-4.0000
1.2886,0.4658,-4.0000
1.2959,0.4658,-4.0000
1.3032,0.4658,-4.0000
1.3105,0.4658,-4.0000
1.3178,0.4658,-4.0000
1.3251,0.4658,-4.0000
1.3324,0.4658,-4.0000
1.3397,0.4658,-4.0000
1.3470,0.4658,-4.0000
1.3543,0.4658,-4.0000
1.3616,0.4658,-4.0000
1.3689,0.4658,-4.0000
1.3763,0.4658,-4.0000
1.3836,0.4658,-4.0000
1.3909,0.4658,-4.0000
1.3982,0.4658,-4.0000
0.6018,0.4767,-4.0000
0.6091,0.4767,-4.0000
0.6164,0.4767,-4.0000
0.6237,0.4767,-4.0000
0.6311,0.4767,-4.0000
0.6384,0.4767,-4.0000
0.6457,0.4767,-4.0000
0.6530,0.4767,-4.0000
0.6603,0.4767,-4.0000
0.6676,0.4767,-4.0000
0.6749,0.4767,-4.0000
0.6822,0.4767,-4.0000
0.6895,0.4767,-4.0000
0.6968,0.4767,-4.0000
0.7041,0.4767,-4.0000
0.7114,0.4767,-4.0000
0.7187,0.4767,-4.0000
0.7260,0.4767,-4.0000
0.7333,0.4767,-4.0000
0.7406,0.4767,-4.0000
0.7479,0.4767,-4.0000
0.7553,0.4767,-4.0000
0.7626,0.4767,-4.0000
0.7699,0.4767,-4.0000
0.7772,0.4767,-4.0000
0.7845,0.4767,-4.0000
0.7918,0.4767,-4.0000
0.7991,0.4767,-4.0000
0.8064,0.4767,-4.0000
0.8137,0.4767,-4.0000
0.8210,0.4767,-4.0000
0.8283,0.4767,-4.0000
0.8356,0.4767,-4.0000
0.8429,0.4767,-4.0000
0.8502,0.4767,-4.0000
0.8575,0.4767,-4.0000
0.8648,0.4767,-4.0000
0.8721,0.4767,-4.0000
0.8795,0.4767,-4.0000
0.8868,0.4767,-4.0000
0.8941,0.4767,-4.0000
0.9014,0.4767,-4.0000
0.9087,0.4767,-4.0000
0.9160,0.4767,-4.0000
0.9233,0.4767,-4.0000
0.9306,0.4767,-4.0000
0.9379,0.4767,-4.0000
0.9452,0.4767,-4.0000
0.9525,0.4767,-4.0000
0.9598,0.4767,-4.0000
0.9671,0.4767,-4.0000
0.9744,0.4767,-4.0000
0.9817,0.4767,-4.0000
0.9890,0.4767,-4.0000
0.9963,0.4767,-4.0000
1.0037,0.4767,-4.0000
1.0110,0.4767,-4.0000
1.0183,0.4767,-4.0000
1.0256,0.4767,-4.0000
1.0329,0.4767,-4.0000
1.0402,0.4767,-4.0000
1.0475,0.4767,-4.0000
1.0548,0.4767,-4.0000
1.0621,0.4767,-4.0000
1.0694,0.4767,-4.0000
1.0767,0.4767,-4.0000
1.0840,0.4767,-4.0000
1.0913,0.4767,-4.0000
1.0986,0.4767,-4.0000
1.1059,0.4767,-4.0000
1.1132,0.4767,-4.0000
1.1205,0.4767,-4.0000
1.1279,0.4767,-4.0000
1.1352,0.4767,-4.0000
1.1425,0.4767,-4.0000
1.1498,0.4767,-4.0000
1.1571,0.4767,-4.0000
1.1644,0.4767,-4.0000
1.1717,0.4767,-4.0000
1.1790,0.4767,-4.0000
1.1863,0.4767,-4.0000
1.1936,0.4767,-4.0000
1.2009,0.4767,-4.0000
1.2082,0.4767,-4.0000
1.2155,0.4767,-4.0000
1.2228,0.4767,-4.0000
1.2301,0.4767,-4.0000
1.2374,0.4767,-4.0000
1.2447,0.4767,-4.0000
1.2521,0.4767,-4.0000
1.2594,0.4767,-4.0000
1.2667,0.4767,-4.0000
1.2740,0.4767,-4.0000
1.2813,0.4767,-4.0000
1.2886,0.4767,-4.0000
1.2959,0.4767,-4.0000
1.3032,0.4767,-4.0000
1.3105,0.4767,-4.0000
1.3178,0.4767,-4.0000
1.3251,0.4767,-4.0000
1.3324,0.4767,-4.0000
1.3397,0.4767,-4.0000
1.3470,0.4767,-4.0000
1.3543,0.4767,-4.0000
1.3616,0.4767,-4.0000
1.3689,0.4767,-4.0000
1.3763,0.4767,-4.0000
1.3836,0.4767,-4.0000
1.3909,0.4767,-4.0000
1.3982,0.4767,-4.0000
0.6018,0.4877,-4.0000
0.6091,0.4877,-4.0000
0.6164,0.4877,-4.0000
0.6237,0.4877,-4.0000
0.6311,0.4877,-4.0000
0.6384,0.4877,-4.0000
0.6457,0.4877,-4.0000
0.6530,0.4877,-4.0000
0.6603,0.4877,-4.0000
0.6676,0.4877,-4.0000
0.6749,0.4877,-4.0000
0.6822,0.4877,-4.0000
0.6895,0.4877,-4.0000
0.6968,0.4877,-4.0000
0.7041,0.4877,-4.0000
0.7114,0.4877,-4.0000
0.7187,0.4877,-4.0000
0.7260,0.4877,-4.0000
0.7333,0.4877,-4.0000
0.7406,0.4877,-4.0000
0.7479,0.4877,-4.0000
0.7553,0.4877,-4.0000
0.7626,0.4877,-4.0000
0.7699,0.4877,-4.0000
0.7772,0.4877,-4.0000
0.7845,0.4877,-4.0000
0.7918,0.4877,-4.0000
0.7991,0.4877,-4.0000
0.8064,0.4877,-4.0000
0.8137,0.4877,-4.0000
0.8210,0.4877,-4.0000
0.8283,0.4877,-4.0000
0.8356,0.4877,-4.0000
0.8429,0.4877,-4.0000
0.8502,0.4877,-4.0000
0.8575,0.4877,-4.0000
0.8648,0.4877,-4.0000
0.8721,0.4877,-4.0000
0.8795,0.4877,-4.0000
0.8868,0.4877,-4.0000
0.8941,0.4877,-4.0000
0.9014,0.4877,-4.0000
0.9087,0.4877,-4.0000
0.9160,0.4877,-4.0000
0.9233,0.4877,-4.0000
0.9306,0.4877,-4.0000
0.9379,0.4877,-4.0000
0.9452,0.4877,-4.0000
0.9525,0.4877,-4.0000
0.9598,0.4877,-4.0000
0.9671,0.4877,-4.0000
0.9744,0.4877,-4.0000
0.9817,0.4877,-4.0000
0.9890,0.4877,-4.0000
0.9963,0.4877,-4.0000
1.0037,0.4877,-4.0000
1.0110,0.4877,-4.0000
1.0183,0.4877,-4.0000
1.0256,0.4877,-4.0000
1.0329,0.4877,-4.0000
1.0402,0.4877,-4.0000
1.0475,0.4877,-4.0000
1.0548,0.4877,-4.0000
1.0621,0.4877,-4.0000
1.0694,0.4877,-4.0000
1.0767,0.4877,-4.0000
1.0840,0.4877,-4.0000
1.0913,0.4877,-4.0000
1.0986,0.4877,-4.0000
1.1059,0.4877,-4.0000
1.1132,0.4877,-4.0000
1.1205,0.4877,-4.0000
1.1279,0.4877,-4.0000
1.1352,0.4877,-4.0000
1.1425,0.4877,-4.0000
1.1498,0.4877,-4.0000
1.1571,0.4877,-4.0000
1.1644,0.4877,-4.0000
1.1717,0.4877,-4.0000
1.1790,0.4877,-4.0000
1.1863,0.4877,-4.0000
1.1936,0.4877,-4.0000
1.2009,0.4877,-4.0000
1.2082,0.4877,-4.0000
1.2155,0.4877,-4.0000
1.2228,0.4877,-4.0000
1.2301,0.4877,-4.0000
1.2374,0.4877,-4.0000
1.2447,0.4877,-4.0000
1.2521,0.4877,-4.0000
1.2594,0.4877,-4.0000
1.2667,0.4877,-4.0000
1.2740,0.4877,-4.0000
1.2813,0.4877,-4.0000
1.2886,0.4877,-4.0000
1.2959,0.4877,-4.0000
1.3032,0.4877,-4.0000
1.3105,0.4877,-4.0000
1.3178,0.4877,-4.0000
1.3251,0.4877,-4.0000
1.3324,0.4877,-4.0000
1.3397,0.4877,-4.0000
1.3470,0.4877,-4.0000
1.3543,0.4877,-4.0000
1.3616,0.4877,-4.0000
1.3689,0.4877,-4.0000
1.3763,0.4877,-4.0000
1.3836,0.4877,-4.0000
1.3909,0.4877,-4.0000
1.3982,0.4877,-4.0000
0.6018,0.4986,-4.0000
0.6091,0.4986,-4.0000
0.6164,0.4986,-4.0000
0.6237,0.4986,-4.0000
0.6311,0.4986,-4.0000
0.6384,0.4986,-4.0000
0.6457,0.4986,-4.0000
0.6530,0.4986,-4.0000
0.6603,0.4986,-4.0000
0.6676,0.4986,-4.0000
0.6749,0.4986,-4.0000
0.6822,0.4986,-4.0000
0.6895,0.4986,-4.0000
0.6968,0.4986,-4.0000
0.7041,0.4986,-4.0000
0.7114,0.4986,-4.0000
0.7187,0.4986,-4.0000
0.7260,0.4986,-4.0000
0.7333,0.4986,-4.0000
0.7406,0.4986,-4.0000
0.7479,0.4986,-4.0000
0.7553,0.4986,-4.0000
0.7626,0.4986,-4.0000
0.7699,0.4986,-4.0000
0.7772,0.4986,-4.0000
0.7845,0.4986,-4.0000
0.7918,0.4986,-4.0000
0.7991,0.4986,-4.0000
0.8064,0.4986,-4.0000
0.8137,0.4986,-4.0000
0.8210,0.4986,-4.0000
0.8283,0.4986,-4.0000
0.8356,0.4986,-4.0000
0.8429,0.4986,-4.0000
0.8502,0.4986,-4.0000
0.8575,0.4986,-4.0000
0.8648,0.4986,-4.0000
0.8721,0.4986,-4.0000
0.8795,0.4986,-4.0000
0.8868,0.4986,-4.0000
0.8941,0.4986,-4.0000
0.9014,0.4986,-4.0000
0.9087,0.4986,-4.0000
0.9160,0.4986,-4.0000
0.9233,0.4986,-4.0000
0.9306,0.4986,-4.0000
0.9379,0.4986,-4.0000
0.9452,0.4986,-4.0000
0.9525,0.4986,-4.0000
0.9598,0.4986,-4.0000
0.9671,0.4986,-4.0000
0.9744,0.4986,-4.0000
0.9817,0.4986,-4.0000
0.9890,0.4986,-4.0000
0.9963,0.4986,-4.0000
1.0037,0.4986,-4.0000
1.0110,0.4986,-4.0000
1.0183,0.4986,-4.0000
1.0256,0.4986,-4.0000
1.0329,0.4986,-4.0000
1.0402,0.4986,-4.0000
1.0475,0.4986,-4.0000
1.0548,0.4986,-4.0000
1.0621,0.4986,-4.0000
1.0694,0.4986,-4.0000
1.0767,0.4986,-4.0000
1.0840,0.4986,-4.0000
1.0913,0.4986,-4.0000
1.0986,0.4986,-4.0000
1.1059,0.4986,-4.0000
1.1132,0.4986,-4.0000
1.1205,0.4986,-4.0000
1.1279,0.4986,-4.0000
1.1352,0.4986,-4.0000
1.1425,0.4986,-4.0000
1.1498,0.4986,-4.0000
1.1571,0.4986,-4.0000
1.1644,0.4986,-4.0000
1.1717,0.4986,-4.0000
1.1790,0.4986,-4.0000
1.1863,0.4986,-4.0000
1.1936,0.4986,-4.0000
1.2009,0.4986,-4.0000
1.2082,0.4986,-4.0000
1.2155,0.4986,-4.0000
1.2228,0.4986,-4.0000
1.2301,0.4986,-4.0000
1.2374,0.4986,-4.0000
1.2447,0.4986,-4.0000
1.2521,0.4986,-4.0000
1.2594,0.4986,-4.0000
1.2667,0.4986,-4.0000
1.2740,0.4986,-4.0000
1.2813,0.4986,-4.0000
1.2886,0.4986,-4.0000
1.2959,0.4986,-4.0000
1.3032,0.4986,-4.0000
1.3105,0.4986,-4.0000
1.3178,0.4986,-4.0000
1.3251,0.4986,-4.0000
1.3324,0.4986,-4.0000
1.3397,0.4986,-4.0000
1.3470,0.4986,-4.0000
1.3543,0.4986,-4.0000
1.3616,0.4986,-4.0000
1.3689,0.4986,-4.0000
1.3763,0.4986,-4.0000
1.3836,0.4986,-4.0000
1.3909,0.4986,-4.0000
1.3982,0.4986,-4.0000
0.6018,0.5096,-4.0000
0.6091,0.5096,-4.0000
0.6164,0.5096,-4.0000
0.6237,0.5096,-4.0000
0.6311,0.5096,-4.0000
0.6384,0.5096,-4.0000
0.6457,0.5096,-4.0000
0.6530,0.5096,-4.0000
0.6603,0.5096,-4.0000
0.6676,0.5096,-4.0000
0.6749,0.5096,-4.0000
0.6822,0.5096,-4.0000
0.6895,0.5096,-4.0000
0.6968,0.5096,-4.0000
0.7041,0.5096,-4.0000
0.7114,0.5096,-4.0000
0.7187,0.5096,-4.0000
0.7260,0.5096,-4.0000
0.7333,0.5096,-4.0000
0.7406,0.5096,-4.0000
0.7479,0.5096,-4.0000
0.7553,0.5096,-4.0000
0.7626,0.5096,-4.0000
0.7699,0.5096,-4.0000
0.7772,0.5096,-4.0000
0.7845,0.5096,-4.0000
0.7918,0.5096,-4.0000
0.7991,0.5096,-4.0000
0.8064,0.5096,-4.0000
0.8137,0.5096,-4.0000
0.8210,0.5096,-4.0000
0.8283,0.5096,-4.0000
0.8356,0.5096,-4.0000
0.8429,0.5096,-4.0000
0.8502,0.5096,-4.0000
0.8575,0.5096,-4.0000
0.8648,0.5096,-4.0000
0.8721,0.5096,-4.0000
0.8795,0.5096,-4.0000
0.8868,0.5096,-4.0000
0.8941,0.5096,-4.0000
0.9014,0.5096,-4.0000
0.9087,0.5096,-4.0000
0.9160,0.5096,-4.0000
0.9233,0.5096,-4.0000
0.9306,0.5096,-4.0000
0.9379,0.5096,-4.0000
0.9452,0.5096,-4.0000
0.9525,0.5096,-4.0000
0.9598,0.5096,-4.0000
0.9671,0.5096,-4.0000
0.9744,0.5096,-4.0000
0.9817,0.5096,-4.0000
0.9890,0.5096,-4.0000
0.9963,0.5096,-4.0000
1.0037,0.5096,-4.0000
1.0110,0.5096,-4.0000
1.0183,0.5096,-4.0000
1.0256,0.5096,-4.0000
1.0329,0.5096,-4.0000
1.0402,0.5096,-4.0000
1.0475,0.5096,-4.0000
1.0548,0.5096,-4.0000
1.0621,0.5096,-4.0000
1.0694,0.5096,-4.0000
1.0767,0.5096,-4.0000
1.0840,0.5096,-4.0000
1.0913,0.5096,-4.0000
1.0986,0.5096,-4.0000
1.1059,0.5096,-4.0000
1.1132,0.5096,-4.0000
1.1205,0.5096,-4.0000
1.1279,0.5096,-4.0000
1.1352,0.5096,-4.0000
1.1425,0.5096,-4.0000
1.1498,0.5096,-4.0000
1.1571,0.5096,-4.0000
1.1644,0.5096,-4.0000
1.1717,0.5096,-4.0000
1.1790,0.5096,-4.0000
1.1863,0.5096,-4.0000
1.1936,0.5096,-4.0000
1.2009,0.5096,-4.0000
1.2082,0.5096,-4.0000
1.2155,0.5096,-4.0000
1.2228,0.5096,-4.0000
1.2301,0.5096,-4.0000
1.2374,0.5096,-4.0000
1.2447,0.5096,-4.0000
1.2521,0.5096,-4.0000
1.2594,0.5096,-4.0000
1.2667,0.5096,-4.0000
1.2740,0.5096,-4.0000
1.2813,0.5096,-4.0000
1.2886,0.5096,-4.0000
1.2959,0.5096,-4.0000
1.3032,0.5096,-4.0000
1.3105,0.5096,-4.0000
1.3178,0.5096,-4.0000
1.3251,0.5096,-4.0000
1.3324,0.5096,-4.0000
1.3397,0.5096,-4.0000
1.3470,0.5096,-4.0000
1.3543,0.5096,-4.0000
1.3616,0.5096,-4.0000
1.3689,0.5096,-4.0000
1.3763,0.5096,-4.0000
1.3836,0.5096,-4.0000
1.3909,0.5096,-4.0000
1.3982,0.5096,-4.0000
0.6018,0.5205,-4.0000
0.6091,0.5205,-4.0000
0.6164,0.5205,-4.0000
0.6237,0.5205,-4.0000
0.6311,0.5205,-4.0000
0.6384,0.5205,-4.0000
0.6457,0.5205,-4.0000
0.6530,0.5205,-4.0000
0.6603,0.5205,-4.0000
0.6676,0.5205,-4.0000
0.6749,0.5205,-4.0000
0.6822,0.5205,-4.0000
0.6895,0.5205,-4.0000
0.6968,0.5205,-4.0000
0.7041,0.5205,-4.0000
0.7114,0.5205,-4.0000
0.7187,0.5205,-4.0000
0.7260,0.5205,-4.0000
0.7333,0.5205,-4.0000
0.7406,0.5205,-4.0000
0.7479,0.5205,-4.0000
0.7553,0.5205,-4.0000
0.7626,0.5205,-4.0000
0.7699,0.5205,-4.0000
0.7772,0.5205,-4.0000
0.7845,0.5205,-4.0000
0.7918,0.5205,-4.0000
0.7991,0.5205,-4.0000
0.8064,0.5205,-4.0000
0.8137,0.5205,-4.0000
0.8210,0.5205,-4.0000
0.8283,0.5205,-4.0000
0.8356,0.5205,-4.0000
0.8429,0.5205,-4.0000
0.8502,0.5205,-4.0000
0.8575,0.5205,-4.0000
0.8648,0.5205,-4.0000
0.8721,0.5205,-4.0000
0.8795,0.5205,-4.0000
0.8868,0.5205,-4.0000
0.8941,0.5205,-4.0000
0.9014,0.5205,-4.0000
0.9087,0.5205,-4.0000
0.9160,0.5205,-4.0000
0.9233,0.5205,-4.0000
0.9306,0.5205,-4.0000
0.9379,0.5205,-4.0000
0.9452,0.5205,-4.0000
0.9525,0.5205,-4.0000
0.9598,0.5205,-4.0000
0.9671,0.5205,-4.0000
0.9744,0.5205,-4.0000
0.9817,0.5205,-4.0000
0.9890,0.5205,-4.0000
0.9963,0.5205,-4.0000
1.0037,0.5205,-4.0000
1.0110,0.5205,-4.0000
1.0183,0.5205,-4.0000
1.0256,0.5205,-4.0000
1.0329,0.5205,-4.0000
1.0402,0.5205,-4.0000
1.0475,0.5205,-4.0000
1.0548,0.5205,-4.0000
1.0621,0.5205,-4.0000
1.0694,0.5205,-4.0000
1.0767,0.5205,-4.0000
1.0840,0.5205,-4.0000
1.0913,0.5205,-4.0000
1.0986,0.5205,-4.0000
1.1059,0.5205,-4.0000
1.1132,0.5205,-4.0000
1.1205,0.5205,-4.0000
1.1279,0.5205,-4.0000
1.1352,0.5205,-4.0000
1.1425,0.5205,-4.0000
1.1498,0.5205,-4.0000
1.1571,0.5205,-4.0000
1.1644,0.5205,-4.0000
1.1717,0.5205,-4.0000
1.1790,0.5205,-4.0000
1.1863,0.5205,-4.0000
1.1936,0.5205,-4.0000
1.2009,0.5205,-4.0000
1.2082,0.5205,-4.0000
1.2155,0.5205,-4.0000
1.2228,0.5205,-4.0000
1.2301,0.5205,-4.0000
1.2374,0.5205,-4.0000
1.2447,0.5205,-4.0000
1.2521,0.5205,-4.0000
1.2594,0.5205,-4.0000
1.2667,0.5205,-4.0000
1.2740,0.5205,-4.0000
1.2813,0.5205,-4.0000
1.2886,0.5205,-4.0000
1.2959,0.5205,-4.0000
1.3032,0.5205,-4.0000
1.3105,0.5205,-4.0000
1.3178,0.5205,-4.0000
1.3251,0.5205,-4.0000
1.3324,0.5205,-4.0000
1.3397,0.5205,-4.0000
1.3470,0.5205,-4.0000
1.3543,0.5205,-4.0000
1.3616,0.5205,-4.0000
1.3689,0.5205,-4.0000
1.3763,0.5205,-4.0000
1.3836,0.5205,-4.0000
1.3909,0.5205,-4.0000
1.3982,0.5205,-4.0000
0.6018,0.5315,-4.0000
0.6091,0.5315,-4.0000
0.6164,0.5315,-4.0000
0.6237,0.5315,-4.0000
0.6311,0.5315,-4.0000
0.6384,0.5315,-4.0000
0.6457,0.5315,-4.0000
0.6530,0.5315,-4.0000
0.6603,0.5315,-4.0000
0.6676,0.5315,-4.0000
0.6749,0.5315,-4.0000
0.6822,0.5315,-4.0000
0.6895,0.5315,-4.0000
0.6968,0.5315,-4.0000
0.7041,0.5315,-4.0000
0.7114,0.5315,-4.0000
0.7187,0.5315,-4.0000
0.7260,0.5315,-4.0000
0.7333,0.5315,-4.0000
0.7406,0.5315,-4.0000
0.7479,0.5315,-4.0000
0.7553,0.5315,-4.0000
0.7626,0.5315,-4.0000
0.7699,0.5315,-4.0000
0.7772,0.5315,-4.0000
0.7845,0.5315,-4.0000
0.7918,0.5315,-4.0000
0.7991,0.5315,-4.0000
0.8064,0.5315,-4.0000
0.8137,0.5315,-4.0000
0.8210,0.5315,-4.0000
0.8283,0.5315,-4.0000
0.8356,0.5315,-4.0000
0.8429,0.5315,-4.0000
0.8502,0.5315,-4.0000
0.8575,0.5315,-4.0000
0.8648,0.5315,-4.0000
0.8721,0.5315,-4.0000
0.8795,0.5315,-4.0000
0.8868,0.5315,-4.0000
0.8941,0.5315,-4.0000
0.9014,0.5315,-4.0000
0.9087,0.5315,-4.0000
0.9160,0.5315,-4.0000
0.9233,0.5315,-4.0000
0.9306,0.5315,-4.0000
0.9379,0.5315,-4.0000
0.9452,0.5315,-4.0000
0.9525,0.5315,-4.0000
0.9598,0.5315,-4.0000
0.9671,0.5315,-4.0000
0.9744,0.5315,-4.0000
0.9817,0.5315,-4.0000
0.9890,0.5315,-4.0000
0.9963,0.5315,-4.0000
1.0037,0.5315,-4.0000
1.0110,0.5315,-4.0000
1.0183,0.5315,-4.0000
1.0256,0.5315,-4.0000
1.0329,0.5315,-4.0000
1.0402,0.5315,-4.0000
1.0475,0.5315,-4.0000
1.0548,0.5315,-4.0000
1.0621,0.5315,-4.0000
1.0694,0.5315,-4.0000
1.0767,0.5315,-4.0000
1.0840,0.5315,-4.0000
1.0913,0.5315,-4.0000
1.0986,0.5315,-4.0000
1.1059,0.5315,-4.0000
1.1132,0.5315,-4.0000
1.1205,0.5315,-4.0000
1.1279,0.5315,-4.0000
1.1352,0.5315,-4.0000
1.1425,0.5315,-4.0000
1.1498,0.5315,-4.0000
1.1571,0.5315,-4.0000
1.1644,0.5315,-4.0000
1.1717,0.5315,-4.0000
1.1790,0.5315,-4.0000
1.1863,0.5315,-4.0000
1.1936,0.5315,-4.0000
1.2009,0.5315,-4.0000
1.2082,0.5315,-4.0000
1.2155,0.5315,-4.0000
1.2228,0.5315,-4.0000
1.2301,0.5315,-4.0000
1.2374,0.5315,-4.0000
1.2447,0.5315,-4.0000
1.2521,0.5315,-4.0000
1.2594,0.5315,-4.0000
1.2667,0.5315,-4.0000
1.2740,0.5315,-4.0000
1.2813,0.5315,-4.0000
1.2886,0.5315,-4.0000
1.2959,0.5315,-4.0000
1.3032,0.5315,-4.0000
1.3105,0.5315,-4.0000
1.3178,0.5315,-4.0000
1.3251,0.5315,-4.0000
1.3324,0.5315,-4.0000
1.3397,0.5315,-4.0000
1.3470,0.5315,-4.0000
1.3543,0.5315,-4.0000
1.3616,0.5315,-4.0000
1.3689,0.5315,-4.0000
1.3763,0.5315,-4.0000
1.3836,0.5315,-4.0000
1.3909,0.5315,-4.0000
1.3982,0.5315,-4.0000
0.6018,0.5425,-4.0000
0.6091,0.5425,-4.0000
0.6164,0.5425,-4.0000
0.6237,0.5425,-4.0000
0.6311,0.5425,-4.0000
0.6384,0.5425,-4.0000
0.6457,0.5425,-4.0000
0.6530,0.5425,-4.0000
0.6603,0.5425,-4.0000
0.6676,0.5425,-4.0000
0.6749,0.5425,-4.0000
0.6822,0.5425,-4.0000
0.6895,0.5425,-4.0000
0.6968,0.5425,-4.0000
0.7041,0.5425,-4.0000
0.7114,0.5425,-4.0000
0.7187,0.5425,-4.0000
0.7260,0.5425,-4.0000
0.7333,0.5425,-4.0000
0.7406,0.5425,-4.0000
0.7479,0.5425,-4.0000
0.7553,0.5425,-4.0000
0.7626,0.5425,-4.0000
0.7699,0.5425,-4.0000
0.7772,0.5425,-4.0000
0.7845,0.5425,-4.0000
0.7918,0.5425,-4.0000
0.7991,0.5425,-4.0000
0.8064,0.5425,-4.0000
0.8137,0.5425,-4.0000
0.8210,0.5425,-4.0000
0.8283,0.5425,-4.0000
0.8356,0.5425,-4.0000
0.8429,0.5425,-4.0000
0.8502,0.5425,-4.0000
0.8575,0.5425,-4.0000
0.8648,0.5425,-4.0000
0.8721,0.5425,-4.0000
0.8795,0.5425,-4.0000
0.8868,0.5425,-4.0000
0.8941,0.5425,-4.0000
0.9014,0.5425,-4.0000
0.9087,0.5425,-4.0000
0.9160,0.5425,-4.0000
0.9233,0.5425,-4.0000
0.9306,0.5425,-4.0000
0.9379,0.5425,-4.0000
0.9452,0.5425,-4.0000
0.9525,0.5425,-4.0000
0.9598,0.5425,-4.0000
0.9671,0.5425,-4.0000
0.9744,0.5425,-4.0000
0.9817,0.5425,-4.0000
0.9890,0.5425,-4.0000
0.9963,0.5425,-4.0000
1.0037,0.5425,-4.0000
1.0110,0.5425,-4.0000
1.0183,0.5425,-4.0000
1.0256,0.5425,-4.0000
1.0329,0.5425,-4.0000
1.0402,0.5425,-4.0000
1.0475,0.5425,-4.0000
1.0548,0.5425,-4.0000
1.0621,0.5425,-4.0000
1.0694,0.5425,-4.0000
1.0767,0.5425,-4.0000
1.0840,0.5425,-4.0000
1.0913,0.5425,-4.0000
1.0986,0.5425,-4.0000
1.1059,0.5425,-4.0000
1.1132,0.5425,-4.0000
1.1205,0.5425,-4.0000
1.1279,0.5425,-4.0000
1.1352,0.5425,-4.0000
1.1425,0.5425,-4.0000
1.1498,0.5425,-4.0000
1.1571,0.5425,-4.0000
1.1644,0.5425,-4.0000
1.1717,0.5425,-4.0000
1.1790,0.5425,-4.0000
1.1863,0.5425,-4.0000
1.1936,0.5425,-4.0000
1.2009,0.5425,-4.0000
1.2082,0.5425,-4.0000
1.2155,0.5425,-4.0000
1.2228,0.5425,-4.0000
1.2301,0.5425,-4.0000
1.2374,0.5425,-4.0000
1.2447,0.5425,-4.0000
1.2521,0.5425,-4.0000
1.2594,0.5425,-4.0000
1.2667,0.5425,-4.0000
1.2740,0.5425,-4.0000
1.2813,0.5425,-4.0000
1.2886,0.5425,-4.0000
1.2959,0.5425,-4.0000
1.3032,0.5425,-4.0000
1.3105,0.5425,-4.0000
1.3178,0.5425,-4.0000
1.3251,0.5425,-4.0000
1.3324,0.5425,-4.0000
1.3397,0.5425,-4.0000
1.3470,0.5425,-4.0000
1.3543,0.5425,-4.0000
1.3616,0.5425,-4.0000
1.3689,0.5425,-4.0000
1.3763,0.5425,-4.0000
1.3836,0.5425,-4.0000
1.3909,0.5425,-4.0000
1.3982,0.5425,-4.0000
0.6018,0.5534,-4.0000
0.6091,0.5534,-4.0000
0.6164,0.5534,-4.0000
0.6237,0.5534,-4.0000
0.6311,0.5534,-4.0000
0.6384,0.5534,-4.0000
0.6457,0.5534,-4.0000
0.6530,0.5534,-4.0000
0.6603,0.5534,-4.0000
0.6676,0.5534,-4.0000
0.6749,0.5534,-4.0000
0.6822,0.5534,-4.0000
0.6895,0.5534,-4.0000
0.6968,0.5534,-4.0000
0.7041,0.5534,-4.0000
0.7114,0.5534,-4.0000
0.7187,0.5534,-4.0000
0.7260,0.5534,-4.0000
0.7333,0.5534,-4.0000
0.7406,0.5534,-4.0000
0.7479,0.5534,-4.0000
0.7553,0.5534,-4.0000
0.7626,0.5534,-4.0000
0.7699,0.5534,-4.0000
0.7772,0.5534,-4.0000
0.7845,0.5534,-4.0000
0.7918,0.5534,-4.0000
0.7991,0.5534,-4.0000
0.8064,0.5534,-4.0000
0.8137,0.5534,-4.0000
0.8210,0.5534,-4.0000
0.8283,0.5534,-4.0000
0.8356,0.5534,-4.0000
0.8429,0.5534,-4.0000
0.8502,0.5534,-4.0000
0.8575,0.5534,-4.0000
0.8648,0.5534,-4.0000
0.8721,0.5534,-4.0000
0.8795,0.5534,-4.0000
0.8868,0.5534,-4.0000
0.8941,0.5534,-4.0000
0.9014,0.5534,-4.0000
0.9087,0.5534,-4.0000
0.9160,0.5534,-4.0000
0.9233,0.5534,-4.0000
0.9306,0.5534,-4.0000
0.9379,0.5534,-4.0000
0.9452,0.5534,-4.0000
0.9525,0.5534,-4.0000
0.9598,0.5534,-4.0000
0.9671,0.5534,-4.0000
0.9744,0.5534,-4.0000
0.9817,0.5534,-4.0000
0.9890,0.5534,-4.0000
0.9963,0.5534,-4.0000
1.0037,0.5534,-4.0000
1.0110,0.5534,-4.0000
1.0183,0.5534,-4.0000
1.0256,0.5534,-4.0000
1.0329,0.5534,-4.0000
1.0402,0.5534,-4.0000
1.0475,0.5534,-4.0000
1.0548,0.5534,-4.0000
1.0621,0.5534,-4.0000
1.0694,0.5534,-4.0000
1.0767,0.5534,-4.0000
1.0840,0.5534,-4.0000
1.0913,0.5534,-4.0000
1.0986,0.5534,-4.0000
1.1059,0.5534,-4.0000
1.1132,0.5534,-4.0000
1.1205,0.5534,-4.0000
1.1279,0.5534,-4.0000
1.1352,0.5534,-4.0000
1.1425,0.5534,-4.0000
1.1498,0.5534,-4.0000
1.1571,0.5534,-4.0000
1.1644,0.5534,-4.0000
1.1717,0.5534,-4.0000
1.1790,0.5534,-4.0000
1.1863,0.5534,-4.0000
1.1936,0.5534,-4.0000
1.2009,0.5534,-4.0000
1.2082,0.5534,-4.0000
1.2155,0.5534,-4.0000
1.2228,0.5534,-4.0000
1.2301,0.5534,-4.0000
1.2374,0.5534,-4.0000
1.2447,0.5534,-4.0000
1.2521,0.5534,-4.0000
1.2594,0.5534,-4.0000
1.2667,0.5534,-4.0000
1.2740,0.5534,-4.0000
1.2813,0.5534,-4.0000
1.2886,0.5534,-4.0000
1.2959,0.5534,-4.0000
1.3032,0.5534,-4.0000
1.3105,0.5534,-4.0000
1.3178,0.5534,-4.0000
1.3251,0.5534,-4.0000
1.3324,0.5534,-4.0000
1.3397,0.5534,-4.0000
1.3470,0.5534,-4.0000
1.3543,0.5534,-4.0000
1.3616,0.5534,-4.0000
1.3689,0.5534,-4.0000
1.3763,0.5534,-4.0000
1.3836,0.5534,-4.0000
1.3909,0.5534,-4.0000
1.3982,0.5534,-4.0000
0.6018,0.5644,-4.0000
0.6091,0.5644,-4.0000
0.6164,0.5644,-4.0000
0.6237,0.5644,-4.0000
0.6311,0.5644,-4.0000
0.6384,0.5644,-4.0000
0.6457,0.5644,-4.0000
0.6530,0.5644,-4.0000
0.6603,0.5644,-4.0000
0.6676,0.5644,-4.0000
0.6749,0.5644,-4.0000
0.6822,0.5644,-4.0000
0.6895,0.5644,-4.0000
0.6968,0.5644,-4.0000
0.7041,0.5644,-4.0000
0.7114,0.5644,-4.0000
0.7187,0.5644,-4.0000
0.7260,0.5644,-4.0000
0.7333,0.5644,-4.0000
0.7406,0.5644,-4.0000
0.7479,0.5644,-4.0000
0.7553,0.5644,-4.0000
0.7626,0.5644,-4.0000
0.7699,0.5644,-4.0000
0.7772,0.5644,-4.0000
0.7845,0.5644,-4.0000
0.7918,0.5644,-4.0000
0.7991,0.5644,-4.0000
0.8064,0.5644,-4.0000
0.8137,0.5644,-4.0000
0.8210,0.5644,-4.0000
0.8283,0.5644,-4.0000
0.8356,0.5644,-4.0000
0.8429,0.5644,-4.0000
0.8502,0.5644,-4.0000
0.8575,0.5644,-4.0000
0.8648,0.5644,-4.0000
0.8721,0.5644,-4.0000
0.8795,0.5644,-4.0000
0.8868,0.5644,-4.0000
0.8941,0.5644,-4.0000
0.9014,0.5644,-4.0000
0.9087,0.5644,-4.0000
0.9160,0.5644,-4.0000
0.9233,0.5644,-4.0000
0.9306,0.5644,-4.0000
0.9379,0.5644,-4.0000
0.9452,0.5644,-4.0000
0.9525,0.5644,-4.0000
0.9598,0.5644,-4.0000
0.9671,0.5644,-4.0000
0.9744,0.5644,-4.0000
0.9817,0.5644,-4.0000
0.9890,0.5644,-4.0000
0.9963,0.5644,-4.0000
1.0037,0.5644,-4.0000
1.0110,0.5644,-4.0000
1.0183,0.5644,-4.0000
1.0256,0.5644,-4.0000
1.0329,0.5644,-4.0000
1.0402,0.5644,-4.0000
1.0475,0.5644,-4.0000
1.0548,0.5644,-4.0000
1.0621,0.5644,-4.0000
1.0694,0.5644,-4.0000
1.0767,0.5644,-4.0000
1.0840,0.5644,-4.0000
1.0913,0.5644,-4.0000
1.0986,0.5644,-4.0000
1.1059,0.5644,-4.0000
1.1132,0.5644,-4.0000
1.1205,0.5644,-4.0000
1.1279,0.5644,-4.0000
1.1352,0.5644,-4.0000
1.1425,0.5644,-4.0000
1.1498,0.5644,-4.0000
1.1571,0.5644,-4.0000
1.1644,0.5644,-4.0000
1.1717,0.5644,-4.0000
1.1790,0.5644,-4.0000
1.1863,0.5644,-4.0000
1.1936,0.5644,-4.0000
1.2009,0.5644,-4.0000
1.2082,0.5644,-4.0000
1.2155,0.5644,-4.0000
1.2228,0.5644,-4.0000
1.2301,0.5644,-4.0000
1.2374,0.5644,-4.0000
1.2447,0.5644,-4.0000
1.2521,0.5644,-4.0000
1.2594,0.5644,-4.0000
1.2667,0.5644,-4.0000
1.2740,0.5644,-4.0000
1.2813,0.5644,-4.0000
1.2886,0.5644,-4.0000
1.2959,0.5644,-4.0000
1.3032,0.5644,-4.0000
1.3105,0.5644,-4.0000
1.3178,0.5644,-4.0000
1.3251,0.5644,-4.0000
1.3324,0.5644,-4.0000
1.3397,0.5644,-4.0000
1.3470,0.5644,-4.0000
1.3543,0.5644,-4.0000
1.3616,0.5644,-4.0000
1.3689,0.5644,-4.0000
1.3763,0.5644,-4.0000
1.3836,0.5644,-4.0000
1.3909,0.5644,-4.0000
1.3982,0.5644,-4.0000
0.6018,0.5753,-4.0000
0.6091,0.5753,-4.0000
0.6164,0.5753,-4.0000
0.6237,0.5753,-4.0000
0.6311,0.5753,-4.0000
0.6384,0.5753,-4.0000
0.6457,0.5753,-4.0000
0.6530,0.5753,-4.0000
0.6603,0.5753,-4.0000
0.6676,0.5753,-4.0000
0.6749,0.5753,-4.0000
0.6822,0.5753,-4.0000
0.6895,0.5753,-4.0000
0.6968,0.5753,-4.0000
0.7041,0.5753,-4.0000
0.7114,0.5753,-4.0000
0.7187,0.5753,-4.0000
0.7260,0.5753,-4.0000
0.7333,0.5753,-4.0000
0.7406,0.5753,-4.0000
0.7479,0.5753,-4.0000
0.7553,0.5753,-4.0000
0.7626,0.5753,-4.0000
0.7699,0.5753,-4.0000
0.7772,0.5753,-4.0000
0.7845,0.5753,-4.0000
0.7918,0.5753,-4.0000
0.7991,0.5753,-4.0000
0.8064,0.5753,-4.0000
0.8137,0.5753,-4.0000
0.8210,0.5753,-4.0000
0.8283,0.5753,-4.0000
0.8356,0.5753,-4.0000
0.8429,0.5753,-4.0000
0.8502,0.5753,-4.0000
0.8575,0.5753,-4.0000
0.8648,0.5753,-4.0000
0.8721,0.5753,-4.0000
0.8795,0.5753,-4.0000
0.8868,0.5753,-4.0000
0.8941,0.5753,-4.0000
0.9014,0.5753,-4.0000
0.9087,0.5753,-4.0000
0.9160,0.5753,-4.0000
0.9233,0.5753,-4.0000
0.9306,0.5753,-4.0000
0.9379,0.5753,-4.0000
0.9452,0.5753,-4.0000
0.9525,0.5753,-4.0000
0.9598,0.5753,-4.0000
0.9671,0.5753,-4.0000
0.9744,0.5753,-4.0000
0.9817,0.5753,-4.0000
0.9890,0.5753,-4.0000
0.9963,0.5753,-4.0000
1.0037,0.5753,-4.0000
1.0110,0.5753,-4.0000
1.0183,0.5753,-4.0000
1.0256,0.5753,-4.0000
1.0329,0.5753,-4.0000
1.0402,0.5753,-4.0000
1.0475,0.5753,-4.0000
1.0548,0.5753,-4.0000
1.0621,0.5753,-4.0000
1.0694,0.5753,-4.0000
1.0767,0.5753,-4.0000
1.0840,0.5753,-4.0000
1.0913,0.5753,-4.0000
1.0986,0.5753,-4.0000
1.1059,0.5753,-4.0000
1.1132,0.5753,-4.0000
1.1205,0.5753,-4.0000
1.1279,0.5753,-4.0000
1.1352,0.5753,-4.0000
1.1425,0.5753,-4.0000
1.1498,0.5753,-4.0000
1.1571,0.5753,-4.0000
1.1644,0.5753,-4.0000
1.1717,0.5753,-4.0000
1.1790,0.5753,-4.0000
1.1863,0.5753,-4.0000
1.1936,0.5753,-4.0000
1.2009,0.5753,-4.0000
1.2082,0.5753,-4.0000
1.2155,0.5753,-4.0000
1.2228,0.5753,-4.0000
1.2301,0.5753,-4.0000
1.2374,0.5753,-4.0000
1.2447,0.5753,-4.0000
1.2521,0.5753,-4.0000
1.2594,0.5753,-4.0000
1.2667,0.5753,-4.0000
1.2740,0.5753,-4.0000
1.2813,0.5753,-4.0000
1.2886,0.5753,-4.0000
1.2959,0.5753,-4.0000
1.3032,0.5753,-4.0000
1.3105,0.5753,-4.0000
1.3178,0.5753,-4.0000
1.3251,0.5753,-4.0000
1.3324,0.5753,-4.0000
1.3397,0.5753,-4.0000
1.3470,0.5753,-4.0000
1.3543,0.5753,-4.0000
1.3616,0.5753,-4.0000
1.3689,0.5753,-4.0000
1.3763,0.5753,-4.0000
1.3836,0.5753,-4.0000
1.3909,0.5753,-4.0000
1.3982,0.5753,-4.0000
0.6018,0.5863,-4.0000
0.6091,0.5863,-4.0000
0.6164,0.5863,-4.0000
0.6237,0.5863,-4.0000
0.6311,0.5863,-4.0000
0.6384,0.5863,-4.0000
0.6457,0.5863,-4.0000
0.6530,0.5863,-4.0000
0.6603,0.5863,-4.0000
0.6676,0.5863,-4.0000
0.6749,0.5863,-4.0000
0.6822,0.5863,-4.0000
0.6895,0.5863,-4.0000
0.6968,0.5863,-4.0000
0.7041,0.5863,-4.0000
0.7114,0.5863,-4.0000
0.7187,0.5863,-4.0000
0.7260,0.5863,-4.0000
0.7333,0.5863,-4.0000
0.7406,0.5863,-4.0000
0.7479,0.5863,-4.0000
0.7553,0.5863,-4.0000
0.7626,0.5863,-4.0000
0.7699,0.5863,-4.0000
0.7772,0.5863,-4.0000
0.7845,0.5863,-4.0000
0.7918,0.5863,-4.0000
0.7991,0.5863,-4.0000
0.8064,0.5863,-4.0000
0.8137,0.5863,-4.0000
0.8210,0.5863,-4.0000
0.8283,0.5863,-4.0000
0.8356,0.5863,-4.0000
0.8429,0.5863,-4.0000
0.8502,0.5863,-4.0000
0.8575,0.5863,-4.0000
0.8648,0.5863,-4.0000
0.8721,0.5863,-4.0000
0.8795,0.5863,-4.0000
0.8868,0.5863,-4.0000
0.8941,0.5863,-4.0000
0.9014,0.5863,-4.0000
0.9087,0.5863,-4.0000
0.9160,0.5863,-4.0000
0.9233,0.5863,-4.0000
0.9306,0.5863,-4.0000
0.9379,0.5863,-4.0000
0.9452,0.5863,-4.0000
0.9525,0.5863,-4.0000
0.9598,0.5863,-4.0000
0.9671,0.5863,-4.0000
0.9744,0.5863,-4.0000
0.9817,0.5863,-4.0000
0.9890,0.5863,-4.0000
0.9963,0.5863,-4.0000
1.0037,0.5863,-4.0000
1.0110,0.5863,-4.0000
1.0183,0.5863,-4.0000
1.0256,0.5863,-4.0000
1.0329,0.5863,-4.0000
1.0402,0.5863,-4.0000
1.0475,0.5863,-4.0000
1.0548,0.5863,-4.0000
1.0621,0.5863,-4.0000
1.0694,0.5863,-4.0000
1.0767,0.5863,-4.0000
1.0840,0.5863,-4.0000
1.0913,0.5863,-4.0000
1.0986,0.5863,-4.0000
1.1059,0.5863,-4.0000
1.1132,0.5863,-4.0000
1.1205,0.5863,-4.0000
1.1279,0.5863,-4.0000
1.1352,0.5863,-4.0000
1.1425,0.5863,-4.0000
1.1498,0.5863,-4.0000
1.1571,0.5863,-4.0000
1.1644,0.5863,-4.0000
1.1717,0.5863,-4.0000
1.1790,0.5863,-4.0000
1.1863,0.5863,-4.0000
1.1936,0.5863,-4.0000
1.2009,0.5863,-4.0000
1.2082,0.5863,-4.0000
1.2155,0.5863,-4.0000
1.2228,0.5863,-4.0000
1.2301,0.5863,-4.0000
1.2374,0.5863,-4.0000
1.2447,0.5863,-4.0000
1.2521,0.5863,-4.0000
1.2594,0.5863,-4.0000
1.2667,0.5863,-4.0000
1.2740,0.5863,-4.0000
1.2813,0.5863,-4.0000
1.2886,0.5863,-4.0000
1.2959,0.5863,-4.0000
1.3032,0.5863,-4.0000
1.3105,0.5863,-4.0000
1.3178,0.5863,-4.0000
1.3251,0.5863,-4.0000
1.3324,0.5863,-4.0000
1.3397,0.5863,-4.0000
1.3470,0.5863,-4.0000
1.3543,0.5863,-4.0000
1.3616,0.5863,-4.0000
1.3689,0.5863,-4.0000
1.3763,0.5863,-4.0000
1.3836,0.5863,-4.0000
1.3909,0.5863,-4.0000
1.3982,0.5863,-4.0000
0.6018,0.5973,-4.0000
0.6091,0.5973,-4.0000
0.6164,0.5973,-4.0000
0.6237,0.5973,-4.0000
0.6311,0.5973,-4.0000
0.6384,0.5973,-4.0000
0.6457,0.5973,-4.0000
0.6530,0.5973,-4.0000
0.6603,0.5973,-4.0000
0.6676,0.5973,-4.0000
0.6749,0.5973,-4.0000
0.6822,0.5973,-4.0000
0.6895,0.5973,-4.0000
0.6968,0.5973,-4.0000
0.7041,0.5973,-4.0000
0.7114,0.5973,-4.0000
0.7187,0.5973,-4.0000
0.7260,0.5973,-4.0000
0.7333,0.5973,-4.0000
0.7406,0.5973,-4.0000
0.7479,0.5973,-4.0000
0.7553,0.5973,-4.0000
0.7626,0.5973,-4.0000
0.7699,0.5973,-4.0000
0.7772,0.5973,-4.0000
0.7845,0.5973,-4.0000
0.7918,0.5973,-4.0000
0.7991,0.5973,-4.0000
0.8064,0.5973,-4.0000
0.8137,0.5973,-4.0000
0.8210,0.5973,-4.0000
0.8283,0.5973,-4.0000
0.8356,0.5973,-4.0000
0.8429,0.5973,-4.0000
0.8502,0.5973,-4.0000
0.8575,0.5973,-4.0000
0.8648,0.5973,-4.0000
0.8721,0.5973,-4.0000
0.8795,0.5973,-4.0000
0.8868,0.5973,-4.0000
0.8941,0.5973,-4.0000
0.9014,0.5973,-4.0000
0.9087,0.5973,-4.0000
0.9160,0.5973,-4.0000
0.9233,0.5973,-4.0000
0.9306,0.5973,-4.0000
0.9379,0.5973,-4.0000
0.9452,0.5973,-4.0000
0.9525,0.5973,-4.0000
0.9598,0.5973,-4.0000
0.9671,0.5973,-4.0000
0.9744,0.5973,-4.0000
0.9817,0.5973,-4.0000
0.9890,0.5973,-4.0000
0.9963,0.5973,-4.0000
1.0037,0.5973,-4.0000
1.0110,0.5973,-4.0000
1.0183,0.5973,-4.0000
1.0256,0.5973,-4.0000
1.0329,0.5973,-4.0000
1.0402,0.5973,-4.0000
1.0475,0.5973,-4.0000
1.0548,0.5973,-4.0000
1.0621,0.5973,-4.0000
1.0694,0.5973,-4.0000
1.0767,0.5973,-4.0000
1.0840,0.5973,-4.0000
1.0913,0.5973,-4.0000
1.0986,0.5973,-4.0000
1.1059,0.5973,-4.0000
1.1132,0.5973,-4.0000
1.1205,0.5973,-4.0000
1.1279,0.5973,-4.0000
1.1352,0.5973,-4.0000
1.1425,0.5973,-4.0000
1.1498,0.5973,-4.0000
1.1571,0.5973,-4.0000
1.1644,0.5973,-4.0000
1.1717,0.5973,-4.0000
1.1790,0.5973,-4.0000
1.1863,0.5973,-4.0000
1.1936,0.5973,-4.0000
1.2009,0.5973,-4.0000
1.2082,0.5973,-4.0000
1.2155,0.5973,-4.0000
1.2228,0.5973,-4.0000
1.2301,0.5973,-4.0000
1.2374,0.5973,-4.0000
1.2447,0.5973,-4.0000
1.2521,0.5973,-4.0000
1.2594,0.5973,-4.0000
1.2667,0.5973,-4.0000
1.2740,0.5973,-4.0000
1.2813,0.5973,-4.0000
1.2886,0.5973,-4.0000
1.2959,0.5973,-4.0000
1.3032,0.5973,-4.0000
1.3105,0.5973,-4.0000
1.3178,0.5973,-4.0000
1.3251,0.5973,-4.0000
1.3324,0.5973,-4.0000
1.3397,0.5973,-4.0000
1.3470,0.5973,-4.0000
1.3543,0.5973,-4.0000
1.3616,0.5973,-4.0000
1.3689,0.5973,-4.0000
1.3763,0.5973,-4.0000
1.3836,0.5973,-4.0000
1.3909,0.5973,-4.0000
1.3982,0.5973,-4.0000


==> figures/data/density3_log_coarse.csv <==
R,Rdot,logf
0.6018,-0.5973,-4.0000
0.6091,-0.5973,-4.0000
0.6164,-0.5973,-4.0000
0.6237,-0.5973,-4.0000
0.6311,-0.5973,-4.0000
0.6384,-0.5973,-4.0000
0.6457,-0.5973,-4.0000
0.6530,-0.5973,-4.0000
0.6603,-0.5973,-4.0000
0.6676,-0.5973,-4.0000
0.6749,-0.5973,-4.0000
0.6822,-0.5973,-4.0000
0.6895,-0.5973,-4.0000
0.6968,-0.5973,-4.0000
0.7041,-0.5973,-4.0000
0.7114,-0.5973,-4.0000
0.7187,-0.5973,-4.0000
0.7260,-0.5973,-4.0000
0.7333,-0.5973,-4.0000
0.7406,-0.5973,-4.0000
0.7479,-0.5973,-4.0000
0.7553,-0.5973,-4.0000
0.7626,-0.5973,-4.0000
0.7699,-0.5973,-4.0000
0.7772,-0.5973,-4.0000
0.7845,-0.5973,-4.0000
0.7918,-0.5973,-4.0000
0.7991,-0.5973,-4.0000
0.8064,-0.5973,-4.0000
0.8137,-0.5973,-4.0000
0.8210,-0.5973,-4.0000
0.8283,-0.5973,-4.0000
0.8356,-0.5973,-4.0000
0.8429,-0.5973,-4.0000
0.8502,-0.5973,-4.0000
0.8575,-0.5973,-4.0000
0.8648,-0.5973,-4.0000
0.8721,-0.5973,-4.0000
0.8795,-0.5973,-4.0000
0.8868,-0.5973,-4.0000
0.8941,-0.5973,-4.0000
0.9014,-0.5973,-4.0000
0.9087,-0.5973,-4.0000
0.9160,-0.5973,-4.0000
0.9233,-0.5973,-4.0000
0.9306,-0.5973,-4.0000
0.9379,-0.5973,-4.0000
0.9452,-0.5973,-4.0000
0.9525,-0.5973,-4.0000
0.9598,-0.5973,-4.0000
0.9671,-0.5973,-4.0000
0.9744,-0.5973,-4.0000
0.9817,-0.5973,-4.0000
0.9890,-0.5973,-4.0000
0.9963,-0.5973,-4.0000
1.0037,-0.5973,-4.0000
1.0110,-0.5973,-4.0000
1.0183,-0.5973,-4.0000
1.0256,-0.5973,-4.0000
1.0329,-0.5973,-4.0000
1.0402,-0.5973,-4.0000
1.0475,-0.5973,-4.0000
1.0548,-0.5973,-4.0000
1.0621,-0.5973,-4.0000
1.0694,-0.5973,-4.0000
1.0767,-0.5973,-4.0000
1.0840,-0.5973,-4.0000
1.0913,-0.5973,-4.0000
1.0986,-0.5973,-4.0000
1.1059,-0.5973,-4.0000
1.1132,-0.5973,-4.0000
1.1205,-0.5973,-4.0000
1.1279,-0.5973,-4.0000
1.1352,-0.5973,-4.0000
1.1425,-0.5973,-4.0000
1.1498,-0.5973,-4.0000
1.1571,-0.5973,-4.0000
1.1644,-0.5973,-4.0000
1.1717,-0.5973,-4.0000
1.1790,-0.5973,-4.0000
1.1863,-0.5973,-4.0000
1.1936,-0.5973,-4.0000
1.2009,-0.5973,-4.0000
1.2082,-0.5973,-4.0000
1.2155,-0.5973,-4.0000
1.2228,-0.5973,-4.0000
1.2301,-0.5973,-4.0000
1.2374,-0.5973,-4.0000
1.2447,-0.5973,-4.0000
1.2521,-0.5973,-4.0000
1.2594,-0.5973,-4.0000
1.2667,-0.5973,-4.0000
1.2740,-0.5973,-4.0000
1.2813,-0.5973,-4.0000
1.2886,-0.5973,-4.0000
1.2959,-0.5973,-4.0000
1.3032,-0.5973,-4.0000
1.3105,-0.5973,-4.0000
1.3178,-0.5973,-4.0000
1.3251,-0.5973,-4.0000
1.3324,-0.5973,-4.0000
1.3397,-0.5973,-4.0000
1.3470,-0.5973,-4.0000
1.3543,-0.5973,-4.0000
1.3616,-0.5973,-4.0000
1.3689,-0.5973,-4.0000
1.3763,-0.5973,-4.0000
1.3836,-0.5973,-4.0000
1.3909,-0.5973,-4.0000
1.3982,-0.5973,-4.0000
0.6018,-0.5863,-4.0000
0.6091,-0.5863,-4.0000
0.6164,-0.5863,-4.0000
0.6237,-0.5863,-4.0000
0.6311,-0.5863,-4.0000
0.6384,-0.5863,-4.0000
0.6457,-0.5863,-4.0000
0.6530,-0.5863,-4.0000
0.6603,-0.5863,-4.0000
0.6676,-0.5863,-4.0000
0.6749,-0.5863,-4.0000
0.6822,-0.5863,-4.0000
0.6895,-0.5863,-4.0000
0.6968,-0.5863,-4.0000
0.7041,-0.5863,-4.0000
0.7114,-0.5863,-4.0000
0.7187,-0.5863,-4.0000
0.7260,-0.5863,-4.0000
0.7333,-0.5863,-4.0000
0.7406,-0.5863,-4.0000
0.7479,-0.5863,-4.0000
0.7553,-0.5863,-4.0000
0.7626,-0.5863,-4.0000
0.7699,-0.5863,-4.0000
0.7772,-0.5863,-4.0000
0.7845,-0.5863,-4.0000
0.7918,-0.5863,-4.0000
0.7991,-0.5863,-4.0000
0.8064,-0.5863,-4.0000
0.8137,-0.5863,-4.0000
0.8210,-0.5863,-4.0000
0.8283,-0.5863,-4.0000
0.8356,-0.5863,-4.0000
0.8429,-0.5863,-4.0000
0.8502,-0.5863,-4.0000
0.8575,-0.5863,-4.0000
0.8648,-0.5863,-4.0000
0.8721,-0.5863,-4.0000
0.8795,-0.5863,-4.0000
0.8868,-0.5863,-4.0000
0.8941,-0.5863,-4.0000
0.9014,-0.5863,-4.0000
0.9087,-0.5863,-4.0000
0.9160,-0.5863,-4.0000
0.9233,-0.5863,-4.0000
0.9306,-0.5863,-4.0000
0.9379,-0.5863,-4.0000
0.9452,-0.5863,-4.0000
0.9525,-0.5863,-4.0000
0.9598,-0.5863,-4.0000
0.9671,-0.5863,-4.0000
0.9744,-0.5863,-4.0000
0.9817,-0.5863,-4.0000
0.9890,-0.5863,-4.0000
0.9963,-0.5863,-4.0000
1.0037,-0.5863,-4.0000
1.0110,-0.5863,-4.0000
1.0183,-0.5863,-4.0000
1.0256,-0.5863,-4.0000
1.0329,-0.5863,-4.0000
1.0402,-0.5863,-4.0000
1.0475,-0.5863,-4.0000
1.0548,-0.5863,-4.0000
1.0621,-0.5863,-4.0000
1.0694,-0.5863,-4.0000
1.0767,-0.5863,-4.0000
1.0840,-0.5863,-4.0000
1.0913,-0.5863,-4.0000
1.0986,-0.5863,-4.0000
1.1059,-0.5863,-4.0000
1.1132,-0.5863,-4.0000
1.1205,-0.5863,-4.0000
1.1279,-0.5863,-4.0000
1.1352,-0.5863,-4.0000
1.1425,-0.5863,-4.0000
1.1498,-0.5863,-4.0000
1.1571,-0.5863,-4.0000
1.1644,-0.5863,-4.0000
1.1717,-0.5863,-4.0000
1.1790,-0.5863,-4.0000
1.1863,-0.5863,-4.0000
1.1936,-0.5863,-4.0000
1.2009,-0.5863,-4.0000
1.2082,-0.5863,-4.0000
1.2155,-0.5863,-4.0000
1.2228,-0.5863,-4.0000
1.2301,-0.5863,-4.0000
1.2374,-0.5863,-4.0000
1.2447,-0.5863,-4.0000
1.2521,-0.5863,-4.0000
1.2594,-0.5863,-4.0000
1.2667,-0.5863,-4.0000
1.2740,-0.5863,-4.0000
1.2813,-0.5863,-4.0000
1.2886,-0.5863,-4.0000
1.2959,-0.5863,-4.0000
1.3032,-0.5863,-4.0000
1.3105,-0.5863,-4.0000
1.3178,-0.5863,-4.0000
1.3251,-0.5863,-4.0000
1.3324,-0.5863,-4.0000
1.3397,-0.5863,-4.0000
1.3470,-0.5863,-4.0000
1.3543,-0.5863,-4.0000
1.3616,-0.5863,-4.0000
1.3689,-0.5863,-4.0000
1.3763,-0.5863,-4.0000
1.3836,-0.5863,-4.0000
1.3909,-0.5863,-4.0000
1.3982,-0.5863,-4.0000
0.6018,-0.5753,-4.0000
0.6091,-0.5753,-4.0000
0.6164,-0.5753,-4.0000
0.6237,-0.5753,-4.0000
0.6311,-0.5753,-4.0000
0.6384,-0.5753,-4.0000
0.6457,-0.5753,-4.0000
0.6530,-0.5753,-4.0000
0.6603,-0.5753,-4.0000
0.6676,-0.5753,-4.0000
0.6749,-0.5753,-4.0000
0.6822,-0.5753,-4.0000
0.6895,-0.5753,-4.0000
0.6968,-0.5753,-4.0000
0.7041,-0.5753,-4.0000
0.7114,-0.5753,-4.0000
0.7187,-0.5753,-4.0000
0.7260,-0.5753,-4.0000
0.7333,-0.5753,-4.0000
0.7406,-0.5753,-4.0000
0.7479,-0.5753,-4.0000
0.7553,-0.5753,-4.0000
0.7626,-0.5753,-4.0000
0.7699,-0.5753,-4.0000
0.7772,-0.5753,-4.0000
0.7845,-0.5753,-4.0000
0.7918,-0.5753,-4.0000
0.7991,-0.5753,-4.0000
0.8064,-0.5753,-4.0000
0.8137,-0.5753,-4.0000
0.8210,-0.5753,-4.0000
0.8283,-0.5753,-4.0000
0.8356,-0.5753,-4.0000
0.8429,-0.5753,-4.0000
0.8502,-0.5753,-4.0000
0.8575,-0.5753,-4.0000
0.8648,-0.5753,-4.0000
0.8721,-0.5753,-4.0000
0.8795,-0.5753,-4.0000
0.8868,-0.5753,-4.0000
0.8941,-0.5753,-4.0000
0.9014,-0.5753,-4.0000
0.9087,-0.5753,-4.0000
0.9160,-0.5753,-4.0000
0.9233,-0.5753,-4.0000
0.9306,-0.5753,-4.0000
0.9379,-0.5753,-4.0000
0.9452,-0.5753,-4.0000
0.9525,-0.5753,-4.0000
0.9598,-0.5753,-4.0000
0.9671,-0.5753,-4.0000
0.9744,-0.5753,-4.0000
0.9817,-0.5753,-4.0000
0.9890,-0.5753,-4.0000
0.9963,-0.5753,-4.0000
1.0037,-0.5753,-4.0000
1.0110,-0.5753,-4.0000
1.0183,-0.5753,-4.0000
1.0256,-0.5753,-4.0000
1.0329,-0.5753,-4.0000
1.0402,-0.5753,-4.0000
1.0475,-0.5753,-4.0000
1.0548,-0.5753,-4.0000
1.0621,-0.5753,-4.0000
1.0694,-0.5753,-4.0000
1.0767,-0.5753,-4.0000
1.0840,-0.5753,-4.0000
1.0913,-0.5753,-4.0000
1.0986,-0.5753,-4.0000
1.1059,-0.5753,-4.0000
1.1132,-0.5753,-4.0000
1.1205,-0.5753,-4.0000
1.1279,-0.5753,-4.0000
1.1352,-0.5753,-4.0000
1.1425,-0.5753,-4.0000
1.1498,-0.5753,-4.0000
1.1571,-0.5753,-4.0000
1.1644,-0.5753,-4.0000
1.1717,-0.5753,-4.0000
1.1790,-0.5753,-4.0000
1.1863,-0.5753,-4.0000
1.1936,-0.5753,-4.0000
1.2009,-0.5753,-4.0000
1.2082,-0.5753,-4.0000
1.2155,-0.5753,-4.0000
1.2228,-0.5753,-4.0000
1.2301,-0.5753,-4.0000
1.2374,-0.5753,-4.0000
1.2447,-0.5753,-4.0000
1.2521,-0.5753,-4.0000
1.2594,-0.5753,-4.0000
1.2667,-0.5753,-4.0000
1.2740,-0.5753,-4.0000
1.2813,-0.5753,-4.0000
1.2886,-0.5753,-4.0000
1.2959,-0.5753,-4.0000
1.3032,-0.5753,-4.0000
1.3105,-0.5753,-4.0000
1.3178,-0.5753,-4.0000
1.3251,-0.5753,-4.0000
1.3324,-0.5753,-4.0000
1.3397,-0.5753,-4.0000
1.3470,-0.5753,-4.0000
1.3543,-0.5753,-4.0000
1.3616,-0.5753,-4.0000
1.3689,-0.5753,-4.0000
1.3763,-0.5753,-4.0000
1.3836,-0.5753,-4.0000
1.3909,-0.5753,-4.0000
1.3982,-0.5753,-4.0000
0.6018,-0.5644,-4.0000
0.6091,-0.5644,-4.0000
0.6164,-0.5644,-4.0000
0.6237,-0.5644,-4.0000
0.6311,-0.5644,-4.0000
0.6384,-0.5644,-4.0000
0.6457,-0.5644,-4.0000
0.6530,-0.5644,-4.0000
0.6603,-0.5644,-4.0000
0.6676,-0.5644,-4.0000
0.6749,-0.5644,-4.0000
0.6822,-0.5644,-4.0000
0.6895,-0.5644,-4.0000
0.6968,-0.5644,-4.0000
0.7041,-0.5644,-4.0000
0.7114,-0.5644,-4.0000
0.7187,-0.5644,-4.0000
0.7260,-0.5644,-4.0000
0.7333,-0.5644,-4.0000
0.7406,-0.5644,-4.0000
0.7479,-0.5644,-4.0000
0.7553,-0.5644,-4.0000
0.7626,-0.5644,-4.0000
0.7699,-0.5644,-4.0000
0.7772,-0.5644,-4.0000
0.7845,-0.5644,-4.0000
0.7918,-0.5644,-4.0000
0.7991,-0.5644,-4.0000
0.8064,-0.5644,-4.0000
0.8137,-0.5644,-4.0000
0.8210,-0.5644,-4.0000
0.8283,-0.5644,-4.0000
0.8356,-0.5644,-4.0000
0.8429,-0.5644,-4.0000
0.8502,-0.5644,-4.0000
0.8575,-0.5644,-4.0000
0.8648,-0.5644,-4.0000
0.8721,-0.5644,-4.0000
0.8795,-0.5644,-4.0000
0.8868,-0.5644,-4.0000
0.8941,-0.5644,-4.0000
0.9014,-0.5644,-4.0000
0.9087,-0.5644,-4.0000
0.9160,-0.5644,-4.0000
0.9233,-0.5644,-4.0000
0.9306,-0.5644,-4.0000
0.9379,-0.5644,-4.0000
0.9452,-0.5644,-4.0000
0.9525,-0.5644,-4.0000
0.9598,-0.5644,-4.0000
0.9671,-0.5644,-4.0000
0.9744,-0.5644,-4.0000
0.9817,-0.5644,-4.0000
0.9890,-0.5644,-4.0000
0.9963,-0.5644,-4.0000
1.0037,-0.5644,-4.0000
1.0110,-0.5644,-4.0000
1.0183,-0.5644,-4.0000
1.0256,-0.5644,-4.0000
1.0329,-0.5644,-4.0000
1.0402,-0.5644,-4.0000
1.0475,-0.5644,-4.0000
1.0548,-0.5644,-4.0000
1.0621,-0.5644,-4.0000
1.0694,-0.5644,-4.0000
1.0767,-0.5644,-4.0000
1.0840,-0.5644,-4.0000
1.0913,-0.5644,-4.0000
1.0986,-0.5644,-4.0000
1.1059,-0.5644,-4.0000
1.1132,-0.5644,-4.0000
1.1205,-0.5644,-4.0000
1.1279,-0.5644,-4.0000
1.1352,-0.5644,-4.0000
1.1425,-0.5644,-4.0000
1.1498,-0.5644,-4.0000
1.1571,-0.5644,-4.0000
1.1644,-0.5644,-4.0000
1.1717,-0.5644,-4.0000
1.1790,-0.5644,-4.0000
1.1863,-0.5644,-4.0000
1.1936,-0.5644,-4.0000
1.2009,-0.5644,-4.0000
1.2082,-0.5644,-4.0000
1.2155,-0.5644,-4.0000
1.2228,-0.5644,-4.0000
1.2301,-0.5644,-4.0000
1.2374,-0.5644,-4.0000
1.2447,-0.5644,-4.0000
1.2521,-0.5644,-4.0000
1.2594,-0.5644,-4.0000
1.2667,-0.5644,-4.0000
1.2740,-0.5644,-4.0000
1.2813,-0.5644,-4.0000
1.2886,-0.5644,-4.0000
1.2959,-0.5644,-4.0000
1.3032,-0.5644,-4.0000
1.3105,-0.5644,-4.0000
1.3178,-0.5644,-4.0000
1.3251,-0.5644,-4.0000
1.3324,-0.5644,-4.0000
1.3397,-0.5644,-4.0000
1.3470,-0.5644,-4.0000
1.3543,-0.5644,-4.0000
1.3616,-0.5644,-4.0000
1.3689,-0.5644,-4.0000
1.3763,-0.5644,-4.0000
1.3836,-0.5644,-4.0000
1.3909,-0.5644,-4.0000
1.3982,-0.5644,-4.0000
0.6018,-0.5534,-4.0000
0.6091,-0.5534,-4.0000
0.6164,-0.5534,-4.0000
0.6237,-0.5534,-4.0000
0.6311,-0.5534,-4.0000
0.6384,-0.5534,-4.0000
0.6457,-0.5534,-4.0000
0.6530,-0.5534,-4.0000
0.6603,-0.5534,-4.0000
0.6676,-0.5534,-4.0000
0.6749,-0.5534,-4.0000
0.6822,-0.5534,-4.0000
0.6895,-0.5534,-4.0000
0.6968,-0.5534,-4.0000
0.7041,-0.5534,-4.0000
0.7114,-0.5534,-4.0000
0.7187,-0.5534,-4.0000
0.7260,-0.5534,-4.0000
0.7333,-0.5534,-4.0000
0.7406,-0.5534,-4.0000
0.7479,-0.5534,-4.0000
0.7553,-0.5534,-4.0000
0.7626,-0.5534,-4.0000
0.7699,-0.5534,-4.0000
0.7772,-0.5534,-4.0000
0.7845,-0.5534,-4.0000
0.7918,-0.5534,-4.0000
0.7991,-0.5534,-4.0000
0.8064,-0.5534,-4.0000
0.8137,-0.5534,-4.0000
0.8210,-0.5534,-4.0000
0.8283,-0.5534,-4.0000
0.8356,-0.5534,-4.0000
0.8429,-0.5534,-4.0000
0.8502,-0.5534,-4.0000
0.8575,-0.5534,-4.0000
0.8648,-0.5534,-4.0000
0.8721,-0.5534,-4.0000
0.8795,-0.5534,-4.0000
0.8868,-0.5534,-4.0000
0.8941,-0.5534,-4.0000
0.9014,-0.5534,-4.0000
0.9087,-0.5534,-4.0000
0.9160,-0.5534,-4.0000
0.9233,-0.5534,-4.0000
0.9306,-0.5534,-4.0000
0.9379,-0.5534,-4.0000
0.9452,-0.5534,-4.0000
0.9525,-0.5534,-4.0000
0.9598,-0.5534,-4.0000
0.9671,-0.5534,-4.0000
0.9744,-0.5534,-4.0000
0.9817,-0.5534,-4.0000
0.9890,-0.5534,-4.0000
0.9963,-0.5534,-4.0000
1.0037,-0.5534,-4.0000
1.0110,-0.5534,-4.0000
1.0183,-0.5534,-4.0000
1.0256,-0.5534,-4.0000
1.0329,-0.5534,-4.0000
1.0402,-0.5534,-4.0000
1.0475,-0.5534,-4.0000
1.0548,-0.5534,-4.0000
1.0621,-0.5534,-4.0000
1.0694,-0.5534,-4.0000
1.0767,-0.5534,-4.0000
1.0840,-0.5534,-4.0000
1.0913,-0.5534,-4.0000
1.0986,-0.5534,-4.0000
1.1059,-0.5534,-4.0000
1.1132,-0.5534,-4.0000
1.1205,-0.5534,-4.0000
1.1279,-0.5534,-4.0000
1.1352,-0.5534,-4.0000
1.1425,-0.5534,-4.0000
1.1498,-0.5534,-4.0000
1.1571,-0.5534,-4.0000
1.1644,-0.5534,-4.0000
1.1717,-0.5534,-4.0000
1.1790,-0.5534,-4.0000
1.1863,-0.5534,-4.0000
1.1936,-0.5534,-4.0000
1.2009,-0.5534,-4.0000
1.2082,-0.5534,-4.0000
1.2155,-0.5534,-4.0000
1.2228,-0.5534,-4.0000
1.2301,-0.5534,-4.0000
1.2374,-0.5534,-4.0000
1.2447,-0.5534,-4.0000
1.2521,-0.5534,-4.0000
1.2594,-0.5534,-4.0000
1.2667,-0.5534,-4.0000
1.2740,-0.5534,-4.0000
1.2813,-0.5534,-4.0000
1.2886,-0.5534,-4.0000
1.2959,-0.5534,-4.0000
1.3032,-0.5534,-4.0000
1.3105,-0.5534,-4.0000
1.3178,-0.5534,-4.0000
1.3251,-0.5534,-4.0000
1.3324,-0.5534,-4.0000
1.3397,-0.5534,-4.0000
1.3470,-0.5534,-4.0000
1.3543,-0.5534,-4.0000
1.3616,-0.5534,-4.0000
1.3689,-0.5534,-4.0000
1.3763,-0.5534,-4.0000
1.3836,-0.5534,-4.0000
1.3909,-0.5534,-4.0000
1.3982,-0.5534,-4.0000
0.6018,-0.5425,-4.0000
0.6091,-0.5425,-4.0000
0.6164,-0.5425,-4.0000
0.6237,-0.5425,-4.0000
0.6311,-0.5425,-4.0000
0.6384,-0.5425,-4.0000
0.6457,-0.5425,-4.0000
0.6530,-0.5425,-4.0000
0.6603,-0.5425,-4.0000
0.6676,-0.5425,-4.0000
0.6749,-0.5425,-4.0000
0.6822,-0.5425,-4.0000
0.6895,-0.5425,-4.0000
0.6968,-0.5425,-4.0000
0.7041,-0.5425,-4.0000
0.7114,-0.5425,-4.0000
0.7187,-0.5425,-4.0000
0.7260,-0.5425,-4.0000
0.7333,-0.5425,-4.0000
0.7406,-0.5425,-4.0000
0.7479,-0.5425,-4.0000
0.7553,-0.5425,-4.0000
0.7626,-0.5425,-4.0000
0.7699,-0.5425,-4.0000
0.7772,-0.5425,-4.0000
0.7845,-0.5425,-4.0000
0.7918,-0.5425,-4.0000
0.7991,-0.5425,-4.0000
0.8064,-0.5425,-4.0000
0.8137,-0.5425,-4.0000
0.8210,-0.5425,-4.0000
0.8283,-0.5425,-4.0000
0.8356,-0.5425,-4.0000
0.8429,-0.5425,-4.0000
0.8502,-0.5425,-4.0000
0.8575,-0.5425,-4.0000
0.8648,-0.5425,-4.0000
0.8721,-0.5425,-4.0000
0.8795,-0.5425,-4.0000
0.8868,-0.5425,-4.0000
0.8941,-0.5425,-4.0000
0.9014,-0.5425,-4.0000
0.9087,-0.5425,-4.0000
0.9160,-0.5425,-4.0000
0.9233,-0.5425,-4.0000
0.9306,-0.5425,-4.0000
0.9379,-0.5425,-4.0000
0.9452,-0.5425,-4.0000
0.9525,-0.5425,-4.0000
0.9598,-0.5425,-4.0000
0.9671,-0.5425,-4.0000
0.9744,-0.5425,-4.0000
0.9817,-0.5425,-4.0000
0.9890,-0.5425,-4.0000
0.9963,-0.5425,-4.0000
1.0037,-0.5425,-4.0000
1.0110,-0.5425,-4.0000
1.0183,-0.5425,-4.0000
1.0256,-0.5425,-4.0000
1.0329,-0.5425,-4.0000
1.0402,-0.5425,-4.0000
1.0475,-0.5425,-4.0000
1.0548,-0.5425,-4.0000
1.0621,-0.5425,-4.0000
1.0694,-0.5425,-4.0000
1.0767,-0.5425,-4.0000
1.0840,-0.5425,-4.0000
1.0913,-0.5425,-4.0000
1.0986,-0.5425,-4.0000
1.1059,-0.5425,-4.0000
1.1132,-0.5425,-4.0000
1.1205,-0.5425,-4.0000
1.1279,-0.5425,-4.0000
1.1352,-0.5425,-4.0000
1.1425,-0.5425,-4.0000
1.1498,-0.5425,-4.0000
1.1571,-0.5425,-4.0000
1.1644,-0.5425,-4.0000
1.1717,-0.5425,-4.0000
1.1790,-0.5425,-4.0000
1.1863,-0.5425,-4.0000
1.1936,-0.5425,-4.0000
1.2009,-0.5425,-4.0000
1.2082,-0.5425,-4.0000
1.2155,-0.5425,-4.0000
1.2228,-0.5425,-4.0000
1.2301,-0.5425,-4.0000
1.2374,-0.5425,-4.0000
1.2447,-0.5425,-4.0000
1.2521,-0.5425,-4.0000
1.2594,-0.5425,-4.0000
1.2667,-0.5425,-4.0000
1.2740,-0.5425,-4.0000
1.2813,-0.5425,-4.0000
1.2886,-0.5425,-4.0000
1.2959,-0.5425,-4.0000
1.3032,-0.5425,-4.0000
1.3105,-0.5425,-4.0000
1.3178,-0.5425,-4.0000
1.3251,-0.5425,-4.0000
1.3324,-0.5425,-4.0000
1.3397,-0.5425,-4.0000
1.3470,-0.5425,-4.0000
1.3543,-0.5425,-4.0000
1.3616,-0.5425,-4.0000
1.3689,-0.5425,-4.0000
1.3763,-0.5425,-4.0000
1.3836,-0.5425,-4.0000
1.3909,-0.5425,-4.0000
1.3982,-0.5425,-4.0000
0.6018,-0.5315,-4.0000
0.6091,-0.5315,-4.0000
0.6164,-0.5315,-4.0000
0.6237,-0.5315,-4.0000
0.6311,-0.5315,-4.0000
0.6384,-0.5315,-4.0000
0.6457,-0.5315,-4.0000
0.6530,-0.5315,-4.0000
0.6603,-0.5315,-4.0000
0.6676,-0.5315,-4.0000
0.6749,-0.5315,-4.0000
0.6822,-0.5315,-4.0000
0.6895,-0.5315,-4.0000
0.6968,-0.5315,-4.0000
0.7041,-0.5315,-4.0000
0.7114,-0.5315,-4.0000
0.7187,-0.5315,-4.0000
0.7260,-0.5315,-4.0000
0.7333,-0.5315,-4.0000
0.7406,-0.5315,-4.0000
0.7479,-0.5315,-4.0000
0.7553,-0.5315,-4.0000
0.7626,-0.5315,-4.0000
0.7699,-0.5315,-4.0000
0.7772,-0.5315,-4.0000
0.7845,-0.5315,-4.0000
0.7918,-0.5315,-4.0000
0.7991,-0.5315,-4.0000
0.8064,-0.5315,-4.0000
0.8137,-0.5315,-4.0000
0.8210,-0.5315,-4.0000
0.8283,-0.5315,-4.0000
0.8356,-0.5315,-4.0000
0.8429,-0.5315,-4.0000
0.8502,-0.5315,-4.0000
0.8575,-0.5315,-4.0000
0.8648,-0.5315,-4.0000
0.8721,-0.5315,-4.0000
0.8795,-0.5315,-4.0000
0.8868,-0.5315,-4.0000
0.8941,-0.5315,-4.0000
0.9014,-0.5315,-4.0000
0.9087,-0.5315,-4.0000
0.9160,-0.5315,-4.0000
0.9233,-0.5315,-4.0000
0.9306,-0.5315,-4.0000
0.9379,-0.5315,-4.0000
0.9452,-0.5315,-4.0000
0.9525,-0.5315,-4.0000
0.9598,-0.5315,-4.0000
0.9671,-0.5315,-4.0000
0.9744,-0.5315,-4.0000
0.9817,-0.5315,-4.0000
0.9890,-0.5315,-4.0000
0.9963,-0.5315,-4.0000
1.0037,-0.5315,-4.0000
1.0110,-0.5315,-4.0000
1.0183,-0.5315,-4.0000
1.0256,-0.5315,-4.0000
1.0329,-0.5315,-4.0000
1.0402,-0.5315,-4.0000
1.0475,-0.5315,-4.0000
1.0548,-0.5315,-4.0000
1.0621,-0.5315,-4.0000
1.0694,-0.5315,-4.0000
1.0767,-0.5315,-4.0000
1.0840,-0.5315,-4.0000
1.0913,-0.5315,-4.0000
1.0986,-0.5315,-4.0000
1.1059,-0.5315,-4.0000
1.1132,-0.5315,-4.0000
1.1205,-0.5315,-4.0000
1.1279,-0.5315,-4.0000
1.1352,-0.5315,-4.0000
1.1425,-0.5315,-4.0000
1.1498,-0.5315,-4.0000
1.1571,-0.5315,-4.0000
1.1644,-0.5315,-4.0000
1.1717,-0.5315,-4.0000
1.1790,-0.5315,-4.0000
1.1863,-0.5315,-4.0000
1.1936,-0.5315,-4.0000
1.2009,-0.5315,-4.0000
1.2082,-0.5315,-4.0000
1.2155,-0.5315,-4.0000
1.2228,-0.5315,-4.0000
1.2301,-0.5315,-4.0000
1.2374,-0.5315,-4.0000
1.2447,-0.5315,-4.0000
1.2521,-0.5315,-4.0000
1.2594,-0.5315,-4.0000
1.2667,-0.5315,-4.0000
1.2740,-0.5315,-4.0000
1.2813,-0.5315,-4.0000
1.2886,-0.5315,-4.0000
1.2959,-0.5315,-4.0000
1.3032,-0.5315,-4.0000
1.3105,-0.5315,-4.0000
1.3178,-0.5315,-4.0000
1.3251,-0.5315,-4.0000
1.3324,-0.5315,-4.0000
1.3397,-0.5315,-4.0000
1.3470,-0.5315,-4.0000
1.3543,-0.5315,-4.0000
1.3616,-0.5315,-4.0000
1.3689,-0.5315,-4.0000
1.3763,-0.5315,-4.0000
1.3836,-0.5315,-4.0000
1.3909,-0.5315,-4.0000
1.3982,-0.5315,-4.0000
0.6018,-0.5205,-4.0000
0.6091,-0.5205,-4.0000
0.6164,-0.5205,-4.0000
0.6237,-0.5205,-4.0000
0.6311,-0.5205,-4.0000
0.6384,-0.5205,-4.0000
0.6457,-0.5205,-4.0000
0.6530,-0.5205,-4.0000
0.6603,-0.5205,-4.0000
0.6676,-0.5205,-4.0000
0.6749,-0.5205,-4.0000
0.6822,-0.5205,-4.0000
0.6895,-0.5205,-4.0000
0.6968,-0.5205,-4.0000
0.7041,-0.5205,-4.0000
0.7114,-0.5205,-4.0000
0.7187,-0.5205,-4.0000
0.7260,-0.5205,-4.0000
0.7333,-0.5205,-4.0000
0.7406,-0.5205,-4.0000
0.7479,-0.5205,-4.0000
0.7553,-0.5205,-4.0000
0.7626,-0.5205,-4.0000
0.7699,-0.5205,-4.0000
0.7772,-0.5205,-4.0000
0.7845,-0.5205,-4.0000
0.7918,-0.5205,-4.0000
0.7991,-0.5205,-4.0000
0.8064,-0.5205,-4.0000
0.8137,-0.5205,-4.0000
0.8210,-0.5205,-4.0000
0.8283,-0.5205,-4.0000
0.8356,-0.5205,-4.0000
0.8429,-0.5205,-4.0000
0.8502,-0.5205,-4.0000
0.8575,-0.5205,-4.0000
0.8648,-0.5205,-4.0000
0.8721,-0.5205,-4.0000
0.8795,-0.5205,-4.0000
0.8868,-0.5205,-4.0000
0.8941,-0.5205,-4.0000
0.9014,-0.5205,-4.0000
0.9087,-0.5205,-4.0000
0.9160,-0.5205,-4.0000
0.9233,-0.5205,-4.0000
0.9306,-0.5205,-4.0000
0.9379,-0.5205,-4.0000
0.9452,-0.5205,-4.0000
0.9525,-0.5205,-4.0000
0.9598,-0.5205,-4.0000
0.9671,-0.5205,-4.0000
0.9744,-0.5205,-4.0000
0.9817,-0.5205,-4.0000
0.9890,-0.5205,-4.0000
0.9963,-0.5205,-4.0000
1.0037,-0.5205,-4.0000
1.0110,-0.5205,-4.0000
1.0183,-0.5205,-4.0000
1.0256,-0.5205,-4.0000
1.0329,-0.5205,-4.0000
1.0402,-0.5205,-4.0000
1.0475,-0.5205,-4.0000
1.0548,-0.5205,-4.0000
1.0621,-0.5205,-4.0000
1.0694,-0.5205,-4.0000
1.0767,-0.5205,-3.9858
1.0840,-0.5205,-4.0000
1.0913,-0.5205,-4.0000
1.0986,-0.5205,-4.0000
1.1059,-0.5205,-4.0000
1.1132,-0.5205,-4.0000
1.1205,-0.5205,-4.0000
1.1279,-0.5205,-4.0000
1.1352,-0.5205,-4.0000
1.1425,-0.5205,-4.0000
1.1498,-0.5205,-4.0000
1.1571,-0.5205,-4.0000
1.1644,-0.5205,-4.0000
1.1717,-0.5205,-4.0000
1.1790,-0.5205,-4.0000
1.1863,-0.5205,-4.0000
1.1936,-0.5205,-4.0000
1.2009,-0.5205,-4.0000
1.2082,-0.5205,-4.0000
1.2155,-0.5205,-4.0000
1.2228,-0.5205,-4.0000
1.2301,-0.5205,-4.0000
1.2374,-0.5205,-4.0000
1.2447,-0.5205,-4.0000
1.2521,-0.5205,-4.0000
1.2594,-0.5205,-4.0000
1.2667,-0.5205,-4.0000
1.2740,-0.5205,-4.0000
1.2813,-0.5205,-4.0000
1.2886,-0.5205,-4.0000
1.2959,-0.5205,-4.0000
1.3032,-0.5205,-4.0000
1.3105,-0.5205,-4.0000
1.3178,-0.5205,-4.0000
1.3251,-0.5205,-4.0000
1.3324,-0.5205,-4.0000
1.3397,-0.5205,-4.0000
1.3470,-0.5205,-4.0000
1.3543,-0.5205,-4.0000
1.3616,-0.5205,-4.0000
1.3689,-0.5205,-4.0000
1.3763,-0.5205,-4.0000
1.3836,-0.5205,-4.0000
1.3909,-0.5205,-4.0000
1.3982,-0.5205,-4.0000
0.6018,-0.5096,-4.0000
0.6091,-0.5096,-4.0000
0.6164,-0.5096,-4.0000
0.6237,-0.5096,-4.0000
0.6311,-0.5096,-4.0000
0.6384,-0.5096,-4.0000
0.6457,-0.5096,-4.0000
0.6530,-0.5096,-4.0000
0.6603,-0.5096,-4.0000
0.6676,-0.5096,-4.0000
0.6749,-0.5096,-4.0000
0.6822,-0.5096,-4.0000
0.6895,-0.5096,-4.0000
0.6968,-0.5096,-4.0000
0.7041,-0.5096,-4.0000
0.7114,-0.5096,-4.0000
0.7187,-0.5096,-4.0000
0.7260,-0.5096,-4.0000
0.7333,-0.5096,-4.0000
0.7406,-0.5096,-4.0000
0.7479,-0.5096,-4.0000
0.7553,-0.5096,-4.0000
0.7626,-0.5096,-4.0000
0.7699,-0.5096,-4.0000
0.7772,-0.5096,-4.0000
0.7845,-0.5096,-4.0000
0.7918,-0.5096,-4.0000
0.7991,-0.5096,-4.0000
0.8064,-0.5096,-4.0000
0.8137,-0.5096,-4.0000
0.8210,-0.5096,-4.0000
0.8283,-0.5096,-4.0000
0.8356,-0.5096,-4.0000
0.8429,-0.5096,-4.0000
0.8502,-0.5096,-4.0000
0.8575,-0.5096,-4.0000
0.8648,-0.5096,-4.0000
0.8721,-0.5096,-4.0000
0.8795,-0.5096,-4.0000
0.8868,-0.5096,-4.0000
0.8941,-0.5096,-4.0000
0.9014,-0.5096,-4.0000
0.9087,-0.5096,-4.0000
0.9160,-0.5096,-4.0000
0.9233,-0.5096,-4.0000
0.9306,-0.5096,-4.0000
0.9379,-0.5096,-3.9961
0.9452,-0.5096,-3.8718
0.9525,-0.5096,-3.7945
0.9598,-0.5096,-3.8686
0.9671,-0.5096,-3.9630
0.9744,-0.5096,-3.9977
0.9817,-0.5096,-4.0000
0.9890,-0.5096,-4.0000
0.9963,-0.5096,-4.0000
1.0037,-0.5096,-4.0000
1.0110,-0.5096,-4.0000
1.0183,-0.5096,-4.0000
1.0256,-0.5096,-4.0000
1.0329,-0.5096,-4.0000
1.0402,-0.5096,-4.0000
1.0475,-0.5096,-4.0000
1.0548,-0.5096,-4.0000
1.0621,-0.5096,-3.9842
1.0694,-0.5096,-3.8249
1.0767,-0.5096,-3.7750
1.0840,-0.5096,-3.9391
1.0913,-0.5096,-4.0000
1.0986,-0.5096,-4.0000
1.1059,-0.5096,-4.0000
1.1132,-0.5096,-4.0000
1.1205,-0.5096,-4.0000
1.1279,-0.5096,-4.0000
1.1352,-0.5096,-4.0000
1.1425,-0.5096,-4.0000
1.1498,-0.5096,-4.0000
1.1571,-0.5096,-4.0000
1.1644,-0.5096,-4.0000
1.1717,-0.5096,-4.0000
1.1790,-0.5096,-4.0000
1.1863,-0.5096,-4.0000
1.1936,-0.5096,-4.0000
1.2009,-0.5096,-4.0000
1.2082,-0.5096,-4.0000
1.2155,-0.5096,-4.0000
1.2228,-0.5096,-4.0000
1.2301,-0.5096,-4.0000
1.2374,-0.5096,-4.0000
1.2447,-0.5096,-4.0000
1.2521,-0.5096,-4.0000
1.2594,-0.5096,-4.0000
1.2667,-0.5096,-4.0000
1.2740,-0.5096,-4.0000
1.2813,-0.5096,-4.0000
1.2886,-0.5096,-4.0000
1.2959,-0.5096,-4.0000
1.3032,-0.5096,-4.0000
1.3105,-0.5096,-4.0000
1.3178,-0.5096,-4.0000
1.3251,-0.5096,-4.0000
1.3324,-0.5096,-4.0000
1.3397,-0.5096,-4.0000
1.3470,-0.5096,-4.0000
1.3543,-0.5096,-4.0000
1.3616,-0.5096,-4.0000
1.3689,-0.5096,-4.0000
1.3763,-0.5096,-4.0000
1.3836,-0.5096,-4.0000
1.3909,-0.5096,-4.0000
1.3982,-0.5096,-4.0000
0.6018,-0.4986,-4.0000
0.6091,-0.4986,-4.0000
0.6164,-0.4986,-4.0000
0.6237,-0.4986,-4.0000
0.6311,-0.4986,-4.0000
0.6384,-0.4986,-4.0000
0.6457,-0.4986,-4.0000
0.6530,-0.4986,-4.0000
0.6603,-0.4986,-4.0000
0.6676,-0.4986,-4.0000
0.6749,-0.4986,-4.0000
0.6822,-0.4986,-4.0000
0.6895,-0.4986,-4.0000
0.6968,-0.4986,-4.0000
0.7041,-0.4986,-4.0000
0.7114,-0.4986,-4.0000
0.7187,-0.4986,-4.0000
0.7260,-0.4986,-4.0000
0.7333,-0.4986,-4.0000
0.7406,-0.4986,-4.0000
0.7479,-0.4986,-4.0000
0.7553,-0.4986,-4.0000
0.7626,-0.4986,-4.0000
0.7699,-0.4986,-4.0000
0.7772,-0.4986,-4.0000
0.7845,-0.4986,-4.0000
0.7918,-0.4986,-4.0000
0.7991,-0.4986,-4.0000
0.8064,-0.4986,-4.0000
0.8137,-0.4986,-4.0000
0.8210,-0.4986,-4.0000
0.8283,-0.4986,-4.0000
0.8356,-0.4986,-4.0000
0.8429,-0.4986,-4.0000
0.8502,-0.4986,-4.0000
0.8575,-0.4986,-4.0000
0.8648,-0.4986,-4.0000
0.8721,-0.4986,-4.0000
0.8795,-0.4986,-4.0000
0.8868,-0.4986,-4.0000
0.8941,-0.4986,-4.0000
0.9014,-0.4986,-4.0000
0.9087,-0.4986,-4.0000
0.9160,-0.4986,-4.0000
0.9233,-0.4986,-4.0000
0.9306,-0.4986,-4.0000
0.9379,-0.4986,-3.7995
0.9452,-0.4986,-3.5605
0.9525,-0.4986,-3.5133
0.9598,-0.4986,-3.6032
0.9671,-0.4986,-3.7201
0.9744,-0.4986,-3.7781
0.9817,-0.4986,-3.7981
0.9890,-0.4986,-3.8694
0.9963,-0.4986,-3.9896
1.0037,-0.4986,-4.0000
1.0110,-0.4986,-4.0000
1.0183,-0.4986,-4.0000
1.0256,-0.4986,-4.0000
1.0329,-0.4986,-4.0000
1.0402,-0.4986,-4.0000
1.0475,-0.4986,-4.0000
1.0548,-0.4986,-4.0000
1.0621,-0.4986,-3.7845
1.0694,-0.4986,-3.5533
1.0767,-0.4986,-3.5534
1.0840,-0.4986,-3.7850
1.0913,-0.4986,-4.0000
1.0986,-0.4986,-4.0000
1.1059,-0.4986,-4.0000
1.1132,-0.4986,-4.0000
1.1205,-0.4986,-4.0000
1.1279,-0.4986,-4.0000
1.1352,-0.4986,-4.0000
1.1425,-0.4986,-4.0000
1.1498,-0.4986,-4.0000
1.1571,-0.4986,-4.0000
1.1644,-0.4986,-4.0000
1.1717,-0.4986,-4.0000
1.1790,-0.4986,-4.0000
1.1863,-0.4986,-4.0000
1.1936,-0.4986,-4.0000
1.2009,-0.4986,-4.0000
1.2082,-0.4986,-4.0000
1.2155,-0.4986,-4.0000
1.2228,-0.4986,-4.0000
1.2301,-0.4986,-4.0000
1.2374,-0.4986,-4.0000
1.2447,-0.4986,-4.0000
1.2521,-0.4986,-4.0000
1.2594,-0.4986,-4.0000
1.2667,-0.4986,-4.0000
1.2740,-0.4986,-4.0000
1.2813,-0.4986,-4.0000
1.2886,-0.4986,-4.0000
1.2959,-0.4986,-4.0000
1.3032,-0.4986,-4.0000
1.3105,-0.4986,-4.0000
1.3178,-0.4986,-4.0000
1.3251,-0.4986,-4.0000
1.3324,-0.4986,-4.0000
1.3397,-0.4986,-4.0000
1.3470,-0.4986,-4.0000
1.3543,-0.4986,-4.0000
1.3616,-0.4986,-4.0000
1.3689,-0.4986,-4.0000
1.3763,-0.4986,-4.0000
1.3836,-0.4986,-4.0000
1.3909,-0.4986,-4.0000
1.3982,-0.4986,-4.0000
0.6018,-0.4877,-4.0000
0.6091,-0.4877,-4.0000
0.6164,-0.4877,-4.0000
0.6237,-0.4877,-4.0000
0.6311,-0.4877,-4.0000
0.6384,-0.4877,-4.0000
0.6457,-0.4877,-4.0000
0.6530,-0.4877,-4.0000
0.6603,-0.4877,-4.0000
0.6676,-0.4877,-4.0000
0.6749,-0.4877,-4.0000
0.6822,-0.4877,-4.0000
0.6895,-0.4877,-4.0000
0.6968,-0.4877,-4.0000
0.7041,-0.4877,-4.0000
0.7114,-0.4877,-4.0000
0.7187,-0.4877,-4.0000
0.7260,-0.4877,-4.0000
0.7333,-0.4877,-4.0000
0.7406,-0.4877,-4.0000
0.7479,-0.4877,-4.0000
0.7553,-0.4877,-4.0000
0.7626,-0.4877,-4.0000
0.7699,-0.4877,-4.0000
0.7772,-0.4877,-4.0000
0.7845,-0.4877,-4.0000
0.7918,-0.4877,-4.0000
0.7991,-0.4877,-4.0000
0.8064,-0.4877,-4.0000
0.8137,-0.4877,-4.0000
0.8210,-0.4877,-4.0000
0.8283,-0.4877,-4.0000
0.8356,-0.4877,-4.0000
0.8429,-0.4877,-4.0000
0.8502,-0.4877,-4.0000
0.8575,-0.4877,-4.0000
0.8648,-0.4877,-4.0000
0.8721,-0.4877,-4.0000
0.8795,-0.4877,-4.0000
0.8868,-0.4877,-4.0000
0.8941,-0.4877,-4.0000
0.9014,-0.4877,-4.0000
0.9087,-0.4877,-4.0000
0.9160,-0.4877,-4.0000
0.9233,-0.4877,-4.0000
0.9306,-0.4877,-3.8664
0.9379,-0.4877,-3.4823
0.9452,-0.4877,-3.2824
0.9525,-0.4877,-3.2654
0.9598,-0.4877,-3.3657
0.9671,-0.4877,-3.4701
0.9744,-0.4877,-3.5136
0.9817,-0.4877,-3.5345
0.9890,-0.4877,-3.6292
0.9963,-0.4877,-3.8765
1.0037,-0.4877,-4.0000
1.0110,-0.4877,-4.0000
1.0183,-0.4877,-4.0000
1.0256,-0.4877,-4.0000
1.0329,-0.4877,-4.0000
1.0402,-0.4877,-4.0000
1.0475,-0.4877,-4.0000
1.0548,-0.4877,-3.8883
1.0621,-0.4877,-3.5033
1.0694,-0.4877,-3.3222
1.0767,-0.4877,-3.3724
1.0840,-0.4877,-3.6541
1.0913,-0.4877,-4.0000
1.0986,-0.4877,-4.0000
1.1059,-0.4877,-4.0000
1.1132,-0.4877,-4.0000
1.1205,-0.4877,-4.0000
1.1279,-0.4877,-4.0000
1.1352,-0.4877,-4.0000
1.1425,-0.4877,-4.0000
1.1498,-0.4877,-4.0000
1.1571,-0.4877,-4.0000
1.1644,-0.4877,-4.0000
1.1717,-0.4877,-4.0000
1.1790,-0.4877,-4.0000
1.1863,-0.4877,-4.0000
1.1936,-0.4877,-4.0000
1.2009,-0.4877,-4.0000
1.2082,-0.4877,-4.0000
1.2155,-0.4877,-4.0000
1.2228,-0.4877,-4.0000
1.2301,-0.4877,-4.0000
1.2374,-0.4877,-4.0000
1.2447,-0.4877,-4.0000
1.2521,-0.4877,-4.0000
1.2594,-0.4877,-4.0000
1.2667,-0.4877,-4.0000
1.2740,-0.4877,-4.0000
1.2813,-0.4877,-4.0000
1.2886,-0.4877,-4.0000
1.2959,-0.4877,-4.0000
1.3032,-0.4877,-4.0000
1.3105,-0.4877,-4.0000
1.3178,-0.4877,-4.0000
1.3251,-0.4877,-4.0000
1.3324,-0.4877,-4.0000
1.3397,-0.4877,-4.0000
1.3470,-0.4877,-4.0000
1.3543,-0.4877,-4.0000
1.3616,-0.4877,-4.0000
1.3689,-0.4877,-4.0000
1.3763,-0.4877,-4.0000
1.3836,-0.4877,-4.0000
1.3909,-0.4877,-4.0000
1.3982,-0.4877,-4.0000
0.6018,-0.4767,-4.0000
0.6091,-0.4767,-4.0000
0.6164,-0.4767,-4.0000
0.6237,-0.4767,-4.0000
0.6311,-0.4767,-4.0000
0.6384,-0.4767,-4.0000
0.6457,-0.4767,-4.0000
0.6530,-0.4767,-4.0000
0.6603,-0.4767,-4.0000
0.6676,-0.4767,-4.0000
0.6749,-0.4767,-4.0000
0.6822,-0.4767,-4.0000
0.6895,-0.4767,-4.0000
0.6968,-0.4767,-4.0000
0.7041,-0.4767,-4.0000
0.7114,-0.4767,-4.0000
0.7187,-0.4767,-4.0000
0.7260,-0.4767,-4.0000
0.7333,-0.4767,-4.0000
0.7406,-0.4767,-4.0000
0.7479,-0.4767,-4.0000
0.7553,-0.4767,-4.0000
0.7626,-0.4767,-4.0000
0.7699,-0.4767,-4.0000
0.7772,-0.4767,-4.0000
0.7845,-0.4767,-4.0000
0.7918,-0.4767,-4.0000
0.7991,-0.4767,-4.0000
0.8064,-0.4767,-4.0000
0.8137,-0.4767,-4.0000
0.8210,-0.4767,-4.0000
0.8283,-0.4767,-4.0000
0.8356,-0.4767,-4.0000
0.8429,-0.4767,-4.0000
0.8502,-0.4767,-4.0000
0.8575,-0.4767,-4.0000
0.8648,-0.4767,-4.0000
0.8721,-0.4767,-4.0000
0.8795,-0.4767,-4.0000
0.8868,-0.4767,-4.0000
0.8941,-0.4767,-4.0000
0.9014,-0.4767,-4.0000
0.9087,-0.4767,-4.0000
0.9160,-0.4767,-4.0000
0.9233,-0.4767,-3.9795
0.9306,-0.4767,-3.5673
0.9379,-0.4767,-3.2027
0.9452,-0.4767,-3.0400
0.9525,-0.4767,-3.0496
0.9598,-0.4767,-3.1550
0.9671,-0.4767,-3.2452
0.9744,-0.4767,-3.2762
0.9817,-0.4767,-3.3024
0.9890,-0.4767,-3.4239
0.9963,-0.4767,-3.7091
1.0037,-0.4767,-4.0000
1.0110,-0.4767,-4.0000
1.0183,-0.4767,-4.0000
1.0256,-0.4767,-4.0000
1.0329,-0.4767,-4.0000
1.0402,-0.4767,-4.0000
1.0475,-0.4767,-3.9991
1.0548,-0.4767,-3.6238
1.0621,-0.4767,-3.2620
1.0694,-0.4767,-3.1311
1.0767,-0.4767,-3.2315
1.0840,-0.4767,-3.5633
1.0913,-0.4767,-3.9929
1.0986,-0.4767,-4.0000
1.1059,-0.4767,-4.0000
1.1132,-0.4767,-4.0000
1.1205,-0.4767,-4.0000
1.1279,-0.4767,-4.0000
1.1352,-0.4767,-4.0000
1.1425,-0.4767,-4.0000
1.1498,-0.4767,-4.0000
1.1571,-0.4767,-4.0000
1.1644,-0.4767,-4.0000
1.1717,-0.4767,-4.0000
1.1790,-0.4767,-4.0000
1.1863,-0.4767,-4.0000
1.1936,-0.4767,-4.0000
1.2009,-0.4767,-4.0000
1.2082,-0.4767,-4.0000
1.2155,-0.4767,-4.0000
1.2228,-0.4767,-4.0000
1.2301,-0.4767,-4.0000
1.2374,-0.4767,-4.0000
1.2447,-0.4767,-4.0000
1.2521,-0.4767,-4.0000
1.2594,-0.4767,-4.0000
1.2667,-0.4767,-4.0000
1.2740,-0.4767,-4.0000
1.2813,-0.4767,-4.0000
1.2886,-0.4767,-4.0000
1.2959,-0.4767,-4.0000
1.3032,-0.4767,-4.0000
1.3105,-0.4767,-4.0000
1.3178,-0.4767,-4.0000
1.3251,-0.4767,-4.0000
1.3324,-0.4767,-4.0000
1.3397,-0.4767,-4.0000
1.3470,-0.4767,-4.0000
1.3543,-0.4767,-4.0000
1.3616,-0.4767,-4.0000
1.3689,-0.4767,-4.0000
1.3763,-0.4767,-4.0000
1.3836,-0.4767,-4.0000
1.3909,-0.4767,-4.0000
1.3982,-0.4767,-4.0000
0.6018,-0.4658,-4.0000
0.6091,-0.4658,-4.0000
0.6164,-0.4658,-4.0000
0.6237,-0.4658,-4.0000
0.6311,-0.4658,-4.0000
0.6384,-0.4658,-4.0000
0.6457,-0.4658,-4.0000
0.6530,-0.4658,-4.0000
0.6603,-0.4658,-4.0000
0.6676,-0.4658,-4.0000
0.6749,-0.4658,-4.0000
0.6822,-0.4658,-4.0000
0.6895,-0.4658,-4.0000
0.6968,-0.4658,-4.0000
0.7041,-0.4658,-4.0000
0.7114,-0.4658,-4.0000
0.7187,-0.4658,-4.0000
0.7260,-0.4658,-4.0000
0.7333,-0.4658,-4.0000
0.7406,-0.4658,-4.0000
0.7479,-0.4658,-4.0000
0.7553,-0.4658,-4.0000
0.7626,-0.4658,-4.0000
0.7699,-0.4658,-4.0000
0.7772,-0.4658,-4.0000
0.7845,-0.4658,-4.0000
0.7918,-0.4658,-4.0000
0.7991,-0.4658,-4.0000
0.8064,-0.4658,-4.0000
0.8137,-0.4658,-4.0000
0.8210,-0.4658,-4.0000
0.8283,-0.4658,-4.0000
0.8356,-0.4658,-4.0000
0.8429,-0.4658,-4.0000
0.8502,-0.4658,-4.0000
0.8575,-0.4658,-4.0000
0.8648,-0.4658,-4.0000
0.8721,-0.4658,-4.0000
0.8795,-0.4658,-4.0000
0.8868,-0.4658,-4.0000
0.8941,-0.4658,-4.0000
0.9014,-0.4658,-4.0000
0.9087,-0.4658,-4.0000
0.9160,-0.4658,-4.0000
0.9233,-0.4658,-3.7988
0.9306,-0.4658,-3.2841
0.9379,-0.4658,-2.9600
0.9452,-0.4658,-2.8322
0.9525,-0.4658,-2.8643
0.9598,-0.4658,-2.9701
0.9671,-0.4658,-3.0452
0.9744,-0.4658,-3.0660
0.9817,-0.4658,-3.1021
0.9890,-0.4658,-3.2521
0.9963,-0.4658,-3.5641
1.0037,-0.4658,-3.9438
1.0110,-0.4658,-4.0000
1.0183,-0.4658,-4.0000
1.0256,-0.4658,-4.0000
1.0329,-0.4658,-4.0000
1.0402,-0.4658,-4.0000
1.0475,-0.4658,-3.8719
1.0548,-0.4658,-3.3712
1.0621,-0.4658,-3.0599
1.0694,-0.4658,-2.9793
1.0767,-0.4658,-3.1300
1.0840,-0.4658,-3.5122
1.0913,-0.4658,-3.9885
1.0986,-0.4658,-4.0000
1.1059,-0.4658,-4.0000
1.1132,-0.4658,-4.0000
1.1205,-0.4658,-4.0000
1.1279,-0.4658,-4.0000
1.1352,-0.4658,-4.0000
1.1425,-0.4658,-4.0000
1.1498,-0.4658,-4.0000
1.1571,-0.4658,-4.0000
1.1644,-0.4658,-4.0000
1.1717,-0.4658,-4.0000
1.1790,-0.4658,-4.0000
1.1863,-0.4658,-4.0000
1.1936,-0.4658,-4.0000
1.2009,-0.4658,-4.0000
1.2082,-0.4658,-4.0000
1.2155,-0.4658,-4.0000
1.2228,-0.4658,-4.0000
1.2301,-0.4658,-4.0000
1.2374,-0.4658,-4.0000
1.2447,-0.4658,-4.0000
1.2521,-0.4658,-4.0000
1.2594,-0.4658,-4.0000
1.2667,-0.4658,-4.0000
1.2740,-0.4658,-4.0000
1.2813,-0.4658,-4.0000
1.2886,-0.4658,-4.0000
1.2959,-0.4658,-4.0000
1.3032,-0.4658,-4.0000
1.3105,-0.4658,-4.0000
1.3178,-0.4658,-4.0000
1.3251,-0.4658,-4.0000
1.3324,-0.4658,-4.0000
1.3397,-0.4658,-4.0000
1.3470,-0.4658,-4.0000
1.3543,-0.4658,-4.0000
1.3616,-0.4658,-4.0000
1.3689,-0.4658,-4.0000
1.3763,-0.4658,-4.0000
1.3836,-0.4658,-4.0000
1.3909,-0.4658,-4.0000
1.3982,-0.4658,-4.0000
0.6018,-0.4548,-4.0000
0.6091,-0.4548,-4.0000
0.6164,-0.4548,-4.0000
0.6237,-0.4548,-4.0000
0.6311,-0.4548,-4.0000
0.6384,-0.4548,-4.0000
0.6457,-0.4548,-4.0000
0.6530,-0.4548,-4.0000
0.6603,-0.4548,-4.0000
0.6676,-0.4548,-4.0000
0.6749,-0.4548,-4.0000
0.6822,-0.4548,-4.0000
0.6895,-0.4548,-4.0000
0.6968,-0.4548,-4.0000
0.7041,-0.4548,-4.0000
0.7114,-0.4548,-4.0000
0.7187,-0.4548,-4.0000
0.7260,-0.4548,-4.0000
0.7333,-0.4548,-4.0000
0.7406,-0.4548,-4.0000
0.7479,-0.4548,-4.0000
0.7553,-0.4548,-4.0000
0.7626,-0.4548,-4.0000
0.7699,-0.4548,-4.0000
0.7772,-0.4548,-4.0000
0.7845,-0.4548,-4.0000
0.7918,-0.4548,-4.0000
0.7991,-0.4548,-4.0000
0.8064,-0.4548,-4.0000
0.8137,-0.4548,-4.0000
0.8210,-0.4548,-4.0000
0.8283,-0.4548,-4.0000
0.8356,-0.4548,-4.0000
0.8429,-0.4548,-4.0000
0.8502,-0.4548,-4.0000
0.8575,-0.4548,-4.0000
0.8648,-0.4548,-4.0000
0.8721,-0.4548,-4.0000
0.8795,-0.4548,-4.0000
0.8868,-0.4548,-4.0000
0.8941,-0.4548,-4.0000
0.9014,-0.4548,-4.0000
0.9087,-0.4548,-4.0000
0.9160,-0.4548,-3.9874
0.9233,-0.4548,-3.5230
0.9306,-0.4548,-3.0384
0.9379,-0.4548,-2.7534
0.9452,-0.4548,-2.6580
0.9525,-0.4548,-2.7082
0.9598,-0.4548,-2.8101
0.9671,-0.4548,-2.8696
0.9744,-0.4548,-2.8830
0.9817,-0.4548,-2.9333
0.9890,-0.4548,-3.1111
0.9963,-0.4548,-3.4381
1.0037,-0.4548,-3.8102
1.0110,-0.4548,-3.9766
1.0183,-0.4548,-4.0000
1.0256,-0.4548,-4.0000
1.0329,-0.4548,-4.0000
1.0402,-0.4548,-4.0000
1.0475,-0.4548,-3.6413
1.0548,-0.4548,-3.1566
1.0621,-0.4548,-2.8959
1.0694,-0.4548,-2.8659
1.0767,-0.4548,-3.0670
1.0840,-0.4548,-3.4997
1.0913,-0.4548,-3.9989
1.0986,-0.4548,-4.0000
1.1059,-0.4548,-4.0000
1.1132,-0.4548,-4.0000
1.1205,-0.4548,-4.0000
1.1279,-0.4548,-4.0000
1.1352,-0.4548,-4.0000
1.1425,-0.4548,-4.0000
1.1498,-0.4548,-4.0000
1.1571,-0.4548,-4.0000
1.1644,-0.4548,-4.0000
1.1717,-0.4548,-4.0000
1.1790,-0.4548,-4.0000
1.1863,-0.4548,-4.0000
1.1936,-0.4548,-4.0000
1.2009,-0.4548,-4.0000
1.2082,-0.4548,-4.0000
1.2155,-0.4548,-4.0000
1.2228,-0.4548,-4.0000
1.2301,-0.4548,-4.0000
1.2374,-0.4548,-4.0000
1.2447,-0.4548,-4.0000
1.2521,-0.4548,-4.0000
1.2594,-0.4548,-4.0000
1.2667,-0.4548,-4.0000
1.2740,-0.4548,-4.0000
1.2813,-0.4548,-4.0000
1.2886,-0.4548,-4.0000
1.2959,-0.4548,-4.0000
1.3032,-0.4548,-4.0000
1.3105,-0.4548,-4.0000
1.3178,-0.4548,-4.0000
1.3251,-0.4548,-4.0000
1.3324,-0.4548,-4.0000
1.3397,-0.4548,-4.0000
1.3470,-0.4548,-4.0000
1.3543,-0.4548,-4.0000
1.3616,-0.4548,-4.0000
1.3689,-0.4548,-4.0000
1.3763,-0.4548,-4.0000
1.3836,-0.4548,-4.0000
1.3909,-0.4548,-4.0000
1.3982,-0.4548,-4.0000
0.6018,-0.4438,-4.0000
0.6091,-0.4438,-4.0000
0.6164,-0.4438,-4.0000
0.6237,-0.4438,-4.0000
0.6311,-0.4438,-4.0000
0.6384,-0.4438,-4.0000
0.6457,-0.4438,-4.0000
0.6530,-0.4438,-4.0000
0.6603,-0.4438,-4.0000
0.6676,-0.4438,-4.0000
0.6749,-0.4438,-4.0000
0.6822,-0.4438,-4.0000
0.6895,-0.4438,-4.0000
0.6968,-0.4438,-4.0000
0.7041,-0.4438,-4.0000
0.7114,-0.4438,-4.0000
0.7187,-0.4438,-4.0000
0.7260,-0.4438,-4.0000
0.7333,-0.4438,-4.0000
0.7406,-0.4438,-4.0000
0.7479,-0.4438,-4.0000
0.7553,-0.4438,-4.0000
0.7626,-0.4438,-4.0000
0.7699,-0.4438,-4.0000
0.7772,-0.4438,-4.0000
0.7845,-0.4438,-4.0000
0.7918,-0.4438,-4.0000
0.7991,-0.4438,-4.0000
0.8064,-0.4438,-4.0000
0.8137,-0.4438,-4.0000
0.8210,-0.4438,-4.0000
0.8283,-0.4438,-4.0000
0.8356,-0.4438,-4.0000
0.8429,-0.4438,-4.0000
0.8502,-0.4438,-4.0000
0.8575,-0.4438,-4.0000
0.8648,-0.4438,-4.0000
0.8721,-0.4438,-4.0000
0.8795,-0.4438,-4.0000
0.8868,-0.4438,-4.0000
0.8941,-0.4438,-4.0000
0.9014,-0.4438,-4.0000
0.9087,-0.4438,-4.0000
0.9160,-0.4438,-3.8376
0.9233,-0.4438,-3.2720
0.9306,-0.4438,-2.8294
0.9379,-0.4438,-2.5817
0.9452,-0.4438,-2.5157
0.9525,-0.4438,-2.5794
0.9598,-0.4438,-2.6739
0.9671,-0.4438,-2.7175
0.9744,-0.4438,-2.7269
0.9817,-0.4438,-2.7948
0.9890,-0.4438,-2.9965
0.9963,-0.4438,-3.3198
1.0037,-0.4438,-3.6155
1.0110,-0.4438,-3.7447
1.0183,-0.4438,-3.8583
1.0256,-0.4438,-3.9867
1.0329,-0.4438,-4.0000
1.0402,-0.4438,-3.9332
1.0475,-0.4438,-3.4119
1.0548,-0.4438,-2.9784
1.0621,-0.4438,-2.7686
1.0694,-0.4438,-2.7893
1.0767,-0.4438,-3.0412
1.0840,-0.4438,-3.5247
1.0913,-0.4438,-4.0000
1.0986,-0.4438,-4.0000
1.1059,-0.4438,-4.0000
1.1132,-0.4438,-4.0000
1.1205,-0.4438,-4.0000
1.1279,-0.4438,-4.0000
1.1352,-0.4438,-4.0000
1.1425,-0.4438,-4.0000
1.1498,-0.4438,-4.0000
1.1571,-0.4438,-4.0000
1.1644,-0.4438,-4.0000
1.1717,-0.4438,-4.0000
1.1790,-0.4438,-4.0000
1.1863,-0.4438,-4.0000
1.1936,-0.4438,-4.0000
1.2009,-0.4438,-4.0000
1.2082,-0.4438,-4.0000
1.2155,-0.4438,-4.0000
1.2228,-0.4438,-4.0000
1.2301,-0.4438,-4.0000
1.2374,-0.4438,-4.0000
1.2447,-0.4438,-4.0000
1.2521,-0.4438,-4.0000
1.2594,-0.4438,-4.0000
1.2667,-0.4438,-4.0000
1.2740,-0.4438,-4.0000
1.2813,-0.4438,-4.0000
1.2886,-0.4438,-4.0000
1.2959,-0.4438,-4.0000
1.3032,-0.4438,-4.0000
1.3105,-0.4438,-4.0000
1.3178,-0.4438,-4.0000
1.3251,-0.4438,-4.0000
1.3324,-0.4438,-4.0000
1.3397,-0.4438,-4.0000
1.3470,-0.4438,-4.0000
1.3543,-0.4438,-4.0000
1.3616,-0.4438,-4.0000
1.3689,-0.4438,-4.0000
1.3763,-0.4438,-4.0000
1.3836,-0.4438,-4.0000
1.3909,-0.4438,-4.0000
1.3982,-0.4438,-4.0000
0.6018,-0.4329,-4.0000
0.6091,-0.4329,-4.0000
0.6164,-0.4329,-4.0000
0.6237,-0.4329,-4.0000
0.6311,-0.4329,-4.0000
0.6384,-0.4329,-4.0000
0.6457,-0.4329,-4.0000
0.6530,-0.4329,-4.0000
0.6603,-0.4329,-4.0000
0.6676,-0.4329,-4.0000
0.6749,-0.4329,-4.0000
0.6822,-0.4329,-4.0000
0.6895,-0.4329,-4.0000
0.6968,-0.4329,-4.0000
0.7041,-0.4329,-4.0000
0.7114,-0.4329,-4.0000
0.7187,-0.4329,-4.0000
0.7260,-0.4329,-4.0000
0.7333,-0.4329,-4.0000
0.7406,-0.4329,-4.0000
0.7479,-0.4329,-4.0000
0.7553,-0.4329,-4.0000
0.7626,-0.4329,-4.0000
0.7699,-0.4329,-4.0000
0.7772,-0.4329,-4.0000
0.7845,-0.4329,-4.0000
0.7918,-0.4329,-4.0000
0.7991,-0.4329,-4.0000
0.8064,-0.4329,-4.0000
0.8137,-0.4329,-4.0000
0.8210,-0.4329,-4.0000
0.8283,-0.4329,-4.0000
0.8356,-0.4329,-4.0000
0.8429,-0.4329,-4.0000
0.8502,-0.4329,-4.0000
0.8575,-0.4329,-4.0000
0.8648,-0.4329,-4.0000
0.8721,-0.4329,-4.0000
0.8795,-0.4329,-4.0000
0.8868,-0.4329,-3.9730
0.8941,-0.4329,-3.8553
0.9014,-0.4329,-3.8669
0.9087,-0.4329,-3.9245
0.9160,-0.4329,-3.5943
0.9233,-0.4329,-3.0577
0.9306,-0.4329,-2.6562
0.9379,-0.4329,-2.4436
0.9452,-0.4329,-2.4036
0.9525,-0.4329,-2.4761
0.9598,-0.4329,-2.5598
0.9671,-0.4329,-2.5878
0.9744,-0.4329,-2.5973
0.9817,-0.4329,-2.6843
0.9890,-0.4329,-2.9012
0.9963,-0.4329,-3.1975
1.0037,-0.4329,-3.4067
1.0110,-0.4329,-3.4888
1.0183,-0.4329,-3.6104
1.0256,-0.4329,-3.8221
1.0329,-0.4329,-3.9677
1.0402,-0.4329,-3.7438
1.0475,-0.4329,-3.2167
1.0548,-0.4329,-2.8347
1.0621,-0.4329,-2.6761
1.0694,-0.4329,-2.7479
1.0767,-0.4329,-3.0510
1.0840,-0.4329,-3.5856
1.0913,-0.4329,-4.0000
1.0986,-0.4329,-4.0000
1.1059,-0.4329,-4.0000
1.1132,-0.4329,-4.0000
1.1205,-0.4329,-4.0000
1.1279,-0.4329,-4.0000
1.1352,-0.4329,-4.0000
1.1425,-0.4329,-4.0000
1.1498,-0.4329,-4.0000
1.1571,-0.4329,-4.0000
1.1644,-0.4329,-4.0000
1.1717,-0.4329,-4.0000
1.1790,-0.4329,-4.0000
1.1863,-0.4329,-4.0000
1.1936,-0.4329,-4.0000
1.2009,-0.4329,-4.0000
1.2082,-0.4329,-4.0000
1.2155,-0.4329,-4.0000
1.2228,-0.4329,-4.0000
1.2301,-0.4329,-4.0000
1.2374,-0.4329,-4.0000
1.2447,-0.4329,-4.0000
1.2521,-0.4329,-4.0000
1.2594,-0.4329,-4.0000
1.2667,-0.4329,-4.0000
1.2740,-0.4329,-4.0000
1.2813,-0.4329,-4.0000
1.2886,-0.4329,-4.0000
1.2959,-0.4329,-4.0000
1.3032,-0.4329,-4.0000
1.3105,-0.4329,-4.0000
1.3178,-0.4329,-4.0000
1.3251,-0.4329,-4.0000
1.3324,-0.4329,-4.0000
1.3397,-0.4329,-4.0000
1.3470,-0.4329,-4.0000
1.3543,-0.4329,-4.0000
1.3616,-0.4329,-4.0000
1.3689,-0.4329,-4.0000
1.3763,-0.4329,-4.0000
1.3836,-0.4329,-4.0000
1.3909,-0.4329,-4.0000
1.3982,-0.4329,-4.0000
0.6018,-0.4219,-4.0000
0.6091,-0.4219,-4.0000
0.6164,-0.4219,-4.0000
0.6237,-0.4219,-4.0000
0.6311,-0.4219,-4.0000
0.6384,-0.4219,-4.0000
0.6457,-0.4219,-4.0000
0.6530,-0.4219,-4.0000
0.6603,-0.4219,-4.0000
0.6676,-0.4219,-4.0000
0.6749,-0.4219,-4.0000
0.6822,-0.4219,-4.0000
0.6895,-0.4219,-4.0000
0.6968,-0.4219,-4.0000
0.7041,-0.4219,-4.0000
0.7114,-0.4219,-4.0000
0.7187,-0.4219,-4.0000
0.7260,-0.4219,-4.0000
0.7333,-0.4219,-4.0000
0.7406,-0.4219,-4.0000
0.7479,-0.4219,-4.0000
0.7553,-0.4219,-4.0000
0.7626,-0.4219,-4.0000
0.7699,-0.4219,-4.0000
0.7772,-0.4219,-4.0000
0.7845,-0.4219,-4.0000
0.7918,-0.4219,-4.0000
0.7991,-0.4219,-4.0000
0.8064,-0.4219,-4.0000
0.8137,-0.4219,-4.0000
0.8210,-0.4219,-4.0000
0.8283,-0.4219,-4.0000
0.8356,-0.4219,-4.0000
0.8429,-0.4219,-4.0000
0.8502,-0.4219,-4.0000
0.8575,-0.4219,-4.0000
0.8648,-0.4219,-4.0000
0.8721,-0.4219,-4.0000
0.8795,-0.4219,-3.9785
0.8868,-0.4219,-3.7351
0.8941,-0.4219,-3.5905
0.9014,-0.4219,-3.6330
0.9087,-0.4219,-3.6870
0.9160,-0.4219,-3.3698
0.9233,-0.4219,-2.8792
0.9306,-0.4219,-2.5173
0.9379,-0.4219,-2.3374
0.9452,-0.4219,-2.3195
0.9525,-0.4219,-2.3958
0.9598,-0.4219,-2.4655
0.9671,-0.4219,-2.4791
0.9744,-0.4219,-2.4931
0.9817,-0.4219,-2.5977
0.9890,-0.4219,-2.8165
0.9963,-0.4219,-3.0642
1.0037,-0.4219,-3.1963
1.0110,-0.4219,-3.2579
1.0183,-0.4219,-3.3916
1.0256,-0.4219,-3.6035
1.0329,-0.4219,-3.7634
1.0402,-0.4219,-3.5311
1.0475,-0.4219,-3.0535
1.0548,-0.4219,-2.7232
1.0621,-0.4219,-2.6162
1.0694,-0.4219,-2.7396
1.0767,-0.4219,-3.0941
1.0840,-0.4219,-3.6802
1.0913,-0.4219,-4.0000
1.0986,-0.4219,-4.0000
1.1059,-0.4219,-4.0000
1.1132,-0.4219,-4.0000
1.1205,-0.4219,-4.0000
1.1279,-0.4219,-4.0000
1.1352,-0.4219,-4.0000
1.1425,-0.4219,-4.0000
1.1498,-0.4219,-4.0000
1.1571,-0.4219,-4.0000
1.1644,-0.4219,-4.0000
1.1717,-0.4219,-4.0000
1.1790,-0.4219,-4.0000
1.1863,-0.4219,-4.0000
1.1936,-0.4219,-4.0000
1.2009,-0.4219,-4.0000
1.2082,-0.4219,-4.0000
1.2155,-0.4219,-4.0000
1.2228,-0.4219,-4.0000
1.2301,-0.4219,-4.0000
1.2374,-0.4219,-4.0000
1.2447,-0.4219,-4.0000
1.2521,-0.4219,-4.0000
1.2594,-0.4219,-4.0000
1.2667,-0.4219,-4.0000
1.2740,-0.4219,-4.0000
1.2813,-0.4219,-4.0000
1.2886,-0.4219,-4.0000
1.2959,-0.4219,-4.0000
1.3032,-0.4219,-4.0000
1.3105,-0.4219,-4.0000
1.3178,-0.4219,-4.0000
1.3251,-0.4219,-4.0000
1.3324,-0.4219,-4.0000
1.3397,-0.4219,-4.0000
1.3470,-0.4219,-4.0000
1.3543,-0.4219,-4.0000
1.3616,-0.4219,-4.0000
1.3689,-0.4219,-4.0000
1.3763,-0.4219,-4.0000
1.3836,-0.4219,-4.0000
1.3909,-0.4219,-4.0000
1.3982,-0.4219,-4.0000
0.6018,-0.4110,-4.0000
0.6091,-0.4110,-4.0000
0.6164,-0.4110,-4.0000
0.6237,-0.4110,-4.0000
0.6311,-0.4110,-4.0000
0.6384,-0.4110,-4.0000
0.6457,-0.4110,-4.0000
0.6530,-0.4110,-4.0000
0.6603,-0.4110,-4.0000
0.6676,-0.4110,-4.0000
0.6749,-0.4110,-4.0000
0.6822,-0.4110,-4.0000
0.6895,-0.4110,-4.0000
0.6968,-0.4110,-4.0000
0.7041,-0.4110,-4.0000
0.7114,-0.4110,-4.0000
0.7187,-0.4110,-4.0000
0.7260,-0.4110,-4.0000
0.7333,-0.4110,-4.0000
0.7406,-0.4110,-4.0000
0.7479,-0.4110,-4.0000
0.7553,-0.4110,-4.0000
0.7626,-0.4110,-4.0000
0.7699,-0.4110,-4.0000
0.7772,-0.4110,-4.0000
0.7845,-0.4110,-4.0000
0.7918,-0.4110,-4.0000
0.7991,-0.4110,-4.0000
0.8064,-0.4110,-4.0000
0.8137,-0.4110,-4.0000
0.8210,-0.4110,-4.0000
0.8283,-0.4110,-4.0000
0.8356,-0.4110,-4.0000
0.8429,-0.4110,-4.0000
0.8502,-0.4110,-4.0000
0.8575,-0.4110,-4.0000
0.8648,-0.4110,-4.0000
0.8721,-0.4110,-4.0000
0.8795,-0.4110,-3.7841
0.8868,-0.4110,-3.4657
0.8941,-0.4110,-3.3631
0.9014,-0.4110,-3.4279
0.9087,-0.4110,-3.4707
0.9160,-0.4110,-3.1776
0.9233,-0.4110,-2.7347
0.9306,-0.4110,-2.4107
0.9379,-0.4110,-2.2605
0.9452,-0.4110,-2.2602
0.9525,-0.4110,-2.3353
0.9598,-0.4110,-2.3883
0.9671,-0.4110,-2.3899
0.9744,-0.4110,-2.4119
0.9817,-0.4110,-2.5290
0.9890,-0.4110,-2.7332
0.9963,-0.4110,-2.9208
1.0037,-0.4110,-2.9969
1.0110,-0.4110,-3.0549
1.0183,-0.4110,-3.2003
1.0256,-0.4110,-3.4084
1.0329,-0.4110,-3.5604
1.0402,-0.4110,-3.3488
1.0475,-0.4110,-2.9197
1.0548,-0.4110,-2.6413
1.0621,-0.4110,-2.5863
1.0694,-0.4110,-2.7616
1.0767,-0.4110,-3.1681
1.0840,-0.4110,-3.7932
1.0913,-0.4110,-4.0000
1.0986,-0.4110,-4.0000
1.1059,-0.4110,-4.0000
1.1132,-0.4110,-4.0000
1.1205,-0.4110,-4.0000
1.1279,-0.4110,-4.0000
1.1352,-0.4110,-4.0000
1.1425,-0.4110,-4.0000
1.1498,-0.4110,-4.0000
1.1571,-0.4110,-4.0000
1.1644,-0.4110,-4.0000
1.1717,-0.4110,-4.0000
1.1790,-0.4110,-4.0000
1.1863,-0.4110,-4.0000
1.1936,-0.4110,-4.0000
1.2009,-0.4110,-4.0000
1.2082,-0.4110,-4.0000
1.2155,-0.4110,-4.0000
1.2228,-0.4110,-4.0000
1.2301,-0.4110,-4.0000
1.2374,-0.4110,-4.0000
1.2447,-0.4110,-4.0000
1.2521,-0.4110,-4.0000
1.2594,-0.4110,-4.0000
1.2667,-0.4110,-4.0000
1.2740,-0.4110,-4.0000
1.2813,-0.4110,-4.0000
1.2886,-0.4110,-4.0000
1.2959,-0.4110,-4.0000
1.3032,-0.4110,-4.0000
1.3105,-0.4110,-4.0000
1.3178,-0.4110,-4.0000
1.3251,-0.4110,-4.0000
1.3324,-0.4110,-4.0000
1.3397,-0.4110,-4.0000
1.3470,-0.4110,-4.0000
1.3543,-0.4110,-4.0000
1.3616,-0.4110,-4.0000
1.3689,-0.4110,-4.0000
1.3763,-0.4110,-4.0000
1.3836,-0.4110,-4.0000
1.3909,-0.4110,-4.0000
1.3982,-0.4110,-4.0000
0.6018,-0.4000,-4.0000
0.6091,-0.4000,-4.0000
0.6164,-0.4000,-4.0000
0.6237,-0.4000,-4.0000
0.6311,-0.4000,-4.0000
0.6384,-0.4000,-4.0000
0.6457,-0.4000,-4.0000
0.6530,-0.4000,-4.0000
0.6603,-0.4000,-4.0000
0.6676,-0.4000,-4.0000
0.6749,-0.4000,-4.0000
0.6822,-0.4000,-4.0000
0.6895,-0.4000,-4.0000
0.6968,-0.4000,-4.0000
0.7041,-0.4000,-4.0000
0.7114,-0.4000,-4.0000
0.7187,-0.4000,-4.0000
0.7260,-0.4000,-4.0000
0.7333,-0.4000,-4.0000
0.7406,-0.4000,-4.0000
0.7479,-0.4000,-4.0000
0.7553,-0.4000,-4.0000
0.7626,-0.4000,-4.0000
0.7699,-0.4000,-4.0000
0.7772,-0.4000,-4.0000
0.7845,-0.4000,-4.0000
0.7918,-0.4000,-4.0000
0.7991,-0.4000,-4.0000
0.8064,-0.4000,-4.0000
0.8137,-0.4000,-4.0000
0.8210,-0.4000,-4.0000
0.8283,-0.4000,-4.0000
0.8356,-0.4000,-4.0000
0.8429,-0.4000,-4.0000
0.8502,-0.4000,-4.0000
0.8575,-0.4000,-4.0000
0.8648,-0.4000,-4.0000
0.8721,-0.4000,-3.9331
0.8795,-0.4000,-3.5080
0.8868,-0.4000,-3.2360
0.8941,-0.4000,-3.1707
0.9014,-0.4000,-3.2470
0.9087,-0.4000,-3.2757
0.9160,-0.4000,-3.0167
0.9233,-0.4000,-2.6221
0.9306,-0.4000,-2.3335
0.9379,-0.4000,-2.2093
0.9452,-0.4000,-2.2216
0.9525,-0.4000,-2.2902
0.9598,-0.4000,-2.3247
0.9671,-0.4000,-2.3186
0.9744,-0.4000,-2.3502
0.9817,-0.4000,-2.4706
0.9890,-0.4000,-2.6456
0.9963,-0.4000,-2.7747
1.0037,-0.4000,-2.8166
1.0110,-0.4000,-2.8806
1.0183,-0.4000,-3.0348
1.0256,-0.4000,-3.2375
1.0329,-0.4000,-3.3870
1.0402,-0.4000,-3.1951
1.0475,-0.4000,-2.8129
1.0548,-0.4000,-2.5866
1.0621,-0.4000,-2.5840
1.0694,-0.4000,-2.8116
1.0767,-0.4000,-3.2704
1.0840,-0.4000,-3.8891
1.0913,-0.4000,-4.0000
1.0986,-0.4000,-4.0000
1.1059,-0.4000,-4.0000
1.1132,-0.4000,-4.0000
1.1205,-0.4000,-4.0000
1.1279,-0.4000,-4.0000
1.1352,-0.4000,-4.0000
1.1425,-0.4000,-4.0000
1.1498,-0.4000,-4.0000
1.1571,-0.4000,-4.0000
1.1644,-0.4000,-4.0000
1.1717,-0.4000,-4.0000
1.1790,-0.4000,-4.0000
1.1863,-0.4000,-4.0000
1.1936,-0.4000,-4.0000
1.2009,-0.4000,-4.0000
1.2082,-0.4000,-4.0000
1.2155,-0.4000,-4.0000
1.2228,-0.4000,-4.0000
1.2301,-0.4000,-4.0000
1.2374,-0.4000,-4.0000
1.2447,-0.4000,-4.0000
1.2521,-0.4000,-4.0000
1.2594,-0.4000,-4.0000
1.2667,-0.4000,-4.0000
1.2740,-0.4000,-4.0000
1.2813,-0.4000,-4.0000
1.2886,-0.4000,-4.0000
1.2959,-0.4000,-4.0000
1.3032,-0.4000,-4.0000
1.3105,-0.4000,-4.0000
1.3178,-0.4000,-4.0000
1.3251,-0.4000,-4.0000
1.3324,-0.4000,-4.0000
1.3397,-0.4000,-4.0000
1.3470,-0.4000,-4.0000
1.3543,-0.4000,-4.0000
1.3616,-0.4000,-4.0000
1.3689,-0.4000,-4.0000
1.3763,-0.4000,-4.0000
1.3836,-0.4000,-4.0000
1.3909,-0.4000,-4.0000
1.3982,-0.4000,-4.0000
0.6018,-0.3890,-4.0000
0.6091,-0.3890,-4.0000
0.6164,-0.3890,-4.0000
0.6237,-0.3890,-4.0000
0.6311,-0.3890,-4.0000
0.6384,-0.3890,-4.0000
0.6457,-0.3890,-4.0000
0.6530,-0.3890,-4.0000
0.6603,-0.3890,-4.0000
0.6676,-0.3890,-4.0000
0.6749,-0.3890,-4.0000
0.6822,-0.3890,-4.0000
0.6895,-0.3890,-4.0000
0.6968,-0.3890,-4.0000
0.7041,-0.3890,-4.0000
0.7114,-0.3890,-4.0000
0.7187,-0.3890,-4.0000
0.7260,-0.3890,-4.0000
0.7333,-0.3890,-4.0000
0.7406,-0.3890,-4.0000
0.7479,-0.3890,-4.0000
0.7553,-0.3890,-4.0000
0.7626,-0.3890,-4.0000
0.7699,-0.3890,-4.0000
0.7772,-0.3890,-4.0000
0.7845,-0.3890,-4.0000
0.7918,-0.3890,-4.0000
0.7991,-0.3890,-4.0000
0.8064,-0.3890,-4.0000
0.8137,-0.3890,-4.0000
0.8210,-0.3890,-4.0000
0.8283,-0.3890,-4.0000
0.8356,-0.3890,-4.0000
0.8429,-0.3890,-4.0000
0.8502,-0.3890,-4.0000
0.8575,-0.3890,-4.0000
0.8648,-0.3890,-4.0000
0.8721,-0.3890,-3.7213
0.8795,-0.3890,-3.2724
0.8868,-0.3890,-3.0446
0.8941,-0.3890,-3.0100
0.9014,-0.3890,-3.0856
0.9087,-0.3890,-3.1023
0.9160,-0.3890,-2.8852
0.9233,-0.3890,-2.5380
0.9306,-0.3890,-2.2815
0.9379,-0.3890,-2.1789
0.9452,-0.3890,-2.1984
0.9525,-0.3890,-2.2554
0.9598,-0.3890,-2.2714
0.9671,-0.3890,-2.2625
0.9744,-0.3890,-2.3025
0.9817,-0.3890,-2.4154
0.9890,-0.3890,-2.5534
0.9963,-0.3890,-2.6352
1.0037,-0.3890,-2.6598
1.0110,-0.3890,-2.7340
1.0183,-0.3890,-2.8938
1.0256,-0.3890,-3.0922
1.0329,-0.3890,-3.2440
1.0402,-0.3890,-3.0684
1.0475,-0.3890,-2.7315
1.0548,-0.3890,-2.5572
1.0621,-0.3890,-2.6071
1.0694,-0.3890,-2.8874
1.0767,-0.3890,-3.3989
1.0840,-0.3890,-3.9815
1.0913,-0.3890,-4.0000
1.0986,-0.3890,-4.0000
1.1059,-0.3890,-4.0000
1.1132,-0.3890,-4.0000
1.1205,-0.3890,-4.0000
1.1279,-0.3890,-4.0000
1.1352,-0.3890,-4.0000
1.1425,-0.3890,-4.0000
1.1498,-0.3890,-4.0000
1.1571,-0.3890,-4.0000
1.1644,-0.3890,-4.0000
1.1717,-0.3890,-4.0000
1.1790,-0.3890,-4.0000
1.1863,-0.3890,-4.0000
1.1936,-0.3890,-4.0000
1.2009,-0.3890,-4.0000
1.2082,-0.3890,-4.0000
1.2155,-0.3890,-4.0000
1.2228,-0.3890,-4.0000
1.2301,-0.3890,-4.0000
1.2374,-0.3890,-4.0000
1.2447,-0.3890,-4.0000
1.2521,-0.3890,-4.0000
1.2594,-0.3890,-4.0000
1.2667,-0.3890,-4.0000
1.2740,-0.3890,-4.0000
1.2813,-0.3890,-4.0000
1.2886,-0.3890,-4.0000
1.2959,-0.3890,-4.0000
1.3032,-0.3890,-4.0000
1.3105,-0.3890,-4.0000
1.3178,-0.3890,-4.0000
1.3251,-0.3890,-4.0000
1.3324,-0.3890,-4.0000
1.3397,-0.3890,-4.0000
1.3470,-0.3890,-4.0000
1.3543,-0.3890,-4.0000
1.3616,-0.3890,-4.0000
1.3689,-0.3890,-4.0000
1.3763,-0.3890,-4.0000
1.3836,-0.3890,-4.0000
1.3909,-0.3890,-4.0000
1.3982,-0.3890,-4.0000
0.6018,-0.3781,-4.0000
0.6091,-0.3781,-4.0000
0.6164,-0.3781,-4.0000
0.6237,-0.3781,-4.0000
0.6311,-0.3781,-4.0000
0.6384,-0.3781,-4.0000
0.6457,-0.3781,-4.0000
0.6530,-0.3781,-4.0000
0.6603,-0.3781,-4.0000
0.6676,-0.3781,-4.0000
0.6749,-0.3781,-4.0000
0.6822,-0.3781,-4.0000
0.6895,-0.3781,-4.0000
0.6968,-0.3781,-4.0000
0.7041,-0.3781,-4.0000
0.7114,-0.3781,-4.0000
0.7187,-0.3781,-4.0000
0.7260,-0.3781,-4.0000
0.7333,-0.3781,-4.0000
0.7406,-0.3781,-4.0000
0.7479,-0.3781,-4.0000
0.7553,-0.3781,-4.0000
0.7626,-0.3781,-4.0000
0.7699,-0.3781,-4.0000
0.7772,-0.3781,-4.0000
0.7845,-0.3781,-4.0000
0.7918,-0.3781,-4.0000
0.7991,-0.3781,-4.0000
0.8064,-0.3781,-4.0000
0.8137,-0.3781,-4.0000
0.8210,-0.3781,-4.0000
0.8283,-0.3781,-4.0000
0.8356,-0.3781,-4.0000
0.8429,-0.3781,-4.0000
0.8502,-0.3781,-4.0000
0.8575,-0.3781,-4.0000
0.8648,-0.3781,-3.9713
0.8721,-0.3781,-3.4785
0.8795,-0.3781,-3.0769
0.8868,-0.3781,-2.8897
0.8941,-0.3781,-2.8762
0.9014,-0.3781,-2.9403
0.9087,-0.3781,-2.9518
0.9160,-0.3781,-2.7807
0.9233,-0.3781,-2.4772
0.9306,-0.3781,-2.2486
0.9379,-0.3781,-2.1630
0.9452,-0.3781,-2.1840
0.9525,-0.3781,-2.2252
0.9598,-0.3781,-2.2254
0.9671,-0.3781,-2.2185
0.9744,-0.3781,-2.2626
0.9817,-0.3781,-2.3584
0.9890,-0.3781,-2.4609
0.9963,-0.3781,-2.5091
1.0037,-0.3781,-2.5282
1.0110,-0.3781,-2.6139
1.0183,-0.3781,-2.7764
1.0256,-0.3781,-2.9744
1.0329,-0.3781,-3.1314
1.0402,-0.3781,-2.9676
1.0475,-0.3781,-2.6745
1.0548,-0.3781,-2.5522
1.0621,-0.3781,-2.6548
1.0694,-0.3781,-2.9878
1.0767,-0.3781,-3.5522
1.0840,-0.3781,-4.0000
1.0913,-0.3781,-4.0000
1.0986,-0.3781,-4.0000
1.1059,-0.3781,-4.0000
1.1132,-0.3781,-4.0000
1.1205,-0.3781,-4.0000
1.1279,-0.3781,-4.0000
1.1352,-0.3781,-4.0000
1.1425,-0.3781,-4.0000
1.1498,-0.3781,-4.0000
1.1571,-0.3781,-4.0000
1.1644,-0.3781,-4.0000
1.1717,-0.3781,-4.0000
1.1790,-0.3781,-4.0000
1.1863,-0.3781,-4.0000
1.1936,-0.3781,-4.0000
1.2009,-0.3781,-4.0000
1.2082,-0.3781,-4.0000
1.2155,-0.3781,-4.0000
1.2228,-0.3781,-4.0000
1.2301,-0.3781,-4.0000
1.2374,-0.3781,-4.0000
1.2447,-0.3781,-4.0000
1.2521,-0.3781,-4.0000
1.2594,-0.3781,-4.0000
1.2667,-0.3781,-4.0000
1.2740,-0.3781,-4.0000
1.2813,-0.3781,-4.0000
1.2886,-0.3781,-4.0000
1.2959,-0.3781,-4.0000
1.3032,-0.3781,-4.0000
1.3105,-0.3781,-4.0000
1.3178,-0.3781,-4.0000
1.3251,-0.3781,-4.0000
1.3324,-0.3781,-4.0000
1.3397,-0.3781,-4.0000
1.3470,-0.3781,-4.0000
1.3543,-0.3781,-4.0000
1.3616,-0.3781,-4.0000
1.3689,-0.3781,-4.0000
1.3763,-0.3781,-4.0000
1.3836,-0.3781,-4.0000
1.3909,-0.3781,-4.0000
1.3982,-0.3781,-4.0000
0.6018,-0.3671,-4.0000
0.6091,-0.3671,-4.0000
0.6164,-0.3671,-4.0000
0.6237,-0.3671,-4.0000
0.6311,-0.3671,-4.0000
0.6384,-0.3671,-4.0000
0.6457,-0.3671,-4.0000
0.6530,-0.3671,-4.0000
0.6603,-0.3671,-4.0000
0.6676,-0.3671,-4.0000
0.6749,-0.3671,-4.0000
0.6822,-0.3671,-4.0000
0.6895,-0.3671,-4.0000
0.6968,-0.3671,-4.0000
0.7041,-0.3671,-4.0000
0.7114,-0.3671,-4.0000
0.7187,-0.3671,-4.0000
0.7260,-0.3671,-4.0000
0.7333,-0.3671,-4.0000
0.7406,-0.3671,-4.0000
0.7479,-0.3671,-4.0000
0.7553,-0.3671,-4.0000
0.7626,-0.3671,-4.0000
0.7699,-0.3671,-4.0000
0.7772,-0.3671,-4.0000
0.7845,-0.3671,-4.0000
0.7918,-0.3671,-4.0000
0.7991,-0.3671,-4.0000
0.8064,-0.3671,-4.0000
0.8137,-0.3671,-4.0000
0.8210,-0.3671,-4.0000
0.8283,-0.3671,-4.0000
0.8356,-0.3671,-4.0000
0.8429,-0.3671,-4.0000
0.8502,-0.3671,-4.0000
0.8575,-0.3671,-4.0000
0.8648,-0.3671,-3.8334
0.8721,-0.3671,-3.2765
0.8795,-0.3671,-2.9202
0.8868,-0.3671,-2.7680
0.8941,-0.3671,-2.7640
0.9014,-0.3671,-2.8100
0.9087,-0.3671,-2.8259
0.9160,-0.3671,-2.6995
0.9233,-0.3671,-2.4327
0.9306,-0.3671,-2.2270
0.9379,-0.3671,-2.1537
0.9452,-0.3671,-2.1711
0.9525,-0.3671,-2.1945
0.9598,-0.3671,-2.1841
0.9671,-0.3671,-2.1821
0.9744,-0.3671,-2.2239
0.9817,-0.3671,-2.2992
0.9890,-0.3671,-2.3738
0.9963,-0.3671,-2.4006
1.0037,-0.3671,-2.4219
1.0110,-0.3671,-2.5185
1.0183,-0.3671,-2.6829
1.0256,-0.3671,-2.8862
1.0329,-0.3671,-3.0489
1.0402,-0.3671,-2.8925
1.0475,-0.3671,-2.6424
1.0548,-0.3671,-2.5718
1.0621,-0.3671,-2.7270
1.0694,-0.3671,-3.1128
1.0767,-0.3671,-3.7280
1.0840,-0.3671,-4.0000
1.0913,-0.3671,-4.0000
1.0986,-0.3671,-4.0000
1.1059,-0.3671,-4.0000
1.1132,-0.3671,-4.0000
1.1205,-0.3671,-4.0000
1.1279,-0.3671,-4.0000
1.1352,-0.3671,-4.0000
1.1425,-0.3671,-4.0000
1.1498,-0.3671,-4.0000
1.1571,-0.3671,-4.0000
1.1644,-0.3671,-4.0000
1.1717,-0.3671,-4.0000
1.1790,-0.3671,-4.0000
1.1863,-0.3671,-4.0000
1.1936,-0.3671,-4.0000
1.2009,-0.3671,-4.0000
1.2082,-0.3671,-4.0000
1.2155,-0.3671,-4.0000
1.2228,-0.3671,-4.0000
1.2301,-0.3671,-4.0000
1.2374,-0.3671,-4.0000
1.2447,-0.3671,-4.0000
1.2521,-0.3671,-4.0000
1.2594,-0.3671,-4.0000
1.2667,-0.3671,-4.0000
1.2740,-0.3671,-4.0000
1.2813,-0.3671,-4.0000
1.2886,-0.3671,-4.0000
1.2959,-0.3671,-4.0000
1.3032,-0.3671,-4.0000
1.3105,-0.3671,-4.0000
1.3178,-0.3671,-4.0000
1.3251,-0.3671,-4.0000
1.3324,-0.3671,-4.0000
1.3397,-0.3671,-4.0000
1.3470,-0.3671,-4.0000
1.3543,-0.3671,-4.0000
1.3616,-0.3671,-4.0000
1.3689,-0.3671,-4.0000
1.3763,-0.3671,-4.0000
1.3836,-0.3671,-4.0000
1.3909,-0.3671,-4.0000
1.3982,-0.3671,-4.0000
0.6018,-0.3562,-4.0000
0.6091,-0.3562,-4.0000
0.6164,-0.3562,-4.0000
0.6237,-0.3562,-4.0000
0.6311,-0.3562,-4.0000
0.6384,-0.3562,-4.0000
0.6457,-0.3562,-4.0000
0.6530,-0.3562,-4.0000
0.6603,-0.3562,-4.0000
0.6676,-0.3562,-4.0000
0.6749,-0.3562,-4.0000
0.6822,-0.3562,-4.0000
0.6895,-0.3562,-4.0000
0.6968,-0.3562,-4.0000
0.7041,-0.3562,-4.0000
0.7114,-0.3562,-4.0000
0.7187,-0.3562,-4.0000
0.7260,-0.3562,-4.0000
0.7333,-0.3562,-4.0000
0.7406,-0.3562,-4.0000
0.7479,-0.3562,-4.0000
0.7553,-0.3562,-4.0000
0.7626,-0.3562,-4.0000
0.7699,-0.3562,-4.0000
0.7772,-0.3562,-4.0000
0.7845,-0.3562,-4.0000
0.7918,-0.3562,-4.0000
0.7991,-0.3562,-4.0000
0.8064,-0.3562,-4.0000
0.8137,-0.3562,-4.0000
0.8210,-0.3562,-4.0000
0.8283,-0.3562,-4.0000
0.8356,-0.3562,-4.0000
0.8429,-0.3562,-4.0000
0.8502,-0.3562,-4.0000
0.8575,-0.3562,-4.0000
0.8648,-0.3562,-3.6471
0.8721,-0.3562,-3.1145
0.8795,-0.3562,-2.8006
0.8868,-0.3562,-2.6754
0.8941,-0.3562,-2.6681
0.9014,-0.3562,-2.6963
0.9087,-0.3562,-2.7256
0.9160,-0.3562,-2.6360
0.9233,-0.3562,-2.3953
0.9306,-0.3562,-2.2076
0.9379,-0.3562,-2.1430
0.9452,-0.3562,-2.1532
0.9525,-0.3562,-2.1597
0.9598,-0.3562,-2.1449
0.9671,-0.3562,-2.1480
0.9744,-0.3562,-2.1823
0.9817,-0.3562,-2.2400
0.9890,-0.3562,-2.2963
0.9963,-0.3562,-2.3112
1.0037,-0.3562,-2.3396
1.0110,-0.3562,-2.4461
1.0183,-0.3562,-2.6141
1.0256,-0.3562,-2.8291
1.0329,-0.3562,-2.9952
1.0402,-0.3562,-2.8430
1.0475,-0.3562,-2.6361
1.0548,-0.3562,-2.6175
1.0621,-0.3562,-2.8252
1.0694,-0.3562,-3.2636
1.0767,-0.3562,-3.8739
1.0840,-0.3562,-4.0000
1.0913,-0.3562,-4.0000
1.0986,-0.3562,-4.0000
1.1059,-0.3562,-4.0000
1.1132,-0.3562,-4.0000
1.1205,-0.3562,-4.0000
1.1279,-0.3562,-4.0000
1.1352,-0.3562,-4.0000
1.1425,-0.3562,-4.0000
1.1498,-0.3562,-4.0000
1.1571,-0.3562,-4.0000
1.1644,-0.3562,-4.0000
1.1717,-0.3562,-4.0000
1.1790,-0.3562,-4.0000
1.1863,-0.3562,-4.0000
1.1936,-0.3562,-4.0000
1.2009,-0.3562,-4.0000
1.2082,-0.3562,-4.0000
1.2155,-0.3562,-4.0000
1.2228,-0.3562,-4.0000
1.2301,-0.3562,-4.0000
1.2374,-0.3562,-4.0000
1.2447,-0.3562,-4.0000
1.2521,-0.3562,-4.0000
1.2594,-0.3562,-4.0000
1.2667,-0.3562,-4.0000
1.2740,-0.3562,-4.0000
1.2813,-0.3562,-4.0000
1.2886,-0.3562,-4.0000
1.2959,-0.3562,-4.0000
1.3032,-0.3562,-4.0000
1.3105,-0.3562,-4.0000
1.3178,-0.3562,-4.0000
1.3251,-0.3562,-4.0000
1.3324,-0.3562,-4.0000
1.3397,-0.3562,-4.0000
1.3470,-0.3562,-4.0000
1.3543,-0.3562,-4.0000
1.3616,-0.3562,-4.0000
1.3689,-0.3562,-4.0000
1.3763,-0.3562,-4.0000
1.3836,-0.3562,-4.0000
1.3909,-0.3562,-4.0000
1.3982,-0.3562,-4.0000
0.6018,-0.3452,-4.0000
0.6091,-0.3452,-4.0000
0.6164,-0.3452,-4.0000
0.6237,-0.3452,-4.0000
0.6311,-0.3452,-4.0000
0.6384,-0.3452,-4.0000
0.6457,-0.3452,-4.0000
0.6530,-0.3452,-4.0000
0.6603,-0.3452,-4.0000
0.6676,-0.3452,-4.0000
0.6749,-0.3452,-4.0000
0.6822,-0.3452,-4.0000
0.6895,-0.3452,-4.0000
0.6968,-0.3452,-4.0000
0.7041,-0.3452,-4.0000
0.7114,-0.3452,-4.0000
0.7187,-0.3452,-4.0000
0.7260,-0.3452,-4.0000
0.7333,-0.3452,-4.0000
0.7406,-0.3452,-4.0000
0.7479,-0.3452,-4.0000
0.7553,-0.3452,-4.0000
0.7626,-0.3452,-4.0000
0.7699,-0.3452,-4.0000
0.7772,-0.3452,-4.0000
0.7845,-0.3452,-4.0000
0.7918,-0.3452,-4.0000
0.7991,-0.3452,-4.0000
0.8064,-0.3452,-4.0000
0.8137,-0.3452,-4.0000
0.8210,-0.3452,-4.0000
0.8283,-0.3452,-4.0000
0.8356,-0.3452,-4.0000
0.8429,-0.3452,-4.0000
0.8502,-0.3452,-4.0000
0.8575,-0.3452,-3.9955
0.8648,-0.3452,-3.4782
0.8721,-0.3452,-2.9916
0.8795,-0.3452,-2.7151
0.8868,-0.3452,-2.6060
0.8941,-0.3452,-2.5850
0.9014,-0.3452,-2.6023
0.9087,-0.3452,-2.6506
0.9160,-0.3452,-2.5822
0.9233,-0.3452,-2.3550
0.9306,-0.3452,-2.1819
0.9379,-0.3452,-2.1240
0.9452,-0.3452,-2.1252
0.9525,-0.3452,-2.1188
0.9598,-0.3452,-2.1053
0.9671,-0.3452,-2.1111
0.9744,-0.3452,-2.1361
0.9817,-0.3452,-2.1841
0.9890,-0.3452,-2.2306
0.9963,-0.3452,-2.2411
1.0037,-0.3452,-2.2797
1.0110,-0.3452,-2.3958
1.0183,-0.3452,-2.5715
1.0256,-0.3452,-2.8037
1.0329,-0.3452,-2.9679
1.0402,-0.3452,-2.8192
1.0475,-0.3452,-2.6570
1.0548,-0.3452,-2.6908
1.0621,-0.3452,-2.9512
1.0694,-0.3452,-3.4421
1.0767,-0.3452,-3.9854
1.0840,-0.3452,-4.0000
1.0913,-0.3452,-4.0000
1.0986,-0.3452,-4.0000
1.1059,-0.3452,-4.0000
1.1132,-0.3452,-4.0000
1.1205,-0.3452,-4.0000
1.1279,-0.3452,-4.0000
1.1352,-0.3452,-4.0000
1.1425,-0.3452,-4.0000
1.1498,-0.3452,-4.0000
1.1571,-0.3452,-4.0000
1.1644,-0.3452,-4.0000
1.1717,-0.3452,-4.0000
1.1790,-0.3452,-4.0000
1.1863,-0.3452,-4.0000
1.1936,-0.3452,-4.0000
1.2009,-0.3452,-4.0000
1.2082,-0.3452,-4.0000
1.2155,-0.3452,-4.0000
1.2228,-0.3452,-4.0000
1.2301,-0.3452,-4.0000
1.2374,-0.3452,-4.0000
1.2447,-0.3452,-4.0000
1.2521,-0.3452,-4.0000
1.2594,-0.3452,-4.0000
1.2667,-0.3452,-4.0000
1.2740,-0.3452,-4.0000
1.2813,-0.3452,-4.0000
1.2886,-0.3452,-4.0000
1.2959,-0.3452,-4.0000
1.3032,-0.3452,-4.0000
1.3105,-0.3452,-4.0000
1.3178,-0.3452,-4.0000
1.3251,-0.3452,-4.0000
1.3324,-0.3452,-4.0000
1.3397,-0.3452,-4.0000
1.3470,-0.3452,-4.0000
1.3543,-0.3452,-4.0000
1.3616,-0.3452,-4.0000
1.3689,-0.3452,-4.0000
1.3763,-0.3452,-4.0000
1.3836,-0.3452,-4.0000
1.3909,-0.3452,-4.0000
1.3982,-0.3452,-4.0000
0.6018,-0.3342,-4.0000
0.6091,-0.3342,-4.0000
0.6164,-0.3342,-4.0000
0.6237,-0.3342,-4.0000
0.6311,-0.3342,-4.0000
0.6384,-0.3342,-4.0000
0.6457,-0.3342,-4.0000
0.6530,-0.3342,-4.0000
0.6603,-0.3342,-4.0000
0.6676,-0.3342,-4.0000
0.6749,-0.3342,-4.0000
0.6822,-0.3342,-4.0000
0.6895,-0.3342,-4.0000
0.6968,-0.3342,-4.0000
0.7041,-0.3342,-4.0000
0.7114,-0.3342,-4.0000
0.7187,-0.3342,-4.0000
0.7260,-0.3342,-4.0000
0.7333,-0.3342,-4.0000
0.7406,-0.3342,-4.0000
0.7479,-0.3342,-4.0000
0.7553,-0.3342,-4.0000
0.7626,-0.3342,-4.0000
0.7699,-0.3342,-4.0000
0.7772,-0.3342,-4.0000
0.7845,-0.3342,-4.0000
0.7918,-0.3342,-4.0000
0.7991,-0.3342,-4.0000
0.8064,-0.3342,-4.0000
0.8137,-0.3342,-4.0000
0.8210,-0.3342,-4.0000
0.8283,-0.3342,-4.0000
0.8356,-0.3342,-4.0000
0.8429,-0.3342,-4.0000
0.8502,-0.3342,-4.0000
0.8575,-0.3342,-3.9231
0.8648,-0.3342,-3.3495
0.8721,-0.3342,-2.9060
0.8795,-0.3342,-2.6596
0.8868,-0.3342,-2.5535
0.8941,-0.3342,-2.5142
0.9014,-0.3342,-2.5313
0.9087,-0.3342,-2.5977
0.9160,-0.3342,-2.5279
0.9233,-0.3342,-2.3034
0.9306,-0.3342,-2.1442
0.9379,-0.3342,-2.0920
0.9452,-0.3342,-2.0846
0.9525,-0.3342,-2.0712
0.9598,-0.3342,-2.0623
0.9671,-0.3342,-2.0678
0.9744,-0.3342,-2.0867
0.9817,-0.3342,-2.1339
0.9890,-0.3342,-2.1773
0.9963,-0.3342,-2.1893
1.0037,-0.3342,-2.2402
1.0110,-0.3342,-2.3668
1.0183,-0.3342,-2.5563
1.0256,-0.3342,-2.8087
1.0329,-0.3342,-2.9625
1.0402,-0.3342,-2.8196
1.0475,-0.3342,-2.7054
1.0548,-0.3342,-2.7929
1.0621,-0.3342,-3.1067
1.0694,-0.3342,-3.6504
1.0767,-0.3342,-4.0000
1.0840,-0.3342,-4.0000
1.0913,-0.3342,-4.0000
1.0986,-0.3342,-4.0000
1.1059,-0.3342,-4.0000
1.1132,-0.3342,-4.0000
1.1205,-0.3342,-4.0000
1.1279,-0.3342,-4.0000
1.1352,-0.3342,-4.0000
1.1425,-0.3342,-4.0000
1.1498,-0.3342,-4.0000
1.1571,-0.3342,-4.0000
1.1644,-0.3342,-4.0000
1.1717,-0.3342,-4.0000
1.1790,-0.3342,-4.0000
1.1863,-0.3342,-4.0000
1.1936,-0.3342,-4.0000
1.2009,-0.3342,-4.0000
1.2082,-0.3342,-4.0000
1.2155,-0.3342,-4.0000
1.2228,-0.3342,-4.0000
1.2301,-0.3342,-4.0000
1.2374,-0.3342,-4.0000
1.2447,-0.3342,-4.0000
1.2521,-0.3342,-4.0000
1.2594,-0.3342,-4.0000
1.2667,-0.3342,-4.0000
1.2740,-0.3342,-4.0000
1.2813,-0.3342,-4.0000
1.2886,-0.3342,-4.0000
1.2959,-0.3342,-4.0000
1.3032,-0.3342,-4.0000
1.3105,-0.3342,-4.0000
1.3178,-0.3342,-4.0000
1.3251,-0.3342,-4.0000
1.3324,-0.3342,-4.0000
1.3397,-0.3342,-4.0000
1.3470,-0.3342,-4.0000
1.3543,-0.3342,-4.0000
1.3616,-0.3342,-4.0000
1.3689,-0.3342,-4.0000
1.3763,-0.3342,-4.0000
1.3836,-0.3342,-4.0000
1.3909,-0.3342,-4.0000
1.3982,-0.3342,-4.0000
0.6018,-0.3233,-4.0000
0.6091,-0.3233,-4.0000
0.6164,-0.3233,-4.0000
0.6237,-0.3233,-4.0000
0.6311,-0.3233,-4.0000
0.6384,-0.3233,-4.0000
0.6457,-0.3233,-4.0000
0.6530,-0.3233,-4.0000
0.6603,-0.3233,-4.0000
0.6676,-0.3233,-4.0000
0.6749,-0.3233,-4.0000
0.6822,-0.3233,-4.0000
0.6895,-0.3233,-4.0000
0.6968,-0.3233,-4.0000
0.7041,-0.3233,-4.0000
0.7114,-0.3233,-4.0000
0.7187,-0.3233,-4.0000
0.7260,-0.3233,-4.0000
0.7333,-0.3233,-4.0000
0.7406,-0.3233,-4.0000
0.7479,-0.3233,-4.0000
0.7553,-0.3233,-4.0000
0.7626,-0.3233,-4.0000
0.7699,-0.3233,-4.0000
0.7772,-0.3233,-4.0000
0.7845,-0.3233,-4.0000
0.7918,-0.3233,-4.0000
0.7991,-0.3233,-4.0000
0.8064,-0.3233,-4.0000
0.8137,-0.3233,-4.0000
0.8210,-0.3233,-4.0000
0.8283,-0.3233,-4.0000
0.8356,-0.3233,-4.0000
0.8429,-0.3233,-4.0000
0.8502,-0.3233,-4.0000
0.8575,-0.3233,-3.8438
0.8648,-0.3233,-3.2598
0.8721,-0.3233,-2.8549
0.8795,-0.3233,-2.6280
0.8868,-0.3233,-2.5125
0.8941,-0.3233,-2.4578
0.9014,-0.3233,-2.4845
0.9087,-0.3233,-2.5591
0.9160,-0.3233,-2.4623
0.9233,-0.3233,-2.2363
0.9306,-0.3233,-2.0921
0.9379,-0.3233,-2.0451
0.9452,-0.3233,-2.0311
0.9525,-0.3233,-2.0169
0.9598,-0.3233,-2.0132
0.9671,-0.3233,-2.0169
0.9744,-0.3233,-2.0365
0.9817,-0.3233,-2.0909
0.9890,-0.3233,-2.1358
0.9963,-0.3233,-2.1543
1.0037,-0.3233,-2.2192
1.0110,-0.3233,-2.3592
1.0183,-0.3233,-2.5687
1.0256,-0.3233,-2.8400
1.0329,-0.3233,-2.9707
1.0402,-0.3233,-2.8402
1.0475,-0.3233,-2.7793
1.0548,-0.3233,-2.9235
1.0621,-0.3233,-3.2924
1.0694,-0.3233,-3.8532
1.0767,-0.3233,-4.0000
1.0840,-0.3233,-4.0000
1.0913,-0.3233,-4.0000
1.0986,-0.3233,-4.0000
1.1059,-0.3233,-4.0000
1.1132,-0.3233,-4.0000
1.1205,-0.3233,-4.0000
1.1279,-0.3233,-4.0000
1.1352,-0.3233,-4.0000
1.1425,-0.3233,-4.0000
1.1498,-0.3233,-4.0000
1.1571,-0.3233,-4.0000
1.1644,-0.3233,-4.0000
1.1717,-0.3233,-4.0000
1.1790,-0.3233,-4.0000
1.1863,-0.3233,-4.0000
1.1936,-0.3233,-4.0000
1.2009,-0.3233,-4.0000
1.2082,-0.3233,-4.0000
1.2155,-0.3233,-4.0000
1.2228,-0.3233,-4.0000
1.2301,-0.3233,-4.0000
1.2374,-0.3233,-4.0000
1.2447,-0.3233,-4.0000
1.2521,-0.3233,-4.0000
1.2594,-0.3233,-4.0000
1.2667,-0.3233,-4.0000
1.2740,-0.3233,-4.0000
1.2813,-0.3233,-4.0000
1.2886,-0.3233,-4.0000
1.2959,-0.3233,-4.0000
1.3032,-0.3233,-4.0000
1.3105,-0.3233,-4.0000
1.3178,-0.3233,-4.0000
1.3251,-0.3233,-4.0000
1.3324,-0.3233,-4.0000
1.3397,-0.3233,-4.0000
1.3470,-0.3233,-4.0000
1.3543,-0.3233,-4.0000
1.3616,-0.3233,-4.0000
1.3689,-0.3233,-4.0000
1.3763,-0.3233,-4.0000
1.3836,-0.3233,-4.0000
1.3909,-0.3233,-4.0000
1.3982,-0.3233,-4.0000
0.6018,-0.3123,-4.0000
0.6091,-0.3123,-4.0000
0.6164,-0.3123,-4.0000
0.6237,-0.3123,-4.0000
0.6311,-0.3123,-4.0000
0.6384,-0.3123,-4.0000
0.6457,-0.3123,-4.0000
0.6530,-0.3123,-4.0000
0.6603,-0.3123,-4.0000
0.6676,-0.3123,-4.0000
0.6749,-0.3123,-4.0000
0.6822,-0.3123,-4.0000
0.6895,-0.3123,-4.0000
0.6968,-0.3123,-4.0000
0.7041,-0.3123,-4.0000
0.7114,-0.3123,-4.0000
0.7187,-0.3123,-4.0000
0.7260,-0.3123,-4.0000
0.7333,-0.3123,-4.0000
0.7406,-0.3123,-4.0000
0.7479,-0.3123,-4.0000
0.7553,-0.3123,-4.0000
0.7626,-0.3123,-4.0000
0.7699,-0.3123,-4.0000
0.7772,-0.3123,-4.0000
0.7845,-0.3123,-4.0000
0.7918,-0.3123,-4.0000
0.7991,-0.3123,-4.0000
0.8064,-0.3123,-4.0000
0.8137,-0.3123,-4.0000
0.8210,-0.3123,-4.0000
0.8283,-0.3123,-4.0000
0.8356,-0.3123,-4.0000
0.8429,-0.3123,-4.0000
0.8502,-0.3123,-4.0000
0.8575,-0.3123,-3.7795
0.8648,-0.3123,-3.2072
0.8721,-0.3123,-2.8335
0.8795,-0.3123,-2.6130
0.8868,-0.3123,-2.4799
0.8941,-0.3123,-2.4183
0.9014,-0.3123,-2.4593
0.9087,-0.3123,-2.5204
0.9160,-0.3123,-2.3770
0.9233,-0.3123,-2.1536
0.9306,-0.3123,-2.0261
0.9379,-0.3123,-1.9834
0.9452,-0.3123,-1.9664
0.9525,-0.3123,-1.9562
0.9598,-0.3123,-1.9569
0.9671,-0.3123,-1.9605
0.9744,-0.3123,-1.9889
0.9817,-0.3123,-2.0553
0.9890,-0.3123,-2.1052
0.9963,-0.3123,-2.1341
1.0037,-0.3123,-2.2148
1.0110,-0.3123,-2.3723
1.0183,-0.3123,-2.6068
1.0256,-0.3123,-2.8874
1.0329,-0.3123,-2.9789
1.0402,-0.3123,-2.8724
1.0475,-0.3123,-2.8736
1.0548,-0.3123,-3.0798
1.0621,-0.3123,-3.5073
1.0694,-0.3123,-3.9848
1.0767,-0.3123,-4.0000
1.0840,-0.3123,-4.0000
1.0913,-0.3123,-4.0000
1.0986,-0.3123,-4.0000
1.1059,-0.3123,-4.0000
1.1132,-0.3123,-4.0000
1.1205,-0.3123,-4.0000
1.1279,-0.3123,-4.0000
1.1352,-0.3123,-4.0000
1.1425,-0.3123,-4.0000
1.1498,-0.3123,-4.0000
1.1571,-0.3123,-4.0000
1.1644,-0.3123,-4.0000
1.1717,-0.3123,-4.0000
1.1790,-0.3123,-4.0000
1.1863,-0.3123,-4.0000
1.1936,-0.3123,-4.0000
1.2009,-0.3123,-4.0000
1.2082,-0.3123,-4.0000
1.2155,-0.3123,-4.0000
1.2228,-0.3123,-4.0000
1.2301,-0.3123,-4.0000
1.2374,-0.3123,-4.0000
1.2447,-0.3123,-4.0000
1.2521,-0.3123,-4.0000
1.2594,-0.3123,-4.0000
1.2667,-0.3123,-4.0000
1.2740,-0.3123,-4.0000
1.2813,-0.3123,-4.0000
1.2886,-0.3123,-4.0000
1.2959,-0.3123,-4.0000
1.3032,-0.3123,-4.0000
1.3105,-0.3123,-4.0000
1.3178,-0.3123,-4.0000
1.3251,-0.3123,-4.0000
1.3324,-0.3123,-4.0000
1.3397,-0.3123,-4.0000
1.3470,-0.3123,-4.0000
1.3543,-0.3123,-4.0000
1.3616,-0.3123,-4.0000
1.3689,-0.3123,-4.0000
1.3763,-0.3123,-4.0000
1.3836,-0.3123,-4.0000
1.3909,-0.3123,-4.0000
1.3982,-0.3123,-4.0000
0.6018,-0.3014,-4.0000
0.6091,-0.3014,-4.0000
0.6164,-0.3014,-4.0000
0.6237,-0.3014,-4.0000
0.6311,-0.3014,-4.0000
0.6384,-0.3014,-4.0000
0.6457,-0.3014,-4.0000
0.6530,-0.3014,-4.0000
0.6603,-0.3014,-4.0000
0.6676,-0.3014,-4.0000
0.6749,-0.3014,-4.0000
0.6822,-0.3014,-4.0000
0.6895,-0.3014,-4.0000
0.6968,-0.3014,-4.0000
0.7041,-0.3014,-4.0000
0.7114,-0.3014,-4.0000
0.7187,-0.3014,-4.0000
0.7260,-0.3014,-4.0000
0.7333,-0.3014,-4.0000
0.7406,-0.3014,-4.0000
0.7479,-0.3014,-4.0000
0.7553,-0.3014,-4.0000
0.7626,-0.3014,-4.0000
0.7699,-0.3014,-4.0000
0.7772,-0.3014,-4.0000
0.7845,-0.3014,-4.0000
0.7918,-0.3014,-4.0000
0.7991,-0.3014,-4.0000
0.8064,-0.3014,-4.0000
0.8137,-0.3014,-4.0000
0.8210,-0.3014,-4.0000
0.8283,-0.3014,-4.0000
0.8356,-0.3014,-4.0000
0.8429,-0.3014,-4.0000
0.8502,-0.3014,-4.0000
0.8575,-0.3014,-3.7245
0.8648,-0.3014,-3.1882
0.8721,-0.3014,-2.8351
0.8795,-0.3014,-2.6069
0.8868,-0.3014,-2.4551
0.8941,-0.3014,-2.3960
0.9014,-0.3014,-2.4459
0.9087,-0.3014,-2.4623
0.9160,-0.3014,-2.2700
0.9233,-0.3014,-2.0585
0.9306,-0.3014,-1.9485
0.9379,-0.3014,-1.9098
0.9452,-0.3014,-1.8937
0.9525,-0.3014,-1.8904
0.9598,-0.3014,-1.8947
0.9671,-0.3014,-1.9031
0.9744,-0.3014,-1.9468
0.9817,-0.3014,-2.0272
0.9890,-0.3014,-2.0839
0.9963,-0.3014,-2.1260
1.0037,-0.3014,-2.2247
1.0110,-0.3014,-2.4044
1.0183,-0.3014,-2.6648
1.0256,-0.3014,-2.9311
1.0329,-0.3014,-2.9705
1.0402,-0.3014,-2.9044
1.0475,-0.3014,-2.9783
1.0548,-0.3014,-3.2550
1.0621,-0.3014,-3.7467
1.0694,-0.3014,-4.0000
1.0767,-0.3014,-4.0000
1.0840,-0.3014,-4.0000
1.0913,-0.3014,-4.0000
1.0986,-0.3014,-4.0000
1.1059,-0.3014,-4.0000
1.1132,-0.3014,-4.0000
1.1205,-0.3014,-4.0000
1.1279,-0.3014,-4.0000
1.1352,-0.3014,-4.0000
1.1425,-0.3014,-4.0000
1.1498,-0.3014,-4.0000
1.1571,-0.3014,-4.0000
1.1644,-0.3014,-4.0000
1.1717,-0.3014,-4.0000
1.1790,-0.3014,-4.0000
1.1863,-0.3014,-4.0000
1.1936,-0.3014,-4.0000
1.2009,-0.3014,-4.0000
1.2082,-0.3014,-4.0000
1.2155,-0.3014,-4.0000
1.2228,-0.3014,-4.0000
1.2301,-0.3014,-4.0000
1.2374,-0.3014,-4.0000
1.2447,-0.3014,-4.0000
1.2521,-0.3014,-4.0000
1.2594,-0.3014,-4.0000
1.2667,-0.3014,-4.0000
1.2740,-0.3014,-4.0000
1.2813,-0.3014,-4.0000
1.2886,-0.3014,-4.0000
1.2959,-0.3014,-4.0000
1.3032,-0.3014,-4.0000
1.3105,-0.3014,-4.0000
1.3178,-0.3014,-4.0000
1.3251,-0.3014,-4.0000
1.3324,-0.3014,-4.0000
1.3397,-0.3014,-4.0000
1.3470,-0.3014,-4.0000
1.3543,-0.3014,-4.0000
1.3616,-0.3014,-4.0000
1.3689,-0.3014,-4.0000
1.3763,-0.3014,-4.0000
1.3836,-0.3014,-4.0000
1.3909,-0.3014,-4.0000
1.3982,-0.3014,-4.0000
0.6018,-0.2904,-4.0000
0.6091,-0.2904,-4.0000
0.6164,-0.2904,-4.0000
0.6237,-0.2904,-4.0000
0.6311,-0.2904,-4.0000
0.6384,-0.2904,-4.0000
0.6457,-0.2904,-4.0000
0.6530,-0.2904,-4.0000
0.6603,-0.2904,-4.0000
0.6676,-0.2904,-4.0000
0.6749,-0.2904,-4.0000
0.6822,-0.2904,-4.0000
0.6895,-0.2904,-4.0000
0.6968,-0.2904,-4.0000
0.7041,-0.2904,-4.0000
0.7114,-0.2904,-4.0000
0.7187,-0.2904,-4.0000
0.7260,-0.2904,-4.0000
0.7333,-0.2904,-4.0000
0.7406,-0.2904,-4.0000
0.7479,-0.2904,-4.0000
0.7553,-0.2904,-4.0000
0.7626,-0.2904,-4.0000
0.7699,-0.2904,-4.0000
0.7772,-0.2904,-4.0000
0.7845,-0.2904,-4.0000
0.7918,-0.2904,-4.0000
0.7991,-0.2904,-4.0000
0.8064,-0.2904,-4.0000
0.8137,-0.2904,-4.0000
0.8210,-0.2904,-4.0000
0.8283,-0.2904,-4.0000
0.8356,-0.2904,-4.0000
0.8429,-0.2904,-4.0000
0.8502,-0.2904,-4.0000
0.8575,-0.2904,-3.7021
0.8648,-0.2904,-3.1968
0.8721,-0.2904,-2.8502
0.8795,-0.2904,-2.6033
0.8868,-0.2904,-2.4378
0.8941,-0.2904,-2.3854
0.9014,-0.2904,-2.4254
0.9087,-0.2904,-2.3691
0.9160,-0.2904,-2.1458
0.9233,-0.2904,-1.9557
0.9306,-0.2904,-1.8631
0.9379,-0.2904,-1.8289
0.9452,-0.2904,-1.8172
0.9525,-0.2904,-1.8216
0.9598,-0.2904,-1.8307
0.9671,-0.2904,-1.8497
0.9744,-0.2904,-1.9125
0.9817,-0.2904,-2.0054
0.9890,-0.2904,-2.0693
0.9963,-0.2904,-2.1268
1.0037,-0.2904,-2.2460
1.0110,-0.2904,-2.4512
1.0183,-0.2904,-2.7298
1.0256,-0.2904,-2.9443
1.0329,-0.2904,-2.9347
1.0402,-0.2904,-2.9248
1.0475,-0.2904,-3.0811
1.0548,-0.2904,-3.4379
1.0621,-0.2904,-3.9268
1.0694,-0.2904,-4.0000
1.0767,-0.2904,-4.0000
1.0840,-0.2904,-4.0000
1.0913,-0.2904,-4.0000
1.0986,-0.2904,-4.0000
1.1059,-0.2904,-4.0000
1.1132,-0.2904,-4.0000
1.1205,-0.2904,-4.0000
1.1279,-0.2904,-4.0000
1.1352,-0.2904,-4.0000
1.1425,-0.2904,-4.0000
1.1498,-0.2904,-4.0000
1.1571,-0.2904,-4.0000
1.1644,-0.2904,-4.0000
1.1717,-0.2904,-4.0000
1.1790,-0.2904,-4.0000
1.1863,-0.2904,-4.0000
1.1936,-0.2904,-4.0000
1.2009,-0.2904,-4.0000
1.2082,-0.2904,-4.0000
1.2155,-0.2904,-4.0000
1.2228,-0.2904,-4.0000
1.2301,-0.2904,-4.0000
1.2374,-0.2904,-4.0000
1.2447,-0.2904,-4.0000
1.2521,-0.2904,-4.0000
1.2594,-0.2904,-4.0000
1.2667,-0.2904,-4.0000
1.2740,-0.2904,-4.0000
1.2813,-0.2904,-4.0000
1.2886,-0.2904,-4.0000
1.2959,-0.2904,-4.0000
1.3032,-0.2904,-4.0000
1.3105,-0.2904,-4.0000
1.3178,-0.2904,-4.0000
1.3251,-0.2904,-4.0000
1.3324,-0.2904,-4.0000
1.3397,-0.2904,-4.0000
1.3470,-0.2904,-4.0000
1.3543,-0.2904,-4.0000
1.3616,-0.2904,-4.0000
1.3689,-0.2904,-4.0000
1.3763,-0.2904,-4.0000
1.3836,-0.2904,-4.0000
1.3909,-0.2904,-4.0000
1.3982,-0.2904,-4.0000
0.6018,-0.2795,-4.0000
0.6091,-0.2795,-4.0000
0.6164,-0.2795,-4.0000
0.6237,-0.2795,-4.0000
0.6311,-0.2795,-4.0000
0.6384,-0.2795,-4.0000
0.6457,-0.2795,-4.0000
0.6530,-0.2795,-4.0000
0.6603,-0.2795,-4.0000
0.6676,-0.2795,-4.0000
0.6749,-0.2795,-4.0000
0.6822,-0.2795,-4.0000
0.6895,-0.2795,-4.0000
0.6968,-0.2795,-4.0000
0.7041,-0.2795,-4.0000
0.7114,-0.2795,-4.0000
0.7187,-0.2795,-4.0000
0.7260,-0.2795,-4.0000
0.7333,-0.2795,-4.0000
0.7406,-0.2795,-4.0000
0.7479,-0.2795,-4.0000
0.7553,-0.2795,-4.0000
0.7626,-0.2795,-4.0000
0.7699,-0.2795,-4.0000
0.7772,-0.2795,-4.0000
0.7845,-0.2795,-4.0000
0.7918,-0.2795,-4.0000
0.7991,-0.2795,-4.0000
0.8064,-0.2795,-4.0000
0.8137,-0.2795,-4.0000
0.8210,-0.2795,-4.0000
0.8283,-0.2795,-4.0000
0.8356,-0.2795,-4.0000
0.8429,-0.2795,-4.0000
0.8502,-0.2795,-4.0000
0.8575,-0.2795,-3.7077
0.8648,-0.2795,-3.2217
0.8721,-0.2795,-2.8665
0.8795,-0.2795,-2.5968
0.8868,-0.2795,-2.4241
0.8941,-0.2795,-2.3729
0.9014,-0.2795,-2.3731
0.9087,-0.2795,-2.2403
0.9160,-0.2795,-2.0132
0.9233,-0.2795,-1.8508
0.9306,-0.2795,-1.7749
0.9379,-0.2795,-1.7461
0.9452,-0.2795,-1.7412
0.9525,-0.2795,-1.7533
0.9598,-0.2795,-1.7698
0.9671,-0.2795,-1.8046
0.9744,-0.2795,-1.8861
0.9817,-0.2795,-1.9870
0.9890,-0.2795,-2.0574
0.9963,-0.2795,-2.1323
1.0037,-0.2795,-2.2743
1.0110,-0.2795,-2.5046
1.0183,-0.2795,-2.7801
1.0256,-0.2795,-2.9090
1.0329,-0.2795,-2.8760
1.0402,-0.2795,-2.9310
1.0475,-0.2795,-3.1726
1.0548,-0.2795,-3.6162
1.0621,-0.2795,-4.0000
1.0694,-0.2795,-4.0000
1.0767,-0.2795,-4.0000
1.0840,-0.2795,-4.0000
1.0913,-0.2795,-4.0000
1.0986,-0.2795,-4.0000
1.1059,-0.2795,-4.0000
1.1132,-0.2795,-4.0000
1.1205,-0.2795,-4.0000
1.1279,-0.2795,-4.0000
1.1352,-0.2795,-4.0000
1.1425,-0.2795,-4.0000
1.1498,-0.2795,-4.0000
1.1571,-0.2795,-4.0000
1.1644,-0.2795,-4.0000
1.1717,-0.2795,-4.0000
1.1790,-0.2795,-4.0000
1.1863,-0.2795,-4.0000
1.1936,-0.2795,-4.0000
1.2009,-0.2795,-4.0000
1.2082,-0.2795,-4.0000
1.2155,-0.2795,-4.0000
1.2228,-0.2795,-4.0000
1.2301,-0.2795,-4.0000
1.2374,-0.2795,-4.0000
1.2447,-0.2795,-4.0000
1.2521,-0.2795,-4.0000
1.2594,-0.2795,-4.0000
1.2667,-0.2795,-4.0000
1.2740,-0.2795,-4.0000
1.2813,-0.2795,-4.0000
1.2886,-0.2795,-4.0000
1.2959,-0.2795,-4.0000
1.3032,-0.2795,-4.0000
1.3105,-0.2795,-4.0000
1.3178,-0.2795,-4.0000
1.3251,-0.2795,-4.0000
1.3324,-0.2795,-4.0000
1.3397,-0.2795,-4.0000
1.3470,-0.2795,-4.0000
1.3543,-0.2795,-4.0000
1.3616,-0.2795,-4.0000
1.3689,-0.2795,-4.0000
1.3763,-0.2795,-4.0000
1.3836,-0.2795,-4.0000
1.3909,-0.2795,-4.0000
1.3982,-0.2795,-4.0000
0.6018,-0.2685,-4.0000
0.6091,-0.2685,-4.0000
0.6164,-0.2685,-4.0000
0.6237,-0.2685,-4.0000
0.6311,-0.2685,-4.0000
0.6384,-0.2685,-4.0000
0.6457,-0.2685,-4.0000
0.6530,-0.2685,-4.0000
0.6603,-0.2685,-4.0000
0.6676,-0.2685,-4.0000
0.6749,-0.2685,-4.0000
0.6822,-0.2685,-4.0000
0.6895,-0.2685,-4.0000
0.6968,-0.2685,-4.0000
0.7041,-0.2685,-4.0000
0.7114,-0.2685,-4.0000
0.7187,-0.2685,-4.0000
0.7260,-0.2685,-4.0000
0.7333,-0.2685,-4.0000
0.7406,-0.2685,-4.0000
0.7479,-0.2685,-4.0000
0.7553,-0.2685,-4.0000
0.7626,-0.2685,-4.0000
0.7699,-0.2685,-4.0000
0.7772,-0.2685,-4.0000
0.7845,-0.2685,-4.0000
0.7918,-0.2685,-4.0000
0.7991,-0.2685,-4.0000
0.8064,-0.2685,-4.0000
0.8137,-0.2685,-4.0000
0.8210,-0.2685,-4.0000
0.8283,-0.2685,-4.0000
0.8356,-0.2685,-4.0000
0.8429,-0.2685,-4.0000
0.8502,-0.2685,-4.0000
0.8575,-0.2685,-3.7247
0.8648,-0.2685,-3.2443
0.8721,-0.2685,-2.8696
0.8795,-0.2685,-2.5805
0.8868,-0.2685,-2.4033
0.8941,-0.2685,-2.3374
0.9014,-0.2685,-2.2744
0.9087,-0.2685,-2.0906
0.9160,-0.2685,-1.8818
0.9233,-0.2685,-1.7493
0.9306,-0.2685,-1.6891
0.9379,-0.2685,-1.6668
0.9452,-0.2685,-1.6693
0.9525,-0.2685,-1.6893
0.9598,-0.2685,-1.7164
0.9671,-0.2685,-1.7695
0.9744,-0.2685,-1.8652
0.9817,-0.2685,-1.9674
0.9890,-0.2685,-2.0437
0.9963,-0.2685,-2.1378
1.0037,-0.2685,-2.3035
1.0110,-0.2685,-2.5518
1.0183,-0.2685,-2.7917
1.0256,-0.2685,-2.8342
1.0329,-0.2685,-2.8107
1.0402,-0.2685,-2.9315
1.0475,-0.2685,-3.2532
1.0548,-0.2685,-3.7789
1.0621,-0.2685,-4.0000
1.0694,-0.2685,-4.0000
1.0767,-0.2685,-4.0000
1.0840,-0.2685,-4.0000
1.0913,-0.2685,-4.0000
1.0986,-0.2685,-4.0000
1.1059,-0.2685,-4.0000
1.1132,-0.2685,-4.0000
1.1205,-0.2685,-4.0000
1.1279,-0.2685,-4.0000
1.1352,-0.2685,-4.0000
1.1425,-0.2685,-4.0000
1.1498,-0.2685,-4.0000
1.1571,-0.2685,-4.0000
1.1644,-0.2685,-4.0000
1.1717,-0.2685,-4.0000
1.1790,-0.2685,-4.0000
1.1863,-0.2685,-4.0000
1.1936,-0.2685,-4.0000
1.2009,-0.2685,-4.0000
1.2082,-0.2685,-4.0000
1.2155,-0.2685,-4.0000
1.2228,-0.2685,-4.0000
1.2301,-0.2685,-4.0000
1.2374,-0.2685,-4.0000
1.2447,-0.2685,-4.0000
1.2521,-0.2685,-4.0000
1.2594,-0.2685,-4.0000
1.2667,-0.2685,-4.0000
1.2740,-0.2685,-4.0000
1.2813,-0.2685,-4.0000
1.2886,-0.2685,-4.0000
1.2959,-0.2685,-4.0000
1.3032,-0.2685,-4.0000
1.3105,-0.2685,-4.0000
1.3178,-0.2685,-4.0000
1.3251,-0.2685,-4.0000
1.3324,-0.2685,-4.0000
1.3397,-0.2685,-4.0000
1.3470,-0.2685,-4.0000
1.3543,-0.2685,-4.0000
1.3616,-0.2685,-4.0000
1.3689,-0.2685,-4.0000
1.3763,-0.2685,-4.0000
1.3836,-0.2685,-4.0000
1.3909,-0.2685,-4.0000
1.3982,-0.2685,-4.0000
0.6018,-0.2575,-4.0000
0.6091,-0.2575,-4.0000
0.6164,-0.2575,-4.0000
0.6237,-0.2575,-4.0000
0.6311,-0.2575,-4.0000
0.6384,-0.2575,-4.0000
0.6457,-0.2575,-4.0000
0.6530,-0.2575,-4.0000
0.6603,-0.2575,-4.0000
0.6676,-0.2575,-4.0000
0.6749,-0.2575,-4.0000
0.6822,-0.2575,-4.0000
0.6895,-0.2575,-4.0000
0.6968,-0.2575,-4.0000
0.7041,-0.2575,-4.0000
0.7114,-0.2575,-4.0000
0.7187,-0.2575,-4.0000
0.7260,-0.2575,-4.0000
0.7333,-0.2575,-4.0000
0.7406,-0.2575,-4.0000
0.7479,-0.2575,-4.0000
0.7553,-0.2575,-4.0000
0.7626,-0.2575,-4.0000
0.7699,-0.2575,-4.0000
0.7772,-0.2575,-4.0000
0.7845,-0.2575,-4.0000
0.7918,-0.2575,-4.0000
0.7991,-0.2575,-4.0000
0.8064,-0.2575,-4.0000
0.8137,-0.2575,-4.0000
0.8210,-0.2575,-4.0000
0.8283,-0.2575,-4.0000
0.8356,-0.2575,-4.0000
0.8429,-0.2575,-4.0000
0.8502,-0.2575,-4.0000
0.8575,-0.2575,-3.7205
0.8648,-0.2575,-3.2363
0.8721,-0.2575,-2.8441
0.8795,-0.2575,-2.5440
0.8868,-0.2575,-2.3593
0.8941,-0.2575,-2.2619
0.9014,-0.2575,-2.1382
0.9087,-0.2575,-1.9380
0.9160,-0.2575,-1.7590
0.9233,-0.2575,-1.6557
0.9306,-0.2575,-1.6101
0.9379,-0.2575,-1.5949
0.9452,-0.2575,-1.6047
0.9525,-0.2575,-1.6326
0.9598,-0.2575,-1.6728
0.9671,-0.2575,-1.7427
0.9744,-0.2575,-1.8444
0.9817,-0.2575,-1.9413
0.9890,-0.2575,-2.0242
0.9963,-0.2575,-2.1389
1.0037,-0.2575,-2.3264
1.0110,-0.2575,-2.5774
1.0183,-0.2575,-2.7551
1.0256,-0.2575,-2.7458
1.0329,-0.2575,-2.7563
1.0402,-0.2575,-2.9399
1.0475,-0.2575,-3.3331
1.0548,-0.2575,-3.8852
1.0621,-0.2575,-4.0000
1.0694,-0.2575,-4.0000
1.0767,-0.2575,-4.0000
1.0840,-0.2575,-4.0000
1.0913,-0.2575,-4.0000
1.0986,-0.2575,-4.0000
1.1059,-0.2575,-4.0000
1.1132,-0.2575,-4.0000
1.1205,-0.2575,-4.0000
1.1279,-0.2575,-4.0000
1.1352,-0.2575,-4.0000
1.1425,-0.2575,-4.0000
1.1498,-0.2575,-4.0000
1.1571,-0.2575,-4.0000
1.1644,-0.2575,-4.0000
1.1717,-0.2575,-4.0000
1.1790,-0.2575,-4.0000
1.1863,-0.2575,-4.0000
1.1936,-0.2575,-4.0000
1.2009,-0.2575,-4.0000
1.2082,-0.2575,-4.0000
1.2155,-0.2575,-4.0000
1.2228,-0.2575,-4.0000
1.2301,-0.2575,-4.0000
1.2374,-0.2575,-4.0000
1.2447,-0.2575,-4.0000
1.2521,-0.2575,-4.0000
1.2594,-0.2575,-4.0000
1.2667,-0.2575,-4.0000
1.2740,-0.2575,-4.0000
1.2813,-0.2575,-4.0000
1.2886,-0.2575,-4.0000
1.2959,-0.2575,-4.0000
1.3032,-0.2575,-4.0000
1.3105,-0.2575,-4.0000
1.3178,-0.2575,-4.0000
1.3251,-0.2575,-4.0000
1.3324,-0.2575,-4.0000
1.3397,-0.2575,-4.0000
1.3470,-0.2575,-4.0000
1.3543,-0.2575,-4.0000
1.3616,-0.2575,-4.0000
1.3689,-0.2575,-4.0000
1.3763,-0.2575,-4.0000
1.3836,-0.2575,-4.0000
1.3909,-0.2575,-4.0000
1.3982,-0.2575,-4.0000
0.6018,-0.2466,-4.0000
0.6091,-0.2466,-4.0000
0.6164,-0.2466,-4.0000
0.6237,-0.2466,-4.0000
0.6311,-0.2466,-4.0000
0.6384,-0.2466,-4.0000
0.6457,-0.2466,-4.0000
0.6530,-0.2466,-4.0000
0.6603,-0.2466,-4.0000
0.6676,-0.2466,-4.0000
0.6749,-0.2466,-4.0000
0.6822,-0.2466,-4.0000
0.6895,-0.2466,-4.0000
0.6968,-0.2466,-4.0000
0.7041,-0.2466,-4.0000
0.7114,-0.2466,-4.0000
0.7187,-0.2466,-4.0000
0.7260,-0.2466,-4.0000
0.7333,-0.2466,-4.0000
0.7406,-0.2466,-4.0000
0.7479,-0.2466,-4.0000
0.7553,-0.2466,-4.0000
0.7626,-0.2466,-4.0000
0.7699,-0.2466,-4.0000
0.7772,-0.2466,-4.0000
0.7845,-0.2466,-4.0000
0.7918,-0.2466,-4.0000
0.7991,-0.2466,-4.0000
0.8064,-0.2466,-4.0000
0.8137,-0.2466,-4.0000
0.8210,-0.2466,-4.0000
0.8283,-0.2466,-4.0000
0.8356,-0.2466,-4.0000
0.8429,-0.2466,-4.0000
0.8502,-0.2466,-4.0000
0.8575,-0.2466,-3.6507
0.8648,-0.2466,-3.1708
0.8721,-0.2466,-2.7772
0.8795,-0.2466,-2.4760
0.8868,-0.2466,-2.2805
0.8941,-0.2466,-2.1479
0.9014,-0.2466,-1.9867
0.9087,-0.2466,-1.7953
0.9160,-0.2466,-1.6495
0.9233,-0.2466,-1.5730
0.9306,-0.2466,-1.5406
0.9379,-0.2466,-1.5324
0.9452,-0.2466,-1.5488
0.9525,-0.2466,-1.5848
0.9598,-0.2466,-1.6380
0.9671,-0.2466,-1.7192
0.9744,-0.2466,-1.8174
0.9817,-0.2466,-1.9057
0.9890,-0.2466,-1.9971
0.9963,-0.2466,-2.1326
1.0037,-0.2466,-2.3359
1.0110,-0.2466,-2.5696
1.0183,-0.2466,-2.6838
1.0256,-0.2466,-2.6665
1.0329,-0.2466,-2.7247
1.0402,-0.2466,-2.9683
1.0475,-0.2466,-3.4255
1.0548,-0.2466,-3.9706
1.0621,-0.2466,-4.0000
1.0694,-0.2466,-4.0000
1.0767,-0.2466,-4.0000
1.0840,-0.2466,-4.0000
1.0913,-0.2466,-4.0000
1.0986,-0.2466,-4.0000
1.1059,-0.2466,-4.0000
1.1132,-0.2466,-4.0000
1.1205,-0.2466,-4.0000
1.1279,-0.2466,-4.0000
1.1352,-0.2466,-4.0000
1.1425,-0.2466,-4.0000
1.1498,-0.2466,-4.0000
1.1571,-0.2466,-4.0000
1.1644,-0.2466,-4.0000
1.1717,-0.2466,-4.0000
1.1790,-0.2466,-4.0000
1.1863,-0.2466,-4.0000
1.1936,-0.2466,-4.0000
1.2009,-0.2466,-4.0000
1.2082,-0.2466,-4.0000
1.2155,-0.2466,-4.0000
1.2228,-0.2466,-4.0000
1.2301,-0.2466,-4.0000
1.2374,-0.2466,-4.0000
1.2447,-0.2466,-4.0000
1.2521,-0.2466,-4.0000
1.2594,-0.2466,-4.0000
1.2667,-0.2466,-4.0000
1.2740,-0.2466,-4.0000
1.2813,-0.2466,-4.0000
1.2886,-0.2466,-4.0000
1.2959,-0.2466,-4.0000
1.3032,-0.2466,-4.0000
1.3105,-0.2466,-4.0000
1.3178,-0.2466,-4.0000
1.3251,-0.2466,-4.0000
1.3324,-0.2466,-4.0000
1.3397,-0.2466,-4.0000
1.3470,-0.2466,-4.0000
1.3543,-0.2466,-4.0000
1.3616,-0.2466,-4.0000
1.3689,-0.2466,-4.0000
1.3763,-0.2466,-4.0000
1.3836,-0.2466,-4.0000
1.3909,-0.2466,-4.0000
1.3982,-0.2466,-4.0000
0.6018,-0.2356,-4.0000
0.6091,-0.2356,-4.0000
0.6164,-0.2356,-4.0000
0.6237,-0.2356,-4.0000
0.6311,-0.2356,-4.0000
0.6384,-0.2356,-4.0000
0.6457,-0.2356,-4.0000
0.6530,-0.2356,-4.0000
0.6603,-0.2356,-4.0000
0.6676,-0.2356,-4.0000
0.6749,-0.2356,-4.0000
0.6822,-0.2356,-4.0000
0.6895,-0.2356,-4.0000
0.6968,-0.2356,-4.0000
0.7041,-0.2356,-4.0000
0.7114,-0.2356,-4.0000
0.7187,-0.2356,-4.0000
0.7260,-0.2356,-4.0000
0.7333,-0.2356,-4.0000
0.7406,-0.2356,-4.0000
0.7479,-0.2356,-4.0000
0.7553,-0.2356,-4.0000
0.7626,-0.2356,-4.0000
0.7699,-0.2356,-4.0000
0.7772,-0.2356,-4.0000
0.7845,-0.2356,-4.0000
0.7918,-0.2356,-4.0000
0.7991,-0.2356,-4.0000
0.8064,-0.2356,-4.0000
0.8137,-0.2356,-4.0000
0.8210,-0.2356,-4.0000
0.8283,-0.2356,-4.0000
0.8356,-0.2356,-4.0000
0.8429,-0.2356,-4.0000
0.8502,-0.2356,-3.9673
0.8575,-0.2356,-3.4969
0.8648,-0.2356,-3.0424
0.8721,-0.2356,-2.6672
0.8795,-0.2356,-2.3734
0.8868,-0.2356,-2.1695
0.8941,-0.2356,-2.0124
0.9014,-0.2356,-1.8390
0.9087,-0.2356,-1.6689
0.9160,-0.2356,-1.5554
0.9233,-0.2356,-1.5024
0.9306,-0.2356,-1.4816
0.9379,-0.2356,-1.4798
0.9452,-0.2356,-1.5017
0.9525,-0.2356,-1.5449
0.9598,-0.2356,-1.6081
0.9671,-0.2356,-1.6928
0.9744,-0.2356,-1.7805
0.9817,-0.2356,-1.8616
0.9890,-0.2356,-1.9640
0.9963,-0.2356,-2.1180
1.0037,-0.2356,-2.3270
1.0110,-0.2356,-2.5275
1.0183,-0.2356,-2.6007
1.0256,-0.2356,-2.6080
1.0329,-0.2356,-2.7215
1.0402,-0.2356,-3.0239
1.0475,-0.2356,-3.5399
1.0548,-0.2356,-4.0000
1.0621,-0.2356,-4.0000
1.0694,-0.2356,-4.0000
1.0767,-0.2356,-4.0000
1.0840,-0.2356,-4.0000
1.0913,-0.2356,-4.0000
1.0986,-0.2356,-4.0000
1.1059,-0.2356,-4.0000
1.1132,-0.2356,-4.0000
1.1205,-0.2356,-4.0000
1.1279,-0.2356,-4.0000
1.1352,-0.2356,-4.0000
1.1425,-0.2356,-4.0000
1.1498,-0.2356,-4.0000
1.1571,-0.2356,-4.0000
1.1644,-0.2356,-4.0000
1.1717,-0.2356,-4.0000
1.1790,-0.2356,-4.0000
1.1863,-0.2356,-4.0000
1.1936,-0.2356,-4.0000
1.2009,-0.2356,-4.0000
1.2082,-0.2356,-4.0000
1.2155,-0.2356,-4.0000
1.2228,-0.2356,-4.0000
1.2301,-0.2356,-4.0000
1.2374,-0.2356,-4.0000
1.2447,-0.2356,-4.0000
1.2521,-0.2356,-4.0000
1.2594,-0.2356,-4.0000
1.2667,-0.2356,-4.0000
1.2740,-0.2356,-4.0000
1.2813,-0.2356,-4.0000
1.2886,-0.2356,-4.0000
1.2959,-0.2356,-4.0000
1.3032,-0.2356,-4.0000
1.3105,-0.2356,-4.0000
1.3178,-0.2356,-4.0000
1.3251,-0.2356,-4.0000
1.3324,-0.2356,-4.0000
1.3397,-0.2356,-4.0000
1.3470,-0.2356,-4.0000
1.3543,-0.2356,-4.0000
1.3616,-0.2356,-4.0000
1.3689,-0.2356,-4.0000
1.3763,-0.2356,-4.0000
1.3836,-0.2356,-4.0000
1.3909,-0.2356,-4.0000
1.3982,-0.2356,-4.0000
0.6018,-0.2247,-4.0000
0.6091,-0.2247,-4.0000
0.6164,-0.2247,-4.0000
0.6237,-0.2247,-4.0000
0.6311,-0.2247,-4.0000
0.6384,-0.2247,-4.0000
0.6457,-0.2247,-4.0000
0.6530,-0.2247,-4.0000
0.6603,-0.2247,-4.0000
0.6676,-0.2247,-4.0000
0.6749,-0.2247,-4.0000
0.6822,-0.2247,-4.0000
0.6895,-0.2247,-4.0000
0.6968,-0.2247,-4.0000
0.7041,-0.2247,-4.0000
0.7114,-0.2247,-4.0000
0.7187,-0.2247,-4.0000
0.7260,-0.2247,-4.0000
0.7333,-0.2247,-4.0000
0.7406,-0.2247,-4.0000
0.7479,-0.2247,-4.0000
0.7553,-0.2247,-4.0000
0.7626,-0.2247,-4.0000
0.7699,-0.2247,-4.0000
0.7772,-0.2247,-4.0000
0.7845,-0.2247,-4.0000
0.7918,-0.2247,-4.0000
0.7991,-0.2247,-4.0000
0.8064,-0.2247,-4.0000
0.8137,-0.2247,-4.0000
0.8210,-0.2247,-4.0000
0.8283,-0.2247,-4.0000
0.8356,-0.2247,-4.0000
0.8429,-0.2247,-4.0000
0.8502,-0.2247,-3.8112
0.8575,-0.2247,-3.2887
0.8648,-0.2247,-2.8726
0.8721,-0.2247,-2.5257
0.8795,-0.2247,-2.2457
0.8868,-0.2247,-2.0405
0.8941,-0.2247,-1.8736
0.9014,-0.2247,-1.7051
0.9087,-0.2247,-1.5608
0.9160,-0.2247,-1.4762
0.9233,-0.2247,-1.4429
0.9306,-0.2247,-1.4322
0.9379,-0.2247,-1.4358
0.9452,-0.2247,-1.4617
0.9525,-0.2247,-1.5098
0.9598,-0.2247,-1.5779
0.9671,-0.2247,-1.6587
0.9744,-0.2247,-1.7345
0.9817,-0.2247,-1.8136
0.9890,-0.2247,-1.9284
0.9963,-0.2247,-2.0960
1.0037,-0.2247,-2.2983
1.0110,-0.2247,-2.4614
1.0183,-0.2247,-2.5227
1.0256,-0.2247,-2.5743
1.0329,-0.2247,-2.7478
1.0402,-0.2247,-3.1095
1.0475,-0.2247,-3.6787
1.0548,-0.2247,-4.0000
1.0621,-0.2247,-4.0000
1.0694,-0.2247,-4.0000
1.0767,-0.2247,-4.0000
1.0840,-0.2247,-4.0000
1.0913,-0.2247,-4.0000
1.0986,-0.2247,-4.0000
1.1059,-0.2247,-4.0000
1.1132,-0.2247,-4.0000
1.1205,-0.2247,-4.0000
1.1279,-0.2247,-4.0000
1.1352,-0.2247,-4.0000
1.1425,-0.2247,-4.0000
1.1498,-0.2247,-4.0000
1.1571,-0.2247,-4.0000
1.1644,-0.2247,-4.0000
1.1717,-0.2247,-4.0000
1.1790,-0.2247,-4.0000
1.1863,-0.2247,-4.0000
1.1936,-0.2247,-4.0000
1.2009,-0.2247,-4.0000
1.2082,-0.2247,-4.0000
1.2155,-0.2247,-4.0000
1.2228,-0.2247,-4.0000
1.2301,-0.2247,-4.0000
1.2374,-0.2247,-4.0000
1.2447,-0.2247,-4.0000
1.2521,-0.2247,-4.0000
1.2594,-0.2247,-4.0000
1.2667,-0.2247,-4.0000
1.2740,-0.2247,-4.0000
1.2813,-0.2247,-4.0000
1.2886,-0.2247,-4.0000
1.2959,-0.2247,-4.0000
1.3032,-0.2247,-4.0000
1.3105,-0.2247,-4.0000
1.3178,-0.2247,-4.0000
1.3251,-0.2247,-4.0000
1.3324,-0.2247,-4.0000
1.3397,-0.2247,-4.0000
1.3470,-0.2247,-4.0000
1.3543,-0.2247,-4.0000
1.3616,-0.2247,-4.0000
1.3689,-0.2247,-4.0000
1.3763,-0.2247,-4.0000
1.3836,-0.2247,-4.0000
1.3909,-0.2247,-4.0000
1.3982,-0.2247,-4.0000
0.6018,-0.2137,-4.0000
0.6091,-0.2137,-4.0000
0.6164,-0.2137,-4.0000
0.6237,-0.2137,-4.0000
0.6311,-0.2137,-4.0000
0.6384,-0.2137,-4.0000
0.6457,-0.2137,-4.0000
0.6530,-0.2137,-4.0000
0.6603,-0.2137,-4.0000
0.6676,-0.2137,-4.0000
0.6749,-0.2137,-4.0000
0.6822,-0.2137,-4.0000
0.6895,-0.2137,-4.0000
0.6968,-0.2137,-4.0000
0.7041,-0.2137,-4.0000
0.7114,-0.2137,-4.0000
0.7187,-0.2137,-4.0000
0.7260,-0.2137,-4.0000
0.7333,-0.2137,-4.0000
0.7406,-0.2137,-4.0000
0.7479,-0.2137,-4.0000
0.7553,-0.2137,-4.0000
0.7626,-0.2137,-4.0000
0.7699,-0.2137,-4.0000
0.7772,-0.2137,-4.0000
0.7845,-0.2137,-4.0000
0.7918,-0.2137,-4.0000
0.7991,-0.2137,-4.0000
0.8064,-0.2137,-4.0000
0.8137,-0.2137,-4.0000
0.8210,-0.2137,-4.0000
0.8283,-0.2137,-4.0000
0.8356,-0.2137,-4.0000
0.8429,-0.2137,-4.0000
0.8502,-0.2137,-3.5602
0.8575,-0.2137,-3.0677
0.8648,-0.2137,-2.6895
0.8721,-0.2137,-2.3710
0.8795,-0.2137,-2.1077
0.8868,-0.2137,-1.9081
0.8941,-0.2137,-1.7427
0.9014,-0.2137,-1.5881
0.9087,-0.2137,-1.4698
0.9160,-0.2137,-1.4096
0.9233,-0.2137,-1.3923
0.9306,-0.2137,-1.3900
0.9379,-0.2137,-1.3978
0.9452,-0.2137,-1.4258
0.9525,-0.2137,-1.4754
0.9598,-0.2137,-1.5430
0.9671,-0.2137,-1.6168
0.9744,-0.2137,-1.6850
0.9817,-0.2137,-1.7676
0.9890,-0.2137,-1.8942
0.9963,-0.2137,-2.0677
1.0037,-0.2137,-2.2527
1.0110,-0.2137,-2.3855
1.0183,-0.2137,-2.4582
1.0256,-0.2137,-2.5639
1.0329,-0.2137,-2.8011
1.0402,-0.2137,-3.2233
1.0475,-0.2137,-3.8206
1.0548,-0.2137,-4.0000
1.0621,-0.2137,-4.0000
1.0694,-0.2137,-4.0000
1.0767,-0.2137,-4.0000
1.0840,-0.2137,-4.0000
1.0913,-0.2137,-4.0000
1.0986,-0.2137,-4.0000
1.1059,-0.2137,-4.0000
1.1132,-0.2137,-4.0000
1.1205,-0.2137,-4.0000
1.1279,-0.2137,-4.0000
1.1352,-0.2137,-4.0000
1.1425,-0.2137,-4.0000
1.1498,-0.2137,-4.0000
1.1571,-0.2137,-4.0000
1.1644,-0.2137,-4.0000
1.1717,-0.2137,-4.0000
1.1790,-0.2137,-4.0000
1.1863,-0.2137,-4.0000
1.1936,-0.2137,-4.0000
1.2009,-0.2137,-4.0000
1.2082,-0.2137,-4.0000
1.2155,-0.2137,-4.0000
1.2228,-0.2137,-4.0000
1.2301,-0.2137,-4.0000
1.2374,-0.2137,-4.0000
1.2447,-0.2137,-4.0000
1.2521,-0.2137,-4.0000
1.2594,-0.2137,-4.0000
1.2667,-0.2137,-4.0000
1.2740,-0.2137,-4.0000
1.2813,-0.2137,-4.0000
1.2886,-0.2137,-4.0000
1.2959,-0.2137,-4.0000
1.3032,-0.2137,-4.0000
1.3105,-0.2137,-4.0000
1.3178,-0.2137,-4.0000
1.3251,-0.2137,-4.0000
1.3324,-0.2137,-4.0000
1.3397,-0.2137,-4.0000
1.3470,-0.2137,-4.0000
1.3543,-0.2137,-4.0000
1.3616,-0.2137,-4.0000
1.3689,-0.2137,-4.0000
1.3763,-0.2137,-4.0000
1.3836,-0.2137,-4.0000
1.3909,-0.2137,-4.0000
1.3982,-0.2137,-4.0000
0.6018,-0.2027,-4.0000
0.6091,-0.2027,-4.0000
0.6164,-0.2027,-4.0000
0.6237,-0.2027,-4.0000
0.6311,-0.2027,-4.0000
0.6384,-0.2027,-4.0000
0.6457,-0.2027,-4.0000
0.6530,-0.2027,-4.0000
0.6603,-0.2027,-4.0000
0.6676,-0.2027,-4.0000
0.6749,-0.2027,-4.0000
0.6822,-0.2027,-4.0000
0.6895,-0.2027,-4.0000
0.6968,-0.2027,-4.0000
0.7041,-0.2027,-4.0000
0.7114,-0.2027,-4.0000
0.7187,-0.2027,-4.0000
0.7260,-0.2027,-4.0000
0.7333,-0.2027,-4.0000
0.7406,-0.2027,-4.0000
0.7479,-0.2027,-4.0000
0.7553,-0.2027,-4.0000
0.7626,-0.2027,-4.0000
0.7699,-0.2027,-4.0000
0.7772,-0.2027,-4.0000
0.7845,-0.2027,-4.0000
0.7918,-0.2027,-4.0000
0.7991,-0.2027,-4.0000
0.8064,-0.2027,-4.0000
0.8137,-0.2027,-4.0000
0.8210,-0.2027,-4.0000
0.8283,-0.2027,-4.0000
0.8356,-0.2027,-4.0000
0.8429,-0.2027,-3.8815
0.8502,-0.2027,-3.3130
0.8575,-0.2027,-2.8591
0.8648,-0.2027,-2.5125
0.8721,-0.2027,-2.2179
0.8795,-0.2027,-1.9713
0.8868,-0.2027,-1.7810
0.8941,-0.2027,-1.6240
0.9014,-0.2027,-1.4873
0.9087,-0.2027,-1.3926
0.9160,-0.2027,-1.3520
0.9233,-0.2027,-1.3472
0.9306,-0.2027,-1.3516
0.9379,-0.2027,-1.3623
0.9452,-0.2027,-1.3902
0.9525,-0.2027,-1.4380
0.9598,-0.2027,-1.5023
0.9671,-0.2027,-1.5711
0.9744,-0.2027,-1.6386
0.9817,-0.2027,-1.7284
0.9890,-0.2027,-1.8637
0.9963,-0.2027,-2.0346
1.0037,-0.2027,-2.1971
1.0110,-0.2027,-2.3119
1.0183,-0.2027,-2.4096
1.0256,-0.2027,-2.5733
1.0329,-0.2027,-2.8767
1.0402,-0.2027,-3.3587
1.0475,-0.2027,-3.9139
1.0548,-0.2027,-4.0000
1.0621,-0.2027,-4.0000
1.0694,-0.2027,-4.0000
1.0767,-0.2027,-4.0000
1.0840,-0.2027,-4.0000
1.0913,-0.2027,-4.0000
1.0986,-0.2027,-4.0000
1.1059,-0.2027,-4.0000
1.1132,-0.2027,-4.0000
1.1205,-0.2027,-4.0000
1.1279,-0.2027,-4.0000
1.1352,-0.2027,-4.0000
1.1425,-0.2027,-4.0000
1.1498,-0.2027,-4.0000
1.1571,-0.2027,-4.0000
1.1644,-0.2027,-4.0000
1.1717,-0.2027,-4.0000
1.1790,-0.2027,-4.0000
1.1863,-0.2027,-4.0000
1.1936,-0.2027,-4.0000
1.2009,-0.2027,-4.0000
1.2082,-0.2027,-4.0000
1.2155,-0.2027,-4.0000
1.2228,-0.2027,-4.0000
1.2301,-0.2027,-4.0000
1.2374,-0.2027,-4.0000
1.2447,-0.2027,-4.0000
1.2521,-0.2027,-4.0000
1.2594,-0.2027,-4.0000
1.2667,-0.2027,-4.0000
1.2740,-0.2027,-4.0000
1.2813,-0.2027,-4.0000
1.2886,-0.2027,-4.0000
1.2959,-0.2027,-4.0000
1.3032,-0.2027,-4.0000
1.3105,-0.2027,-4.0000
1.3178,-0.2027,-4.0000
1.3251,-0.2027,-4.0000
1.3324,-0.2027,-4.0000
1.3397,-0.2027,-4.0000
1.3470,-0.2027,-4.0000
1.3543,-0.2027,-4.0000
1.3616,-0.2027,-4.0000
1.3689,-0.2027,-4.0000
1.3763,-0.2027,-4.0000
1.3836,-0.2027,-4.0000
1.3909,-0.2027,-4.0000
1.3982,-0.2027,-4.0000
0.6018,-0.1918,-4.0000
0.6091,-0.1918,-4.0000
0.6164,-0.1918,-4.0000
0.6237,-0.1918,-4.0000
0.6311,-0.1918,-4.0000
0.6384,-0.1918,-4.0000
0.6457,-0.1918,-4.0000
0.6530,-0.1918,-4.0000
0.6603,-0.1918,-4.0000
0.6676,-0.1918,-4.0000
0.6749,-0.1918,-4.0000
0.6822,-0.1918,-4.0000
0.6895,-0.1918,-4.0000
0.6968,-0.1918,-4.0000
0.7041,-0.1918,-4.0000
0.7114,-0.1918,-4.0000
0.7187,-0.1918,-4.0000
0.7260,-0.1918,-4.0000
0.7333,-0.1918,-4.0000
0.7406,-0.1918,-4.0000
0.7479,-0.1918,-4.0000
0.7553,-0.1918,-4.0000
0.7626,-0.1918,-4.0000
0.7699,-0.1918,-4.0000
0.7772,-0.1918,-4.0000
0.7845,-0.1918,-4.0000
0.7918,-0.1918,-4.0000
0.7991,-0.1918,-4.0000
0.8064,-0.1918,-4.0000
0.8137,-0.1918,-4.0000
0.8210,-0.1918,-4.0000
0.8283,-0.1918,-4.0000
0.8356,-0.1918,-4.0000
0.8429,-0.1918,-3.6759
0.8502,-0.1918,-3.0939
0.8575,-0.1918,-2.6733
0.8648,-0.1918,-2.3508
0.8721,-0.1918,-2.0743
0.8795,-0.1918,-1.8425
0.8868,-0.1918,-1.6627
0.8941,-0.1918,-1.5177
0.9014,-0.1918,-1.4000
0.9087,-0.1918,-1.3252
0.9160,-0.1918,-1.2995
0.9233,-0.1918,-1.3040
0.9306,-0.1918,-1.3135
0.9379,-0.1918,-1.3256
0.9452,-0.1918,-1.3517
0.9525,-0.1918,-1.3964
0.9598,-0.1918,-1.4587
0.9671,-0.1918,-1.5278
0.9744,-0.1918,-1.6004
0.9817,-0.1918,-1.6984
0.9890,-0.1918,-1.8375
0.9963,-0.1918,-1.9987
1.0037,-0.1918,-2.1396
1.0110,-0.1918,-2.2483
1.0183,-0.1918,-2.3767
1.0256,-0.1918,-2.5981
1.0329,-0.1918,-2.9680
1.0402,-0.1918,-3.4993
1.0475,-0.1918,-3.9444
1.0548,-0.1918,-3.9266
1.0621,-0.1918,-3.9138
1.0694,-0.1918,-3.9960
1.0767,-0.1918,-4.0000
1.0840,-0.1918,-4.0000
1.0913,-0.1918,-4.0000
1.0986,-0.1918,-4.0000
1.1059,-0.1918,-4.0000
1.1132,-0.1918,-4.0000
1.1205,-0.1918,-4.0000
1.1279,-0.1918,-4.0000
1.1352,-0.1918,-4.0000
1.1425,-0.1918,-4.0000
1.1498,-0.1918,-4.0000
1.1571,-0.1918,-4.0000
1.1644,-0.1918,-4.0000
1.1717,-0.1918,-4.0000
1.1790,-0.1918,-4.0000
1.1863,-0.1918,-4.0000
1.1936,-0.1918,-4.0000
1.2009,-0.1918,-4.0000
1.2082,-0.1918,-4.0000
1.2155,-0.1918,-4.0000
1.2228,-0.1918,-4.0000
1.2301,-0.1918,-4.0000
1.2374,-0.1918,-4.0000
1.2447,-0.1918,-4.0000
1.2521,-0.1918,-4.0000
1.2594,-0.1918,-4.0000
1.2667,-0.1918,-4.0000
1.2740,-0.1918,-4.0000
1.2813,-0.1918,-4.0000
1.2886,-0.1918,-4.0000
1.2959,-0.1918,-4.0000
1.3032,-0.1918,-4.0000
1.3105,-0.1918,-4.0000
1.3178,-0.1918,-4.0000
1.3251,-0.1918,-4.0000
1.3324,-0.1918,-4.0000
1.3397,-0.1918,-4.0000
1.3470,-0.1918,-4.0000
1.3543,-0.1918,-4.0000
1.3616,-0.1918,-4.0000
1.3689,-0.1918,-4.0000
1.3763,-0.1918,-4.0000
1.3836,-0.1918,-4.0000
1.3909,-0.1918,-4.0000
1.3982,-0.1918,-4.0000
0.6018,-0.1808,-4.0000
0.6091,-0.1808,-4.0000
0.6164,-0.1808,-4.0000
0.6237,-0.1808,-4.0000
0.6311,-0.1808,-4.0000
0.6384,-0.1808,-4.0000
0.6457,-0.1808,-4.0000
0.6530,-0.1808,-4.0000
0.6603,-0.1808,-4.0000
0.6676,-0.1808,-4.0000
0.6749,-0.1808,-4.0000
0.6822,-0.1808,-4.0000
0.6895,-0.1808,-4.0000
0.6968,-0.1808,-4.0000
0.7041,-0.1808,-4.0000
0.7114,-0.1808,-4.0000
0.7187,-0.1808,-4.0000
0.7260,-0.1808,-4.0000
0.7333,-0.1808,-4.0000
0.7406,-0.1808,-4.0000
0.7479,-0.1808,-4.0000
0.7553,-0.1808,-4.0000
0.7626,-0.1808,-4.0000
0.7699,-0.1808,-4.0000
0.7772,-0.1808,-4.0000
0.7845,-0.1808,-4.0000
0.7918,-0.1808,-4.0000
0.7991,-0.1808,-4.0000
0.8064,-0.1808,-4.0000
0.8137,-0.1808,-4.0000
0.8210,-0.1808,-4.0000
0.8283,-0.1808,-4.0000
0.8356,-0.1808,-3.9918
0.8429,-0.1808,-3.4511
0.8502,-0.1808,-2.9061
0.8575,-0.1808,-2.5127
0.8648,-0.1808,-2.2072
0.8721,-0.1808,-1.9432
0.8795,-0.1808,-1.7231
0.8868,-0.1808,-1.5538
0.8941,-0.1808,-1.4225
0.9014,-0.1808,-1.3227
0.9087,-0.1808,-1.2637
0.9160,-0.1808,-1.2487
0.9233,-0.1808,-1.2597
0.9306,-0.1808,-1.2725
0.9379,-0.1808,-1.2851
0.9452,-0.1808,-1.3090
0.9525,-0.1808,-1.3521
0.9598,-0.1808,-1.4167
0.9671,-0.1808,-1.4917
0.9744,-0.1808,-1.5727
0.9817,-0.1808,-1.6775
0.9890,-0.1808,-1.8153
0.9963,-0.1808,-1.9630
1.0037,-0.1808,-2.0878
1.0110,-0.1808,-2.1990
1.0183,-0.1808,-2.3592
1.0256,-0.1808,-2.6351
1.0329,-0.1808,-3.0677
1.0402,-0.1808,-3.6098
1.0475,-0.1808,-3.8021
1.0548,-0.1808,-3.6663
1.0621,-0.1808,-3.6820
1.0694,-0.1808,-3.9119
1.0767,-0.1808,-4.0000
1.0840,-0.1808,-4.0000
1.0913,-0.1808,-4.0000
1.0986,-0.1808,-4.0000
1.1059,-0.1808,-4.0000
1.1132,-0.1808,-4.0000
1.1205,-0.1808,-4.0000
1.1279,-0.1808,-4.0000
1.1352,-0.1808,-4.0000
1.1425,-0.1808,-4.0000
1.1498,-0.1808,-4.0000
1.1571,-0.1808,-4.0000
1.1644,-0.1808,-4.0000
1.1717,-0.1808,-4.0000
1.1790,-0.1808,-4.0000
1.1863,-0.1808,-4.0000
1.1936,-0.1808,-4.0000
1.2009,-0.1808,-4.0000
1.2082,-0.1808,-4.0000
1.2155,-0.1808,-4.0000
1.2228,-0.1808,-4.0000
1.2301,-0.1808,-4.0000
1.2374,-0.1808,-4.0000
1.2447,-0.1808,-4.0000
1.2521,-0.1808,-4.0000
1.2594,-0.1808,-4.0000
1.2667,-0.1808,-4.0000
1.2740,-0.1808,-4.0000
1.2813,-0.1808,-4.0000
1.2886,-0.1808,-4.0000
1.2959,-0.1808,-4.0000
1.3032,-0.1808,-4.0000
1.3105,-0.1808,-4.0000
1.3178,-0.1808,-4.0000
1.3251,-0.1808,-4.0000
1.3324,-0.1808,-4.0000
1.3397,-0.1808,-4.0000
1.3470,-0.1808,-4.0000
1.3543,-0.1808,-4.0000
1.3616,-0.1808,-4.0000
1.3689,-0.1808,-4.0000
1.3763,-0.1808,-4.0000
1.3836,-0.1808,-4.0000
1.3909,-0.1808,-4.0000
1.3982,-0.1808,-4.0000
0.6018,-0.1699,-4.0000
0.6091,-0.1699,-4.0000
0.6164,-0.1699,-4.0000
0.6237,-0.1699,-4.0000
0.6311,-0.1699,-4.0000
0.6384,-0.1699,-4.0000
0.6457,-0.1699,-4.0000
0.6530,-0.1699,-4.0000
0.6603,-0.1699,-4.0000
0.6676,-0.1699,-4.0000
0.6749,-0.1699,-4.0000
0.6822,-0.1699,-4.0000
0.6895,-0.1699,-4.0000
0.6968,-0.1699,-4.0000
0.7041,-0.1699,-4.0000
0.7114,-0.1699,-4.0000
0.7187,-0.1699,-4.0000
0.7260,-0.1699,-4.0000
0.7333,-0.1699,-4.0000
0.7406,-0.1699,-4.0000
0.7479,-0.1699,-4.0000
0.7553,-0.1699,-4.0000
0.7626,-0.1699,-4.0000
0.7699,-0.1699,-4.0000
0.7772,-0.1699,-4.0000
0.7845,-0.1699,-4.0000
0.7918,-0.1699,-4.0000
0.7991,-0.1699,-4.0000
0.8064,-0.1699,-4.0000
0.8137,-0.1699,-4.0000
0.8210,-0.1699,-4.0000
0.8283,-0.1699,-4.0000
0.8356,-0.1699,-3.8891
0.8429,-0.1699,-3.2613
0.8502,-0.1699,-2.7489
0.8575,-0.1699,-2.3764
0.8648,-0.1699,-2.0809
0.8721,-0.1699,-1.8244
0.8795,-0.1699,-1.6130
0.8868,-0.1699,-1.4539
0.8941,-0.1699,-1.3366
0.9014,-0.1699,-1.2525
0.9087,-0.1699,-1.2055
0.9160,-0.1699,-1.1977
0.9233,-0.1699,-1.2127
0.9306,-0.1699,-1.2274
0.9379,-0.1699,-1.2401
0.9452,-0.1699,-1.2632
0.9525,-0.1699,-1.3085
0.9598,-0.1699,-1.3804
0.9671,-0.1699,-1.4654
0.9744,-0.1699,-1.5554
0.9817,-0.1699,-1.6639
0.9890,-0.1699,-1.7962
0.9963,-0.1699,-1.9315
1.0037,-0.1699,-2.0472
1.0110,-0.1699,-2.1664
1.0183,-0.1699,-2.3577
1.0256,-0.1699,-2.6835
1.0329,-0.1699,-3.1684
1.0402,-0.1699,-3.6345
1.0475,-0.1699,-3.5733
1.0548,-0.1699,-3.4291
1.0621,-0.1699,-3.4911
1.0694,-0.1699,-3.7832
1.0767,-0.1699,-4.0000
1.0840,-0.1699,-4.0000
1.0913,-0.1699,-4.0000
1.0986,-0.1699,-4.0000
1.1059,-0.1699,-4.0000
1.1132,-0.1699,-4.0000
1.1205,-0.1699,-4.0000
1.1279,-0.1699,-4.0000
1.1352,-0.1699,-4.0000
1.1425,-0.1699,-4.0000
1.1498,-0.1699,-4.0000
1.1571,-0.1699,-4.0000
1.1644,-0.1699,-4.0000
1.1717,-0.1699,-4.0000
1.1790,-0.1699,-4.0000
1.1863,-0.1699,-4.0000
1.1936,-0.1699,-4.0000
1.2009,-0.1699,-4.0000
1.2082,-0.1699,-4.0000
1.2155,-0.1699,-4.0000
1.2228,-0.1699,-4.0000
1.2301,-0.1699,-4.0000
1.2374,-0.1699,-4.0000
1.2447,-0.1699,-4.0000
1.2521,-0.1699,-4.0000
1.2594,-0.1699,-4.0000
1.2667,-0.1699,-4.0000
1.2740,-0.1699,-4.0000
1.2813,-0.1699,-4.0000
1.2886,-0.1699,-4.0000
1.2959,-0.1699,-4.0000
1.3032,-0.1699,-4.0000
1.3105,-0.1699,-4.0000
1.3178,-0.1699,-4.0000
1.3251,-0.1699,-4.0000
1.3324,-0.1699,-4.0000
1.3397,-0.1699,-4.0000
1.3470,-0.1699,-4.0000
1.3543,-0.1699,-4.0000
1.3616,-0.1699,-4.0000
1.3689,-0.1699,-4.0000
1.3763,-0.1699,-4.0000
1.3836,-0.1699,-4.0000
1.3909,-0.1699,-4.0000
1.3982,-0.1699,-4.0000
0.6018,-0.1589,-4.0000
0.6091,-0.1589,-4.0000
0.6164,-0.1589,-4.0000
0.6237,-0.1589,-4.0000
0.6311,-0.1589,-4.0000
0.6384,-0.1589,-4.0000
0.6457,-0.1589,-4.0000
0.6530,-0.1589,-4.0000
0.6603,-0.1589,-4.0000
0.6676,-0.1589,-4.0000
0.6749,-0.1589,-4.0000
0.6822,-0.1589,-4.0000
0.6895,-0.1589,-4.0000
0.6968,-0.1589,-4.0000
0.7041,-0.1589,-4.0000
0.7114,-0.1589,-4.0000
0.7187,-0.1589,-4.0000
0.7260,-0.1589,-4.0000
0.7333,-0.1589,-4.0000
0.7406,-0.1589,-4.0000
0.7479,-0.1589,-4.0000
0.7553,-0.1589,-4.0000
0.7626,-0.1589,-4.0000
0.7699,-0.1589,-4.0000
0.7772,-0.1589,-4.0000
0.7845,-0.1589,-4.0000
0.7918,-0.1589,-4.0000
0.7991,-0.1589,-4.0000
0.8064,-0.1589,-4.0000
0.8137,-0.1589,-4.0000
0.8210,-0.1589,-4.0000
0.8283,-0.1589,-4.0000
0.8356,-0.1589,-3.7588
0.8429,-0.1589,-3.1048
0.8502,-0.1589,-2.6198
0.8575,-0.1589,-2.2614
0.8648,-0.1589,-1.9699
0.8721,-0.1589,-1.7167
0.8795,-0.1589,-1.5120
0.8868,-0.1589,-1.3630
0.8941,-0.1589,-1.2591
0.9014,-0.1589,-1.1878
0.9087,-0.1589,-1.1495
0.9160,-0.1589,-1.1464
0.9233,-0.1589,-1.1632
0.9306,-0.1589,-1.1783
0.9379,-0.1589,-1.1915
0.9452,-0.1589,-1.2166
0.9525,-0.1589,-1.2687
0.9598,-0.1589,-1.3520
0.9671,-0.1589,-1.4488
0.9744,-0.1589,-1.5464
0.9817,-0.1589,-1.6551
0.9890,-0.1589,-1.7806
0.9963,-0.1589,-1.9080
1.0037,-0.1589,-2.0214
1.0110,-0.1589,-2.1522
1.0183,-0.1589,-2.3738
1.0256,-0.1589,-2.7443
1.0329,-0.1589,-3.2591
1.0402,-0.1589,-3.5449
1.0475,-0.1589,-3.3429
1.0548,-0.1589,-3.2307
1.0621,-0.1589,-3.3416
1.0694,-0.1589,-3.6835
1.0767,-0.1589,-4.0000
1.0840,-0.1589,-4.0000
1.0913,-0.1589,-4.0000
1.0986,-0.1589,-4.0000
1.1059,-0.1589,-4.0000
1.1132,-0.1589,-4.0000
1.1205,-0.1589,-4.0000
1.1279,-0.1589,-4.0000
1.1352,-0.1589,-4.0000
1.1425,-0.1589,-4.0000
1.1498,-0.1589,-4.0000
1.1571,-0.1589,-4.0000
1.1644,-0.1589,-4.0000
1.1717,-0.1589,-4.0000
1.1790,-0.1589,-4.0000
1.1863,-0.1589,-4.0000
1.1936,-0.1589,-4.0000
1.2009,-0.1589,-4.0000
1.2082,-0.1589,-4.0000
1.2155,-0.1589,-4.0000
1.2228,-0.1589,-4.0000
1.2301,-0.1589,-4.0000
1.2374,-0.1589,-4.0000
1.2447,-0.1589,-4.0000
1.2521,-0.1589,-4.0000
1.2594,-0.1589,-4.0000
1.2667,-0.1589,-4.0000
1.2740,-0.1589,-4.0000
1.2813,-0.1589,-4.0000
1.2886,-0.1589,-4.0000
1.2959,-0.1589,-4.0000
1.3032,-0.1589,-4.0000
1.3105,-0.1589,-4.0000
1.3178,-0.1589,-4.0000
1.3251,-0.1589,-4.0000
1.3324,-0.1589,-4.0000
1.3397,-0.1589,-4.0000
1.3470,-0.1589,-4.0000
1.3543,-0.1589,-4.0000
1.3616,-0.1589,-4.0000
1.3689,-0.1589,-4.0000
1.3763,-0.1589,-4.0000
1.3836,-0.1589,-4.0000
1.3909,-0.1589,-4.0000
1.3982,-0.1589,-4.0000
0.6018,-0.1479,-4.0000
0.6091,-0.1479,-4.0000
0.6164,-0.1479,-4.0000
0.6237,-0.1479,-4.0000
0.6311,-0.1479,-4.0000
0.6384,-0.1479,-4.0000
0.6457,-0.1479,-4.0000
0.6530,-0.1479,-4.0000
0.6603,-0.1479,-4.0000
0.6676,-0.1479,-4.0000
0.6749,-0.1479,-4.0000
0.6822,-0.1479,-4.0000
0.6895,-0.1479,-4.0000
0.6968,-0.1479,-4.0000
0.7041,-0.1479,-4.0000
0.7114,-0.1479,-4.0000
0.7187,-0.1479,-4.0000
0.7260,-0.1479,-4.0000
0.7333,-0.1479,-4.0000
0.7406,-0.1479,-4.0000
0.7479,-0.1479,-4.0000
0.7553,-0.1479,-4.0000
0.7626,-0.1479,-4.0000
0.7699,-0.1479,-4.0000
0.7772,-0.1479,-4.0000
0.7845,-0.1479,-4.0000
0.7918,-0.1479,-4.0000
0.7991,-0.1479,-4.0000
0.8064,-0.1479,-4.0000
0.8137,-0.1479,-4.0000
0.8210,-0.1479,-4.0000
0.8283,-0.1479,-4.0000
0.8356,-0.1479,-3.6076
0.8429,-0.1479,-2.9791
0.8502,-0.1479,-2.5153
0.8575,-0.1479,-2.1643
0.8648,-0.1479,-1.8719
0.8721,-0.1479,-1.6196
0.8795,-0.1479,-1.4205
0.8868,-0.1479,-1.2813
0.8941,-0.1479,-1.1895
0.9014,-0.1479,-1.1283
0.9087,-0.1479,-1.0962
0.9160,-0.1479,-1.0957
0.9233,-0.1479,-1.1120
0.9306,-0.1479,-1.1268
0.9379,-0.1479,-1.1415
0.9452,-0.1479,-1.1718
0.9525,-0.1479,-1.2347
0.9598,-0.1479,-1.3318
0.9671,-0.1479,-1.4398
0.9744,-0.1479,-1.5423
0.9817,-0.1479,-1.6489
0.9890,-0.1479,-1.7698
0.9963,-0.1479,-1.8953
1.0037,-0.1479,-2.0118
1.0110,-0.1479,-2.1576
1.0183,-0.1479,-2.4092
1.0256,-0.1479,-2.8186
1.0329,-0.1479,-3.3214
1.0402,-0.1479,-3.3815
1.0475,-0.1479,-3.1409
1.0548,-0.1479,-3.0731
1.0621,-0.1479,-3.2336
1.0694,-0.1479,-3.6255
1.0767,-0.1479,-4.0000
1.0840,-0.1479,-4.0000
1.0913,-0.1479,-4.0000
1.0986,-0.1479,-4.0000
1.1059,-0.1479,-4.0000
1.1132,-0.1479,-4.0000
1.1205,-0.1479,-4.0000
1.1279,-0.1479,-4.0000
1.1352,-0.1479,-4.0000
1.1425,-0.1479,-4.0000
1.1498,-0.1479,-4.0000
1.1571,-0.1479,-4.0000
1.1644,-0.1479,-4.0000
1.1717,-0.1479,-4.0000
1.1790,-0.1479,-4.0000
1.1863,-0.1479,-4.0000
1.1936,-0.1479,-4.0000
1.2009,-0.1479,-4.0000
1.2082,-0.1479,-4.0000
1.2155,-0.1479,-4.0000
1.2228,-0.1479,-4.0000
1.2301,-0.1479,-4.0000
1.2374,-0.1479,-4.0000
1.2447,-0.1479,-4.0000
1.2521,-0.1479,-4.0000
1.2594,-0.1479,-4.0000
1.2667,-0.1479,-4.0000
1.2740,-0.1479,-4.0000
1.2813,-0.1479,-4.0000
1.2886,-0.1479,-4.0000
1.2959,-0.1479,-4.0000
1.3032,-0.1479,-4.0000
1.3105,-0.1479,-4.0000
1.3178,-0.1479,-4.0000
1.3251,-0.1479,-4.0000
1.3324,-0.1479,-4.0000
1.3397,-0.1479,-4.0000
1.3470,-0.1479,-4.0000
1.3543,-0.1479,-4.0000
1.3616,-0.1479,-4.0000
1.3689,-0.1479,-4.0000
1.3763,-0.1479,-4.0000
1.3836,-0.1479,-4.0000
1.3909,-0.1479,-4.0000
1.3982,-0.1479,-4.0000
0.6018,-0.1370,-4.0000
0.6091,-0.1370,-4.0000
0.6164,-0.1370,-4.0000
0.6237,-0.1370,-4.0000
0.6311,-0.1370,-4.0000
0.6384,-0.1370,-4.0000
0.6457,-0.1370,-4.0000
0.6530,-0.1370,-4.0000
0.6603,-0.1370,-4.0000
0.6676,-0.1370,-4.0000
0.6749,-0.1370,-4.0000
0.6822,-0.1370,-4.0000
0.6895,-0.1370,-4.0000
0.6968,-0.1370,-4.0000
0.7041,-0.1370,-4.0000
0.7114,-0.1370,-4.0000
0.7187,-0.1370,-4.0000
0.7260,-0.1370,-4.0000
0.7333,-0.1370,-4.0000
0.7406,-0.1370,-4.0000
0.7479,-0.1370,-4.0000
0.7553,-0.1370,-4.0000
0.7626,-0.1370,-4.0000
0.7699,-0.1370,-4.0000
0.7772,-0.1370,-4.0000
0.7845,-0.1370,-4.0000
0.7918,-0.1370,-4.0000
0.7991,-0.1370,-4.0000
0.8064,-0.1370,-4.0000
0.8137,-0.1370,-4.0000
0.8210,-0.1370,-4.0000
0.8283,-0.1370,-4.0000
0.8356,-0.1370,-3.4813
0.8429,-0.1370,-2.8803
0.8502,-0.1370,-2.4312
0.8575,-0.1370,-2.0816
0.8648,-0.1370,-1.7852
0.8721,-0.1370,-1.5328
0.8795,-0.1370,-1.3393
0.8868,-0.1370,-1.2097
0.8941,-0.1370,-1.1281
0.9014,-0.1370,-1.0745
0.9087,-0.1370,-1.0466
0.9160,-0.1370,-1.0466
0.9233,-0.1370,-1.0609
0.9306,-0.1370,-1.0750
0.9379,-0.1370,-1.0928
0.9452,-0.1370,-1.1311
0.9525,-0.1370,-1.2073
0.9598,-0.1370,-1.3184
0.9671,-0.1370,-1.4356
0.9744,-0.1370,-1.5402
0.9817,-0.1370,-1.6446
0.9890,-0.1370,-1.7657
0.9963,-0.1370,-1.8950
1.0037,-0.1370,-2.0189
1.0110,-0.1370,-2.1827
1.0183,-0.1370,-2.4645
1.0256,-0.1370,-2.9045
1.0329,-0.1370,-3.3319
1.0402,-0.1370,-3.2028
1.0475,-0.1370,-2.9766
1.0548,-0.1370,-2.9568
1.0621,-0.1370,-3.1671
1.0694,-0.1370,-3.6089
1.0767,-0.1370,-4.0000
1.0840,-0.1370,-4.0000
1.0913,-0.1370,-4.0000
1.0986,-0.1370,-4.0000
1.1059,-0.1370,-4.0000
1.1132,-0.1370,-4.0000
1.1205,-0.1370,-4.0000
1.1279,-0.1370,-4.0000
1.1352,-0.1370,-4.0000
1.1425,-0.1370,-4.0000
1.1498,-0.1370,-4.0000
1.1571,-0.1370,-4.0000
1.1644,-0.1370,-4.0000
1.1717,-0.1370,-4.0000
1.1790,-0.1370,-4.0000
1.1863,-0.1370,-4.0000
1.1936,-0.1370,-4.0000
1.2009,-0.1370,-4.0000
1.2082,-0.1370,-4.0000
1.2155,-0.1370,-4.0000
1.2228,-0.1370,-4.0000
1.2301,-0.1370,-4.0000
1.2374,-0.1370,-4.0000
1.2447,-0.1370,-4.0000
1.2521,-0.1370,-4.0000
1.2594,-0.1370,-4.0000
1.2667,-0.1370,-4.0000
1.2740,-0.1370,-4.0000
1.2813,-0.1370,-4.0000
1.2886,-0.1370,-4.0000
1.2959,-0.1370,-4.0000
1.3032,-0.1370,-4.0000
1.3105,-0.1370,-4.0000
1.3178,-0.1370,-4.0000
1.3251,-0.1370,-4.0000
1.3324,-0.1370,-4.0000
1.3397,-0.1370,-4.0000
1.3470,-0.1370,-4.0000
1.3543,-0.1370,-4.0000
1.3616,-0.1370,-4.0000
1.3689,-0.1370,-4.0000
1.3763,-0.1370,-4.0000
1.3836,-0.1370,-4.0000
1.3909,-0.1370,-4.0000
1.3982,-0.1370,-4.0000
0.6018,-0.1260,-4.0000
0.6091,-0.1260,-4.0000
0.6164,-0.1260,-4.0000
0.6237,-0.1260,-4.0000
0.6311,-0.1260,-4.0000
0.6384,-0.1260,-4.0000
0.6457,-0.1260,-4.0000
0.6530,-0.1260,-4.0000
0.6603,-0.1260,-4.0000
0.6676,-0.1260,-4.0000
0.6749,-0.1260,-4.0000
0.6822,-0.1260,-4.0000
0.6895,-0.1260,-4.0000
0.6968,-0.1260,-4.0000
0.7041,-0.1260,-4.0000
0.7114,-0.1260,-4.0000
0.7187,-0.1260,-4.0000
0.7260,-0.1260,-4.0000
0.7333,-0.1260,-4.0000
0.7406,-0.1260,-4.0000
0.7479,-0.1260,-4.0000
0.7553,-0.1260,-4.0000
0.7626,-0.1260,-4.0000
0.7699,-0.1260,-4.0000
0.7772,-0.1260,-4.0000
0.7845,-0.1260,-4.0000
0.7918,-0.1260,-4.0000
0.7991,-0.1260,-4.0000
0.8064,-0.1260,-4.0000
0.8137,-0.1260,-4.0000
0.8210,-0.1260,-4.0000
0.8283,-0.1260,-3.9862
0.8356,-0.1260,-3.3831
0.8429,-0.1260,-2.8035
0.8502,-0.1260,-2.3626
0.8575,-0.1260,-2.0103
0.8648,-0.1260,-1.7088
0.8721,-0.1260,-1.4564
0.8795,-0.1260,-1.2690
0.8868,-0.1260,-1.1484
0.8941,-0.1260,-1.0751
0.9014,-0.1260,-1.0270
0.9087,-0.1260,-1.0012
0.9160,-0.1260,-0.9999
0.9233,-0.1260,-1.0112
0.9306,-0.1260,-1.0251
0.9379,-0.1260,-1.0473
0.9452,-0.1260,-1.0958
0.9525,-0.1260,-1.1862
0.9598,-0.1260,-1.3100
0.9671,-0.1260,-1.4335
0.9744,-0.1260,-1.5384
0.9817,-0.1260,-1.6432
0.9890,-0.1260,-1.7699
0.9963,-0.1260,-1.9070
1.0037,-0.1260,-2.0418
1.0110,-0.1260,-2.2265
1.0183,-0.1260,-2.5374
1.0256,-0.1260,-2.9937
1.0329,-0.1260,-3.2821
1.0402,-0.1260,-3.0426
1.0475,-0.1260,-2.8525
1.0548,-0.1260,-2.8820
1.0621,-0.1260,-3.1422
1.0694,-0.1260,-3.6340
1.0767,-0.1260,-4.0000
1.0840,-0.1260,-4.0000
1.0913,-0.1260,-4.0000
1.0986,-0.1260,-4.0000
1.1059,-0.1260,-4.0000
1.1132,-0.1260,-4.0000
1.1205,-0.1260,-4.0000
1.1279,-0.1260,-4.0000
1.1352,-0.1260,-4.0000
1.1425,-0.1260,-4.0000
1.1498,-0.1260,-4.0000
1.1571,-0.1260,-4.0000
1.1644,-0.1260,-4.0000
1.1717,-0.1260,-4.0000
1.1790,-0.1260,-4.0000
1.1863,-0.1260,-4.0000
1.1936,-0.1260,-4.0000
1.2009,-0.1260,-4.0000
1.2082,-0.1260,-4.0000
1.2155,-0.1260,-4.0000
1.2228,-0.1260,-4.0000
1.2301,-0.1260,-4.0000
1.2374,-0.1260,-4.0000
1.2447,-0.1260,-4.0000
1.2521,-0.1260,-4.0000
1.2594,-0.1260,-4.0000
1.2667,-0.1260,-4.0000
1.2740,-0.1260,-4.0000
1.2813,-0.1260,-4.0000
1.2886,-0.1260,-4.0000
1.2959,-0.1260,-4.0000
1.3032,-0.1260,-4.0000
1.3105,-0.1260,-4.0000
1.3178,-0.1260,-4.0000
1.3251,-0.1260,-4.0000
1.3324,-0.1260,-4.0000
1.3397,-0.1260,-4.0000
1.3470,-0.1260,-4.0000
1.3543,-0.1260,-4.0000
1.3616,-0.1260,-4.0000
1.3689,-0.1260,-4.0000
1.3763,-0.1260,-4.0000
1.3836,-0.1260,-4.0000
1.3909,-0.1260,-4.0000
1.3982,-0.1260,-4.0000
0.6018,-0.1151,-4.0000
0.6091,-0.1151,-4.0000
0.6164,-0.1151,-4.0000
0.6237,-0.1151,-4.0000
0.6311,-0.1151,-4.0000
0.6384,-0.1151,-4.0000
0.6457,-0.1151,-4.0000
0.6530,-0.1151,-4.0000
0.6603,-0.1151,-4.0000
0.6676,-0.1151,-4.0000
0.6749,-0.1151,-4.0000
0.6822,-0.1151,-4.0000
0.6895,-0.1151,-4.0000
0.6968,-0.1151,-4.0000
0.7041,-0.1151,-4.0000
0.7114,-0.1151,-4.0000
0.7187,-0.1151,-4.0000
0.7260,-0.1151,-4.0000
0.7333,-0.1151,-4.0000
0.7406,-0.1151,-4.0000
0.7479,-0.1151,-4.0000
0.7553,-0.1151,-4.0000
0.7626,-0.1151,-4.0000
0.7699,-0.1151,-4.0000
0.7772,-0.1151,-4.0000
0.7845,-0.1151,-4.0000
0.7918,-0.1151,-4.0000
0.7991,-0.1151,-4.0000
0.8064,-0.1151,-4.0000
0.8137,-0.1151,-4.0000
0.8210,-0.1151,-4.0000
0.8283,-0.1151,-3.9336
0.8356,-0.1151,-3.3068
0.8429,-0.1151,-2.7422
0.8502,-0.1151,-2.3047
0.8575,-0.1151,-1.9479
0.8648,-0.1151,-1.6418
0.8721,-0.1151,-1.3904
0.8795,-0.1151,-1.2094
0.8868,-0.1151,-1.0971
0.8941,-0.1151,-1.0301
0.9014,-0.1151,-0.9854
0.9087,-0.1151,-0.9600
0.9160,-0.1151,-0.9558
0.9233,-0.1151,-0.9642
0.9306,-0.1151,-0.9788
0.9379,-0.1151,-1.0070
0.9452,-0.1151,-1.0668
0.9525,-0.1151,-1.1711
0.9598,-0.1151,-1.3050
0.9671,-0.1151,-1.4318
0.9744,-0.1151,-1.5371
0.9817,-0.1151,-1.6467
0.9890,-0.1151,-1.7829
0.9963,-0.1151,-1.9296
1.0037,-0.1151,-2.0778
1.0110,-0.1151,-2.2853
1.0183,-0.1151,-2.6223
1.0256,-0.1151,-3.0713
1.0329,-0.1151,-3.1925
1.0402,-0.1151,-2.9150
1.0475,-0.1151,-2.7694
1.0548,-0.1151,-2.8486
1.0621,-0.1151,-3.1587
1.0694,-0.1151,-3.7006
1.0767,-0.1151,-4.0000
1.0840,-0.1151,-4.0000
1.0913,-0.1151,-4.0000
1.0986,-0.1151,-4.0000
1.1059,-0.1151,-4.0000
1.1132,-0.1151,-4.0000
1.1205,-0.1151,-4.0000
1.1279,-0.1151,-4.0000
1.1352,-0.1151,-4.0000
1.1425,-0.1151,-4.0000
1.1498,-0.1151,-4.0000
1.1571,-0.1151,-4.0000
1.1644,-0.1151,-4.0000
1.1717,-0.1151,-4.0000
1.1790,-0.1151,-4.0000
1.1863,-0.1151,-4.0000
1.1936,-0.1151,-4.0000
1.2009,-0.1151,-4.0000
1.2082,-0.1151,-4.0000
1.2155,-0.1151,-4.0000
1.2228,-0.1151,-4.0000
1.2301,-0.1151,-4.0000
1.2374,-0.1151,-4.0000
1.2447,-0.1151,-4.0000
1.2521,-0.1151,-4.0000
1.2594,-0.1151,-4.0000
1.2667,-0.1151,-4.0000
1.2740,-0.1151,-4.0000
1.2813,-0.1151,-4.0000
1.2886,-0.1151,-4.0000
1.2959,-0.1151,-4.0000
1.3032,-0.1151,-4.0000
1.3105,-0.1151,-4.0000
1.3178,-0.1151,-4.0000
1.3251,-0.1151,-4.0000
1.3324,-0.1151,-4.0000
1.3397,-0.1151,-4.0000
1.3470,-0.1151,-4.0000
1.3543,-0.1151,-4.0000
1.3616,-0.1151,-4.0000
1.3689,-0.1151,-4.0000
1.3763,-0.1151,-4.0000
1.3836,-0.1151,-4.0000
1.3909,-0.1151,-4.0000
1.3982,-0.1151,-4.0000
0.6018,-0.1041,-4.0000
0.6091,-0.1041,-4.0000
0.6164,-0.1041,-4.0000
0.6237,-0.1041,-4.0000
0.6311,-0.1041,-4.0000
0.6384,-0.1041,-4.0000
0.6457,-0.1041,-4.0000
0.6530,-0.1041,-4.0000
0.6603,-0.1041,-4.0000
0.6676,-0.1041,-4.0000
0.6749,-0.1041,-4.0000
0.6822,-0.1041,-4.0000
0.6895,-0.1041,-4.0000
0.6968,-0.1041,-4.0000
0.7041,-0.1041,-4.0000
0.7114,-0.1041,-4.0000
0.7187,-0.1041,-4.0000
0.7260,-0.1041,-4.0000
0.7333,-0.1041,-4.0000
0.7406,-0.1041,-4.0000
0.7479,-0.1041,-4.0000
0.7553,-0.1041,-4.0000
0.7626,-0.1041,-4.0000
0.7699,-0.1041,-4.0000
0.7772,-0.1041,-4.0000
0.7845,-0.1041,-4.0000
0.7918,-0.1041,-4.0000
0.7991,-0.1041,-4.0000
0.8064,-0.1041,-4.0000
0.8137,-0.1041,-4.0000
0.8210,-0.1041,-4.0000
0.8283,-0.1041,-3.8861
0.8356,-0.1041,-3.2428
0.8429,-0.1041,-2.6882
0.8502,-0.1041,-2.2522
0.8575,-0.1041,-1.8917
0.8648,-0.1041,-1.5828
0.8721,-0.1041,-1.3337
0.8795,-0.1041,-1.1596
0.8868,-0.1041,-1.0546
0.8941,-0.1041,-0.9921
0.9014,-0.1041,-0.9488
0.9087,-0.1041,-0.9220
0.9160,-0.1041,-0.9144
0.9233,-0.1041,-0.9209
0.9306,-0.1041,-0.9378
0.9379,-0.1041,-0.9731
0.9452,-0.1041,-1.0448
0.9525,-0.1041,-1.1615
0.9598,-0.1041,-1.3025
0.9671,-0.1041,-1.4307
0.9744,-0.1041,-1.5385
0.9817,-0.1041,-1.6570
0.9890,-0.1041,-1.8038
0.9963,-0.1041,-1.9594
1.0037,-0.1041,-2.1225
1.0110,-0.1041,-2.3528
1.0183,-0.1041,-2.7097
1.0256,-0.1041,-3.1207
1.0329,-0.1041,-3.0949
1.0402,-0.1041,-2.8249
1.0475,-0.1041,-2.7275
1.0548,-0.1041,-2.8567
1.0621,-0.1041,-3.2168
1.0694,-0.1041,-3.7988
1.0767,-0.1041,-4.0000
1.0840,-0.1041,-4.0000
1.0913,-0.1041,-4.0000
1.0986,-0.1041,-4.0000
1.1059,-0.1041,-4.0000
1.1132,-0.1041,-4.0000
1.1205,-0.1041,-4.0000
1.1279,-0.1041,-4.0000
1.1352,-0.1041,-4.0000
1.1425,-0.1041,-4.0000
1.1498,-0.1041,-4.0000
1.1571,-0.1041,-4.0000
1.1644,-0.1041,-4.0000
1.1717,-0.1041,-4.0000
1.1790,-0.1041,-4.0000
1.1863,-0.1041,-4.0000
1.1936,-0.1041,-4.0000
1.2009,-0.1041,-4.0000
1.2082,-0.1041,-4.0000
1.2155,-0.1041,-4.0000
1.2228,-0.1041,-4.0000
1.2301,-0.1041,-4.0000
1.2374,-0.1041,-4.0000
1.2447,-0.1041,-4.0000
1.2521,-0.1041,-4.0000
1.2594,-0.1041,-4.0000
1.2667,-0.1041,-4.0000
1.2740,-0.1041,-4.0000
1.2813,-0.1041,-4.0000
1.2886,-0.1041,-4.0000
1.2959,-0.1041,-4.0000
1.3032,-0.1041,-4.0000
1.3105,-0.1041,-4.0000
1.3178,-0.1041,-4.0000
1.3251,-0.1041,-4.0000
1.3324,-0.1041,-4.0000
1.3397,-0.1041,-4.0000
1.3470,-0.1041,-4.0000
1.3543,-0.1041,-4.0000
1.3616,-0.1041,-4.0000
1.3689,-0.1041,-4.0000
1.3763,-0.1041,-4.0000
1.3836,-0.1041,-4.0000
1.3909,-0.1041,-4.0000
1.3982,-0.1041,-4.0000
0.6018,-0.0932,-4.0000
0.6091,-0.0932,-4.0000
0.6164,-0.0932,-4.0000
0.6237,-0.0932,-4.0000
0.6311,-0.0932,-4.0000
0.6384,-0.0932,-4.0000
0.6457,-0.0932,-4.0000
0.6530,-0.0932,-4.0000
0.6603,-0.0932,-4.0000
0.6676,-0.0932,-4.0000
0.6749,-0.0932,-4.0000
0.6822,-0.0932,-4.0000
0.6895,-0.0932,-4.0000
0.6968,-0.0932,-4.0000
0.7041,-0.0932,-4.0000
0.7114,-0.0932,-4.0000
0.7187,-0.0932,-4.0000
0.7260,-0.0932,-4.0000
0.7333,-0.0932,-4.0000
0.7406,-0.0932,-4.0000
0.7479,-0.0932,-4.0000
0.7553,-0.0932,-4.0000
0.7626,-0.0932,-4.0000
0.7699,-0.0932,-4.0000
0.7772,-0.0932,-4.0000
0.7845,-0.0932,-4.0000
0.7918,-0.0932,-4.0000
0.7991,-0.0932,-4.0000
0.8064,-0.0932,-4.0000
0.8137,-0.0932,-4.0000
0.8210,-0.0932,-4.0000
0.8283,-0.0932,-3.8368
0.8356,-0.0932,-3.1774
0.8429,-0.0932,-2.6316
0.8502,-0.0932,-2.1994
0.8575,-0.0932,-1.8385
0.8648,-0.0932,-1.5293
0.8721,-0.0932,-1.2842
0.8795,-0.0932,-1.1174
0.8868,-0.0932,-1.0189
0.8941,-0.0932,-0.9593
0.9014,-0.0932,-0.9155
0.9087,-0.0932,-0.8863
0.9160,-0.0932,-0.8760
0.9233,-0.0932,-0.8824
0.9306,-0.0932,-0.9031
0.9379,-0.0932,-0.9468
0.9452,-0.0932,-1.0303
0.9525,-0.0932,-1.1574
0.9598,-0.0932,-1.3025
0.9671,-0.0932,-1.4314
0.9744,-0.0932,-1.5449
0.9817,-0.0932,-1.6742
0.9890,-0.0932,-1.8298
0.9963,-0.0932,-1.9924
1.0037,-0.0932,-2.1703
1.0110,-0.0932,-2.4209
1.0183,-0.0932,-2.7887
1.0256,-0.0932,-3.1346
1.0329,-0.0932,-3.0120
1.0402,-0.0932,-2.7740
1.0475,-0.0932,-2.7266
1.0548,-0.0932,-2.9060
1.0621,-0.0932,-3.3162
1.0694,-0.0932,-3.8917
1.0767,-0.0932,-4.0000
1.0840,-0.0932,-4.0000
1.0913,-0.0932,-4.0000
1.0986,-0.0932,-4.0000
1.1059,-0.0932,-4.0000
1.1132,-0.0932,-4.0000
1.1205,-0.0932,-4.0000
1.1279,-0.0932,-4.0000
1.1352,-0.0932,-4.0000
1.1425,-0.0932,-4.0000
1.1498,-0.0932,-4.0000
1.1571,-0.0932,-4.0000
1.1644,-0.0932,-4.0000
1.1717,-0.0932,-4.0000
1.1790,-0.0932,-4.0000
1.1863,-0.0932,-4.0000
1.1936,-0.0932,-4.0000
1.2009,-0.0932,-4.0000
1.2082,-0.0932,-4.0000
1.2155,-0.0932,-4.0000
1.2228,-0.0932,-4.0000
1.2301,-0.0932,-4.0000
1.2374,-0.0932,-4.0000
1.2447,-0.0932,-4.0000
1.2521,-0.0932,-4.0000
1.2594,-0.0932,-4.0000
1.2667,-0.0932,-4.0000
1.2740,-0.0932,-4.0000
1.2813,-0.0932,-4.0000
1.2886,-0.0932,-4.0000
1.2959,-0.0932,-4.0000
1.3032,-0.0932,-4.0000
1.3105,-0.0932,-4.0000
1.3178,-0.0932,-4.0000
1.3251,-0.0932,-4.0000
1.3324,-0.0932,-4.0000
1.3397,-0.0932,-4.0000
1.3470,-0.0932,-4.0000
1.3543,-0.0932,-4.0000
1.3616,-0.0932,-4.0000
1.3689,-0.0932,-4.0000
1.3763,-0.0932,-4.0000
1.3836,-0.0932,-4.0000
1.3909,-0.0932,-4.0000
1.3982,-0.0932,-4.0000
0.6018,-0.0822,-4.0000
0.6091,-0.0822,-4.0000
0.6164,-0.0822,-4.0000
0.6237,-0.0822,-4.0000
0.6311,-0.0822,-4.0000
0.6384,-0.0822,-4.0000
0.6457,-0.0822,-4.0000
0.6530,-0.0822,-4.0000
0.6603,-0.0822,-4.0000
0.6676,-0.0822,-4.0000
0.6749,-0.0822,-4.0000
0.6822,-0.0822,-4.0000
0.6895,-0.0822,-4.0000
0.6968,-0.0822,-4.0000
0.7041,-0.0822,-4.0000
0.7114,-0.0822,-4.0000
0.7187,-0.0822,-4.0000
0.7260,-0.0822,-4.0000
0.7333,-0.0822,-4.0000
0.7406,-0.0822,-4.0000
0.7479,-0.0822,-4.0000
0.7553,-0.0822,-4.0000
0.7626,-0.0822,-4.0000
0.7699,-0.0822,-4.0000
0.7772,-0.0822,-4.0000
0.7845,-0.0822,-4.0000
0.7918,-0.0822,-4.0000
0.7991,-0.0822,-4.0000
0.8064,-0.0822,-4.0000
0.8137,-0.0822,-4.0000
0.8210,-0.0822,-4.0000
0.8283,-0.0822,-3.7692
0.8356,-0.0822,-3.0942
0.8429,-0.0822,-2.5620
0.8502,-0.0822,-2.1401
0.8575,-0.0822,-1.7841
0.8648,-0.0822,-1.4780
0.8721,-0.0822,-1.2392
0.8795,-0.0822,-1.0804
0.8868,-0.0822,-0.9877
0.8941,-0.0822,-0.9295
0.9014,-0.0822,-0.8840
0.9087,-0.0822,-0.8523
0.9160,-0.0822,-0.8411
0.9233,-0.0822,-0.8496
0.9306,-0.0822,-0.8758
0.9379,-0.0822,-0.9286
0.9452,-0.0822,-1.0235
0.9525,-0.0822,-1.1585
0.9598,-0.0822,-1.3053
0.9671,-0.0822,-1.4357
0.9744,-0.0822,-1.5574
0.9817,-0.0822,-1.6972
0.9890,-0.0822,-1.8574
0.9963,-0.0822,-2.0242
1.0037,-0.0822,-2.2153
1.0110,-0.0822,-2.4826
1.0183,-0.0822,-2.8511
1.0256,-0.0822,-3.1193
1.0329,-0.0822,-2.9548
1.0402,-0.0822,-2.7622
1.0475,-0.0822,-2.7662
1.0548,-0.0822,-2.9961
1.0621,-0.0822,-3.4564
1.0694,-0.0822,-3.9842
1.0767,-0.0822,-4.0000
1.0840,-0.0822,-4.0000
1.0913,-0.0822,-4.0000
1.0986,-0.0822,-4.0000
1.1059,-0.0822,-4.0000
1.1132,-0.0822,-4.0000
1.1205,-0.0822,-4.0000
1.1279,-0.0822,-4.0000
1.1352,-0.0822,-4.0000
1.1425,-0.0822,-4.0000
1.1498,-0.0822,-4.0000
1.1571,-0.0822,-4.0000
1.1644,-0.0822,-4.0000
1.1717,-0.0822,-4.0000
1.1790,-0.0822,-4.0000
1.1863,-0.0822,-4.0000
1.1936,-0.0822,-4.0000
1.2009,-0.0822,-4.0000
1.2082,-0.0822,-4.0000
1.2155,-0.0822,-4.0000
1.2228,-0.0822,-4.0000
1.2301,-0.0822,-4.0000
1.2374,-0.0822,-4.0000
1.2447,-0.0822,-4.0000
1.2521,-0.0822,-4.0000
1.2594,-0.0822,-4.0000
1.2667,-0.0822,-4.0000
1.2740,-0.0822,-4.0000
1.2813,-0.0822,-4.0000
1.2886,-0.0822,-4.0000
1.2959,-0.0822,-4.0000
1.3032,-0.0822,-4.0000
1.3105,-0.0822,-4.0000
1.3178,-0.0822,-4.0000
1.3251,-0.0822,-4.0000
1.3324,-0.0822,-4.0000
1.3397,-0.0822,-4.0000
1.3470,-0.0822,-4.0000
1.3543,-0.0822,-4.0000
1.3616,-0.0822,-4.0000
1.3689,-0.0822,-4.0000
1.3763,-0.0822,-4.0000
1.3836,-0.0822,-4.0000
1.3909,-0.0822,-4.0000
1.3982,-0.0822,-4.0000
0.6018,-0.0712,-4.0000
0.6091,-0.0712,-4.0000
0.6164,-0.0712,-4.0000
0.6237,-0.0712,-4.0000
0.6311,-0.0712,-4.0000
0.6384,-0.0712,-4.0000
0.6457,-0.0712,-4.0000
0.6530,-0.0712,-4.0000
0.6603,-0.0712,-4.0000
0.6676,-0.0712,-4.0000
0.6749,-0.0712,-4.0000
0.6822,-0.0712,-4.0000
0.6895,-0.0712,-4.0000
0.6968,-0.0712,-4.0000
0.7041,-0.0712,-4.0000
0.7114,-0.0712,-4.0000
0.7187,-0.0712,-4.0000
0.7260,-0.0712,-4.0000
0.7333,-0.0712,-4.0000
0.7406,-0.0712,-4.0000
0.7479,-0.0712,-4.0000
0.7553,-0.0712,-4.0000
0.7626,-0.0712,-4.0000
0.7699,-0.0712,-4.0000
0.7772,-0.0712,-4.0000
0.7845,-0.0712,-4.0000
0.7918,-0.0712,-4.0000
0.7991,-0.0712,-4.0000
0.8064,-0.0712,-4.0000
0.8137,-0.0712,-4.0000
0.8210,-0.0712,-4.0000
0.8283,-0.0712,-3.6395
0.8356,-0.0712,-2.9813
0.8429,-0.0712,-2.4723
0.8502,-0.0712,-2.0691
0.8575,-0.0712,-1.7242
0.8648,-0.0712,-1.4257
0.8721,-0.0712,-1.1958
0.8795,-0.0712,-1.0461
0.8868,-0.0712,-0.9588
0.8941,-0.0712,-0.9009
0.9014,-0.0712,-0.8532
0.9087,-0.0712,-0.8203
0.9160,-0.0712,-0.8104
0.9233,-0.0712,-0.8232
0.9306,-0.0712,-0.8562
0.9379,-0.0712,-0.9189
0.9452,-0.0712,-1.0241
0.9525,-0.0712,-1.1646
0.9598,-0.0712,-1.3117
0.9671,-0.0712,-1.4449
0.9744,-0.0712,-1.5758
0.9817,-0.0712,-1.7230
0.9890,-0.0712,-1.8833
0.9963,-0.0712,-2.0519
1.0037,-0.0712,-2.2544
1.0110,-0.0712,-2.5352
1.0183,-0.0712,-2.8928
1.0256,-0.0712,-3.0869
1.0329,-0.0712,-2.9258
1.0402,-0.0712,-2.7878
1.0475,-0.0712,-2.8448
1.0548,-0.0712,-3.1257
1.0621,-0.0712,-3.6365
1.0694,-0.0712,-4.0000
1.0767,-0.0712,-4.0000
1.0840,-0.0712,-4.0000
1.0913,-0.0712,-4.0000
1.0986,-0.0712,-4.0000
1.1059,-0.0712,-4.0000
1.1132,-0.0712,-4.0000
1.1205,-0.0712,-4.0000
1.1279,-0.0712,-4.0000
1.1352,-0.0712,-4.0000
1.1425,-0.0712,-4.0000
1.1498,-0.0712,-4.0000
1.1571,-0.0712,-4.0000
1.1644,-0.0712,-4.0000
1.1717,-0.0712,-4.0000
1.1790,-0.0712,-4.0000
1.1863,-0.0712,-4.0000
1.1936,-0.0712,-4.0000
1.2009,-0.0712,-4.0000
1.2082,-0.0712,-4.0000
1.2155,-0.0712,-4.0000
1.2228,-0.0712,-4.0000
1.2301,-0.0712,-4.0000
1.2374,-0.0712,-4.0000
1.2447,-0.0712,-4.0000
1.2521,-0.0712,-4.0000
1.2594,-0.0712,-4.0000
1.2667,-0.0712,-4.0000
1.2740,-0.0712,-4.0000
1.2813,-0.0712,-4.0000
1.2886,-0.0712,-4.0000
1.2959,-0.0712,-4.0000
1.3032,-0.0712,-4.0000
1.3105,-0.0712,-4.0000
1.3178,-0.0712,-4.0000
1.3251,-0.0712,-4.0000
1.3324,-0.0712,-4.0000
1.3397,-0.0712,-4.0000
1.3470,-0.0712,-4.0000
1.3543,-0.0712,-4.0000
1.3616,-0.0712,-4.0000
1.3689,-0.0712,-4.0000
1.3763,-0.0712,-4.0000
1.3836,-0.0712,-4.0000
1.3909,-0.0712,-4.0000
1.3982,-0.0712,-4.0000
0.6018,-0.0603,-4.0000
0.6091,-0.0603,-4.0000
0.6164,-0.0603,-4.0000
0.6237,-0.0603,-4.0000
0.6311,-0.0603,-4.0000
0.6384,-0.0603,-4.0000
0.6457,-0.0603,-4.0000
0.6530,-0.0603,-4.0000
0.6603,-0.0603,-4.0000
0.6676,-0.0603,-4.0000
0.6749,-0.0603,-4.0000
0.6822,-0.0603,-4.0000
0.6895,-0.0603,-4.0000
0.6968,-0.0603,-4.0000
0.7041,-0.0603,-4.0000
0.7114,-0.0603,-4.0000
0.7187,-0.0603,-4.0000
0.7260,-0.0603,-4.0000
0.7333,-0.0603,-4.0000
0.7406,-0.0603,-4.0000
0.7479,-0.0603,-4.0000
0.7553,-0.0603,-4.0000
0.7626,-0.0603,-4.0000
0.7699,-0.0603,-4.0000
0.7772,-0.0603,-4.0000
0.7845,-0.0603,-4.0000
0.7918,-0.0603,-4.0000
0.7991,-0.0603,-4.0000
0.8064,-0.0603,-4.0000
0.8137,-0.0603,-4.0000
0.8210,-0.0603,-4.0000
0.8283,-0.0603,-3.4633
0.8356,-0.0603,-2.8388
0.8429,-0.0603,-2.3620
0.8502,-0.0603,-1.9846
0.8575,-0.0603,-1.6567
0.8648,-0.0603,-1.3705
0.8721,-0.0603,-1.1525
0.8795,-0.0603,-1.0132
0.8868,-0.0603,-0.9310
0.8941,-0.0603,-0.8725
0.9014,-0.0603,-0.8232
0.9087,-0.0603,-0.7909
0.9160,-0.0603,-0.7849
0.9233,-0.0603,-0.8036
0.9306,-0.0603,-0.8444
0.9379,-0.0603,-0.9173
0.9452,-0.0603,-1.0316
0.9525,-0.0603,-1.1753
0.9598,-0.0603,-1.3221
0.9671,-0.0603,-1.4591
0.9744,-0.0603,-1.5980
0.9817,-0.0603,-1.7487
0.9890,-0.0603,-1.9057
0.9963,-0.0603,-2.0750
1.0037,-0.0603,-2.2884
1.0110,-0.0603,-2.5796
1.0183,-0.0603,-2.9113
1.0256,-0.0603,-3.0454
1.0329,-0.0603,-2.9219
1.0402,-0.0603,-2.8464
1.0475,-0.0603,-2.9588
1.0548,-0.0603,-3.2916
1.0621,-0.0603,-3.8329
1.0694,-0.0603,-4.0000
1.0767,-0.0603,-4.0000
1.0840,-0.0603,-4.0000
1.0913,-0.0603,-4.0000
1.0986,-0.0603,-4.0000
1.1059,-0.0603,-4.0000
1.1132,-0.0603,-4.0000
1.1205,-0.0603,-4.0000
1.1279,-0.0603,-4.0000
1.1352,-0.0603,-4.0000
1.1425,-0.0603,-4.0000
1.1498,-0.0603,-4.0000
1.1571,-0.0603,-4.0000
1.1644,-0.0603,-4.0000
1.1717,-0.0603,-4.0000
1.1790,-0.0603,-4.0000
1.1863,-0.0603,-4.0000
1.1936,-0.0603,-4.0000
1.2009,-0.0603,-4.0000
1.2082,-0.0603,-4.0000
1.2155,-0.0603,-4.0000
1.2228,-0.0603,-4.0000
1.2301,-0.0603,-4.0000
1.2374,-0.0603,-4.0000
1.2447,-0.0603,-4.0000
1.2521,-0.0603,-4.0000
1.2594,-0.0603,-4.0000
1.2667,-0.0603,-4.0000
1.2740,-0.0603,-4.0000
1.2813,-0.0603,-4.0000
1.2886,-0.0603,-4.0000
1.2959,-0.0603,-4.0000
1.3032,-0.0603,-4.0000
1.3105,-0.0603,-4.0000
1.3178,-0.0603,-4.0000
1.3251,-0.0603,-4.0000
1.3324,-0.0603,-4.0000
1.3397,-0.0603,-4.0000
1.3470,-0.0603,-4.0000
1.3543,-0.0603,-4.0000
1.3616,-0.0603,-4.0000
1.3689,-0.0603,-4.0000
1.3763,-0.0603,-4.0000
1.3836,-0.0603,-4.0000
1.3909,-0.0603,-4.0000
1.3982,-0.0603,-4.0000
0.6018,-0.0493,-4.0000
0.6091,-0.0493,-4.0000
0.6164,-0.0493,-4.0000
0.6237,-0.0493,-4.0000
0.6311,-0.0493,-4.0000
0.6384,-0.0493,-4.0000
0.6457,-0.0493,-4.0000
0.6530,-0.0493,-4.0000
0.6603,-0.0493,-4.0000
0.6676,-0.0493,-4.0000
0.6749,-0.0493,-4.0000
0.6822,-0.0493,-4.0000
0.6895,-0.0493,-4.0000
0.6968,-0.0493,-4.0000
0.7041,-0.0493,-4.0000
0.7114,-0.0493,-4.0000
0.7187,-0.0493,-4.0000
0.7260,-0.0493,-4.0000
0.7333,-0.0493,-4.0000
0.7406,-0.0493,-4.0000
0.7479,-0.0493,-4.0000
0.7553,-0.0493,-4.0000
0.7626,-0.0493,-4.0000
0.7699,-0.0493,-4.0000
0.7772,-0.0493,-4.0000
0.7845,-0.0493,-4.0000
0.7918,-0.0493,-4.0000
0.7991,-0.0493,-4.0000
0.8064,-0.0493,-4.0000
0.8137,-0.0493,-4.0000
0.8210,-0.0493,-3.9229
0.8283,-0.0493,-3.2635
0.8356,-0.0493,-2.6788
0.8429,-0.0493,-2.2378
0.8502,-0.0493,-1.8895
0.8575,-0.0493,-1.5826
0.8648,-0.0493,-1.3127
0.8721,-0.0493,-1.1092
0.8795,-0.0493,-0.9810
0.8868,-0.0493,-0.9036
0.8941,-0.0493,-0.8445
0.9014,-0.0493,-0.7947
0.9087,-0.0493,-0.7653
0.9160,-0.0493,-0.7650
0.9233,-0.0493,-0.7906
0.9306,-0.0493,-0.8401
0.9379,-0.0493,-0.9232
0.9452,-0.0493,-1.0449
0.9525,-0.0493,-1.1901
0.9598,-0.0493,-1.3363
0.9671,-0.0493,-1.4770
0.9744,-0.0493,-1.6217
0.9817,-0.0493,-1.7725
0.9890,-0.0493,-1.9245
0.9963,-0.0493,-2.0954
1.0037,-0.0493,-2.3212
1.0110,-0.0493,-2.6170
1.0183,-0.0493,-2.9030
1.0256,-0.0493,-2.9967
1.0329,-0.0493,-2.9336
1.0402,-0.0493,-2.9284
1.0475,-0.0493,-3.0994
1.0548,-0.0493,-3.4856
1.0621,-0.0493,-3.9705
1.0694,-0.0493,-4.0000
1.0767,-0.0493,-4.0000
1.0840,-0.0493,-4.0000
1.0913,-0.0493,-4.0000
1.0986,-0.0493,-4.0000
1.1059,-0.0493,-4.0000
1.1132,-0.0493,-4.0000
1.1205,-0.0493,-4.0000
1.1279,-0.0493,-4.0000
1.1352,-0.0493,-4.0000
1.1425,-0.0493,-4.0000
1.1498,-0.0493,-4.0000
1.1571,-0.0493,-4.0000
1.1644,-0.0493,-4.0000
1.1717,-0.0493,-4.0000
1.1790,-0.0493,-4.0000
1.1863,-0.0493,-4.0000
1.1936,-0.0493,-4.0000
1.2009,-0.0493,-4.0000
1.2082,-0.0493,-4.0000
1.2155,-0.0493,-4.0000
1.2228,-0.0493,-4.0000
1.2301,-0.0493,-4.0000
1.2374,-0.0493,-4.0000
1.2447,-0.0493,-4.0000
1.2521,-0.0493,-4.0000
1.2594,-0.0493,-4.0000
1.2667,-0.0493,-4.0000
1.2740,-0.0493,-4.0000
1.2813,-0.0493,-4.0000
1.2886,-0.0493,-4.0000
1.2959,-0.0493,-4.0000
1.3032,-0.0493,-4.0000
1.3105,-0.0493,-4.0000
1.3178,-0.0493,-4.0000
1.3251,-0.0493,-4.0000
1.3324,-0.0493,-4.0000
1.3397,-0.0493,-4.0000
1.3470,-0.0493,-4.0000
1.3543,-0.0493,-4.0000
1.3616,-0.0493,-4.0000
1.3689,-0.0493,-4.0000
1.3763,-0.0493,-4.0000
1.3836,-0.0493,-4.0000
1.3909,-0.0493,-4.0000
1.3982,-0.0493,-4.0000
0.6018,-0.0384,-4.0000
0.6091,-0.0384,-4.0000
0.6164,-0.0384,-4.0000
0.6237,-0.0384,-4.0000
0.6311,-0.0384,-4.0000
0.6384,-0.0384,-4.0000
0.6457,-0.0384,-4.0000
0.6530,-0.0384,-4.0000
0.6603,-0.0384,-4.0000
0.6676,-0.0384,-4.0000
0.6749,-0.0384,-4.0000
0.6822,-0.0384,-4.0000
0.6895,-0.0384,-4.0000
0.6968,-0.0384,-4.0000
0.7041,-0.0384,-4.0000
0.7114,-0.0384,-4.0000
0.7187,-0.0384,-4.0000
0.7260,-0.0384,-4.0000
0.7333,-0.0384,-4.0000
0.7406,-0.0384,-4.0000
0.7479,-0.0384,-4.0000
0.7553,-0.0384,-4.0000
0.7626,-0.0384,-4.0000
0.7699,-0.0384,-4.0000
0.7772,-0.0384,-4.0000
0.7845,-0.0384,-4.0000
0.7918,-0.0384,-4.0000
0.7991,-0.0384,-4.0000
0.8064,-0.0384,-4.0000
0.8137,-0.0384,-4.0000
0.8210,-0.0384,-3.7650
0.8283,-0.0384,-3.0617
0.8356,-0.0384,-2.5166
0.8429,-0.0384,-2.1102
0.8502,-0.0384,-1.7905
0.8575,-0.0384,-1.5062
0.8648,-0.0384,-1.2546
0.8721,-0.0384,-1.0669
0.8795,-0.0384,-0.9503
0.8868,-0.0384,-0.8771
0.8941,-0.0384,-0.8177
0.9014,-0.0384,-0.7690
0.9087,-0.0384,-0.7444
0.9160,-0.0384,-0.7508
0.9233,-0.0384,-0.7841
0.9306,-0.0384,-0.8427
0.9379,-0.0384,-0.9355
0.9452,-0.0384,-1.0631
0.9525,-0.0384,-1.2085
0.9598,-0.0384,-1.3540
0.9671,-0.0384,-1.4971
0.9744,-0.0384,-1.6450
0.9817,-0.0384,-1.7940
0.9890,-0.0384,-1.9414
0.9963,-0.0384,-2.1168
1.0037,-0.0384,-2.3567
1.0110,-0.0384,-2.6444
1.0183,-0.0384,-2.8654
1.0256,-0.0384,-2.9389
1.0329,-0.0384,-2.9448
1.0402,-0.0384,-3.0143
1.0475,-0.0384,-3.2472
1.0548,-0.0384,-3.6886
1.0621,-0.0384,-4.0000
1.0694,-0.0384,-4.0000
1.0767,-0.0384,-4.0000
1.0840,-0.0384,-4.0000
1.0913,-0.0384,-4.0000
1.0986,-0.0384,-4.0000
1.1059,-0.0384,-4.0000
1.1132,-0.0384,-4.0000
1.1205,-0.0384,-4.0000
1.1279,-0.0384,-4.0000
1.1352,-0.0384,-4.0000
1.1425,-0.0384,-4.0000
1.1498,-0.0384,-4.0000
1.1571,-0.0384,-4.0000
1.1644,-0.0384,-4.0000
1.1717,-0.0384,-4.0000
1.1790,-0.0384,-4.0000
1.1863,-0.0384,-4.0000
1.1936,-0.0384,-4.0000
1.2009,-0.0384,-4.0000
1.2082,-0.0384,-4.0000
1.2155,-0.0384,-4.0000
1.2228,-0.0384,-4.0000
1.2301,-0.0384,-4.0000
1.2374,-0.0384,-4.0000
1.2447,-0.0384,-4.0000
1.2521,-0.0384,-4.0000
1.2594,-0.0384,-4.0000
1.2667,-0.0384,-4.0000
1.2740,-0.0384,-4.0000
1.2813,-0.0384,-4.0000
1.2886,-0.0384,-4.0000
1.2959,-0.0384,-4.0000
1.3032,-0.0384,-4.0000
1.3105,-0.0384,-4.0000
1.3178,-0.0384,-4.0000
1.3251,-0.0384,-4.0000
1.3324,-0.0384,-4.0000
1.3397,-0.0384,-4.0000
1.3470,-0.0384,-4.0000
1.3543,-0.0384,-4.0000
1.3616,-0.0384,-4.0000
1.3689,-0.0384,-4.0000
1.3763,-0.0384,-4.0000
1.3836,-0.0384,-4.0000
1.3909,-0.0384,-4.0000
1.3982,-0.0384,-4.0000
0.6018,-0.0274,-4.0000
0.6091,-0.0274,-4.0000
0.6164,-0.0274,-4.0000
0.6237,-0.0274,-4.0000
0.6311,-0.0274,-4.0000
0.6384,-0.0274,-4.0000
0.6457,-0.0274,-4.0000
0.6530,-0.0274,-4.0000
0.6603,-0.0274,-4.0000
0.6676,-0.0274,-4.0000
0.6749,-0.0274,-4.0000
0.6822,-0.0274,-4.0000
0.6895,-0.0274,-4.0000
0.6968,-0.0274,-4.0000
0.7041,-0.0274,-4.0000
0.7114,-0.0274,-4.0000
0.7187,-0.0274,-4.0000
0.7260,-0.0274,-4.0000
0.7333,-0.0274,-4.0000
0.7406,-0.0274,-4.0000
0.7479,-0.0274,-4.0000
0.7553,-0.0274,-4.0000
0.7626,-0.0274,-4.0000
0.7699,-0.0274,-4.0000
0.7772,-0.0274,-4.0000
0.7845,-0.0274,-4.0000
0.7918,-0.0274,-4.0000
0.7991,-0.0274,-4.0000
0.8064,-0.0274,-4.0000
0.8137,-0.0274,-4.0000
0.8210,-0.0274,-3.5487
0.8283,-0.0274,-2.8733
0.8356,-0.0274,-2.3644
0.8429,-0.0274,-1.9889
0.8502,-0.0274,-1.6953
0.8575,-0.0274,-1.4325
0.8648,-0.0274,-1.1992
0.8721,-0.0274,-1.0276
0.8795,-0.0274,-0.9219
0.8868,-0.0274,-0.8523
0.8941,-0.0274,-0.7932
0.9014,-0.0274,-0.7472
0.9087,-0.0274,-0.7285
0.9160,-0.0274,-0.7423
0.9233,-0.0274,-0.7835
0.9306,-0.0274,-0.8515
0.9379,-0.0274,-0.9535
0.9452,-0.0274,-1.0855
0.9525,-0.0274,-1.2301
0.9598,-0.0274,-1.3739
0.9671,-0.0274,-1.5179
0.9744,-0.0274,-1.6678
0.9817,-0.0274,-1.8143
0.9890,-0.0274,-1.9590
0.9963,-0.0274,-2.1438
1.0037,-0.0274,-2.3966
1.0110,-0.0274,-2.6544
1.0183,-0.0274,-2.8019
1.0256,-0.0274,-2.8697
1.0329,-0.0274,-2.9356
1.0402,-0.0274,-3.0744
1.0475,-0.0274,-3.3691
1.0548,-0.0274,-3.8492
1.0621,-0.0274,-4.0000
1.0694,-0.0274,-4.0000
1.0767,-0.0274,-4.0000
1.0840,-0.0274,-4.0000
1.0913,-0.0274,-4.0000
1.0986,-0.0274,-4.0000
1.1059,-0.0274,-4.0000
1.1132,-0.0274,-4.0000
1.1205,-0.0274,-4.0000
1.1279,-0.0274,-4.0000
1.1352,-0.0274,-4.0000
1.1425,-0.0274,-4.0000
1.1498,-0.0274,-4.0000
1.1571,-0.0274,-4.0000
1.1644,-0.0274,-4.0000
1.1717,-0.0274,-4.0000
1.1790,-0.0274,-4.0000
1.1863,-0.0274,-4.0000
1.1936,-0.0274,-4.0000
1.2009,-0.0274,-4.0000
1.2082,-0.0274,-4.0000
1.2155,-0.0274,-4.0000
1.2228,-0.0274,-4.0000
1.2301,-0.0274,-4.0000
1.2374,-0.0274,-4.0000
1.2447,-0.0274,-4.0000
1.2521,-0.0274,-4.0000
1.2594,-0.0274,-4.0000
1.2667,-0.0274,-4.0000
1.2740,-0.0274,-4.0000
1.2813,-0.0274,-4.0000
1.2886,-0.0274,-4.0000
1.2959,-0.0274,-4.0000
1.3032,-0.0274,-4.0000
1.3105,-0.0274,-4.0000
1.3178,-0.0274,-4.0000
1.3251,-0.0274,-4.0000
1.3324,-0.0274,-4.0000
1.3397,-0.0274,-4.0000
1.3470,-0.0274,-4.0000
1.3543,-0.0274,-4.0000
1.3616,-0.0274,-4.0000
1.3689,-0.0274,-4.0000
1.3763,-0.0274,-4.0000
1.3836,-0.0274,-4.0000
1.3909,-0.0274,-4.0000
1.3982,-0.0274,-4.0000
0.6018,-0.0164,-4.0000
0.6091,-0.0164,-4.0000
0.6164,-0.0164,-4.0000
0.6237,-0.0164,-4.0000
0.6311,-0.0164,-4.0000
0.6384,-0.0164,-4.0000
0.6457,-0.0164,-4.0000
0.6530,-0.0164,-4.0000
0.6603,-0.0164,-4.0000
0.6676,-0.0164,-4.0000
0.6749,-0.0164,-4.0000
0.6822,-0.0164,-4.0000
0.6895,-0.0164,-4.0000
0.6968,-0.0164,-4.0000
0.7041,-0.0164,-4.0000
0.7114,-0.0164,-4.0000
0.7187,-0.0164,-4.0000
0.7260,-0.0164,-4.0000
0.7333,-0.0164,-4.0000
0.7406,-0.0164,-4.0000
0.7479,-0.0164,-4.0000
0.7553,-0.0164,-4.0000
0.7626,-0.0164,-4.0000
0.7699,-0.0164,-4.0000
0.7772,-0.0164,-4.0000
0.7845,-0.0164,-4.0000
0.7918,-0.0164,-4.0000
0.7991,-0.0164,-4.0000
0.8064,-0.0164,-4.0000
0.8137,-0.0164,-3.9832
0.8210,-0.0164,-3.3438
0.8283,-0.0164,-2.7062
0.8356,-0.0164,-2.2292
0.8429,-0.0164,-1.8806
0.8502,-0.0164,-1.6099
0.8575,-0.0164,-1.3659
0.8648,-0.0164,-1.1493
0.8721,-0.0164,-0.9927
0.8795,-0.0164,-0.8968
0.8868,-0.0164,-0.8302
0.8941,-0.0164,-0.7722
0.9014,-0.0164,-0.7299
0.9087,-0.0164,-0.7177
0.9160,-0.0164,-0.7392
0.9233,-0.0164,-0.7887
0.9306,-0.0164,-0.8660
0.9379,-0.0164,-0.9762
0.9452,-0.0164,-1.1114
0.9525,-0.0164,-1.2542
0.9598,-0.0164,-1.3950
0.9671,-0.0164,-1.5389
0.9744,-0.0164,-1.6907
0.9817,-0.0164,-1.8352
0.9890,-0.0164,-1.9809
0.9963,-0.0164,-2.1800
1.0037,-0.0164,-2.4383
1.0110,-0.0164,-2.6400
1.0183,-0.0164,-2.7219
1.0256,-0.0164,-2.7887
1.0329,-0.0164,-2.8925
1.0402,-0.0164,-3.0840
1.0475,-0.0164,-3.4337
1.0548,-0.0164,-3.9165
1.0621,-0.0164,-4.0000
1.0694,-0.0164,-4.0000
1.0767,-0.0164,-4.0000
1.0840,-0.0164,-4.0000
1.0913,-0.0164,-4.0000
1.0986,-0.0164,-4.0000
1.1059,-0.0164,-4.0000
1.1132,-0.0164,-4.0000
1.1205,-0.0164,-4.0000
1.1279,-0.0164,-4.0000
1.1352,-0.0164,-4.0000
1.1425,-0.0164,-4.0000
1.1498,-0.0164,-4.0000
1.1571,-0.0164,-4.0000
1.1644,-0.0164,-4.0000
1.1717,-0.0164,-4.0000
1.1790,-0.0164,-4.0000
1.1863,-0.0164,-4.0000
1.1936,-0.0164,-4.0000
1.2009,-0.0164,-4.0000
1.2082,-0.0164,-4.0000
1.2155,-0.0164,-4.0000
1.2228,-0.0164,-4.0000
1.2301,-0.0164,-4.0000
1.2374,-0.0164,-4.0000
1.2447,-0.0164,-4.0000
1.2521,-0.0164,-4.0000
1.2594,-0.0164,-4.0000
1.2667,-0.0164,-4.0000
1.2740,-0.0164,-4.0000
1.2813,-0.0164,-4.0000
1.2886,-0.0164,-4.0000
1.2959,-0.0164,-4.0000
1.3032,-0.0164,-4.0000
1.3105,-0.0164,-4.0000
1.3178,-0.0164,-4.0000
1.3251,-0.0164,-4.0000
1.3324,-0.0164,-4.0000
1.3397,-0.0164,-4.0000
1.3470,-0.0164,-4.0000
1.3543,-0.0164,-4.0000
1.3616,-0.0164,-4.0000
1.3689,-0.0164,-4.0000
1.3763,-0.0164,-4.0000
1.3836,-0.0164,-4.0000
1.3909,-0.0164,-4.0000
1.3982,-0.0164,-4.0000
0.6018,-0.0055,-4.0000
0.6091,-0.0055,-4.0000
0.6164,-0.0055,-4.0000
0.6237,-0.0055,-4.0000
0.6311,-0.0055,-4.0000
0.6384,-0.0055,-4.0000
0.6457,-0.0055,-4.0000
0.6530,-0.0055,-4.0000
0.6603,-0.0055,-4.0000
0.6676,-0.0055,-4.0000
0.6749,-0.0055,-4.0000
0.6822,-0.0055,-4.0000
0.6895,-0.0055,-4.0000
0.6968,-0.0055,-4.0000
0.7041,-0.0055,-4.0000
0.7114,-0.0055,-4.0000
0.7187,-0.0055,-4.0000
0.7260,-0.0055,-4.0000
0.7333,-0.0055,-4.0000
0.7406,-0.0055,-4.0000
0.7479,-0.0055,-4.0000
0.7553,-0.0055,-4.0000
0.7626,-0.0055,-4.0000
0.7699,-0.0055,-4.0000
0.7772,-0.0055,-4.0000
0.7845,-0.0055,-4.0000
0.7918,-0.0055,-4.0000
0.7991,-0.0055,-4.0000
0.8064,-0.0055,-4.0000
0.8137,-0.0055,-3.8758
0.8210,-0.0055,-3.1675
0.8283,-0.0055,-2.5634
0.8356,-0.0055,-2.1141
0.8429,-0.0055,-1.7890
0.8502,-0.0055,-1.5375
0.8575,-0.0055,-1.3084
0.8648,-0.0055,-1.1061
0.8721,-0.0055,-0.9630
0.8795,-0.0055,-0.8754
0.8868,-0.0055,-0.8113
0.8941,-0.0055,-0.7550
0.9014,-0.0055,-0.7171
0.9087,-0.0055,-0.7121
0.9160,-0.0055,-0.7418
0.9233,-0.0055,-0.7996
0.9306,-0.0055,-0.8858
0.9379,-0.0055,-1.0031
0.9452,-0.0055,-1.1400
0.9525,-0.0055,-1.2797
0.9598,-0.0055,-1.4162
0.9671,-0.0055,-1.5606
0.9744,-0.0055,-1.7153
0.9817,-0.0055,-1.8591
0.9890,-0.0055,-2.0114
0.9963,-0.0055,-2.2280
1.0037,-0.0055,-2.4751
1.0110,-0.0055,-2.6011
1.0183,-0.0055,-2.6352
1.0256,-0.0055,-2.6987
1.0329,-0.0055,-2.8199
1.0402,-0.0055,-3.0475
1.0475,-0.0055,-3.4430
1.0548,-0.0055,-3.9451
1.0621,-0.0055,-4.0000
1.0694,-0.0055,-4.0000
1.0767,-0.0055,-4.0000
1.0840,-0.0055,-4.0000
1.0913,-0.0055,-4.0000
1.0986,-0.0055,-4.0000
1.1059,-0.0055,-4.0000
1.1132,-0.0055,-4.0000
1.1205,-0.0055,-4.0000
1.1279,-0.0055,-4.0000
1.1352,-0.0055,-4.0000
1.1425,-0.0055,-4.0000
1.1498,-0.0055,-4.0000
1.1571,-0.0055,-4.0000
1.1644,-0.0055,-4.0000
1.1717,-0.0055,-4.0000
1.1790,-0.0055,-4.0000
1.1863,-0.0055,-4.0000
1.1936,-0.0055,-4.0000
1.2009,-0.0055,-4.0000
1.2082,-0.0055,-4.0000
1.2155,-0.0055,-4.0000
1.2228,-0.0055,-4.0000
1.2301,-0.0055,-4.0000
1.2374,-0.0055,-4.0000
1.2447,-0.0055,-4.0000
1.2521,-0.0055,-4.0000
1.2594,-0.0055,-4.0000
1.2667,-0.0055,-4.0000
1.2740,-0.0055,-4.0000
1.2813,-0.0055,-4.0000
1.2886,-0.0055,-4.0000
1.2959,-0.0055,-4.0000
1.3032,-0.0055,-4.0000
1.3105,-0.0055,-4.0000
1.3178,-0.0055,-4.0000
1.3251,-0.0055,-4.0000
1.3324,-0.0055,-4.0000
1.3397,-0.0055,-4.0000
1.3470,-0.0055,-4.0000
1.3543,-0.0055,-4.0000
1.3616,-0.0055,-4.0000
1.3689,-0.0055,-4.0000
1.3763,-0.0055,-4.0000
1.3836,-0.0055,-4.0000
1.3909,-0.0055,-4.0000
1.3982,-0.0055,-4.0000
0.6018,0.0055,-4.0000
0.6091,0.0055,-4.0000
0.6164,0.0055,-4.0000
0.6237,0.0055,-4.0000
0.6311,0.0055,-4.0000
0.6384,0.0055,-4.0000
0.6457,0.0055,-4.0000
0.6530,0.0055,-4.0000
0.6603,0.0055,-4.0000
0.6676,0.0055,-4.0000
0.6749,0.0055,-4.0000
0.6822,0.0055,-4.0000
0.6895,0.0055,-4.0000
0.6968,0.0055,-4.0000
0.7041,0.0055,-4.0000
0.7114,0.0055,-4.0000
0.7187,0.0055,-4.0000
0.7260,0.0055,-4.0000
0.7333,0.0055,-4.0000
0.7406,0.0055,-4.0000
0.7479,0.0055,-4.0000
0.7553,0.0055,-4.0000
0.7626,0.0055,-4.0000
0.7699,0.0055,-4.0000
0.7772,0.0055,-4.0000
0.7845,0.0055,-4.0000
0.7918,0.0055,-4.0000
0.7991,0.0055,-4.0000
0.8064,0.0055,-4.0000
0.8137,0.0055,-3.7548
0.8210,0.0055,-3.0198
0.8283,0.0055,-2.4446
0.8356,0.0055,-2.0194
0.8429,0.0055,-1.7149
0.8502,0.0055,-1.4785
0.8575,0.0055,-1.2600
0.8648,0.0055,-1.0696
0.8721,0.0055,-0.9384
0.8795,0.0055,-0.8576
0.8868,0.0055,-0.7957
0.8941,0.0055,-0.7415
0.9014,0.0055,-0.7088
0.9087,0.0055,-0.7117
0.9160,0.0055,-0.7501
0.9233,0.0055,-0.8161
0.9306,0.0055,-0.9102
0.9379,0.0055,-1.0330
0.9452,0.0055,-1.1702
0.9525,0.0055,-1.3049
0.9598,0.0055,-1.4369
0.9671,0.0055,-1.5837
0.9744,0.0055,-1.7426
0.9817,0.0055,-1.8891
0.9890,0.0055,-2.0547
0.9963,0.0055,-2.2876
1.0037,0.0055,-2.4979
1.0110,0.0055,-2.5440
1.0183,0.0055,-2.5482
1.0256,0.0055,-2.6055
1.0329,0.0055,-2.7358
1.0402,0.0055,-2.9930
1.0475,0.0055,-3.4298
1.0548,0.0055,-3.9588
1.0621,0.0055,-4.0000
1.0694,0.0055,-4.0000
1.0767,0.0055,-4.0000
1.0840,0.0055,-4.0000
1.0913,0.0055,-4.0000
1.0986,0.0055,-4.0000
1.1059,0.0055,-4.0000
1.1132,0.0055,-4.0000
1.1205,0.0055,-4.0000
1.1279,0.0055,-4.0000
1.1352,0.0055,-4.0000
1.1425,0.0055,-4.0000
1.1498,0.0055,-4.0000
1.1571,0.0055,-4.0000
1.1644,0.0055,-4.0000
1.1717,0.0055,-4.0000
1.1790,0.0055,-4.0000
1.1863,0.0055,-4.0000
1.1936,0.0055,-4.0000
1.2009,0.0055,-4.0000
1.2082,0.0055,-4.0000
1.2155,0.0055,-4.0000
1.2228,0.0055,-4.0000
1.2301,0.0055,-4.0000
1.2374,0.0055,-4.0000
1.2447,0.0055,-4.0000
1.2521,0.0055,-4.0000
1.2594,0.0055,-4.0000
1.2667,0.0055,-4.0000
1.2740,0.0055,-4.0000
1.2813,0.0055,-4.0000
1.2886,0.0055,-4.0000
1.2959,0.0055,-4.0000
1.3032,0.0055,-4.0000
1.3105,0.0055,-4.0000
1.3178,0.0055,-4.0000
1.3251,0.0055,-4.0000
1.3324,0.0055,-4.0000
1.3397,0.0055,-4.0000
1.3470,0.0055,-4.0000
1.3543,0.0055,-4.0000
1.3616,0.0055,-4.0000
1.3689,0.0055,-4.0000
1.3763,0.0055,-4.0000
1.3836,0.0055,-4.0000
1.3909,0.0055,-4.0000
1.3982,0.0055,-4.0000
0.6018,0.0164,-4.0000
0.6091,0.0164,-4.0000
0.6164,0.0164,-4.0000
0.6237,0.0164,-4.0000
0.6311,0.0164,-4.0000
0.6384,0.0164,-4.0000
0.6457,0.0164,-4.0000
0.6530,0.0164,-4.0000
0.6603,0.0164,-4.0000
0.6676,0.0164,-4.0000
0.6749,0.0164,-4.0000
0.6822,0.0164,-4.0000
0.6895,0.0164,-4.0000
0.6968,0.0164,-4.0000
0.7041,0.0164,-4.0000
0.7114,0.0164,-4.0000
0.7187,0.0164,-4.0000
0.7260,0.0164,-4.0000
0.7333,0.0164,-4.0000
0.7406,0.0164,-4.0000
0.7479,0.0164,-4.0000
0.7553,0.0164,-4.0000
0.7626,0.0164,-4.0000
0.7699,0.0164,-4.0000
0.7772,0.0164,-4.0000
0.7845,0.0164,-4.0000
0.7918,0.0164,-4.0000
0.7991,0.0164,-4.0000
0.8064,0.0164,-4.0000
0.8137,0.0164,-3.6131
0.8210,0.0164,-2.8983
0.8283,0.0164,-2.3478
0.8356,0.0164,-1.9437
0.8429,0.0164,-1.6569
0.8502,0.0164,-1.4309
0.8575,0.0164,-1.2191
0.8648,0.0164,-1.0389
0.8721,0.0164,-0.9182
0.8795,0.0164,-0.8430
0.8868,0.0164,-0.7830
0.8941,0.0164,-0.7313
0.9014,0.0164,-0.7049
0.9087,0.0164,-0.7172
0.9160,0.0164,-0.7645
0.9233,0.0164,-0.8376
0.9306,0.0164,-0.9382
0.9379,0.0164,-1.0648
0.9452,0.0164,-1.2002
0.9525,0.0164,-1.3285
0.9598,0.0164,-1.4574
0.9671,0.0164,-1.6089
0.9744,0.0164,-1.7743
0.9817,0.0164,-1.9292
0.9890,0.0164,-2.1147
0.9963,0.0164,-2.3551
1.0037,0.0164,-2.4988
1.0110,0.0164,-2.4772
1.0183,0.0164,-2.4646
1.0256,0.0164,-2.5174
1.0329,0.0164,-2.6597
1.0402,0.0164,-2.9479
1.0475,0.0164,-3.4256
1.0548,0.0164,-3.9768
1.0621,0.0164,-4.0000
1.0694,0.0164,-4.0000
1.0767,0.0164,-4.0000
1.0840,0.0164,-4.0000
1.0913,0.0164,-4.0000
1.0986,0.0164,-4.0000
1.1059,0.0164,-4.0000
1.1132,0.0164,-4.0000
1.1205,0.0164,-4.0000
1.1279,0.0164,-4.0000
1.1352,0.0164,-4.0000
1.1425,0.0164,-4.0000
1.1498,0.0164,-4.0000
1.1571,0.0164,-4.0000
1.1644,0.0164,-4.0000
1.1717,0.0164,-4.0000
1.1790,0.0164,-4.0000
1.1863,0.0164,-4.0000
1.1936,0.0164,-4.0000
1.2009,0.0164,-4.0000
1.2082,0.0164,-4.0000
1.2155,0.0164,-4.0000
1.2228,0.0164,-4.0000
1.2301,0.0164,-4.0000
1.2374,0.0164,-4.0000
1.2447,0.0164,-4.0000
1.2521,0.0164,-4.0000
1.2594,0.0164,-4.0000
1.2667,0.0164,-4.0000
1.2740,0.0164,-4.0000
1.2813,0.0164,-4.0000
1.2886,0.0164,-4.0000
1.2959,0.0164,-4.0000
1.3032,0.0164,-4.0000
1.3105,0.0164,-4.0000
1.3178,0.0164,-4.0000
1.3251,0.0164,-4.0000
1.3324,0.0164,-4.0000
1.3397,0.0164,-4.0000
1.3470,0.0164,-4.0000
1.3543,0.0164,-4.0000
1.3616,0.0164,-4.0000
1.3689,0.0164,-4.0000
1.3763,0.0164,-4.0000
1.3836,0.0164,-4.0000
1.3909,0.0164,-4.0000
1.3982,0.0164,-4.0000
0.6018,0.0274,-4.0000
0.6091,0.0274,-4.0000
0.6164,0.0274,-4.0000
0.6237,0.0274,-4.0000
0.6311,0.0274,-4.0000
0.6384,0.0274,-4.0000
0.6457,0.0274,-4.0000
0.6530,0.0274,-4.0000
0.6603,0.0274,-4.0000
0.6676,0.0274,-4.0000
0.6749,0.0274,-4.0000
0.6822,0.0274,-4.0000
0.6895,0.0274,-4.0000
0.6968,0.0274,-4.0000
0.7041,0.0274,-4.0000
0.7114,0.0274,-4.0000
0.7187,0.0274,-4.0000
0.7260,0.0274,-4.0000
0.7333,0.0274,-4.0000
0.7406,0.0274,-4.0000
0.7479,0.0274,-4.0000
0.7553,0.0274,-4.0000
0.7626,0.0274,-4.0000
0.7699,0.0274,-4.0000
0.7772,0.0274,-4.0000
0.7845,0.0274,-4.0000
0.7918,0.0274,-4.0000
0.7991,0.0274,-4.0000
0.8064,0.0274,-4.0000
0.8137,0.0274,-3.4888
0.8210,0.0274,-2.7995
0.8283,0.0274,-2.2696
0.8356,0.0274,-1.8844
0.8429,0.0274,-1.6118
0.8502,0.0274,-1.3914
0.8575,0.0274,-1.1835
0.8648,0.0274,-1.0127
0.8721,0.0274,-0.9013
0.8795,0.0274,-0.8306
0.8868,0.0274,-0.7724
0.8941,0.0274,-0.7242
0.9014,0.0274,-0.7059
0.9087,0.0274,-0.7288
0.9160,0.0274,-0.7846
0.9233,0.0274,-0.8633
0.9306,0.0274,-0.9683
0.9379,0.0274,-1.0967
0.9452,0.0274,-1.2282
0.9525,0.0274,-1.3499
0.9598,0.0274,-1.4778
0.9671,0.0274,-1.6369
0.9744,0.0274,-1.8124
0.9817,0.0274,-1.9836
0.9890,0.0274,-2.1932
0.9963,0.0274,-2.4212
1.0037,0.0274,-2.4749
1.0110,0.0274,-2.4071
1.0183,0.0274,-2.3879
1.0256,0.0274,-2.4433
1.0329,0.0274,-2.6053
1.0402,0.0274,-2.9284
1.0475,0.0274,-3.4479
1.0548,0.0274,-3.9990
1.0621,0.0274,-4.0000
1.0694,0.0274,-4.0000
1.0767,0.0274,-4.0000
1.0840,0.0274,-4.0000
1.0913,0.0274,-4.0000
1.0986,0.0274,-4.0000
1.1059,0.0274,-4.0000
1.1132,0.0274,-4.0000
1.1205,0.0274,-4.0000
1.1279,0.0274,-4.0000
1.1352,0.0274,-4.0000
1.1425,0.0274,-4.0000
1.1498,0.0274,-4.0000
1.1571,0.0274,-4.0000
1.1644,0.0274,-4.0000
1.1717,0.0274,-4.0000
1.1790,0.0274,-4.0000
1.1863,0.0274,-4.0000
1.1936,0.0274,-4.0000
1.2009,0.0274,-4.0000
1.2082,0.0274,-4.0000
1.2155,0.0274,-4.0000
1.2228,0.0274,-4.0000
1.2301,0.0274,-4.0000
1.2374,0.0274,-4.0000
1.2447,0.0274,-4.0000
1.2521,0.0274,-4.0000
1.2594,0.0274,-4.0000
1.2667,0.0274,-4.0000
1.2740,0.0274,-4.0000
1.2813,0.0274,-4.0000
1.2886,0.0274,-4.0000
1.2959,0.0274,-4.0000
1.3032,0.0274,-4.0000
1.3105,0.0274,-4.0000
1.3178,0.0274,-4.0000
1.3251,0.0274,-4.0000
1.3324,0.0274,-4.0000
1.3397,0.0274,-4.0000
1.3470,0.0274,-4.0000
1.3543,0.0274,-4.0000
1.3616,0.0274,-4.0000
1.3689,0.0274,-4.0000
1.3763,0.0274,-4.0000
1.3836,0.0274,-4.0000
1.3909,0.0274,-4.0000
1.3982,0.0274,-4.0000
0.6018,0.0384,-4.0000
0.6091,0.0384,-4.0000
0.6164,0.0384,-4.0000
0.6237,0.0384,-4.0000
0.6311,0.0384,-4.0000
0.6384,0.0384,-4.0000
0.6457,0.0384,-4.0000
0.6530,0.0384,-4.0000
0.6603,0.0384,-4.0000
0.6676,0.0384,-4.0000
0.6749,0.0384,-4.0000
0.6822,0.0384,-4.0000
0.6895,0.0384,-4.0000
0.6968,0.0384,-4.0000
0.7041,0.0384,-4.0000
0.7114,0.0384,-4.0000
0.7187,0.0384,-4.0000
0.7260,0.0384,-4.0000
0.7333,0.0384,-4.0000
0.7406,0.0384,-4.0000
0.7479,0.0384,-4.0000
0.7553,0.0384,-4.0000
0.7626,0.0384,-4.0000
0.7699,0.0384,-4.0000
0.7772,0.0384,-4.0000
0.7845,0.0384,-4.0000
0.7918,0.0384,-4.0000
0.7991,0.0384,-4.0000
0.8064,0.0384,-4.0000
0.8137,0.0384,-3.3876
0.8210,0.0384,-2.7183
0.8283,0.0384,-2.2061
0.8356,0.0384,-1.8376
0.8429,0.0384,-1.5755
0.8502,0.0384,-1.3561
0.8575,0.0384,-1.1513
0.8648,0.0384,-0.9899
0.8721,0.0384,-0.8869
0.8795,0.0384,-0.8199
0.8868,0.0384,-0.7635
0.8941,0.0384,-0.7204
0.9014,0.0384,-0.7124
0.9087,0.0384,-0.7468
0.9160,0.0384,-0.8097
0.9233,0.0384,-0.8917
0.9306,0.0384,-0.9992
0.9379,0.0384,-1.1270
0.9452,0.0384,-1.2530
0.9525,0.0384,-1.3691
0.9598,0.0384,-1.4992
0.9671,0.0384,-1.6688
0.9744,0.0384,-1.8600
0.9817,0.0384,-2.0561
0.9890,0.0384,-2.2889
0.9963,0.0384,-2.4706
1.0037,0.0384,-2.4290
1.0110,0.0384,-2.3386
1.0183,0.0384,-2.3227
1.0256,0.0384,-2.3906
1.0329,0.0384,-2.5804
1.0402,0.0384,-2.9420
1.0475,0.0384,-3.5043
1.0548,0.0384,-4.0000
1.0621,0.0384,-4.0000
1.0694,0.0384,-4.0000
1.0767,0.0384,-4.0000
1.0840,0.0384,-4.0000
1.0913,0.0384,-4.0000
1.0986,0.0384,-4.0000
1.1059,0.0384,-4.0000
1.1132,0.0384,-4.0000
1.1205,0.0384,-4.0000
1.1279,0.0384,-4.0000
1.1352,0.0384,-4.0000
1.1425,0.0384,-4.0000
1.1498,0.0384,-4.0000
1.1571,0.0384,-4.0000
1.1644,0.0384,-4.0000
1.1717,0.0384,-4.0000
1.1790,0.0384,-4.0000
1.1863,0.0384,-4.0000
1.1936,0.0384,-4.0000
1.2009,0.0384,-4.0000
1.2082,0.0384,-4.0000
1.2155,0.0384,-4.0000
1.2228,0.0384,-4.0000
1.2301,0.0384,-4.0000
1.2374,0.0384,-4.0000
1.2447,0.0384,-4.0000
1.2521,0.0384,-4.0000
1.2594,0.0384,-4.0000
1.2667,0.0384,-4.0000
1.2740,0.0384,-4.0000
1.2813,0.0384,-4.0000
1.2886,0.0384,-4.0000
1.2959,0.0384,-4.0000
1.3032,0.0384,-4.0000
1.3105,0.0384,-4.0000
1.3178,0.0384,-4.0000
1.3251,0.0384,-4.0000
1.3324,0.0384,-4.0000
1.3397,0.0384,-4.0000
1.3470,0.0384,-4.0000
1.3543,0.0384,-4.0000
1.3616,0.0384,-4.0000
1.3689,0.0384,-4.0000
1.3763,0.0384,-4.0000
1.3836,0.0384,-4.0000
1.3909,0.0384,-4.0000
1.3982,0.0384,-4.0000
0.6018,0.0493,-4.0000
0.6091,0.0493,-4.0000
0.6164,0.0493,-4.0000
0.6237,0.0493,-4.0000
0.6311,0.0493,-4.0000
0.6384,0.0493,-4.0000
0.6457,0.0493,-4.0000
0.6530,0.0493,-4.0000
0.6603,0.0493,-4.0000
0.6676,0.0493,-4.0000
0.6749,0.0493,-4.0000
0.6822,0.0493,-4.0000
0.6895,0.0493,-4.0000
0.6968,0.0493,-4.0000
0.7041,0.0493,-4.0000
0.7114,0.0493,-4.0000
0.7187,0.0493,-4.0000
0.7260,0.0493,-4.0000
0.7333,0.0493,-4.0000
0.7406,0.0493,-4.0000
0.7479,0.0493,-4.0000
0.7553,0.0493,-4.0000
0.7626,0.0493,-4.0000
0.7699,0.0493,-4.0000
0.7772,0.0493,-4.0000
0.7845,0.0493,-4.0000
0.7918,0.0493,-4.0000
0.7991,0.0493,-4.0000
0.8064,0.0493,-3.9738
0.8137,0.0493,-3.3033
0.8210,0.0493,-2.6495
0.8283,0.0493,-2.1532
0.8356,0.0493,-1.7994
0.8429,0.0493,-1.5435
0.8502,0.0493,-1.3227
0.8575,0.0493,-1.1217
0.8648,0.0493,-0.9701
0.8721,0.0493,-0.8745
0.8795,0.0493,-0.8106
0.8868,0.0493,-0.7565
0.8941,0.0493,-0.7208
0.9014,0.0493,-0.7252
0.9087,0.0493,-0.7707
0.9160,0.0493,-0.8382
0.9233,0.0493,-0.9215
0.9306,0.0493,-1.0296
0.9379,0.0493,-1.1547
0.9452,0.0493,-1.2749
0.9525,0.0493,-1.3874
0.9598,0.0493,-1.5228
0.9671,0.0493,-1.7067
0.9744,0.0493,-1.9205
0.9817,0.0493,-2.1492
0.9890,0.0493,-2.3941
0.9963,0.0493,-2.4878
1.0037,0.0493,-2.3690
1.0110,0.0493,-2.2765
1.0183,0.0493,-2.2744
1.0256,0.0493,-2.3651
1.0329,0.0493,-2.5893
1.0402,0.0493,-2.9919
1.0475,0.0493,-3.5967
1.0548,0.0493,-4.0000
1.0621,0.0493,-4.0000
1.0694,0.0493,-4.0000
1.0767,0.0493,-4.0000
1.0840,0.0493,-4.0000
1.0913,0.0493,-4.0000
1.0986,0.0493,-4.0000
1.1059,0.0493,-4.0000
1.1132,0.0493,-4.0000
1.1205,0.0493,-4.0000
1.1279,0.0493,-4.0000
1.1352,0.0493,-4.0000
1.1425,0.0493,-4.0000
1.1498,0.0493,-4.0000
1.1571,0.0493,-4.0000
1.1644,0.0493,-4.0000
1.1717,0.0493,-4.0000
1.1790,0.0493,-4.0000
1.1863,0.0493,-4.0000
1.1936,0.0493,-4.0000
1.2009,0.0493,-4.0000
1.2082,0.0493,-4.0000
1.2155,0.0493,-4.0000
1.2228,0.0493,-4.0000
1.2301,0.0493,-4.0000
1.2374,0.0493,-4.0000
1.2447,0.0493,-4.0000
1.2521,0.0493,-4.0000
1.2594,0.0493,-4.0000
1.2667,0.0493,-4.0000
1.2740,0.0493,-4.0000
1.2813,0.0493,-4.0000
1.2886,0.0493,-4.0000
1.2959,0.0493,-4.0000
1.3032,0.0493,-4.0000
1.3105,0.0493,-4.0000
1.3178,0.0493,-4.0000
1.3251,0.0493,-4.0000
1.3324,0.0493,-4.0000
1.3397,0.0493,-4.0000
1.3470,0.0493,-4.0000
1.3543,0.0493,-4.0000
1.3616,0.0493,-4.0000
1.3689,0.0493,-4.0000
1.3763,0.0493,-4.0000
1.3836,0.0493,-4.0000
1.3909,0.0493,-4.0000
1.3982,0.0493,-4.0000
0.6018,0.0603,-4.0000
0.6091,0.0603,-4.0000
0.6164,0.0603,-4.0000
0.6237,0.0603,-4.0000
0.6311,0.0603,-4.0000
0.6384,0.0603,-4.0000
0.6457,0.0603,-4.0000
0.6530,0.0603,-4.0000
0.6603,0.0603,-4.0000
0.6676,0.0603,-4.0000
0.6749,0.0603,-4.0000
0.6822,0.0603,-4.0000
0.6895,0.0603,-4.0000
0.6968,0.0603,-4.0000
0.7041,0.0603,-4.0000
0.7114,0.0603,-4.0000
0.7187,0.0603,-4.0000
0.7260,0.0603,-4.0000
0.7333,0.0603,-4.0000
0.7406,0.0603,-4.0000
0.7479,0.0603,-4.0000
0.7553,0.0603,-4.0000
0.7626,0.0603,-4.0000
0.7699,0.0603,-4.0000
0.7772,0.0603,-4.0000
0.7845,0.0603,-4.0000
0.7918,0.0603,-4.0000
0.7991,0.0603,-4.0000
0.8064,0.0603,-3.9266
0.8137,0.0603,-3.2293
0.8210,0.0603,-2.5884
0.8283,0.0603,-2.1073
0.8356,0.0603,-1.7661
0.8429,0.0603,-1.5128
0.8502,0.0603,-1.2901
0.8575,0.0603,-1.0951
0.8648,0.0603,-0.9533
0.8721,0.0603,-0.8643
0.8795,0.0603,-0.8029
0.8868,0.0603,-0.7523
0.8941,0.0603,-0.7264
0.9014,0.0603,-0.7446
0.9087,0.0603,-0.7993
0.9160,0.0603,-0.8686
0.9233,0.0603,-0.9515
0.9306,0.0603,-1.0589
0.9379,0.0603,-1.1804
0.9452,0.0603,-1.2954
0.9525,0.0603,-1.4071
0.9598,0.0603,-1.5512
0.9671,0.0603,-1.7535
0.9744,0.0603,-1.9973
0.9817,0.0603,-2.2628
0.9890,0.0603,-2.4923
0.9963,0.0603,-2.4664
1.0037,0.0603,-2.3045
1.0110,0.0603,-2.2264
1.0183,0.0603,-2.2483
1.0256,0.0603,-2.3707
1.0329,0.0603,-2.6341
1.0402,0.0603,-3.0787
1.0475,0.0603,-3.7221
1.0548,0.0603,-4.0000
1.0621,0.0603,-4.0000
1.0694,0.0603,-4.0000
1.0767,0.0603,-4.0000
1.0840,0.0603,-4.0000
1.0913,0.0603,-4.0000
1.0986,0.0603,-4.0000
1.1059,0.0603,-4.0000
1.1132,0.0603,-4.0000
1.1205,0.0603,-4.0000
1.1279,0.0603,-4.0000
1.1352,0.0603,-4.0000
1.1425,0.0603,-4.0000
1.1498,0.0603,-4.0000
1.1571,0.0603,-4.0000
1.1644,0.0603,-4.0000
1.1717,0.0603,-4.0000
1.1790,0.0603,-4.0000
1.1863,0.0603,-4.0000
1.1936,0.0603,-4.0000
1.2009,0.0603,-4.0000
1.2082,0.0603,-4.0000
1.2155,0.0603,-4.0000
1.2228,0.0603,-4.0000
1.2301,0.0603,-4.0000
1.2374,0.0603,-4.0000
1.2447,0.0603,-4.0000
1.2521,0.0603,-4.0000
1.2594,0.0603,-4.0000
1.2667,0.0603,-4.0000
1.2740,0.0603,-4.0000
1.2813,0.0603,-4.0000
1.2886,0.0603,-4.0000
1.2959,0.0603,-4.0000
1.3032,0.0603,-4.0000
1.3105,0.0603,-4.0000
1.3178,0.0603,-4.0000
1.3251,0.0603,-4.0000
1.3324,0.0603,-4.0000
1.3397,0.0603,-4.0000
1.3470,0.0603,-4.0000
1.3543,0.0603,-4.0000
1.3616,0.0603,-4.0000
1.3689,0.0603,-4.0000
1.3763,0.0603,-4.0000
1.3836,0.0603,-4.0000
1.3909,0.0603,-4.0000
1.3982,0.0603,-4.0000
0.6018,0.0712,-4.0000
0.6091,0.0712,-4.0000
0.6164,0.0712,-4.0000
0.6237,0.0712,-4.0000
0.6311,0.0712,-4.0000
0.6384,0.0712,-4.0000
0.6457,0.0712,-4.0000
0.6530,0.0712,-4.0000
0.6603,0.0712,-4.0000
0.6676,0.0712,-4.0000
0.6749,0.0712,-4.0000
0.6822,0.0712,-4.0000
0.6895,0.0712,-4.0000
0.6968,0.0712,-4.0000
0.7041,0.0712,-4.0000
0.7114,0.0712,-4.0000
0.7187,0.0712,-4.0000
0.7260,0.0712,-4.0000
0.7333,0.0712,-4.0000
0.7406,0.0712,-4.0000
0.7479,0.0712,-4.0000
0.7553,0.0712,-4.0000
0.7626,0.0712,-4.0000
0.7699,0.0712,-4.0000
0.7772,0.0712,-4.0000
0.7845,0.0712,-4.0000
0.7918,0.0712,-4.0000
0.7991,0.0712,-4.0000
0.8064,0.0712,-3.8800
0.8137,0.0712,-3.1597
0.8210,0.0712,-2.5315
0.8283,0.0712,-2.0658
0.8356,0.0712,-1.7351
0.8429,0.0712,-1.4822
0.8502,0.0712,-1.2594
0.8575,0.0712,-1.0722
0.8648,0.0712,-0.9401
0.8721,0.0712,-0.8567
0.8795,0.0712,-0.7976
0.8868,0.0712,-0.7523
0.8941,0.0712,-0.7387
0.9014,0.0712,-0.7703
0.9087,0.0712,-0.8311
0.9160,0.0712,-0.8995
0.9233,0.0712,-0.9815
0.9306,0.0712,-1.0878
0.9379,0.0712,-1.2058
0.9452,0.0712,-1.3174
0.9525,0.0712,-1.4311
0.9598,0.0712,-1.5870
0.9671,0.0712,-1.8122
0.9744,0.0712,-2.0920
0.9817,0.0712,-2.3919
0.9890,0.0712,-2.5595
0.9963,0.0712,-2.4161
1.0037,0.0712,-2.2452
1.0110,0.0712,-2.1934
1.0183,0.0712,-2.2482
1.0256,0.0712,-2.4094
1.0329,0.0712,-2.7149
1.0402,0.0712,-3.1997
1.0475,0.0712,-3.8360
1.0548,0.0712,-4.0000
1.0621,0.0712,-4.0000
1.0694,0.0712,-4.0000
1.0767,0.0712,-4.0000
1.0840,0.0712,-4.0000
1.0913,0.0712,-4.0000
1.0986,0.0712,-4.0000
1.1059,0.0712,-4.0000
1.1132,0.0712,-4.0000
1.1205,0.0712,-4.0000
1.1279,0.0712,-4.0000
1.1352,0.0712,-4.0000
1.1425,0.0712,-4.0000
1.1498,0.0712,-4.0000
1.1571,0.0712,-4.0000
1.1644,0.0712,-4.0000
1.1717,0.0712,-4.0000
1.1790,0.0712,-4.0000
1.1863,0.0712,-4.0000
1.1936,0.0712,-4.0000
1.2009,0.0712,-4.0000
1.2082,0.0712,-4.0000
1.2155,0.0712,-4.0000
1.2228,0.0712,-4.0000
1.2301,0.0712,-4.0000
1.2374,0.0712,-4.0000
1.2447,0.0712,-4.0000
1.2521,0.0712,-4.0000
1.2594,0.0712,-4.0000
1.2667,0.0712,-4.0000
1.2740,0.0712,-4.0000
1.2813,0.0712,-4.0000
1.2886,0.0712,-4.0000
1.2959,0.0712,-4.0000
1.3032,0.0712,-4.0000
1.3105,0.0712,-4.0000
1.3178,0.0712,-4.0000
1.3251,0.0712,-4.0000
1.3324,0.0712,-4.0000
1.3397,0.0712,-4.0000
1.3470,0.0712,-4.0000
1.3543,0.0712,-4.0000
1.3616,0.0712,-4.0000
1.3689,0.0712,-4.0000
1.3763,0.0712,-4.0000
1.3836,0.0712,-4.0000
1.3909,0.0712,-4.0000
1.3982,0.0712,-4.0000
0.6018,0.0822,-4.0000
0.6091,0.0822,-4.0000
0.6164,0.0822,-4.0000
0.6237,0.0822,-4.0000
0.6311,0.0822,-4.0000
0.6384,0.0822,-4.0000
0.6457,0.0822,-4.0000
0.6530,0.0822,-4.0000
0.6603,0.0822,-4.0000
0.6676,0.0822,-4.0000
0.6749,0.0822,-4.0000
0.6822,0.0822,-4.0000
0.6895,0.0822,-4.0000
0.6968,0.0822,-4.0000
0.7041,0.0822,-4.0000
0.7114,0.0822,-4.0000
0.7187,0.0822,-4.0000
0.7260,0.0822,-4.0000
0.7333,0.0822,-4.0000
0.7406,0.0822,-4.0000
0.7479,0.0822,-4.0000
0.7553,0.0822,-4.0000
0.7626,0.0822,-4.0000
0.7699,0.0822,-4.0000
0.7772,0.0822,-4.0000
0.7845,0.0822,-4.0000
0.7918,0.0822,-4.0000
0.7991,0.0822,-4.0000
0.8064,0.0822,-3.8309
0.8137,0.0822,-3.0911
0.8210,0.0822,-2.4775
0.8283,0.0822,-2.0275
0.8356,0.0822,-1.7053
0.8429,0.0822,-1.4524
0.8502,0.0822,-1.2321
0.8575,0.0822,-1.0542
0.8648,0.0822,-0.9312
0.8721,0.0822,-0.8523
0.8795,0.0822,-0.7958
0.8868,0.0822,-0.7582
0.8941,0.0822,-0.7586
0.9014,0.0822,-0.8017
0.9087,0.0822,-0.8645
0.9160,0.0822,-0.9304
0.9233,0.0822,-1.0121
0.9306,0.0822,-1.1180
0.9379,0.0822,-1.2336
0.9452,0.0822,-1.3437
0.9525,0.0822,-1.4622
0.9598,0.0822,-1.6334
0.9671,0.0822,-1.8852
0.9744,0.0822,-2.2044
0.9817,0.0822,-2.5247
0.9890,0.0822,-2.5782
0.9963,0.0822,-2.3542
1.0037,0.0822,-2.1986
1.0110,0.0822,-2.1813
1.0183,0.0822,-2.2764
1.0256,0.0822,-2.4815
1.0329,0.0822,-2.8299
1.0402,0.0822,-3.3452
1.0475,0.0822,-3.9233
1.0548,0.0822,-4.0000
1.0621,0.0822,-4.0000
1.0694,0.0822,-4.0000
1.0767,0.0822,-4.0000
1.0840,0.0822,-4.0000
1.0913,0.0822,-4.0000
1.0986,0.0822,-4.0000
1.1059,0.0822,-4.0000
1.1132,0.0822,-4.0000
1.1205,0.0822,-4.0000
1.1279,0.0822,-4.0000
1.1352,0.0822,-4.0000
1.1425,0.0822,-4.0000
1.1498,0.0822,-4.0000
1.1571,0.0822,-4.0000
1.1644,0.0822,-4.0000
1.1717,0.0822,-4.0000
1.1790,0.0822,-4.0000
1.1863,0.0822,-4.0000
1.1936,0.0822,-4.0000
1.2009,0.0822,-4.0000
1.2082,0.0822,-4.0000
1.2155,0.0822,-4.0000
1.2228,0.0822,-4.0000
1.2301,0.0822,-4.0000
1.2374,0.0822,-4.0000
1.2447,0.0822,-4.0000
1.2521,0.0822,-4.0000
1.2594,0.0822,-4.0000
1.2667,0.0822,-4.0000
1.2740,0.0822,-4.0000
1.2813,0.0822,-4.0000
1.2886,0.0822,-4.0000
1.2959,0.0822,-4.0000
1.3032,0.0822,-4.0000
1.3105,0.0822,-4.0000
1.3178,0.0822,-4.0000
1.3251,0.0822,-4.0000
1.3324,0.0822,-4.0000
1.3397,0.0822,-4.0000
1.3470,0.0822,-4.0000
1.3543,0.0822,-4.0000
1.3616,0.0822,-4.0000
1.3689,0.0822,-4.0000
1.3763,0.0822,-4.0000
1.3836,0.0822,-4.0000
1.3909,0.0822,-4.0000
1.3982,0.0822,-4.0000
0.6018,0.0932,-4.0000
0.6091,0.0932,-4.0000
0.6164,0.0932,-4.0000
0.6237,0.0932,-4.0000
0.6311,0.0932,-4.0000
0.6384,0.0932,-4.0000
0.6457,0.0932,-4.0000
0.6530,0.0932,-4.0000
0.6603,0.0932,-4.0000
0.6676,0.0932,-4.0000
0.6749,0.0932,-4.0000
0.6822,0.0932,-4.0000
0.6895,0.0932,-4.0000
0.6968,0.0932,-4.0000
0.7041,0.0932,-4.0000
0.7114,0.0932,-4.0000
0.7187,0.0932,-4.0000
0.7260,0.0932,-4.0000
0.7333,0.0932,-4.0000
0.7406,0.0932,-4.0000
0.7479,0.0932,-4.0000
0.7553,0.0932,-4.0000
0.7626,0.0932,-4.0000
0.7699,0.0932,-4.0000
0.7772,0.0932,-4.0000
0.7845,0.0932,-4.0000
0.7918,0.0932,-4.0000
0.7991,0.0932,-4.0000
0.8064,0.0932,-3.7773
0.8137,0.0932,-3.0234
0.8210,0.0932,-2.4268
0.8283,0.0932,-1.9921
0.8356,0.0932,-1.6768
0.8429,0.0932,-1.4247
0.8502,0.0932,-1.2096
0.8575,0.0932,-1.0417
0.8648,0.0932,-0.9269
0.8721,0.0932,-0.8519
0.8795,0.0932,-0.7990
0.8868,0.0932,-0.7717
0.8941,0.0932,-0.7864
0.9014,0.0932,-0.8376
0.9087,0.0932,-0.8984
0.9160,0.0932,-0.9618
0.9233,0.0932,-1.0450
0.9306,0.0932,-1.1520
0.9379,0.0932,-1.2667
0.9452,0.0932,-1.3772
0.9525,0.0932,-1.5032
0.9598,0.0932,-1.6925
0.9671,0.0932,-1.9732
0.9744,0.0932,-2.3313
0.9817,0.0932,-2.6405
0.9890,0.0932,-2.5530
0.9963,0.0932,-2.2963
1.0037,0.0932,-2.1696
1.0110,0.0932,-2.1921
1.0183,0.0932,-2.3327
1.0256,0.0932,-2.5852
1.0329,0.0932,-2.9717
1.0402,0.0932,-3.4873
1.0475,0.0932,-3.9669
1.0548,0.0932,-4.0000
1.0621,0.0932,-4.0000
1.0694,0.0932,-4.0000
1.0767,0.0932,-4.0000
1.0840,0.0932,-4.0000
1.0913,0.0932,-4.0000
1.0986,0.0932,-4.0000
1.1059,0.0932,-4.0000
1.1132,0.0932,-4.0000
1.1205,0.0932,-4.0000
1.1279,0.0932,-4.0000
1.1352,0.0932,-4.0000
1.1425,0.0932,-4.0000
1.1498,0.0932,-4.0000
1.1571,0.0932,-4.0000
1.1644,0.0932,-4.0000
1.1717,0.0932,-4.0000
1.1790,0.0932,-4.0000
1.1863,0.0932,-4.0000
1.1936,0.0932,-4.0000
1.2009,0.0932,-4.0000
1.2082,0.0932,-4.0000
1.2155,0.0932,-4.0000
1.2228,0.0932,-4.0000
1.2301,0.0932,-4.0000
1.2374,0.0932,-4.0000
1.2447,0.0932,-4.0000
1.2521,0.0932,-4.0000
1.2594,0.0932,-4.0000
1.2667,0.0932,-4.0000
1.2740,0.0932,-4.0000
1.2813,0.0932,-4.0000
1.2886,0.0932,-4.0000
1.2959,0.0932,-4.0000
1.3032,0.0932,-4.0000
1.3105,0.0932,-4.0000
1.3178,0.0932,-4.0000
1.3251,0.0932,-4.0000
1.3324,0.0932,-4.0000
1.3397,0.0932,-4.0000
1.3470,0.0932,-4.0000
1.3543,0.0932,-4.0000
1.3616,0.0932,-4.0000
1.3689,0.0932,-4.0000
1.3763,0.0932,-4.0000
1.3836,0.0932,-4.0000
1.3909,0.0932,-4.0000
1.3982,0.0932,-4.0000
0.6018,0.1041,-4.0000
0.6091,0.1041,-4.0000
0.6164,0.1041,-4.0000
0.6237,0.1041,-4.0000
0.6311,0.1041,-4.0000
0.6384,0.1041,-4.0000
0.6457,0.1041,-4.0000
0.6530,0.1041,-4.0000
0.6603,0.1041,-4.0000
0.6676,0.1041,-4.0000
0.6749,0.1041,-4.0000
0.6822,0.1041,-4.0000
0.6895,0.1041,-4.0000
0.6968,0.1041,-4.0000
0.7041,0.1041,-4.0000
0.7114,0.1041,-4.0000
0.7187,0.1041,-4.0000
0.7260,0.1041,-4.0000
0.7333,0.1041,-4.0000
0.7406,0.1041,-4.0000
0.7479,0.1041,-4.0000
0.7553,0.1041,-4.0000
0.7626,0.1041,-4.0000
0.7699,0.1041,-4.0000
0.7772,0.1041,-4.0000
0.7845,0.1041,-4.0000
0.7918,0.1041,-4.0000
0.7991,0.1041,-4.0000
0.8064,0.1041,-3.7154
0.8137,0.1041,-2.9582
0.8210,0.1041,-2.3805
0.8283,0.1041,-1.9601
0.8356,0.1041,-1.6503
0.8429,0.1041,-1.4006
0.8502,0.1041,-1.1928
0.8575,0.1041,-1.0349
0.8648,0.1041,-0.9272
0.8721,0.1041,-0.8558
0.8795,0.1041,-0.8086
0.8868,0.1041,-0.7940
0.8941,0.1041,-0.8221
0.9014,0.1041,-0.8765
0.9087,0.1041,-0.9327
0.9160,0.1041,-0.9952
0.9233,0.1041,-1.0824
0.9306,0.1041,-1.1919
0.9379,0.1041,-1.3072
0.9452,0.1041,-1.4200
0.9525,0.1041,-1.5562
0.9598,0.1041,-1.7653
0.9671,0.1041,-2.0748
0.9744,0.1041,-2.4655
0.9817,0.1041,-2.7174
0.9890,0.1041,-2.5060
0.9963,0.1041,-2.2517
1.0037,0.1041,-2.1599
1.0110,0.1041,-2.2251
1.0183,0.1041,-2.4149
1.0256,0.1041,-2.7146
1.0329,0.1041,-3.1191
1.0402,0.1041,-3.5701
1.0475,0.1041,-3.9500
1.0548,0.1041,-4.0000
1.0621,0.1041,-4.0000
1.0694,0.1041,-4.0000
1.0767,0.1041,-4.0000
1.0840,0.1041,-4.0000
1.0913,0.1041,-4.0000
1.0986,0.1041,-4.0000
1.1059,0.1041,-4.0000
1.1132,0.1041,-4.0000
1.1205,0.1041,-4.0000
1.1279,0.1041,-4.0000
1.1352,0.1041,-4.0000
1.1425,0.1041,-4.0000
1.1498,0.1041,-4.0000
1.1571,0.1041,-4.0000
1.1644,0.1041,-4.0000
1.1717,0.1041,-4.0000
1.1790,0.1041,-4.0000
1.1863,0.1041,-4.0000
1.1936,0.1041,-4.0000
1.2009,0.1041,-4.0000
1.2082,0.1041,-4.0000
1.2155,0.1041,-4.0000
1.2228,0.1041,-4.0000
1.2301,0.1041,-4.0000
1.2374,0.1041,-4.0000
1.2447,0.1041,-4.0000
1.2521,0.1041,-4.0000
1.2594,0.1041,-4.0000
1.2667,0.1041,-4.0000
1.2740,0.1041,-4.0000
1.2813,0.1041,-4.0000
1.2886,0.1041,-4.0000
1.2959,0.1041,-4.0000
1.3032,0.1041,-4.0000
1.3105,0.1041,-4.0000
1.3178,0.1041,-4.0000
1.3251,0.1041,-4.0000
1.3324,0.1041,-4.0000
1.3397,0.1041,-4.0000
1.3470,0.1041,-4.0000
1.3543,0.1041,-4.0000
1.3616,0.1041,-4.0000
1.3689,0.1041,-4.0000
1.3763,0.1041,-4.0000
1.3836,0.1041,-4.0000
1.3909,0.1041,-4.0000
1.3982,0.1041,-4.0000
0.6018,0.1151,-4.0000
0.6091,0.1151,-4.0000
0.6164,0.1151,-4.0000
0.6237,0.1151,-4.0000
0.6311,0.1151,-4.0000
0.6384,0.1151,-4.0000
0.6457,0.1151,-4.0000
0.6530,0.1151,-4.0000
0.6603,0.1151,-4.0000
0.6676,0.1151,-4.0000
0.6749,0.1151,-4.0000
0.6822,0.1151,-4.0000
0.6895,0.1151,-4.0000
0.6968,0.1151,-4.0000
0.7041,0.1151,-4.0000
0.7114,0.1151,-4.0000
0.7187,0.1151,-4.0000
0.7260,0.1151,-4.0000
0.7333,0.1151,-4.0000
0.7406,0.1151,-4.0000
0.7479,0.1151,-4.0000
0.7553,0.1151,-4.0000
0.7626,0.1151,-4.0000
0.7699,0.1151,-4.0000
0.7772,0.1151,-4.0000
0.7845,0.1151,-4.0000
0.7918,0.1151,-4.0000
0.7991,0.1151,-4.0000
0.8064,0.1151,-3.6369
0.8137,0.1151,-2.8982
0.8210,0.1151,-2.3397
0.8283,0.1151,-1.9318
0.8356,0.1151,-1.6268
0.8429,0.1151,-1.3812
0.8502,0.1151,-1.1820
0.8575,0.1151,-1.0334
0.8648,0.1151,-0.9319
0.8721,0.1151,-0.8644
0.8795,0.1151,-0.8259
0.8868,0.1151,-0.8259
0.8941,0.1151,-0.8645
0.9014,0.1151,-0.9173
0.9087,0.1151,-0.9681
0.9160,0.1151,-1.0331
0.9233,0.1151,-1.1265
0.9306,0.1151,-1.2396
0.9379,0.1151,-1.3566
0.9452,0.1151,-1.4735
0.9525,0.1151,-1.6219
0.9598,0.1151,-1.8510
0.9671,0.1151,-2.1865
0.9744,0.1151,-2.5964
0.9817,0.1151,-2.7472
0.9890,0.1151,-2.4576
0.9963,0.1151,-2.2242
1.0037,0.1151,-2.1690
1.0110,0.1151,-2.2776
1.0183,0.1151,-2.5174
1.0256,0.1151,-2.8546
1.0329,0.1151,-3.2259
1.0402,0.1151,-3.5472
1.0475,0.1151,-3.8795
1.0548,0.1151,-4.0000
1.0621,0.1151,-4.0000
1.0694,0.1151,-4.0000
1.0767,0.1151,-4.0000
1.0840,0.1151,-4.0000
1.0913,0.1151,-4.0000
1.0986,0.1151,-4.0000
1.1059,0.1151,-4.0000
1.1132,0.1151,-4.0000
1.1205,0.1151,-4.0000
1.1279,0.1151,-4.0000
1.1352,0.1151,-4.0000
1.1425,0.1151,-4.0000
1.1498,0.1151,-4.0000
1.1571,0.1151,-4.0000
1.1644,0.1151,-4.0000
1.1717,0.1151,-4.0000
1.1790,0.1151,-4.0000
1.1863,0.1151,-4.0000
1.1936,0.1151,-4.0000
1.2009,0.1151,-4.0000
1.2082,0.1151,-4.0000
1.2155,0.1151,-4.0000
1.2228,0.1151,-4.0000
1.2301,0.1151,-4.0000
1.2374,0.1151,-4.0000
1.2447,0.1151,-4.0000
1.2521,0.1151,-4.0000
1.2594,0.1151,-4.0000
1.2667,0.1151,-4.0000
1.2740,0.1151,-4.0000
1.2813,0.1151,-4.0000
1.2886,0.1151,-4.0000
1.2959,0.1151,-4.0000
1.3032,0.1151,-4.0000
1.3105,0.1151,-4.0000
1.3178,0.1151,-4.0000
1.3251,0.1151,-4.0000
1.3324,0.1151,-4.0000
1.3397,0.1151,-4.0000
1.3470,0.1151,-4.0000
1.3543,0.1151,-4.0000
1.3616,0.1151,-4.0000
1.3689,0.1151,-4.0000
1.3763,0.1151,-4.0000
1.3836,0.1151,-4.0000
1.3909,0.1151,-4.0000
1.3982,0.1151,-4.0000
0.6018,0.1260,-4.0000
0.6091,0.1260,-4.0000
0.6164,0.1260,-4.0000
0.6237,0.1260,-4.0000
0.6311,0.1260,-4.0000
0.6384,0.1260,-4.0000
0.6457,0.1260,-4.0000
0.6530,0.1260,-4.0000
0.6603,0.1260,-4.0000
0.6676,0.1260,-4.0000
0.6749,0.1260,-4.0000
0.6822,0.1260,-4.0000
0.6895,0.1260,-4.0000
0.6968,0.1260,-4.0000
0.7041,0.1260,-4.0000
0.7114,0.1260,-4.0000
0.7187,0.1260,-4.0000
0.7260,0.1260,-4.0000
0.7333,0.1260,-4.0000
0.7406,0.1260,-4.0000
0.7479,0.1260,-4.0000
0.7553,0.1260,-4.0000
0.7626,0.1260,-4.0000
0.7699,0.1260,-4.0000
0.7772,0.1260,-4.0000
0.7845,0.1260,-4.0000
0.7918,0.1260,-4.0000
0.7991,0.1260,-4.0000
0.8064,0.1260,-3.5626
0.8137,0.1260,-2.8457
0.8210,0.1260,-2.3052
0.8283,0.1260,-1.9077
0.8356,0.1260,-1.6071
0.8429,0.1260,-1.3670
0.8502,0.1260,-1.1767
0.8575,0.1260,-1.0367
0.8648,0.1260,-0.9404
0.8721,0.1260,-0.8784
0.8795,0.1260,-0.8516
0.8868,0.1260,-0.8669
0.8941,0.1260,-0.9119
0.9014,0.1260,-0.9591
0.9087,0.1260,-1.0068
0.9160,0.1260,-1.0778
0.9233,0.1260,-1.1787
0.9306,0.1260,-1.2956
0.9379,0.1260,-1.4150
0.9452,0.1260,-1.5380
0.9525,0.1260,-1.6997
0.9598,0.1260,-1.9467
0.9671,0.1260,-2.3030
0.9744,0.1260,-2.7126
0.9817,0.1260,-2.7425
0.9890,0.1260,-2.4190
0.9963,0.1260,-2.2134
1.0037,0.1260,-2.1938
1.0110,0.1260,-2.3447
1.0183,0.1260,-2.6304
1.0256,0.1260,-2.9737
1.0329,0.1260,-3.2392
1.0402,0.1260,-3.4448
1.0475,0.1260,-3.7640
1.0548,0.1260,-4.0000
1.0621,0.1260,-4.0000
1.0694,0.1260,-4.0000
1.0767,0.1260,-4.0000
1.0840,0.1260,-4.0000
1.0913,0.1260,-4.0000
1.0986,0.1260,-4.0000
1.1059,0.1260,-4.0000
1.1132,0.1260,-4.0000
1.1205,0.1260,-4.0000
1.1279,0.1260,-4.0000
1.1352,0.1260,-4.0000
1.1425,0.1260,-4.0000
1.1498,0.1260,-4.0000
1.1571,0.1260,-4.0000
1.1644,0.1260,-4.0000
1.1717,0.1260,-4.0000
1.1790,0.1260,-4.0000
1.1863,0.1260,-4.0000
1.1936,0.1260,-4.0000
1.2009,0.1260,-4.0000
1.2082,0.1260,-4.0000
1.2155,0.1260,-4.0000
1.2228,0.1260,-4.0000
1.2301,0.1260,-4.0000
1.2374,0.1260,-4.0000
1.2447,0.1260,-4.0000
1.2521,0.1260,-4.0000
1.2594,0.1260,-4.0000
1.2667,0.1260,-4.0000
1.2740,0.1260,-4.0000
1.2813,0.1260,-4.0000
1.2886,0.1260,-4.0000
1.2959,0.1260,-4.0000
1.3032,0.1260,-4.0000
1.3105,0.1260,-4.0000
1.3178,0.1260,-4.0000
1.3251,0.1260,-4.0000
1.3324,0.1260,-4.0000
1.3397,0.1260,-4.0000
1.3470,0.1260,-4.0000
1.3543,0.1260,-4.0000
1.3616,0.1260,-4.0000
1.3689,0.1260,-4.0000
1.3763,0.1260,-4.0000
1.3836,0.1260,-4.0000
1.3909,0.1260,-4.0000
1.3982,0.1260,-4.0000
0.6018,0.1370,-4.0000
0.6091,0.1370,-4.0000
0.6164,0.1370,-4.0000
0.6237,0.1370,-4.0000
0.6311,0.1370,-4.0000
0.6384,0.1370,-4.0000
0.6457,0.1370,-4.0000
0.6530,0.1370,-4.0000
0.6603,0.1370,-4.0000
0.6676,0.1370,-4.0000
0.6749,0.1370,-4.0000
0.6822,0.1370,-4.0000
0.6895,0.1370,-4.0000
0.6968,0.1370,-4.0000
0.7041,0.1370,-4.0000
0.7114,0.1370,-4.0000
0.7187,0.1370,-4.0000
0.7260,0.1370,-4.0000
0.7333,0.1370,-4.0000
0.7406,0.1370,-4.0000
0.7479,0.1370,-4.0000
0.7553,0.1370,-4.0000
0.7626,0.1370,-4.0000
0.7699,0.1370,-4.0000
0.7772,0.1370,-4.0000
0.7845,0.1370,-4.0000
0.7918,0.1370,-4.0000
0.7991,0.1370,-4.0000
0.8064,0.1370,-3.4971
0.8137,0.1370,-2.8020
0.8210,0.1370,-2.2775
0.8283,0.1370,-1.8883
0.8356,0.1370,-1.5920
0.8429,0.1370,-1.3581
0.8502,0.1370,-1.1764
0.8575,0.1370,-1.0435
0.8648,0.1370,-0.9522
0.8721,0.1370,-0.8981
0.8795,0.1370,-0.8861
0.8868,0.1370,-0.9155
0.8941,0.1370,-0.9621
0.9014,0.1370,-1.0025
0.9087,0.1370,-1.0511
0.9160,0.1370,-1.1312
0.9233,0.1370,-1.2391
0.9306,0.1370,-1.3592
0.9379,0.1370,-1.4822
0.9452,0.1370,-1.6130
0.9525,0.1370,-1.7871
0.9598,0.1370,-2.0483
0.9671,0.1370,-2.4192
0.9744,0.1370,-2.8072
0.9817,0.1370,-2.7228
0.9890,0.1370,-2.3937
0.9963,0.1370,-2.2167
1.0037,0.1370,-2.2306
1.0110,0.1370,-2.4208
1.0183,0.1370,-2.7381
1.0256,0.1370,-3.0281
1.0329,0.1370,-3.1621
1.0402,0.1370,-3.3242
1.0475,0.1370,-3.6680
1.0548,0.1370,-4.0000
1.0621,0.1370,-4.0000
1.0694,0.1370,-4.0000
1.0767,0.1370,-4.0000
1.0840,0.1370,-4.0000
1.0913,0.1370,-4.0000
1.0986,0.1370,-4.0000
1.1059,0.1370,-4.0000
1.1132,0.1370,-4.0000
1.1205,0.1370,-4.0000
1.1279,0.1370,-4.0000
1.1352,0.1370,-4.0000
1.1425,0.1370,-4.0000
1.1498,0.1370,-4.0000
1.1571,0.1370,-4.0000
1.1644,0.1370,-4.0000
1.1717,0.1370,-4.0000
1.1790,0.1370,-4.0000
1.1863,0.1370,-4.0000
1.1936,0.1370,-4.0000
1.2009,0.1370,-4.0000
1.2082,0.1370,-4.0000
1.2155,0.1370,-4.0000
1.2228,0.1370,-4.0000
1.2301,0.1370,-4.0000
1.2374,0.1370,-4.0000
1.2447,0.1370,-4.0000
1.2521,0.1370,-4.0000
1.2594,0.1370,-4.0000
1.2667,0.1370,-4.0000
1.2740,0.1370,-4.0000
1.2813,0.1370,-4.0000
1.2886,0.1370,-4.0000
1.2959,0.1370,-4.0000
1.3032,0.1370,-4.0000
1.3105,0.1370,-4.0000
1.3178,0.1370,-4.0000
1.3251,0.1370,-4.0000
1.3324,0.1370,-4.0000
1.3397,0.1370,-4.0000
1.3470,0.1370,-4.0000
1.3543,0.1370,-4.0000
1.3616,0.1370,-4.0000
1.3689,0.1370,-4.0000
1.3763,0.1370,-4.0000
1.3836,0.1370,-4.0000
1.3909,0.1370,-4.0000
1.3982,0.1370,-4.0000
0.6018,0.1479,-4.0000
0.6091,0.1479,-4.0000
0.6164,0.1479,-4.0000
0.6237,0.1479,-4.0000
0.6311,0.1479,-4.0000
0.6384,0.1479,-4.0000
0.6457,0.1479,-4.0000
0.6530,0.1479,-4.0000
0.6603,0.1479,-4.0000
0.6676,0.1479,-4.0000
0.6749,0.1479,-4.0000
0.6822,0.1479,-4.0000
0.6895,0.1479,-4.0000
0.6968,0.1479,-4.0000
0.7041,0.1479,-4.0000
0.7114,0.1479,-4.0000
0.7187,0.1479,-4.0000
0.7260,0.1479,-4.0000
0.7333,0.1479,-4.0000
0.7406,0.1479,-4.0000
0.7479,0.1479,-4.0000
0.7553,0.1479,-4.0000
0.7626,0.1479,-4.0000
0.7699,0.1479,-4.0000
0.7772,0.1479,-4.0000
0.7845,0.1479,-4.0000
0.7918,0.1479,-4.0000
0.7991,0.1479,-4.0000
0.8064,0.1479,-3.4428
0.8137,0.1479,-2.7680
0.8210,0.1479,-2.2569
0.8283,0.1479,-1.8742
0.8356,0.1479,-1.5820
0.8429,0.1479,-1.3544
0.8502,0.1479,-1.1801
0.8575,0.1479,-1.0528
0.8648,0.1479,-0.9668
0.8721,0.1479,-0.9237
0.8795,0.1479,-0.9286
0.8868,0.1479,-0.9693
0.8941,0.1479,-1.0131
0.9014,0.1479,-1.0488
0.9087,0.1479,-1.1035
0.9160,0.1479,-1.1936
0.9233,0.1479,-1.3065
0.9306,0.1479,-1.4291
0.9379,0.1479,-1.5572
0.9452,0.1479,-1.6964
0.9525,0.1479,-1.8804
0.9598,0.1479,-2.1517
0.9671,0.1479,-2.5329
0.9744,0.1479,-2.8807
0.9817,0.1479,-2.7015
0.9890,0.1479,-2.3805
0.9963,0.1479,-2.2309
1.0037,0.1479,-2.2761
1.0110,0.1479,-2.5004
1.0183,0.1479,-2.8197
1.0256,0.1479,-2.9993
1.0329,0.1479,-3.0500
1.0402,0.1479,-3.2230
1.0475,0.1479,-3.6083
1.0548,0.1479,-4.0000
1.0621,0.1479,-4.0000
1.0694,0.1479,-4.0000
1.0767,0.1479,-4.0000
1.0840,0.1479,-4.0000
1.0913,0.1479,-4.0000
1.0986,0.1479,-4.0000
1.1059,0.1479,-4.0000
1.1132,0.1479,-4.0000
1.1205,0.1479,-4.0000
1.1279,0.1479,-4.0000
1.1352,0.1479,-4.0000
1.1425,0.1479,-4.0000
1.1498,0.1479,-4.0000
1.1571,0.1479,-4.0000
1.1644,0.1479,-4.0000
1.1717,0.1479,-4.0000
1.1790,0.1479,-4.0000
1.1863,0.1479,-4.0000
1.1936,0.1479,-4.0000
1.2009,0.1479,-4.0000
1.2082,0.1479,-4.0000
1.2155,0.1479,-4.0000
1.2228,0.1479,-4.0000
1.2301,0.1479,-4.0000
1.2374,0.1479,-4.0000
1.2447,0.1479,-4.0000
1.2521,0.1479,-4.0000
1.2594,0.1479,-4.0000
1.2667,0.1479,-4.0000
1.2740,0.1479,-4.0000
1.2813,0.1479,-4.0000
1.2886,0.1479,-4.0000
1.2959,0.1479,-4.0000
1.3032,0.1479,-4.0000
1.3105,0.1479,-4.0000
1.3178,0.1479,-4.0000
1.3251,0.1479,-4.0000
1.3324,0.1479,-4.0000
1.3397,0.1479,-4.0000
1.3470,0.1479,-4.0000
1.3543,0.1479,-4.0000
1.3616,0.1479,-4.0000
1.3689,0.1479,-4.0000
1.3763,0.1479,-4.0000
1.3836,0.1479,-4.0000
1.3909,0.1479,-4.0000
1.3982,0.1479,-4.0000
0.6018,0.1589,-4.0000
0.6091,0.1589,-4.0000
0.6164,0.1589,-4.0000
0.6237,0.1589,-4.0000
0.6311,0.1589,-4.0000
0.6384,0.1589,-4.0000
0.6457,0.1589,-4.0000
0.6530,0.1589,-4.0000
0.6603,0.1589,-4.0000
0.6676,0.1589,-4.0000
0.6749,0.1589,-4.0000
0.6822,0.1589,-4.0000
0.6895,0.1589,-4.0000
0.6968,0.1589,-4.0000
0.7041,0.1589,-4.0000
0.7114,0.1589,-4.0000
0.7187,0.1589,-4.0000
0.7260,0.1589,-4.0000
0.7333,0.1589,-4.0000
0.7406,0.1589,-4.0000
0.7479,0.1589,-4.0000
0.7553,0.1589,-4.0000
0.7626,0.1589,-4.0000
0.7699,0.1589,-4.0000
0.7772,0.1589,-4.0000
0.7845,0.1589,-4.0000
0.7918,0.1589,-4.0000
0.7991,0.1589,-4.0000
0.8064,0.1589,-3.4009
0.8137,0.1589,-2.7442
0.8210,0.1589,-2.2437
0.8283,0.1589,-1.8657
0.8356,0.1589,-1.5771
0.8429,0.1589,-1.3551
0.8502,0.1589,-1.1867
0.8575,0.1589,-1.0636
0.8648,0.1589,-0.9844
0.8721,0.1589,-0.9553
0.8795,0.1589,-0.9772
0.8868,0.1589,-1.0251
0.8941,0.1589,-1.0641
0.9014,0.1589,-1.1000
0.9087,0.1589,-1.1651
0.9160,0.1589,-1.2638
0.9233,0.1589,-1.3784
0.9306,0.1589,-1.5034
0.9379,0.1589,-1.6383
0.9452,0.1589,-1.7851
0.9525,0.1589,-1.9753
0.9598,0.1589,-2.2548
0.9671,0.1589,-2.6456
0.9744,0.1589,-2.9379
0.9817,0.1589,-2.6840
0.9890,0.1589,-2.3769
0.9963,0.1589,-2.2538
1.0037,0.1589,-2.3292
1.0110,0.1589,-2.5794
1.0183,0.1589,-2.8575
1.0256,0.1589,-2.9182
1.0329,0.1589,-2.9477
1.0402,0.1589,-3.1562
1.0475,0.1589,-3.5887
1.0548,0.1589,-4.0000
1.0621,0.1589,-4.0000
1.0694,0.1589,-4.0000
1.0767,0.1589,-4.0000
1.0840,0.1589,-4.0000
1.0913,0.1589,-4.0000
1.0986,0.1589,-4.0000
1.1059,0.1589,-4.0000
1.1132,0.1589,-4.0000
1.1205,0.1589,-4.0000
1.1279,0.1589,-4.0000
1.1352,0.1589,-4.0000
1.1425,0.1589,-4.0000
1.1498,0.1589,-4.0000
1.1571,0.1589,-4.0000
1.1644,0.1589,-4.0000
1.1717,0.1589,-4.0000
1.1790,0.1589,-4.0000
1.1863,0.1589,-4.0000
1.1936,0.1589,-4.0000
1.2009,0.1589,-4.0000
1.2082,0.1589,-4.0000
1.2155,0.1589,-4.0000
1.2228,0.1589,-4.0000
1.2301,0.1589,-4.0000
1.2374,0.1589,-4.0000
1.2447,0.1589,-4.0000
1.2521,0.1589,-4.0000
1.2594,0.1589,-4.0000
1.2667,0.1589,-4.0000
1.2740,0.1589,-4.0000
1.2813,0.1589,-4.0000
1.2886,0.1589,-4.0000
1.2959,0.1589,-4.0000
1.3032,0.1589,-4.0000
1.3105,0.1589,-4.0000
1.3178,0.1589,-4.0000
1.3251,0.1589,-4.0000
1.3324,0.1589,-4.0000
1.3397,0.1589,-4.0000
1.3470,0.1589,-4.0000
1.3543,0.1589,-4.0000
1.3616,0.1589,-4.0000
1.3689,0.1589,-4.0000
1.3763,0.1589,-4.0000
1.3836,0.1589,-4.0000
1.3909,0.1589,-4.0000
1.3982,0.1589,-4.0000
0.6018,0.1699,-4.0000
0.6091,0.1699,-4.0000
0.6164,0.1699,-4.0000
0.6237,0.1699,-4.0000
0.6311,0.1699,-4.0000
0.6384,0.1699,-4.0000
0.6457,0.1699,-4.0000
0.6530,0.1699,-4.0000
0.6603,0.1699,-4.0000
0.6676,0.1699,-4.0000
0.6749,0.1699,-4.0000
0.6822,0.1699,-4.0000
0.6895,0.1699,-4.0000
0.6968,0.1699,-4.0000
0.7041,0.1699,-4.0000
0.7114,0.1699,-4.0000
0.7187,0.1699,-4.0000
0.7260,0.1699,-4.0000
0.7333,0.1699,-4.0000
0.7406,0.1699,-4.0000
0.7479,0.1699,-4.0000
0.7553,0.1699,-4.0000
0.7626,0.1699,-4.0000
0.7699,0.1699,-4.0000
0.7772,0.1699,-4.0000
0.7845,0.1699,-4.0000
0.7918,0.1699,-4.0000
0.7991,0.1699,-4.0000
0.8064,0.1699,-3.3721
0.8137,0.1699,-2.7307
0.8210,0.1699,-2.2379
0.8283,0.1699,-1.8625
0.8356,0.1699,-1.5766
0.8429,0.1699,-1.3592
0.8502,0.1699,-1.1948
0.8575,0.1699,-1.0756
0.8648,0.1699,-1.0053
0.8721,0.1699,-0.9926
0.8795,0.1699,-1.0297
0.8868,0.1699,-1.0801
0.8941,0.1699,-1.1154
0.9014,0.1699,-1.1580
0.9087,0.1699,-1.2356
0.9160,0.1699,-1.3390
0.9233,0.1699,-1.4521
0.9306,0.1699,-1.5809
0.9379,0.1699,-1.7237
0.9452,0.1699,-1.8752
0.9525,0.1699,-2.0695
0.9598,0.1699,-2.3599
0.9671,0.1699,-2.7624
0.9744,0.1699,-2.9830
0.9817,0.1699,-2.6710
0.9890,0.1699,-2.3813
0.9963,0.1699,-2.2856
1.0037,0.1699,-2.3912
1.0110,0.1699,-2.6542
1.0183,0.1699,-2.8500
1.0256,0.1699,-2.8290
1.0329,0.1699,-2.8755
1.0402,0.1699,-3.1286
1.0475,0.1699,-3.6101
1.0548,0.1699,-4.0000
1.0621,0.1699,-4.0000
1.0694,0.1699,-4.0000
1.0767,0.1699,-4.0000
1.0840,0.1699,-4.0000
1.0913,0.1699,-4.0000
1.0986,0.1699,-4.0000
1.1059,0.1699,-4.0000
1.1132,0.1699,-4.0000
1.1205,0.1699,-4.0000
1.1279,0.1699,-4.0000
1.1352,0.1699,-4.0000
1.1425,0.1699,-4.0000
1.1498,0.1699,-4.0000
1.1571,0.1699,-4.0000
1.1644,0.1699,-4.0000
1.1717,0.1699,-4.0000
1.1790,0.1699,-4.0000
1.1863,0.1699,-4.0000
1.1936,0.1699,-4.0000
1.2009,0.1699,-4.0000
1.2082,0.1699,-4.0000
1.2155,0.1699,-4.0000
1.2228,0.1699,-4.0000
1.2301,0.1699,-4.0000
1.2374,0.1699,-4.0000
1.2447,0.1699,-4.0000
1.2521,0.1699,-4.0000
1.2594,0.1699,-4.0000
1.2667,0.1699,-4.0000
1.2740,0.1699,-4.0000
1.2813,0.1699,-4.0000
1.2886,0.1699,-4.0000
1.2959,0.1699,-4.0000
1.3032,0.1699,-4.0000
1.3105,0.1699,-4.0000
1.3178,0.1699,-4.0000
1.3251,0.1699,-4.0000
1.3324,0.1699,-4.0000
1.3397,0.1699,-4.0000
1.3470,0.1699,-4.0000
1.3543,0.1699,-4.0000
1.3616,0.1699,-4.0000
1.3689,0.1699,-4.0000
1.3763,0.1699,-4.0000
1.3836,0.1699,-4.0000
1.3909,0.1699,-4.0000
1.3982,0.1699,-4.0000
0.6018,0.1808,-4.0000
0.6091,0.1808,-4.0000
0.6164,0.1808,-4.0000
0.6237,0.1808,-4.0000
0.6311,0.1808,-4.0000
0.6384,0.1808,-4.0000
0.6457,0.1808,-4.0000
0.6530,0.1808,-4.0000
0.6603,0.1808,-4.0000
0.6676,0.1808,-4.0000
0.6749,0.1808,-4.0000
0.6822,0.1808,-4.0000
0.6895,0.1808,-4.0000
0.6968,0.1808,-4.0000
0.7041,0.1808,-4.0000
0.7114,0.1808,-4.0000
0.7187,0.1808,-4.0000
0.7260,0.1808,-4.0000
0.7333,0.1808,-4.0000
0.7406,0.1808,-4.0000
0.7479,0.1808,-4.0000
0.7553,0.1808,-4.0000
0.7626,0.1808,-4.0000
0.7699,0.1808,-4.0000
0.7772,0.1808,-4.0000
0.7845,0.1808,-4.0000
0.7918,0.1808,-4.0000
0.7991,0.1808,-3.9916
0.8064,0.1808,-3.3567
0.8137,0.1808,-2.7270
0.8210,0.1808,-2.2380
0.8283,0.1808,-1.8628
0.8356,0.1808,-1.5787
0.8429,0.1808,-1.3648
0.8502,0.1808,-1.2033
0.8575,0.1808,-1.0889
0.8648,0.1808,-1.0304
0.8721,0.1808,-1.0348
0.8795,0.1808,-1.0838
0.8868,0.1808,-1.1331
0.8941,0.1808,-1.1688
0.9014,0.1808,-1.2238
0.9087,0.1808,-1.3127
0.9160,0.1808,-1.4155
0.9233,0.1808,-1.5261
0.9306,0.1808,-1.6612
0.9379,0.1808,-1.8112
0.9452,0.1808,-1.9643
0.9525,0.1808,-2.1643
0.9598,0.1808,-2.4724
0.9671,0.1808,-2.8880
0.9744,0.1808,-3.0167
0.9817,0.1808,-2.6629
0.9890,0.1808,-2.3948
0.9963,0.1808,-2.3292
1.0037,0.1808,-2.4650
1.0110,0.1808,-2.7211
1.0183,0.1808,-2.8149
1.0256,0.1808,-2.7593
1.0329,0.1808,-2.8409
1.0402,0.1808,-3.1417
1.0475,0.1808,-3.6730
1.0548,0.1808,-4.0000
1.0621,0.1808,-4.0000
1.0694,0.1808,-4.0000
1.0767,0.1808,-4.0000
1.0840,0.1808,-4.0000
1.0913,0.1808,-4.0000
1.0986,0.1808,-4.0000
1.1059,0.1808,-4.0000
1.1132,0.1808,-4.0000
1.1205,0.1808,-4.0000
1.1279,0.1808,-4.0000
1.1352,0.1808,-4.0000
1.1425,0.1808,-4.0000
1.1498,0.1808,-4.0000
1.1571,0.1808,-4.0000
1.1644,0.1808,-4.0000
1.1717,0.1808,-4.0000
1.1790,0.1808,-4.0000
1.1863,0.1808,-4.0000
1.1936,0.1808,-4.0000
1.2009,0.1808,-4.0000
1.2082,0.1808,-4.0000
1.2155,0.1808,-4.0000
1.2228,0.1808,-4.0000
1.2301,0.1808,-4.0000
1.2374,0.1808,-4.0000
1.2447,0.1808,-4.0000
1.2521,0.1808,-4.0000
1.2594,0.1808,-4.0000
1.2667,0.1808,-4.0000
1.2740,0.1808,-4.0000
1.2813,0.1808,-4.0000
1.2886,0.1808,-4.0000
1.2959,0.1808,-4.0000
1.3032,0.1808,-4.0000
1.3105,0.1808,-4.0000
1.3178,0.1808,-4.0000
1.3251,0.1808,-4.0000
1.3324,0.1808,-4.0000
1.3397,0.1808,-4.0000
1.3470,0.1808,-4.0000
1.3543,0.1808,-4.0000
1.3616,0.1808,-4.0000
1.3689,0.1808,-4.0000
1.3763,0.1808,-4.0000
1.3836,0.1808,-4.0000
1.3909,0.1808,-4.0000
1.3982,0.1808,-4.0000
0.6018,0.1918,-4.0000
0.6091,0.1918,-4.0000
0.6164,0.1918,-4.0000
0.6237,0.1918,-4.0000
0.6311,0.1918,-4.0000
0.6384,0.1918,-4.0000
0.6457,0.1918,-4.0000
0.6530,0.1918,-4.0000
0.6603,0.1918,-4.0000
0.6676,0.1918,-4.0000
0.6749,0.1918,-4.0000
0.6822,0.1918,-4.0000
0.6895,0.1918,-4.0000
0.6968,0.1918,-4.0000
0.7041,0.1918,-4.0000
0.7114,0.1918,-4.0000
0.7187,0.1918,-4.0000
0.7260,0.1918,-4.0000
0.7333,0.1918,-4.0000
0.7406,0.1918,-4.0000
0.7479,0.1918,-4.0000
0.7553,0.1918,-4.0000
0.7626,0.1918,-4.0000
0.7699,0.1918,-4.0000
0.7772,0.1918,-4.0000
0.7845,0.1918,-4.0000
0.7918,0.1918,-4.0000
0.7991,0.1918,-3.9833
0.8064,0.1918,-3.3536
0.8137,0.1918,-2.7304
0.8210,0.1918,-2.2406
0.8283,0.1918,-1.8635
0.8356,0.1918,-1.5808
0.8429,0.1918,-1.3700
0.8502,0.1918,-1.2117
0.8575,0.1918,-1.1045
0.8648,0.1918,-1.0604
0.8721,0.1918,-1.0815
0.8795,0.1918,-1.1378
0.8868,0.1918,-1.1845
0.8941,0.1918,-1.2263
0.9014,0.1918,-1.2971
0.9087,0.1918,-1.3934
0.9160,0.1918,-1.4910
0.9233,0.1918,-1.6009
0.9306,0.1918,-1.7448
0.9379,0.1918,-1.8997
0.9452,0.1918,-2.0531
0.9525,0.1918,-2.2648
0.9598,0.1918,-2.5994
0.9671,0.1918,-3.0242
0.9744,0.1918,-3.0392
0.9817,0.1918,-2.6620
0.9890,0.1918,-2.4209
0.9963,0.1918,-2.3890
1.0037,0.1918,-2.5532
1.0110,0.1918,-2.7770
1.0183,0.1918,-2.7762
1.0256,0.1918,-2.7218
1.0329,0.1918,-2.8463
1.0402,0.1918,-3.1962
1.0475,0.1918,-3.7729
1.0548,0.1918,-4.0000
1.0621,0.1918,-4.0000
1.0694,0.1918,-4.0000
1.0767,0.1918,-4.0000
1.0840,0.1918,-4.0000
1.0913,0.1918,-4.0000
1.0986,0.1918,-4.0000
1.1059,0.1918,-4.0000
1.1132,0.1918,-4.0000
1.1205,0.1918,-4.0000
1.1279,0.1918,-4.0000
1.1352,0.1918,-4.0000
1.1425,0.1918,-4.0000
1.1498,0.1918,-4.0000
1.1571,0.1918,-4.0000
1.1644,0.1918,-4.0000
1.1717,0.1918,-4.0000
1.1790,0.1918,-4.0000
1.1863,0.1918,-4.0000
1.1936,0.1918,-4.0000
1.2009,0.1918,-4.0000
1.2082,0.1918,-4.0000
1.2155,0.1918,-4.0000
1.2228,0.1918,-4.0000
1.2301,0.1918,-4.0000
1.2374,0.1918,-4.0000
1.2447,0.1918,-4.0000
1.2521,0.1918,-4.0000
1.2594,0.1918,-4.0000
1.2667,0.1918,-4.0000
1.2740,0.1918,-4.0000
1.2813,0.1918,-4.0000
1.2886,0.1918,-4.0000
1.2959,0.1918,-4.0000
1.3032,0.1918,-4.0000
1.3105,0.1918,-4.0000
1.3178,0.1918,-4.0000
1.3251,0.1918,-4.0000
1.3324,0.1918,-4.0000
1.3397,0.1918,-4.0000
1.3470,0.1918,-4.0000
1.3543,0.1918,-4.0000
1.3616,0.1918,-4.0000
1.3689,0.1918,-4.0000
1.3763,0.1918,-4.0000
1.3836,0.1918,-4.0000
1.3909,0.1918,-4.0000
1.3982,0.1918,-4.0000
0.6018,0.2027,-4.0000
0.6091,0.2027,-4.0000
0.6164,0.2027,-4.0000
0.6237,0.2027,-4.0000
0.6311,0.2027,-4.0000
0.6384,0.2027,-4.0000
0.6457,0.2027,-4.0000
0.6530,0.2027,-4.0000
0.6603,0.2027,-4.0000
0.6676,0.2027,-4.0000
0.6749,0.2027,-4.0000
0.6822,0.2027,-4.0000
0.6895,0.2027,-4.0000
0.6968,0.2027,-4.0000
0.7041,0.2027,-4.0000
0.7114,0.2027,-4.0000
0.7187,0.2027,-4.0000
0.7260,0.2027,-4.0000
0.7333,0.2027,-4.0000
0.7406,0.2027,-4.0000
0.7479,0.2027,-4.0000
0.7553,0.2027,-4.0000
0.7626,0.2027,-4.0000
0.7699,0.2027,-4.0000
0.7772,0.2027,-4.0000
0.7845,0.2027,-4.0000
0.7918,0.2027,-4.0000
0.7991,0.2027,-3.9824
0.8064,0.2027,-3.3595
0.8137,0.2027,-2.7360
0.8210,0.2027,-2.2407
0.8283,0.2027,-1.8608
0.8356,0.2027,-1.5803
0.8429,0.2027,-1.3737
0.8502,0.2027,-1.2210
0.8575,0.2027,-1.1241
0.8648,0.2027,-1.0963
0.8721,0.2027,-1.1322
0.8795,0.2027,-1.1912
0.8868,0.2027,-1.2367
0.8941,0.2027,-1.2901
0.9014,0.2027,-1.3767
0.9087,0.2027,-1.4748
0.9160,0.2027,-1.5656
0.9233,0.2027,-1.6788
0.9306,0.2027,-1.8327
0.9379,0.2027,-1.9896
0.9452,0.2027,-2.1460
0.9525,0.2027,-2.3785
0.9598,0.2027,-2.7473
0.9671,0.2027,-3.1668
0.9744,0.2027,-3.0538
0.9817,0.2027,-2.6727
0.9890,0.2027,-2.4646
0.9963,0.2027,-2.4698
1.0037,0.2027,-2.6568
1.0110,0.2027,-2.8219
1.0183,0.2027,-2.7531
1.0256,0.2027,-2.7217
1.0329,0.2027,-2.8928
1.0402,0.2027,-3.2922
1.0475,0.2027,-3.8711
1.0548,0.2027,-4.0000
1.0621,0.2027,-4.0000
1.0694,0.2027,-4.0000
1.0767,0.2027,-4.0000
1.0840,0.2027,-4.0000
1.0913,0.2027,-4.0000
1.0986,0.2027,-4.0000
1.1059,0.2027,-4.0000
1.1132,0.2027,-4.0000
1.1205,0.2027,-4.0000
1.1279,0.2027,-4.0000
1.1352,0.2027,-4.0000
1.1425,0.2027,-4.0000
1.1498,0.2027,-4.0000
1.1571,0.2027,-4.0000
1.1644,0.2027,-4.0000
1.1717,0.2027,-4.0000
1.1790,0.2027,-4.0000
1.1863,0.2027,-4.0000
1.1936,0.2027,-4.0000
1.2009,0.2027,-4.0000
1.2082,0.2027,-4.0000
1.2155,0.2027,-4.0000
1.2228,0.2027,-4.0000
1.2301,0.2027,-4.0000
1.2374,0.2027,-4.0000
1.2447,0.2027,-4.0000
1.2521,0.2027,-4.0000
1.2594,0.2027,-4.0000
1.2667,0.2027,-4.0000
1.2740,0.2027,-4.0000
1.2813,0.2027,-4.0000
1.2886,0.2027,-4.0000
1.2959,0.2027,-4.0000
1.3032,0.2027,-4.0000
1.3105,0.2027,-4.0000
1.3178,0.2027,-4.0000
1.3251,0.2027,-4.0000
1.3324,0.2027,-4.0000
1.3397,0.2027,-4.0000
1.3470,0.2027,-4.0000
1.3543,0.2027,-4.0000
1.3616,0.2027,-4.0000
1.3689,0.2027,-4.0000
1.3763,0.2027,-4.0000
1.3836,0.2027,-4.0000
1.3909,0.2027,-4.0000
1.3982,0.2027,-4.0000
0.6018,0.2137,-4.0000
0.6091,0.2137,-4.0000
0.6164,0.2137,-4.0000
0.6237,0.2137,-4.0000
0.6311,0.2137,-4.0000
0.6384,0.2137,-4.0000
0.6457,0.2137,-4.0000
0.6530,0.2137,-4.0000
0.6603,0.2137,-4.0000
0.6676,0.2137,-4.0000
0.6749,0.2137,-4.0000
0.6822,0.2137,-4.0000
0.6895,0.2137,-4.0000
0.6968,0.2137,-4.0000
0.7041,0.2137,-4.0000
0.7114,0.2137,-4.0000
0.7187,0.2137,-4.0000
0.7260,0.2137,-4.0000
0.7333,0.2137,-4.0000
0.7406,0.2137,-4.0000
0.7479,0.2137,-4.0000
0.7553,0.2137,-4.0000
0.7626,0.2137,-4.0000
0.7699,0.2137,-4.0000
0.7772,0.2137,-4.0000
0.7845,0.2137,-4.0000
0.7918,0.2137,-4.0000
0.7991,0.2137,-3.9867
0.8064,0.2137,-3.3679
0.8137,0.2137,-2.7363
0.8210,0.2137,-2.2327
0.8283,0.2137,-1.8515
0.8356,0.2137,-1.5760
0.8429,0.2137,-1.3767
0.8502,0.2137,-1.2328
0.8575,0.2137,-1.1496
0.8648,0.2137,-1.1389
0.8721,0.2137,-1.1865
0.8795,0.2137,-1.2454
0.8868,0.2137,-1.2931
0.8941,0.2137,-1.3621
0.9014,0.2137,-1.4615
0.9087,0.2137,-1.5563
0.9160,0.2137,-1.6421
0.9233,0.2137,-1.7630
0.9306,0.2137,-1.9266
0.9379,0.2137,-2.0842
0.9452,0.2137,-2.2500
0.9525,0.2137,-2.5125
0.9598,0.2137,-2.9205
0.9671,0.2137,-3.3059
0.9744,0.2137,-3.0680
0.9817,0.2137,-2.7011
0.9890,0.2137,-2.5312
0.9963,0.2137,-2.5754
1.0037,0.2137,-2.7740
1.0110,0.2137,-2.8616
1.0183,0.2137,-2.7574
1.0256,0.2137,-2.7612
1.0329,0.2137,-2.9805
1.0402,0.2137,-3.4297
1.0475,0.2137,-3.9741
1.0548,0.2137,-4.0000
1.0621,0.2137,-4.0000
1.0694,0.2137,-4.0000
1.0767,0.2137,-4.0000
1.0840,0.2137,-4.0000
1.0913,0.2137,-4.0000
1.0986,0.2137,-4.0000
1.1059,0.2137,-4.0000
1.1132,0.2137,-4.0000
1.1205,0.2137,-4.0000
1.1279,0.2137,-4.0000
1.1352,0.2137,-4.0000
1.1425,0.2137,-4.0000
1.1498,0.2137,-4.0000
1.1571,0.2137,-4.0000
1.1644,0.2137,-4.0000
1.1717,0.2137,-4.0000
1.1790,0.2137,-4.0000
1.1863,0.2137,-4.0000
1.1936,0.2137,-4.0000
1.2009,0.2137,-4.0000
1.2082,0.2137,-4.0000
1.2155,0.2137,-4.0000
1.2228,0.2137,-4.0000
1.2301,0.2137,-4.0000
1.2374,0.2137,-4.0000
1.2447,0.2137,-4.0000
1.2521,0.2137,-4.0000
1.2594,0.2137,-4.0000
1.2667,0.2137,-4.0000
1.2740,0.2137,-4.0000
1.2813,0.2137,-4.0000
1.2886,0.2137,-4.0000
1.2959,0.2137,-4.0000
1.3032,0.2137,-4.0000
1.3105,0.2137,-4.0000
1.3178,0.2137,-4.0000
1.3251,0.2137,-4.0000
1.3324,0.2137,-4.0000
1.3397,0.2137,-4.0000
1.3470,0.2137,-4.0000
1.3543,0.2137,-4.0000
1.3616,0.2137,-4.0000
1.3689,0.2137,-4.0000
1.3763,0.2137,-4.0000
1.3836,0.2137,-4.0000
1.3909,0.2137,-4.0000
1.3982,0.2137,-4.0000
0.6018,0.2247,-4.0000
0.6091,0.2247,-4.0000
0.6164,0.2247,-4.0000
0.6237,0.2247,-4.0000
0.6311,0.2247,-4.0000
0.6384,0.2247,-4.0000
0.6457,0.2247,-4.0000
0.6530,0.2247,-4.0000
0.6603,0.2247,-4.0000
0.6676,0.2247,-4.0000
0.6749,0.2247,-4.0000
0.6822,0.2247,-4.0000
0.6895,0.2247,-4.0000
0.6968,0.2247,-4.0000
0.7041,0.2247,-4.0000
0.7114,0.2247,-4.0000
0.7187,0.2247,-4.0000
0.7260,0.2247,-4.0000
0.7333,0.2247,-4.0000
0.7406,0.2247,-4.0000
0.7479,0.2247,-4.0000
0.7553,0.2247,-4.0000
0.7626,0.2247,-4.0000
0.7699,0.2247,-4.0000
0.7772,0.2247,-4.0000
0.7845,0.2247,-4.0000
0.7918,0.2247,-4.0000
0.7991,0.2247,-3.9919
0.8064,0.2247,-3.3689
0.8137,0.2247,-2.7236
0.8210,0.2247,-2.2132
0.8283,0.2247,-1.8354
0.8356,0.2247,-1.5695
0.8429,0.2247,-1.3813
0.8502,0.2247,-1.2498
0.8575,0.2247,-1.1825
0.8648,0.2247,-1.1886
0.8721,0.2247,-1.2450
0.8795,0.2247,-1.3031
0.8868,0.2247,-1.3578
0.8941,0.2247,-1.4438
0.9014,0.2247,-1.5512
0.9087,0.2247,-1.6397
0.9160,0.2247,-1.7248
0.9233,0.2247,-1.8568
0.9306,0.2247,-2.0287
0.9379,0.2247,-2.1885
0.9452,0.2247,-2.3724
0.9525,0.2247,-2.6726
0.9598,0.2247,-3.1206
0.9671,0.2247,-3.4294
0.9744,0.2247,-3.0919
0.9817,0.2247,-2.7530
0.9890,0.2247,-2.6252
0.9963,0.2247,-2.7081
1.0037,0.2247,-2.9009
1.0110,0.2247,-2.9063
1.0183,0.2247,-2.7957
1.0256,0.2247,-2.8414
1.0329,0.2247,-3.1097
1.0402,0.2247,-3.6088
1.0475,0.2247,-4.0000
1.0548,0.2247,-4.0000
1.0621,0.2247,-4.0000
1.0694,0.2247,-4.0000
1.0767,0.2247,-4.0000
1.0840,0.2247,-4.0000
1.0913,0.2247,-4.0000
1.0986,0.2247,-4.0000
1.1059,0.2247,-4.0000
1.1132,0.2247,-4.0000
1.1205,0.2247,-4.0000
1.1279,0.2247,-4.0000
1.1352,0.2247,-4.0000
1.1425,0.2247,-4.0000
1.1498,0.2247,-4.0000
1.1571,0.2247,-4.0000
1.1644,0.2247,-4.0000
1.1717,0.2247,-4.0000
1.1790,0.2247,-4.0000
1.1863,0.2247,-4.0000
1.1936,0.2247,-4.0000
1.2009,0.2247,-4.0000
1.2082,0.2247,-4.0000
1.2155,0.2247,-4.0000
1.2228,0.2247,-4.0000
1.2301,0.2247,-4.0000
1.2374,0.2247,-4.0000
1.2447,0.2247,-4.0000
1.2521,0.2247,-4.0000
1.2594,0.2247,-4.0000
1.2667,0.2247,-4.0000
1.2740,0.2247,-4.0000
1.2813,0.2247,-4.0000
1.2886,0.2247,-4.0000
1.2959,0.2247,-4.0000
1.3032,0.2247,-4.0000
1.3105,0.2247,-4.0000
1.3178,0.2247,-4.0000
1.3251,0.2247,-4.0000
1.3324,0.2247,-4.0000
1.3397,0.2247,-4.0000
1.3470,0.2247,-4.0000
1.3543,0.2247,-4.0000
1.3616,0.2247,-4.0000
1.3689,0.2247,-4.0000
1.3763,0.2247,-4.0000
1.3836,0.2247,-4.0000
1.3909,0.2247,-4.0000
1.3982,0.2247,-4.0000
0.6018,0.2356,-4.0000
0.6091,0.2356,-4.0000
0.6164,0.2356,-4.0000
0.6237,0.2356,-4.0000
0.6311,0.2356,-4.0000
0.6384,0.2356,-4.0000
0.6457,0.2356,-4.0000
0.6530,0.2356,-4.0000
0.6603,0.2356,-4.0000
0.6676,0.2356,-4.0000
0.6749,0.2356,-4.0000
0.6822,0.2356,-4.0000
0.6895,0.2356,-4.0000
0.6968,0.2356,-4.0000
0.7041,0.2356,-4.0000
0.7114,0.2356,-4.0000
0.7187,0.2356,-4.0000
0.7260,0.2356,-4.0000
0.7333,0.2356,-4.0000
0.7406,0.2356,-4.0000
0.7479,0.2356,-4.0000
0.7553,0.2356,-4.0000
0.7626,0.2356,-4.0000
0.7699,0.2356,-4.0000
0.7772,0.2356,-4.0000
0.7845,0.2356,-4.0000
0.7918,0.2356,-4.0000
0.7991,0.2356,-3.9918
0.8064,0.2356,-3.3525
0.8137,0.2356,-2.6942
0.8210,0.2356,-2.1835
0.8283,0.2356,-1.8159
0.8356,0.2356,-1.5648
0.8429,0.2356,-1.3912
0.8502,0.2356,-1.2744
0.8575,0.2356,-1.2240
0.8648,0.2356,-1.2457
0.8721,0.2356,-1.3087
0.8795,0.2356,-1.3682
0.8868,0.2356,-1.4343
0.8941,0.2356,-1.5366
0.9014,0.2356,-1.6469
0.9087,0.2356,-1.7289
0.9160,0.2356,-1.8176
0.9233,0.2356,-1.9621
0.9306,0.2356,-2.1416
0.9379,0.2356,-2.3088
0.9452,0.2356,-2.5194
0.9525,0.2356,-2.8630
0.9598,0.2356,-3.3460
0.9671,0.2356,-3.5322
0.9744,0.2356,-3.1349
0.9817,0.2356,-2.8334
0.9890,0.2356,-2.7500
0.9963,0.2356,-2.8682
1.0037,0.2356,-3.0333
1.0110,0.2356,-2.9671
1.0183,0.2356,-2.8714
1.0256,0.2356,-2.9627
1.0329,0.2356,-3.2804
1.0402,0.2356,-3.8141
1.0475,0.2356,-4.0000
1.0548,0.2356,-4.0000
1.0621,0.2356,-4.0000
1.0694,0.2356,-4.0000
1.0767,0.2356,-4.0000
1.0840,0.2356,-4.0000
1.0913,0.2356,-4.0000
1.0986,0.2356,-4.0000
1.1059,0.2356,-4.0000
1.1132,0.2356,-4.0000
1.1205,0.2356,-4.0000
1.1279,0.2356,-4.0000
1.1352,0.2356,-4.0000
1.1425,0.2356,-4.0000
1.1498,0.2356,-4.0000
1.1571,0.2356,-4.0000
1.1644,0.2356,-4.0000
1.1717,0.2356,-4.0000
1.1790,0.2356,-4.0000
1.1863,0.2356,-4.0000
1.1936,0.2356,-4.0000
1.2009,0.2356,-4.0000
1.2082,0.2356,-4.0000
1.2155,0.2356,-4.0000
1.2228,0.2356,-4.0000
1.2301,0.2356,-4.0000
1.2374,0.2356,-4.0000
1.2447,0.2356,-4.0000
1.2521,0.2356,-4.0000
1.2594,0.2356,-4.0000
1.2667,0.2356,-4.0000
1.2740,0.2356,-4.0000
1.2813,0.2356,-4.0000
1.2886,0.2356,-4.0000
1.2959,0.2356,-4.0000
1.3032,0.2356,-4.0000
1.3105,0.2356,-4.0000
1.3178,0.2356,-4.0000
1.3251,0.2356,-4.0000
1.3324,0.2356,-4.0000
1.3397,0.2356,-4.0000
1.3470,0.2356,-4.0000
1.3543,0.2356,-4.0000
1.3616,0.2356,-4.0000
1.3689,0.2356,-4.0000
1.3763,0.2356,-4.0000
1.3836,0.2356,-4.0000
1.3909,0.2356,-4.0000
1.3982,0.2356,-4.0000
0.6018,0.2466,-4.0000
0.6091,0.2466,-4.0000
0.6164,0.2466,-4.0000
0.6237,0.2466,-4.0000
0.6311,0.2466,-4.0000
0.6384,0.2466,-4.0000
0.6457,0.2466,-4.0000
0.6530,0.2466,-4.0000
0.6603,0.2466,-4.0000
0.6676,0.2466,-4.0000
0.6749,0.2466,-4.0000
0.6822,0.2466,-4.0000
0.6895,0.2466,-4.0000
0.6968,0.2466,-4.0000
0.7041,0.2466,-4.0000
0.7114,0.2466,-4.0000
0.7187,0.2466,-4.0000
0.7260,0.2466,-4.0000
0.7333,0.2466,-4.0000
0.7406,0.2466,-4.0000
0.7479,0.2466,-4.0000
0.7553,0.2466,-4.0000
0.7626,0.2466,-4.0000
0.7699,0.2466,-4.0000
0.7772,0.2466,-4.0000
0.7845,0.2466,-4.0000
0.7918,0.2466,-4.0000
0.7991,0.2466,-3.9801
0.8064,0.2466,-3.3142
0.8137,0.2466,-2.6513
0.8210,0.2466,-2.1500
0.8283,0.2466,-1.7997
0.8356,0.2466,-1.5674
0.8429,0.2466,-1.4101
0.8502,0.2466,-1.3085
0.8575,0.2466,-1.2745
0.8648,0.2466,-1.3105
0.8721,0.2466,-1.3797
0.8795,0.2466,-1.4443
0.8868,0.2466,-1.5256
0.8941,0.2466,-1.6420
0.9014,0.2466,-1.7510
0.9087,0.2466,-1.8276
0.9160,0.2466,-1.9227
0.9233,0.2466,-2.0799
0.9306,0.2466,-2.2684
0.9379,0.2466,-2.4507
0.9452,0.2466,-2.6958
0.9525,0.2466,-3.0862
0.9598,0.2466,-3.5906
0.9671,0.2466,-3.6211
0.9744,0.2466,-3.2043
0.9817,0.2466,-2.9457
0.9890,0.2466,-2.9078
0.9963,0.2466,-3.0544
1.0037,0.2466,-3.1694
1.0110,0.2466,-3.0532
1.0183,0.2466,-2.9865
1.0256,0.2466,-3.1252
1.0329,0.2466,-3.4927
1.0402,0.2466,-3.9672
1.0475,0.2466,-4.0000
1.0548,0.2466,-4.0000
1.0621,0.2466,-4.0000
1.0694,0.2466,-4.0000
1.0767,0.2466,-4.0000
1.0840,0.2466,-4.0000
1.0913,0.2466,-4.0000
1.0986,0.2466,-4.0000
1.1059,0.2466,-4.0000
1.1132,0.2466,-4.0000
1.1205,0.2466,-4.0000
1.1279,0.2466,-4.0000
1.1352,0.2466,-4.0000
1.1425,0.2466,-4.0000
1.1498,0.2466,-4.0000
1.1571,0.2466,-4.0000
1.1644,0.2466,-4.0000
1.1717,0.2466,-4.0000
1.1790,0.2466,-4.0000
1.1863,0.2466,-4.0000
1.1936,0.2466,-4.0000
1.2009,0.2466,-4.0000
1.2082,0.2466,-4.0000
1.2155,0.2466,-4.0000
1.2228,0.2466,-4.0000
1.2301,0.2466,-4.0000
1.2374,0.2466,-4.0000
1.2447,0.2466,-4.0000
1.2521,0.2466,-4.0000
1.2594,0.2466,-4.0000
1.2667,0.2466,-4.0000
1.2740,0.2466,-4.0000
1.2813,0.2466,-4.0000
1.2886,0.2466,-4.0000
1.2959,0.2466,-4.0000
1.3032,0.2466,-4.0000
1.3105,0.2466,-4.0000
1.3178,0.2466,-4.0000
1.3251,0.2466,-4.0000
1.3324,0.2466,-4.0000
1.3397,0.2466,-4.0000
1.3470,0.2466,-4.0000
1.3543,0.2466,-4.0000
1.3616,0.2466,-4.0000
1.3689,0.2466,-4.0000
1.3763,0.2466,-4.0000
1.3836,0.2466,-4.0000
1.3909,0.2466,-4.0000
1.3982,0.2466,-4.0000
0.6018,0.2575,-4.0000
0.6091,0.2575,-4.0000
0.6164,0.2575,-4.0000
0.6237,0.2575,-4.0000
0.6311,0.2575,-4.0000
0.6384,0.2575,-4.0000
0.6457,0.2575,-4.0000
0.6530,0.2575,-4.0000
0.6603,0.2575,-4.0000
0.6676,0.2575,-4.0000
0.6749,0.2575,-4.0000
0.6822,0.2575,-4.0000
0.6895,0.2575,-4.0000
0.6968,0.2575,-4.0000
0.7041,0.2575,-4.0000
0.7114,0.2575,-4.0000
0.7187,0.2575,-4.0000
0.7260,0.2575,-4.0000
0.7333,0.2575,-4.0000
0.7406,0.2575,-4.0000
0.7479,0.2575,-4.0000
0.7553,0.2575,-4.0000
0.7626,0.2575,-4.0000
0.7699,0.2575,-4.0000
0.7772,0.2575,-4.0000
0.7845,0.2575,-4.0000
0.7918,0.2575,-4.0000
0.7991,0.2575,-3.9541
0.8064,0.2575,-3.2594
0.8137,0.2575,-2.6043
0.8210,0.2575,-2.1215
0.8283,0.2575,-1.7937
0.8356,0.2575,-1.5821
0.8429,0.2575,-1.4405
0.8502,0.2575,-1.3529
0.8575,0.2575,-1.3345
0.8648,0.2575,-1.3839
0.8721,0.2575,-1.4604
0.8795,0.2575,-1.5347
0.8868,0.2575,-1.6337
0.8941,0.2575,-1.7615
0.9014,0.2575,-1.8658
0.9087,0.2575,-1.9382
0.9160,0.2575,-2.0406
0.9233,0.2575,-2.2107
0.9306,0.2575,-2.4126
0.9379,0.2575,-2.6189
0.9452,0.2575,-2.9047
0.9525,0.2575,-3.3435
0.9598,0.2575,-3.8428
0.9671,0.2575,-3.7111
0.9744,0.2575,-3.3052
0.9817,0.2575,-3.0927
0.9890,0.2575,-3.0996
0.9963,0.2575,-3.2631
1.0037,0.2575,-3.3118
1.0110,0.2575,-3.1710
1.0183,0.2575,-3.1420
1.0256,0.2575,-3.3292
1.0329,0.2575,-3.7465
1.0402,0.2575,-4.0000
1.0475,0.2575,-4.0000
1.0548,0.2575,-4.0000
1.0621,0.2575,-4.0000
1.0694,0.2575,-4.0000
1.0767,0.2575,-4.0000
1.0840,0.2575,-4.0000
1.0913,0.2575,-4.0000
1.0986,0.2575,-4.0000
1.1059,0.2575,-4.0000
1.1132,0.2575,-4.0000
1.1205,0.2575,-4.0000
1.1279,0.2575,-4.0000
1.1352,0.2575,-4.0000
1.1425,0.2575,-4.0000
1.1498,0.2575,-4.0000
1.1571,0.2575,-4.0000
1.1644,0.2575,-4.0000
1.1717,0.2575,-4.0000
1.1790,0.2575,-4.0000
1.1863,0.2575,-4.0000
1.1936,0.2575,-4.0000
1.2009,0.2575,-4.0000
1.2082,0.2575,-4.0000
1.2155,0.2575,-4.0000
1.2228,0.2575,-4.0000
1.2301,0.2575,-4.0000
1.2374,0.2575,-4.0000
1.2447,0.2575,-4.0000
1.2521,0.2575,-4.0000
1.2594,0.2575,-4.0000
1.2667,0.2575,-4.0000
1.2740,0.2575,-4.0000
1.2813,0.2575,-4.0000
1.2886,0.2575,-4.0000
1.2959,0.2575,-4.0000
1.3032,0.2575,-4.0000
1.3105,0.2575,-4.0000
1.3178,0.2575,-4.0000
1.3251,0.2575,-4.0000
1.3324,0.2575,-4.0000
1.3397,0.2575,-4.0000
1.3470,0.2575,-4.0000
1.3543,0.2575,-4.0000
1.3616,0.2575,-4.0000
1.3689,0.2575,-4.0000
1.3763,0.2575,-4.0000
1.3836,0.2575,-4.0000
1.3909,0.2575,-4.0000
1.3982,0.2575,-4.0000
0.6018,0.2685,-4.0000
0.6091,0.2685,-4.0000
0.6164,0.2685,-4.0000
0.6237,0.2685,-4.0000
0.6311,0.2685,-4.0000
0.6384,0.2685,-4.0000
0.6457,0.2685,-4.0000
0.6530,0.2685,-4.0000
0.6603,0.2685,-4.0000
0.6676,0.2685,-4.0000
0.6749,0.2685,-4.0000
0.6822,0.2685,-4.0000
0.6895,0.2685,-4.0000
0.6968,0.2685,-4.0000
0.7041,0.2685,-4.0000
0.7114,0.2685,-4.0000
0.7187,0.2685,-4.0000
0.7260,0.2685,-4.0000
0.7333,0.2685,-4.0000
0.7406,0.2685,-4.0000
0.7479,0.2685,-4.0000
0.7553,0.2685,-4.0000
0.7626,0.2685,-4.0000
0.7699,0.2685,-4.0000
0.7772,0.2685,-4.0000
0.7845,0.2685,-4.0000
0.7918,0.2685,-4.0000
0.7991,0.2685,-3.9164
0.8064,0.2685,-3.2000
0.8137,0.2685,-2.5641
0.8210,0.2685,-2.1063
0.8283,0.2685,-1.8037
0.8356,0.2685,-1.6121
0.8429,0.2685,-1.4835
0.8502,0.2685,-1.4080
0.8575,0.2685,-1.4044
0.8648,0.2685,-1.4670
0.8721,0.2685,-1.5529
0.8795,0.2685,-1.6414
0.8868,0.2685,-1.7599
0.8941,0.2685,-1.8962
0.9014,0.2685,-1.9932
0.9087,0.2685,-2.0611
0.9160,0.2685,-2.1706
0.9233,0.2685,-2.3554
0.9306,0.2685,-2.5777
0.9379,0.2685,-2.8170
0.9452,0.2685,-3.1484
0.9525,0.2685,-3.6351
0.9598,0.2685,-3.9980
0.9671,0.2685,-3.8171
0.9744,0.2685,-3.4408
0.9817,0.2685,-3.2759
0.9890,0.2685,-3.3258
0.9963,0.2685,-3.4896
1.0037,0.2685,-3.4667
1.0110,0.2685,-3.3246
1.0183,0.2685,-3.3384
1.0256,0.2685,-3.5747
1.0329,0.2685,-3.9562
1.0402,0.2685,-4.0000
1.0475,0.2685,-4.0000
1.0548,0.2685,-4.0000
1.0621,0.2685,-4.0000
1.0694,0.2685,-4.0000
1.0767,0.2685,-4.0000
1.0840,0.2685,-4.0000
1.0913,0.2685,-4.0000
1.0986,0.2685,-4.0000
1.1059,0.2685,-4.0000
1.1132,0.2685,-4.0000
1.1205,0.2685,-4.0000
1.1279,0.2685,-4.0000
1.1352,0.2685,-4.0000
1.1425,0.2685,-4.0000
1.1498,0.2685,-4.0000
1.1571,0.2685,-4.0000
1.1644,0.2685,-4.0000
1.1717,0.2685,-4.0000
1.1790,0.2685,-4.0000
1.1863,0.2685,-4.0000
1.1936,0.2685,-4.0000
1.2009,0.2685,-4.0000
1.2082,0.2685,-4.0000
1.2155,0.2685,-4.0000
1.2228,0.2685,-4.0000
1.2301,0.2685,-4.0000
1.2374,0.2685,-4.0000
1.2447,0.2685,-4.0000
1.2521,0.2685,-4.0000
1.2594,0.2685,-4.0000
1.2667,0.2685,-4.0000
1.2740,0.2685,-4.0000
1.2813,0.2685,-4.0000
1.2886,0.2685,-4.0000
1.2959,0.2685,-4.0000
1.3032,0.2685,-4.0000
1.3105,0.2685,-4.0000
1.3178,0.2685,-4.0000
1.3251,0.2685,-4.0000
1.3324,0.2685,-4.0000
1.3397,0.2685,-4.0000
1.3470,0.2685,-4.0000
1.3543,0.2685,-4.0000
1.3616,0.2685,-4.0000
1.3689,0.2685,-4.0000
1.3763,0.2685,-4.0000
1.3836,0.2685,-4.0000
1.3909,0.2685,-4.0000
1.3982,0.2685,-4.0000
0.6018,0.2795,-4.0000
0.6091,0.2795,-4.0000
0.6164,0.2795,-4.0000
0.6237,0.2795,-4.0000
0.6311,0.2795,-4.0000
0.6384,0.2795,-4.0000
0.6457,0.2795,-4.0000
0.6530,0.2795,-4.0000
0.6603,0.2795,-4.0000
0.6676,0.2795,-4.0000
0.6749,0.2795,-4.0000
0.6822,0.2795,-4.0000
0.6895,0.2795,-4.0000
0.6968,0.2795,-4.0000
0.7041,0.2795,-4.0000
0.7114,0.2795,-4.0000
0.7187,0.2795,-4.0000
0.7260,0.2795,-4.0000
0.7333,0.2795,-4.0000
0.7406,0.2795,-4.0000
0.7479,0.2795,-4.0000
0.7553,0.2795,-4.0000
0.7626,0.2795,-4.0000
0.7699,0.2795,-4.0000
0.7772,0.2795,-4.0000
0.7845,0.2795,-4.0000
0.7918,0.2795,-4.0000
0.7991,0.2795,-3.8744
0.8064,0.2795,-3.1488
0.8137,0.2795,-2.5396
0.8210,0.2795,-2.1105
0.8283,0.2795,-1.8332
0.8356,0.2795,-1.6581
0.8429,0.2795,-1.5385
0.8502,0.2795,-1.4736
0.8575,0.2795,-1.4846
0.8648,0.2795,-1.5608
0.8721,0.2795,-1.6584
0.8795,0.2795,-1.7650
0.8868,0.2795,-1.9044
0.8941,0.2795,-2.0465
0.9014,0.2795,-2.1332
0.9087,0.2795,-2.1953
0.9160,0.2795,-2.3121
0.9233,0.2795,-2.5156
0.9306,0.2795,-2.7670
0.9379,0.2795,-3.0476
0.9452,0.2795,-3.4281
0.9525,0.2795,-3.9104
0.9598,0.2795,-4.0000
0.9671,0.2795,-3.9200
0.9744,0.2795,-3.6133
0.9817,0.2795,-3.4965
0.9890,0.2795,-3.5852
0.9963,0.2795,-3.7290
1.0037,0.2795,-3.6418
1.0110,0.2795,-3.5164
1.0183,0.2795,-3.5759
1.0256,0.2795,-3.8506
1.0329,0.2795,-4.0000
1.0402,0.2795,-4.0000
1.0475,0.2795,-4.0000
1.0548,0.2795,-4.0000
1.0621,0.2795,-4.0000
1.0694,0.2795,-4.0000
1.0767,0.2795,-4.0000
1.0840,0.2795,-4.0000
1.0913,0.2795,-4.0000
1.0986,0.2795,-4.0000
1.1059,0.2795,-4.0000
1.1132,0.2795,-4.0000
1.1205,0.2795,-4.0000
1.1279,0.2795,-4.0000
1.1352,0.2795,-4.0000
1.1425,0.2795,-4.0000
1.1498,0.2795,-4.0000
1.1571,0.2795,-4.0000
1.1644,0.2795,-4.0000
1.1717,0.2795,-4.0000
1.1790,0.2795,-4.0000
1.1863,0.2795,-4.0000
1.1936,0.2795,-4.0000
1.2009,0.2795,-4.0000
1.2082,0.2795,-4.0000
1.2155,0.2795,-4.0000
1.2228,0.2795,-4.0000
1.2301,0.2795,-4.0000
1.2374,0.2795,-4.0000
1.2447,0.2795,-4.0000
1.2521,0.2795,-4.0000
1.2594,0.2795,-4.0000
1.2667,0.2795,-4.0000
1.2740,0.2795,-4.0000
1.2813,0.2795,-4.0000
1.2886,0.2795,-4.0000
1.2959,0.2795,-4.0000
1.3032,0.2795,-4.0000
1.3105,0.2795,-4.0000
1.3178,0.2795,-4.0000
1.3251,0.2795,-4.0000
1.3324,0.2795,-4.0000
1.3397,0.2795,-4.0000
1.3470,0.2795,-4.0000
1.3543,0.2795,-4.0000
1.3616,0.2795,-4.0000
1.3689,0.2795,-4.0000
1.3763,0.2795,-4.0000
1.3836,0.2795,-4.0000
1.3909,0.2795,-4.0000
1.3982,0.2795,-4.0000
0.6018,0.2904,-4.0000
0.6091,0.2904,-4.0000
0.6164,0.2904,-4.0000
0.6237,0.2904,-4.0000
0.6311,0.2904,-4.0000
0.6384,0.2904,-4.0000
0.6457,0.2904,-4.0000
0.6530,0.2904,-4.0000
0.6603,0.2904,-4.0000
0.6676,0.2904,-4.0000
0.6749,0.2904,-4.0000
0.6822,0.2904,-4.0000
0.6895,0.2904,-4.0000
0.6968,0.2904,-4.0000
0.7041,0.2904,-4.0000
0.7114,0.2904,-4.0000
0.7187,0.2904,-4.0000
0.7260,0.2904,-4.0000
0.7333,0.2904,-4.0000
0.7406,0.2904,-4.0000
0.7479,0.2904,-4.0000
0.7553,0.2904,-4.0000
0.7626,0.2904,-4.0000
0.7699,0.2904,-4.0000
0.7772,0.2904,-4.0000
0.7845,0.2904,-4.0000
0.7918,0.2904,-4.0000
0.7991,0.2904,-3.8370
0.8064,0.2904,-3.1154
0.8137,0.2904,-2.5371
0.8210,0.2904,-2.1375
0.8283,0.2904,-1.8829
0.8356,0.2904,-1.7186
0.8429,0.2904,-1.6041
0.8502,0.2904,-1.5496
0.8575,0.2904,-1.5759
0.8648,0.2904,-1.6658
0.8721,0.2904,-1.7769
0.8795,0.2904,-1.9052
0.8868,0.2904,-2.0670
0.8941,0.2904,-2.2122
0.9014,0.2904,-2.2848
0.9087,0.2904,-2.3395
0.9160,0.2904,-2.4657
0.9233,0.2904,-2.6940
0.9306,0.2904,-2.9836
0.9379,0.2904,-3.3124
0.9452,0.2904,-3.7447
0.9525,0.2904,-4.0000
0.9598,0.2904,-4.0000
0.9671,0.2904,-3.9947
0.9744,0.2904,-3.8240
0.9817,0.2904,-3.7549
0.9890,0.2904,-3.8745
0.9963,0.2904,-3.9578
1.0037,0.2904,-3.8441
1.0110,0.2904,-3.7478
1.0183,0.2904,-3.8545
1.0256,0.2904,-4.0000
1.0329,0.2904,-4.0000
1.0402,0.2904,-4.0000
1.0475,0.2904,-4.0000
1.0548,0.2904,-4.0000
1.0621,0.2904,-4.0000
1.0694,0.2904,-4.0000
1.0767,0.2904,-4.0000
1.0840,0.2904,-4.0000
1.0913,0.2904,-4.0000
1.0986,0.2904,-4.0000
1.1059,0.2904,-4.0000
1.1132,0.2904,-4.0000
1.1205,0.2904,-4.0000
1.1279,0.2904,-4.0000
1.1352,0.2904,-4.0000
1.1425,0.2904,-4.0000
1.1498,0.2904,-4.0000
1.1571,0.2904,-4.0000
1.1644,0.2904,-4.0000
1.1717,0.2904,-4.0000
1.1790,0.2904,-4.0000
1.1863,0.2904,-4.0000
1.1936,0.2904,-4.0000
1.2009,0.2904,-4.0000
1.2082,0.2904,-4.0000
1.2155,0.2904,-4.0000
1.2228,0.2904,-4.0000
1.2301,0.2904,-4.0000
1.2374,0.2904,-4.0000
1.2447,0.2904,-4.0000
1.2521,0.2904,-4.0000
1.2594,0.2904,-4.0000
1.2667,0.2904,-4.0000
1.2740,0.2904,-4.0000
1.2813,0.2904,-4.0000
1.2886,0.2904,-4.0000
1.2959,0.2904,-4.0000
1.3032,0.2904,-4.0000
1.3105,0.2904,-4.0000
1.3178,0.2904,-4.0000
1.3251,0.2904,-4.0000
1.3324,0.2904,-4.0000
1.3397,0.2904,-4.0000
1.3470,0.2904,-4.0000
1.3543,0.2904,-4.0000
1.3616,0.2904,-4.0000
1.3689,0.2904,-4.0000
1.3763,0.2904,-4.0000
1.3836,0.2904,-4.0000
1.3909,0.2904,-4.0000
1.3982,0.2904,-4.0000
0.6018,0.3014,-4.0000
0.6091,0.3014,-4.0000
0.6164,0.3014,-4.0000
0.6237,0.3014,-4.0000
0.6311,0.3014,-4.0000
0.6384,0.3014,-4.0000
0.6457,0.3014,-4.0000
0.6530,0.3014,-4.0000
0.6603,0.3014,-4.0000
0.6676,0.3014,-4.0000
0.6749,0.3014,-4.0000
0.6822,0.3014,-4.0000
0.6895,0.3014,-4.0000
0.6968,0.3014,-4.0000
0.7041,0.3014,-4.0000
0.7114,0.3014,-4.0000
0.7187,0.3014,-4.0000
0.7260,0.3014,-4.0000
0.7333,0.3014,-4.0000
0.7406,0.3014,-4.0000
0.7479,0.3014,-4.0000
0.7553,0.3014,-4.0000
0.7626,0.3014,-4.0000
0.7699,0.3014,-4.0000
0.7772,0.3014,-4.0000
0.7845,0.3014,-4.0000
0.7918,0.3014,-4.0000
0.7991,0.3014,-3.8117
0.8064,0.3014,-3.1057
0.8137,0.3014,-2.5597
0.8210,0.3014,-2.1880
0.8283,0.3014,-1.9505
0.8356,0.3014,-1.7900
0.8429,0.3014,-1.6785
0.8502,0.3014,-1.6362
0.8575,0.3014,-1.6786
0.8648,0.3014,-1.7815
0.8721,0.3014,-1.9075
0.8795,0.3014,-2.0611
0.8868,0.3014,-2.2472
0.8941,0.3014,-2.3922
0.9014,0.3014,-2.4460
0.9087,0.3014,-2.4936
0.9160,0.3014,-2.6341
0.9233,0.3014,-2.8943
0.9306,0.3014,-3.2302
0.9379,0.3014,-3.6128
0.9452,0.3014,-3.9718
0.9525,0.3014,-4.0000
0.9598,0.3014,-4.0000
0.9671,0.3014,-4.0000
0.9744,0.3014,-3.9939
0.9817,0.3014,-3.9894
0.9890,0.3014,-4.0000
0.9963,0.3014,-4.0000
1.0037,0.3014,-3.9953
1.0110,0.3014,-3.9755
1.0183,0.3014,-4.0000
1.0256,0.3014,-4.0000
1.0329,0.3014,-4.0000
1.0402,0.3014,-4.0000
1.0475,0.3014,-4.0000
1.0548,0.3014,-4.0000
1.0621,0.3014,-4.0000
1.0694,0.3014,-4.0000
1.0767,0.3014,-4.0000
1.0840,0.3014,-4.0000
1.0913,0.3014,-4.0000
1.0986,0.3014,-4.0000
1.1059,0.3014,-4.0000
1.1132,0.3014,-4.0000
1.1205,0.3014,-4.0000
1.1279,0.3014,-4.0000
1.1352,0.3014,-4.0000
1.1425,0.3014,-4.0000
1.1498,0.3014,-4.0000
1.1571,0.3014,-4.0000
1.1644,0.3014,-4.0000
1.1717,0.3014,-4.0000
1.1790,0.3014,-4.0000
1.1863,0.3014,-4.0000
1.1936,0.3014,-4.0000
1.2009,0.3014,-4.0000
1.2082,0.3014,-4.0000
1.2155,0.3014,-4.0000
1.2228,0.3014,-4.0000
1.2301,0.3014,-4.0000
1.2374,0.3014,-4.0000
1.2447,0.3014,-4.0000
1.2521,0.3014,-4.0000
1.2594,0.3014,-4.0000
1.2667,0.3014,-4.0000
1.2740,0.3014,-4.0000
1.2813,0.3014,-4.0000
1.2886,0.3014,-4.0000
1.2959,0.3014,-4.0000
1.3032,0.3014,-4.0000
1.3105,0.3014,-4.0000
1.3178,0.3014,-4.0000
1.3251,0.3014,-4.0000
1.3324,0.3014,-4.0000
1.3397,0.3014,-4.0000
1.3470,0.3014,-4.0000
1.3543,0.3014,-4.0000
1.3616,0.3014,-4.0000
1.3689,0.3014,-4.0000
1.3763,0.3014,-4.0000
1.3836,0.3014,-4.0000
1.3909,0.3014,-4.0000
1.3982,0.3014,-4.0000
0.6018,0.3123,-4.0000
0.6091,0.3123,-4.0000
0.6164,0.3123,-4.0000
0.6237,0.3123,-4.0000
0.6311,0.3123,-4.0000
0.6384,0.3123,-4.0000
0.6457,0.3123,-4.0000
0.6530,0.3123,-4.0000
0.6603,0.3123,-4.0000
0.6676,0.3123,-4.0000
0.6749,0.3123,-4.0000
0.6822,0.3123,-4.0000
0.6895,0.3123,-4.0000
0.6968,0.3123,-4.0000
0.7041,0.3123,-4.0000
0.7114,0.3123,-4.0000
0.7187,0.3123,-4.0000
0.7260,0.3123,-4.0000
0.7333,0.3123,-4.0000
0.7406,0.3123,-4.0000
0.7479,0.3123,-4.0000
0.7553,0.3123,-4.0000
0.7626,0.3123,-4.0000
0.7699,0.3123,-4.0000
0.7772,0.3123,-4.0000
0.7845,0.3123,-4.0000
0.7918,0.3123,-4.0000
0.7991,0.3123,-3.8034
0.8064,0.3123,-3.1228
0.8137,0.3123,-2.6083
0.8210,0.3123,-2.2601
0.8283,0.3123,-2.0309
0.8356,0.3123,-1.8677
0.8429,0.3123,-1.7605
0.8502,0.3123,-1.7340
0.8575,0.3123,-1.7928
0.8648,0.3123,-1.9070
0.8721,0.3123,-2.0489
0.8795,0.3123,-2.2320
0.8868,0.3123,-2.4447
0.8941,0.3123,-2.5845
0.9014,0.3123,-2.6155
0.9087,0.3123,-2.6598
0.9160,0.3123,-2.8212
0.9233,0.3123,-3.1204
0.9306,0.3123,-3.5089
0.9379,0.3123,-3.9157
0.9452,0.3123,-4.0000
0.9525,0.3123,-4.0000
0.9598,0.3123,-4.0000
0.9671,0.3123,-4.0000
0.9744,0.3123,-4.0000
0.9817,0.3123,-4.0000
0.9890,0.3123,-4.0000
0.9963,0.3123,-4.0000
1.0037,0.3123,-4.0000
1.0110,0.3123,-4.0000
1.0183,0.3123,-4.0000
1.0256,0.3123,-4.0000
1.0329,0.3123,-4.0000
1.0402,0.3123,-4.0000
1.0475,0.3123,-4.0000
1.0548,0.3123,-4.0000
1.0621,0.3123,-4.0000
1.0694,0.3123,-4.0000
1.0767,0.3123,-4.0000
1.0840,0.3123,-4.0000
1.0913,0.3123,-4.0000
1.0986,0.3123,-4.0000
1.1059,0.3123,-4.0000
1.1132,0.3123,-4.0000
1.1205,0.3123,-4.0000
1.1279,0.3123,-4.0000
1.1352,0.3123,-4.0000
1.1425,0.3123,-4.0000
1.1498,0.3123,-4.0000
1.1571,0.3123,-4.0000
1.1644,0.3123,-4.0000
1.1717,0.3123,-4.0000
1.1790,0.3123,-4.0000
1.1863,0.3123,-4.0000
1.1936,0.3123,-4.0000
1.2009,0.3123,-4.0000
1.2082,0.3123,-4.0000
1.2155,0.3123,-4.0000
1.2228,0.3123,-4.0000
1.2301,0.3123,-4.0000
1.2374,0.3123,-4.0000
1.2447,0.3123,-4.0000
1.2521,0.3123,-4.0000
1.2594,0.3123,-4.0000
1.2667,0.3123,-4.0000
1.2740,0.3123,-4.0000
1.2813,0.3123,-4.0000
1.2886,0.3123,-4.0000
1.2959,0.3123,-4.0000
1.3032,0.3123,-4.0000
1.3105,0.3123,-4.0000
1.3178,0.3123,-4.0000
1.3251,0.3123,-4.0000
1.3324,0.3123,-4.0000
1.3397,0.3123,-4.0000
1.3470,0.3123,-4.0000
1.3543,0.3123,-4.0000
1.3616,0.3123,-4.0000
1.3689,0.3123,-4.0000
1.3763,0.3123,-4.0000
1.3836,0.3123,-4.0000
1.3909,0.3123,-4.0000
1.3982,0.3123,-4.0000
0.6018,0.3233,-4.0000
0.6091,0.3233,-4.0000
0.6164,0.3233,-4.0000
0.6237,0.3233,-4.0000
0.6311,0.3233,-4.0000
0.6384,0.3233,-4.0000
0.6457,0.3233,-4.0000
0.6530,0.3233,-4.0000
0.6603,0.3233,-4.0000
0.6676,0.3233,-4.0000
0.6749,0.3233,-4.0000
0.6822,0.3233,-4.0000
0.6895,0.3233,-4.0000
0.6968,0.3233,-4.0000
0.7041,0.3233,-4.0000
0.7114,0.3233,-4.0000
0.7187,0.3233,-4.0000
0.7260,0.3233,-4.0000
0.7333,0.3233,-4.0000
0.7406,0.3233,-4.0000
0.7479,0.3233,-4.0000
0.7553,0.3233,-4.0000
0.7626,0.3233,-4.0000
0.7699,0.3233,-4.0000
0.7772,0.3233,-4.0000
0.7845,0.3233,-4.0000
0.7918,0.3233,-4.0000
0.7991,0.3233,-3.8144
0.8064,0.3233,-3.1676
0.8137,0.3233,-2.6814
0.8210,0.3233,-2.3486
0.8283,0.3233,-2.1170
0.8356,0.3233,-1.9481
0.8429,0.3233,-1.8507
0.8502,0.3233,-1.8439
0.8575,0.3233,-1.9182
0.8648,0.3233,-2.0412
0.8721,0.3233,-2.2011
0.8795,0.3233,-2.4185
0.8868,0.3233,-2.6591
0.8941,0.3233,-2.7870
0.9014,0.3233,-2.7942
0.9087,0.3233,-2.8423
0.9160,0.3233,-3.0321
0.9233,0.3233,-3.3757
0.9306,0.3233,-3.8130
0.9379,0.3233,-4.0000
0.9452,0.3233,-4.0000
0.9525,0.3233,-4.0000
0.9598,0.3233,-4.0000
0.9671,0.3233,-4.0000
0.9744,0.3233,-4.0000
0.9817,0.3233,-4.0000
0.9890,0.3233,-4.0000
0.9963,0.3233,-4.0000
1.0037,0.3233,-4.0000
1.0110,0.3233,-4.0000
1.0183,0.3233,-4.0000
1.0256,0.3233,-4.0000
1.0329,0.3233,-4.0000
1.0402,0.3233,-4.0000
1.0475,0.3233,-4.0000
1.0548,0.3233,-4.0000
1.0621,0.3233,-4.0000
1.0694,0.3233,-4.0000
1.0767,0.3233,-4.0000
1.0840,0.3233,-4.0000
1.0913,0.3233,-4.0000
1.0986,0.3233,-4.0000
1.1059,0.3233,-4.0000
1.1132,0.3233,-4.0000
1.1205,0.3233,-4.0000
1.1279,0.3233,-4.0000
1.1352,0.3233,-4.0000
1.1425,0.3233,-4.0000
1.1498,0.3233,-4.0000
1.1571,0.3233,-4.0000
1.1644,0.3233,-4.0000
1.1717,0.3233,-4.0000
1.1790,0.3233,-4.0000
1.1863,0.3233,-4.0000
1.1936,0.3233,-4.0000
1.2009,0.3233,-4.0000
1.2082,0.3233,-4.0000
1.2155,0.3233,-4.0000
1.2228,0.3233,-4.0000
1.2301,0.3233,-4.0000
1.2374,0.3233,-4.0000
1.2447,0.3233,-4.0000
1.2521,0.3233,-4.0000
1.2594,0.3233,-4.0000
1.2667,0.3233,-4.0000
1.2740,0.3233,-4.0000
1.2813,0.3233,-4.0000
1.2886,0.3233,-4.0000
1.2959,0.3233,-4.0000
1.3032,0.3233,-4.0000
1.3105,0.3233,-4.0000
1.3178,0.3233,-4.0000
1.3251,0.3233,-4.0000
1.3324,0.3233,-4.0000
1.3397,0.3233,-4.0000
1.3470,0.3233,-4.0000
1.3543,0.3233,-4.0000
1.3616,0.3233,-4.0000
1.3689,0.3233,-4.0000
1.3763,0.3233,-4.0000
1.3836,0.3233,-4.0000
1.3909,0.3233,-4.0000
1.3982,0.3233,-4.0000
0.6018,0.3342,-4.0000
0.6091,0.3342,-4.0000
0.6164,0.3342,-4.0000
0.6237,0.3342,-4.0000
0.6311,0.3342,-4.0000
0.6384,0.3342,-4.0000
0.6457,0.3342,-4.0000
0.6530,0.3342,-4.0000
0.6603,0.3342,-4.0000
0.6676,0.3342,-4.0000
0.6749,0.3342,-4.0000
0.6822,0.3342,-4.0000
0.6895,0.3342,-4.0000
0.6968,0.3342,-4.0000
0.7041,0.3342,-4.0000
0.7114,0.3342,-4.0000
0.7187,0.3342,-4.0000
0.7260,0.3342,-4.0000
0.7333,0.3342,-4.0000
0.7406,0.3342,-4.0000
0.7479,0.3342,-4.0000
0.7553,0.3342,-4.0000
0.7626,0.3342,-4.0000
0.7699,0.3342,-4.0000
0.7772,0.3342,-4.0000
0.7845,0.3342,-4.0000
0.7918,0.3342,-4.0000
0.7991,0.3342,-3.8443
0.8064,0.3342,-3.2391
0.8137,0.3342,-2.7746
0.8210,0.3342,-2.4450
0.8283,0.3342,-2.2017
0.8356,0.3342,-2.0305
0.8429,0.3342,-1.9508
0.8502,0.3342,-1.9670
0.8575,0.3342,-2.0542
0.8648,0.3342,-2.1844
0.8721,0.3342,-2.3659
0.8795,0.3342,-2.6222
0.8868,0.3342,-2.8904
0.8941,0.3342,-2.9983
0.9014,0.3342,-2.9852
0.9087,0.3342,-3.0465
0.9160,0.3342,-3.2712
0.9233,0.3342,-3.6633
0.9306,0.3342,-3.9934
0.9379,0.3342,-4.0000
0.9452,0.3342,-4.0000
0.9525,0.3342,-4.0000
0.9598,0.3342,-4.0000
0.9671,0.3342,-4.0000
0.9744,0.3342,-4.0000
0.9817,0.3342,-4.0000
0.9890,0.3342,-4.0000
0.9963,0.3342,-4.0000
1.0037,0.3342,-4.0000
1.0110,0.3342,-4.0000
1.0183,0.3342,-4.0000
1.0256,0.3342,-4.0000
1.0329,0.3342,-4.0000
1.0402,0.3342,-4.0000
1.0475,0.3342,-4.0000
1.0548,0.3342,-4.0000
1.0621,0.3342,-4.0000
1.0694,0.3342,-4.0000
1.0767,0.3342,-4.0000
1.0840,0.3342,-4.0000
1.0913,0.3342,-4.0000
1.0986,0.3342,-4.0000
1.1059,0.3342,-4.0000
1.1132,0.3342,-4.0000
1.1205,0.3342,-4.0000
1.1279,0.3342,-4.0000
1.1352,0.3342,-4.0000
1.1425,0.3342,-4.0000
1.1498,0.3342,-4.0000
1.1571,0.3342,-4.0000
1.1644,0.3342,-4.0000
1.1717,0.3342,-4.0000
1.1790,0.3342,-4.0000
1.1863,0.3342,-4.0000
1.1936,0.3342,-4.0000
1.2009,0.3342,-4.0000
1.2082,0.3342,-4.0000
1.2155,0.3342,-4.0000
1.2228,0.3342,-4.0000
1.2301,0.3342,-4.0000
1.2374,0.3342,-4.0000
1.2447,0.3342,-4.0000
1.2521,0.3342,-4.0000
1.2594,0.3342,-4.0000
1.2667,0.3342,-4.0000
1.2740,0.3342,-4.0000
1.2813,0.3342,-4.0000
1.2886,0.3342,-4.0000
1.2959,0.3342,-4.0000
1.3032,0.3342,-4.0000
1.3105,0.3342,-4.0000
1.3178,0.3342,-4.0000
1.3251,0.3342,-4.0000
1.3324,0.3342,-4.0000
1.3397,0.3342,-4.0000
1.3470,0.3342,-4.0000
1.3543,0.3342,-4.0000
1.3616,0.3342,-4.0000
1.3689,0.3342,-4.0000
1.3763,0.3342,-4.0000
1.3836,0.3342,-4.0000
1.3909,0.3342,-4.0000
1.3982,0.3342,-4.0000
0.6018,0.3452,-4.0000
0.6091,0.3452,-4.0000
0.6164,0.3452,-4.0000
0.6237,0.3452,-4.0000
0.6311,0.3452,-4.0000
0.6384,0.3452,-4.0000
0.6457,0.3452,-4.0000
0.6530,0.3452,-4.0000
0.6603,0.3452,-4.0000
0.6676,0.3452,-4.0000
0.6749,0.3452,-4.0000
0.6822,0.3452,-4.0000
0.6895,0.3452,-4.0000
0.6968,0.3452,-4.0000
0.7041,0.3452,-4.0000
0.7114,0.3452,-4.0000
0.7187,0.3452,-4.0000
0.7260,0.3452,-4.0000
0.7333,0.3452,-4.0000
0.7406,0.3452,-4.0000
0.7479,0.3452,-4.0000
0.7553,0.3452,-4.0000
0.7626,0.3452,-4.0000
0.7699,0.3452,-4.0000
0.7772,0.3452,-4.0000
0.7845,0.3452,-4.0000
0.7918,0.3452,-4.0000
0.7991,0.3452,-3.8904
0.8064,0.3452,-3.3339
0.8137,0.3452,-2.8801
0.8210,0.3452,-2.5396
0.8283,0.3452,-2.2817
0.8356,0.3452,-2.1179
0.8429,0.3452,-2.0642
0.8502,0.3452,-2.1045
0.8575,0.3452,-2.2012
0.8648,0.3452,-2.3388
0.8721,0.3452,-2.5467
0.8795,0.3452,-2.8460
0.8868,0.3452,-3.1384
0.8941,0.3452,-3.2188
0.9014,0.3452,-3.1938
0.9087,0.3452,-3.2775
0.9160,0.3452,-3.5424
0.9233,0.3452,-3.9320
0.9306,0.3452,-4.0000
0.9379,0.3452,-4.0000
0.9452,0.3452,-4.0000
0.9525,0.3452,-4.0000
0.9598,0.3452,-4.0000
0.9671,0.3452,-4.0000
0.9744,0.3452,-4.0000
0.9817,0.3452,-4.0000
0.9890,0.3452,-4.0000
0.9963,0.3452,-4.0000
1.0037,0.3452,-4.0000
1.0110,0.3452,-4.0000
1.0183,0.3452,-4.0000
1.0256,0.3452,-4.0000
1.0329,0.3452,-4.0000
1.0402,0.3452,-4.0000
1.0475,0.3452,-4.0000
1.0548,0.3452,-4.0000
1.0621,0.3452,-4.0000
1.0694,0.3452,-4.0000
1.0767,0.3452,-4.0000
1.0840,0.3452,-4.0000
1.0913,0.3452,-4.0000
1.0986,0.3452,-4.0000
1.1059,0.3452,-4.0000
1.1132,0.3452,-4.0000
1.1205,0.3452,-4.0000
1.1279,0.3452,-4.0000
1.1352,0.3452,-4.0000
1.1425,0.3452,-4.0000
1.1498,0.3452,-4.0000
1.1571,0.3452,-4.0000
1.1644,0.3452,-4.0000
1.1717,0.3452,-4.0000
1.1790,0.3452,-4.0000
1.1863,0.3452,-4.0000
1.1936,0.3452,-4.0000
1.2009,0.3452,-4.0000
1.2082,0.3452,-4.0000
1.2155,0.3452,-4.0000
1.2228,0.3452,-4.0000
1.2301,0.3452,-4.0000
1.2374,0.3452,-4.0000
1.2447,0.3452,-4.0000
1.2521,0.3452,-4.0000
1.2594,0.3452,-4.0000
1.2667,0.3452,-4.0000
1.2740,0.3452,-4.0000
1.2813,0.3452,-4.0000
1.2886,0.3452,-4.0000
1.2959,0.3452,-4.0000
1.3032,0.3452,-4.0000
1.3105,0.3452,-4.0000
1.3178,0.3452,-4.0000
1.3251,0.3452,-4.0000
1.3324,0.3452,-4.0000
1.3397,0.3452,-4.0000
1.3470,0.3452,-4.0000
1.3543,0.3452,-4.0000
1.3616,0.3452,-4.0000
1.3689,0.3452,-4.0000
1.3763,0.3452,-4.0000
1.3836,0.3452,-4.0000
1.3909,0.3452,-4.0000
1.3982,0.3452,-4.0000
0.6018,0.3562,-4.0000
0.6091,0.3562,-4.0000
0.6164,0.3562,-4.0000
0.6237,0.3562,-4.0000
0.6311,0.3562,-4.0000
0.6384,0.3562,-4.0000
0.6457,0.3562,-4.0000
0.6530,0.3562,-4.0000
0.6603,0.3562,-4.0000
0.6676,0.3562,-4.0000
0.6749,0.3562,-4.0000
0.6822,0.3562,-4.0000
0.6895,0.3562,-4.0000
0.6968,0.3562,-4.0000
0.7041,0.3562,-4.0000
0.7114,0.3562,-4.0000
0.7187,0.3562,-4.0000
0.7260,0.3562,-4.0000
0.7333,0.3562,-4.0000
0.7406,0.3562,-4.0000
0.7479,0.3562,-4.0000
0.7553,0.3562,-4.0000
0.7626,0.3562,-4.0000
0.7699,0.3562,-4.0000
0.7772,0.3562,-4.0000
0.7845,0.3562,-4.0000
0.7918,0.3562,-4.0000
0.7991,0.3562,-3.9478
0.8064,0.3562,-3.4456
0.8137,0.3562,-2.9871
0.8210,0.3562,-2.6256
0.8283,0.3562,-2.3600
0.8356,0.3562,-2.2159
0.8429,0.3562,-2.1945
0.8502,0.3562,-2.2576
0.8575,0.3562,-2.3604
0.8648,0.3562,-2.5082
0.8721,0.3562,-2.7482
0.8795,0.3562,-3.0930
0.8868,0.3562,-3.4028
0.8941,0.3562,-3.4513
0.9014,0.3562,-3.4256
0.9087,0.3562,-3.5398
0.9160,0.3562,-3.8388
0.9233,0.3562,-4.0000
0.9306,0.3562,-4.0000
0.9379,0.3562,-4.0000
0.9452,0.3562,-4.0000
0.9525,0.3562,-4.0000
0.9598,0.3562,-4.0000
0.9671,0.3562,-4.0000
0.9744,0.3562,-4.0000
0.9817,0.3562,-4.0000
0.9890,0.3562,-4.0000
0.9963,0.3562,-4.0000
1.0037,0.3562,-4.0000
1.0110,0.3562,-4.0000
1.0183,0.3562,-4.0000
1.0256,0.3562,-4.0000
1.0329,0.3562,-4.0000
1.0402,0.3562,-4.0000
1.0475,0.3562,-4.0000
1.0548,0.3562,-4.0000
1.0621,0.3562,-4.0000
1.0694,0.3562,-4.0000
1.0767,0.3562,-4.0000
1.0840,0.3562,-4.0000
1.0913,0.3562,-4.0000
1.0986,0.3562,-4.0000
1.1059,0.3562,-4.0000
1.1132,0.3562,-4.0000
1.1205,0.3562,-4.0000
1.1279,0.3562,-4.0000
1.1352,0.3562,-4.0000
1.1425,0.3562,-4.0000
1.1498,0.3562,-4.0000
1.1571,0.3562,-4.0000
1.1644,0.3562,-4.0000
1.1717,0.3562,-4.0000
1.1790,0.3562,-4.0000
1.1863,0.3562,-4.0000
1.1936,0.3562,-4.0000
1.2009,0.3562,-4.0000
1.2082,0.3562,-4.0000
1.2155,0.3562,-4.0000
1.2228,0.3562,-4.0000
1.2301,0.3562,-4.0000
1.2374,0.3562,-4.0000
1.2447,0.3562,-4.0000
1.2521,0.3562,-4.0000
1.2594,0.3562,-4.0000
1.2667,0.3562,-4.0000
1.2740,0.3562,-4.0000
1.2813,0.3562,-4.0000
1.2886,0.3562,-4.0000
1.2959,0.3562,-4.0000
1.3032,0.3562,-4.0000
1.3105,0.3562,-4.0000
1.3178,0.3562,-4.0000
1.3251,0.3562,-4.0000
1.3324,0.3562,-4.0000
1.3397,0.3562,-4.0000
1.3470,0.3562,-4.0000
1.3543,0.3562,-4.0000
1.3616,0.3562,-4.0000
1.3689,0.3562,-4.0000
1.3763,0.3562,-4.0000
1.3836,0.3562,-4.0000
1.3909,0.3562,-4.0000
1.3982,0.3562,-4.0000
0.6018,0.3671,-4.0000
0.6091,0.3671,-4.0000
0.6164,0.3671,-4.0000
0.6237,0.3671,-4.0000
0.6311,0.3671,-4.0000
0.6384,0.3671,-4.0000
0.6457,0.3671,-4.0000
0.6530,0.3671,-4.0000
0.6603,0.3671,-4.0000
0.6676,0.3671,-4.0000
0.6749,0.3671,-4.0000
0.6822,0.3671,-4.0000
0.6895,0.3671,-4.0000
0.6968,0.3671,-4.0000
0.7041,0.3671,-4.0000
0.7114,0.3671,-4.0000
0.7187,0.3671,-4.0000
0.7260,0.3671,-4.0000
0.7333,0.3671,-4.0000
0.7406,0.3671,-4.0000
0.7479,0.3671,-4.0000
0.7553,0.3671,-4.0000
0.7626,0.3671,-4.0000
0.7699,0.3671,-4.0000
0.7772,0.3671,-4.0000
0.7845,0.3671,-4.0000
0.7918,0.3671,-4.0000
0.7991,0.3671,-3.9972
0.8064,0.3671,-3.5643
0.8137,0.3671,-3.0858
0.8210,0.3671,-2.7038
0.8283,0.3671,-2.4445
0.8356,0.3671,-2.3311
0.8429,0.3671,-2.3451
0.8502,0.3671,-2.4277
0.8575,0.3671,-2.5347
0.8648,0.3671,-2.6977
0.8721,0.3671,-2.9749
0.8795,0.3671,-3.3662
0.8868,0.3671,-3.6834
0.8941,0.3671,-3.7003
0.9014,0.3671,-3.6857
0.9087,0.3671,-3.8365
0.9160,0.3671,-4.0000
0.9233,0.3671,-4.0000
0.9306,0.3671,-4.0000
0.9379,0.3671,-4.0000
0.9452,0.3671,-4.0000
0.9525,0.3671,-4.0000
0.9598,0.3671,-4.0000
0.9671,0.3671,-4.0000
0.9744,0.3671,-4.0000
0.9817,0.3671,-4.0000
0.9890,0.3671,-4.0000
0.9963,0.3671,-4.0000
1.0037,0.3671,-4.0000
1.0110,0.3671,-4.0000
1.0183,0.3671,-4.0000
1.0256,0.3671,-4.0000
1.0329,0.3671,-4.0000
1.0402,0.3671,-4.0000
1.0475,0.3671,-4.0000
1.0548,0.3671,-4.0000
1.0621,0.3671,-4.0000
1.0694,0.3671,-4.0000
1.0767,0.3671,-4.0000
1.0840,0.3671,-4.0000
1.0913,0.3671,-4.0000
1.0986,0.3671,-4.0000
1.1059,0.3671,-4.0000
1.1132,0.3671,-4.0000
1.1205,0.3671,-4.0000
1.1279,0.3671,-4.0000
1.1352,0.3671,-4.0000
1.1425,0.3671,-4.0000
1.1498,0.3671,-4.0000
1.1571,0.3671,-4.0000
1.1644,0.3671,-4.0000
1.1717,0.3671,-4.0000
1.1790,0.3671,-4.0000
1.1863,0.3671,-4.0000
1.1936,0.3671,-4.0000
1.2009,0.3671,-4.0000
1.2082,0.3671,-4.0000
1.2155,0.3671,-4.0000
1.2228,0.3671,-4.0000
1.2301,0.3671,-4.0000
1.2374,0.3671,-4.0000
1.2447,0.3671,-4.0000
1.2521,0.3671,-4.0000
1.2594,0.3671,-4.0000
1.2667,0.3671,-4.0000
1.2740,0.3671,-4.0000
1.2813,0.3671,-4.0000
1.2886,0.3671,-4.0000
1.2959,0.3671,-4.0000
1.3032,0.3671,-4.0000
1.3105,0.3671,-4.0000
1.3178,0.3671,-4.0000
1.3251,0.3671,-4.0000
1.3324,0.3671,-4.0000
1.3397,0.3671,-4.0000
1.3470,0.3671,-4.0000
1.3543,0.3671,-4.0000
1.3616,0.3671,-4.0000
1.3689,0.3671,-4.0000
1.3763,0.3671,-4.0000
1.3836,0.3671,-4.0000
1.3909,0.3671,-4.0000
1.3982,0.3671,-4.0000
0.6018,0.3781,-4.0000
0.6091,0.3781,-4.0000
0.6164,0.3781,-4.0000
0.6237,0.3781,-4.0000
0.6311,0.3781,-4.0000
0.6384,0.3781,-4.0000
0.6457,0.3781,-4.0000
0.6530,0.3781,-4.0000
0.6603,0.3781,-4.0000
0.6676,0.3781,-4.0000
0.6749,0.3781,-4.0000
0.6822,0.3781,-4.0000
0.6895,0.3781,-4.0000
0.6968,0.3781,-4.0000
0.7041,0.3781,-4.0000
0.7114,0.3781,-4.0000
0.7187,0.3781,-4.0000
0.7260,0.3781,-4.0000
0.7333,0.3781,-4.0000
0.7406,0.3781,-4.0000
0.7479,0.3781,-4.0000
0.7553,0.3781,-4.0000
0.7626,0.3781,-4.0000
0.7699,0.3781,-4.0000
0.7772,0.3781,-4.0000
0.7845,0.3781,-4.0000
0.7918,0.3781,-4.0000
0.7991,0.3781,-4.0000
0.8064,0.3781,-3.6786
0.8137,0.3781,-3.1727
0.8210,0.3781,-2.7823
0.8283,0.3781,-2.5444
0.8356,0.3781,-2.4691
0.8429,0.3781,-2.5187
0.8502,0.3781,-2.6161
0.8575,0.3781,-2.7276
0.8648,0.3781,-2.9121
0.8721,0.3781,-3.2309
0.8795,0.3781,-3.6678
0.8868,0.3781,-3.9529
0.8941,0.3781,-3.9504
0.9014,0.3781,-3.9511
0.9087,0.3781,-4.0000
0.9160,0.3781,-4.0000
0.9233,0.3781,-4.0000
0.9306,0.3781,-4.0000
0.9379,0.3781,-4.0000
0.9452,0.3781,-4.0000
0.9525,0.3781,-4.0000
0.9598,0.3781,-4.0000
0.9671,0.3781,-4.0000
0.9744,0.3781,-4.0000
0.9817,0.3781,-4.0000
0.9890,0.3781,-4.0000
0.9963,0.3781,-4.0000
1.0037,0.3781,-4.0000
1.0110,0.3781,-4.0000
1.0183,0.3781,-4.0000
1.0256,0.3781,-4.0000
1.0329,0.3781,-4.0000
1.0402,0.3781,-4.0000
1.0475,0.3781,-4.0000
1.0548,0.3781,-4.0000
1.0621,0.3781,-4.0000
1.0694,0.3781,-4.0000
1.0767,0.3781,-4.0000
1.0840,0.3781,-4.0000
1.0913,0.3781,-4.0000
1.0986,0.3781,-4.0000
1.1059,0.3781,-4.0000
1.1132,0.3781,-4.0000
1.1205,0.3781,-4.0000
1.1279,0.3781,-4.0000
1.1352,0.3781,-4.0000
1.1425,0.3781,-4.0000
1.1498,0.3781,-4.0000
1.1571,0.3781,-4.0000
1.1644,0.3781,-4.0000
1.1717,0.3781,-4.0000
1.1790,0.3781,-4.0000
1.1863,0.3781,-4.0000
1.1936,0.3781,-4.0000
1.2009,0.3781,-4.0000
1.2082,0.3781,-4.0000
1.2155,0.3781,-4.0000
1.2228,0.3781,-4.0000
1.2301,0.3781,-4.0000
1.2374,0.3781,-4.0000
1.2447,0.3781,-4.0000
1.2521,0.3781,-4.0000
1.2594,0.3781,-4.0000
1.2667,0.3781,-4.0000
1.2740,0.3781,-4.0000
1.2813,0.3781,-4.0000
1.2886,0.3781,-4.0000
1.2959,0.3781,-4.0000
1.3032,0.3781,-4.0000
1.3105,0.3781,-4.0000
1.3178,0.3781,-4.0000
1.3251,0.3781,-4.0000
1.3324,0.3781,-4.0000
1.3397,0.3781,-4.0000
1.3470,0.3781,-4.0000
1.3543,0.3781,-4.0000
1.3616,0.3781,-4.0000
1.3689,0.3781,-4.0000
1.3763,0.3781,-4.0000
1.3836,0.3781,-4.0000
1.3909,0.3781,-4.0000
1.3982,0.3781,-4.0000
0.6018,0.3890,-4.0000
0.6091,0.3890,-4.0000
0.6164,0.3890,-4.0000
0.6237,0.3890,-4.0000
0.6311,0.3890,-4.0000
0.6384,0.3890,-4.0000
0.6457,0.3890,-4.0000
0.6530,0.3890,-4.0000
0.6603,0.3890,-4.0000
0.6676,0.3890,-4.0000
0.6749,0.3890,-4.0000
0.6822,0.3890,-4.0000
0.6895,0.3890,-4.0000
0.6968,0.3890,-4.0000
0.7041,0.3890,-4.0000
0.7114,0.3890,-4.0000
0.7187,0.3890,-4.0000
0.7260,0.3890,-4.0000
0.7333,0.3890,-4.0000
0.7406,0.3890,-4.0000
0.7479,0.3890,-4.0000
0.7553,0.3890,-4.0000
0.7626,0.3890,-4.0000
0.7699,0.3890,-4.0000
0.7772,0.3890,-4.0000
0.7845,0.3890,-4.0000
0.7918,0.3890,-4.0000
0.7991,0.3890,-4.0000
0.8064,0.3890,-3.7807
0.8137,0.3890,-3.2538
0.8210,0.3890,-2.8723
0.8283,0.3890,-2.6676
0.8356,0.3890,-2.6345
0.8429,0.3890,-2.7172
0.8502,0.3890,-2.8246
0.8575,0.3890,-2.9433
0.8648,0.3890,-3.1557
0.8721,0.3890,-3.5193
0.8795,0.3890,-3.9457
0.8868,0.3890,-4.0000
0.8941,0.3890,-4.0000
0.9014,0.3890,-4.0000
0.9087,0.3890,-4.0000
0.9160,0.3890,-4.0000
0.9233,0.3890,-4.0000
0.9306,0.3890,-4.0000
0.9379,0.3890,-4.0000
0.9452,0.3890,-4.0000
0.9525,0.3890,-4.0000
0.9598,0.3890,-4.0000
0.9671,0.3890,-4.0000
0.9744,0.3890,-4.0000
0.9817,0.3890,-4.0000
0.9890,0.3890,-4.0000
0.9963,0.3890,-4.0000
1.0037,0.3890,-4.0000
1.0110,0.3890,-4.0000
1.0183,0.3890,-4.0000
1.0256,0.3890,-4.0000
1.0329,0.3890,-4.0000
1.0402,0.3890,-4.0000
1.0475,0.3890,-4.0000
1.0548,0.3890,-4.0000
1.0621,0.3890,-4.0000
1.0694,0.3890,-4.0000
1.0767,0.3890,-4.0000
1.0840,0.3890,-4.0000
1.0913,0.3890,-4.0000
1.0986,0.3890,-4.0000
1.1059,0.3890,-4.0000
1.1132,0.3890,-4.0000
1.1205,0.3890,-4.0000
1.1279,0.3890,-4.0000
1.1352,0.3890,-4.0000
1.1425,0.3890,-4.0000
1.1498,0.3890,-4.0000
1.1571,0.3890,-4.0000
1.1644,0.3890,-4.0000
1.1717,0.3890,-4.0000
1.1790,0.3890,-4.0000
1.1863,0.3890,-4.0000
1.1936,0.3890,-4.0000
1.2009,0.3890,-4.0000
1.2082,0.3890,-4.0000
1.2155,0.3890,-4.0000
1.2228,0.3890,-4.0000
1.2301,0.3890,-4.0000
1.2374,0.3890,-4.0000
1.2447,0.3890,-4.0000
1.2521,0.3890,-4.0000
1.2594,0.3890,-4.0000
1.2667,0.3890,-4.0000
1.2740,0.3890,-4.0000
1.2813,0.3890,-4.0000
1.2886,0.3890,-4.0000
1.2959,0.3890,-4.0000
1.3032,0.3890,-4.0000
1.3105,0.3890,-4.0000
1.3178,0.3890,-4.0000
1.3251,0.3890,-4.0000
1.3324,0.3890,-4.0000
1.3397,0.3890,-4.0000
1.3470,0.3890,-4.0000
1.3543,0.3890,-4.0000
1.3616,0.3890,-4.0000
1.3689,0.3890,-4.0000
1.3763,0.3890,-4.0000
1.3836,0.3890,-4.0000
1.3909,0.3890,-4.0000
1.3982,0.3890,-4.0000
0.6018,0.4000,-4.0000
0.6091,0.4000,-4.0000
0.6164,0.4000,-4.0000
0.6237,0.4000,-4.0000
0.6311,0.4000,-4.0000
0.6384,0.4000,-4.0000
0.6457,0.4000,-4.0000
0.6530,0.4000,-4.0000
0.6603,0.4000,-4.0000
0.6676,0.4000,-4.0000
0.6749,0.4000,-4.0000
0.6822,0.4000,-4.0000
0.6895,0.4000,-4.0000
0.6968,0.4000,-4.0000
0.7041,0.4000,-4.0000
0.7114,0.4000,-4.0000
0.7187,0.4000,-4.0000
0.7260,0.4000,-4.0000
0.7333,0.4000,-4.0000
0.7406,0.4000,-4.0000
0.7479,0.4000,-4.0000
0.7553,0.4000,-4.0000
0.7626,0.4000,-4.0000
0.7699,0.4000,-4.0000
0.7772,0.4000,-4.0000
0.7845,0.4000,-4.0000
0.7918,0.4000,-4.0000
0.7991,0.4000,-4.0000
0.8064,0.4000,-3.8537
0.8137,0.4000,-3.3408
0.8210,0.4000,-2.9841
0.8283,0.4000,-2.8199
0.8356,0.4000,-2.8301
0.8429,0.4000,-2.9418
0.8502,0.4000,-3.0553
0.8575,0.4000,-3.1859
0.8648,0.4000,-3.4318
0.8721,0.4000,-3.8292
0.8795,0.4000,-4.0000
0.8868,0.4000,-4.0000
0.8941,0.4000,-4.0000
0.9014,0.4000,-4.0000
0.9087,0.4000,-4.0000
0.9160,0.4000,-4.0000
0.9233,0.4000,-4.0000
0.9306,0.4000,-4.0000
0.9379,0.4000,-4.0000
0.9452,0.4000,-4.0000
0.9525,0.4000,-4.0000
0.9598,0.4000,-4.0000
0.9671,0.4000,-4.0000
0.9744,0.4000,-4.0000
0.9817,0.4000,-4.0000
0.9890,0.4000,-4.0000
0.9963,0.4000,-4.0000
1.0037,0.4000,-4.0000
1.0110,0.4000,-4.0000
1.0183,0.4000,-4.0000
1.0256,0.4000,-4.0000
1.0329,0.4000,-4.0000
1.0402,0.4000,-4.0000
1.0475,0.4000,-4.0000
1.0548,0.4000,-4.0000
1.0621,0.4000,-4.0000
1.0694,0.4000,-4.0000
1.0767,0.4000,-4.0000
1.0840,0.4000,-4.0000
1.0913,0.4000,-4.0000
1.0986,0.4000,-4.0000
1.1059,0.4000,-4.0000
1.1132,0.4000,-4.0000
1.1205,0.4000,-4.0000
1.1279,0.4000,-4.0000
1.1352,0.4000,-4.0000
1.1425,0.4000,-4.0000
1.1498,0.4000,-4.0000
1.1571,0.4000,-4.0000
1.1644,0.4000,-4.0000
1.1717,0.4000,-4.0000
1.1790,0.4000,-4.0000
1.1863,0.4000,-4.0000
1.1936,0.4000,-4.0000
1.2009,0.4000,-4.0000
1.2082,0.4000,-4.0000
1.2155,0.4000,-4.0000
1.2228,0.4000,-4.0000
1.2301,0.4000,-4.0000
1.2374,0.4000,-4.0000
1.2447,0.4000,-4.0000
1.2521,0.4000,-4.0000
1.2594,0.4000,-4.0000
1.2667,0.4000,-4.0000
1.2740,0.4000,-4.0000
1.2813,0.4000,-4.0000
1.2886,0.4000,-4.0000
1.2959,0.4000,-4.0000
1.3032,0.4000,-4.0000
1.3105,0.4000,-4.0000
1.3178,0.4000,-4.0000
1.3251,0.4000,-4.0000
1.3324,0.4000,-4.0000
1.3397,0.4000,-4.0000
1.3470,0.4000,-4.0000
1.3543,0.4000,-4.0000
1.3616,0.4000,-4.0000
1.3689,0.4000,-4.0000
1.3763,0.4000,-4.0000
1.3836,0.4000,-4.0000
1.3909,0.4000,-4.0000
1.3982,0.4000,-4.0000
0.6018,0.4110,-4.0000
0.6091,0.4110,-4.0000
0.6164,0.4110,-4.0000
0.6237,0.4110,-4.0000
0.6311,0.4110,-4.0000
0.6384,0.4110,-4.0000
0.6457,0.4110,-4.0000
0.6530,0.4110,-4.0000
0.6603,0.4110,-4.0000
0.6676,0.4110,-4.0000
0.6749,0.4110,-4.0000
0.6822,0.4110,-4.0000
0.6895,0.4110,-4.0000
0.6968,0.4110,-4.0000
0.7041,0.4110,-4.0000
0.7114,0.4110,-4.0000
0.7187,0.4110,-4.0000
0.7260,0.4110,-4.0000
0.7333,0.4110,-4.0000
0.7406,0.4110,-4.0000
0.7479,0.4110,-4.0000
0.7553,0.4110,-4.0000
0.7626,0.4110,-4.0000
0.7699,0.4110,-4.0000
0.7772,0.4110,-4.0000
0.7845,0.4110,-4.0000
0.7918,0.4110,-4.0000
0.7991,0.4110,-4.0000
0.8064,0.4110,-3.9093
0.8137,0.4110,-3.4457
0.8210,0.4110,-3.1246
0.8283,0.4110,-3.0050
0.8356,0.4110,-3.0579
0.8429,0.4110,-3.1931
0.8502,0.4110,-3.3106
0.8575,0.4110,-3.4587
0.8648,0.4110,-3.7427
0.8721,0.4110,-4.0000
0.8795,0.4110,-4.0000
0.8868,0.4110,-4.0000
0.8941,0.4110,-4.0000
0.9014,0.4110,-4.0000
0.9087,0.4110,-4.0000
0.9160,0.4110,-4.0000
0.9233,0.4110,-4.0000
0.9306,0.4110,-4.0000
0.9379,0.4110,-4.0000
0.9452,0.4110,-4.0000
0.9525,0.4110,-4.0000
0.9598,0.4110,-4.0000
0.9671,0.4110,-4.0000
0.9744,0.4110,-4.0000
0.9817,0.4110,-4.0000
0.9890,0.4110,-4.0000
0.9963,0.4110,-4.0000
1.0037,0.4110,-4.0000
1.0110,0.4110,-4.0000
1.0183,0.4110,-4.0000
1.0256,0.4110,-4.0000
1.0329,0.4110,-4.0000
1.0402,0.4110,-4.0000
1.0475,0.4110,-4.0000
1.0548,0.4110,-4.0000
1.0621,0.4110,-4.0000
1.0694,0.4110,-4.0000
1.0767,0.4110,-4.0000
1.0840,0.4110,-4.0000
1.0913,0.4110,-4.0000
1.0986,0.4110,-4.0000
1.1059,0.4110,-4.0000
1.1132,0.4110,-4.0000
1.1205,0.4110,-4.0000
1.1279,0.4110,-4.0000
1.1352,0.4110,-4.0000
1.1425,0.4110,-4.0000
1.1498,0.4110,-4.0000
1.1571,0.4110,-4.0000
1.1644,0.4110,-4.0000
1.1717,0.4110,-4.0000
1.1790,0.4110,-4.0000
1.1863,0.4110,-4.0000
1.1936,0.4110,-4.0000
1.2009,0.4110,-4.0000
1.2082,0.4110,-4.0000
1.2155,0.4110,-4.0000
1.2228,0.4110,-4.0000
1.2301,0.4110,-4.0000
1.2374,0.4110,-4.0000
1.2447,0.4110,-4.0000
1.2521,0.4110,-4.0000
1.2594,0.4110,-4.0000
1.2667,0.4110,-4.0000
1.2740,0.4110,-4.0000
1.2813,0.4110,-4.0000
1.2886,0.4110,-4.0000
1.2959,0.4110,-4.0000
1.3032,0.4110,-4.0000
1.3105,0.4110,-4.0000
1.3178,0.4110,-4.0000
1.3251,0.4110,-4.0000
1.3324,0.4110,-4.0000
1.3397,0.4110,-4.0000
1.3470,0.4110,-4.0000
1.3543,0.4110,-4.0000
1.3616,0.4110,-4.0000
1.3689,0.4110,-4.0000
1.3763,0.4110,-4.0000
1.3836,0.4110,-4.0000
1.3909,0.4110,-4.0000
1.3982,0.4110,-4.0000
0.6018,0.4219,-4.0000
0.6091,0.4219,-4.0000
0.6164,0.4219,-4.0000
0.6237,0.4219,-4.0000
0.6311,0.4219,-4.0000
0.6384,0.4219,-4.0000
0.6457,0.4219,-4.0000
0.6530,0.4219,-4.0000
0.6603,0.4219,-4.0000
0.6676,0.4219,-4.0000
0.6749,0.4219,-4.0000
0.6822,0.4219,-4.0000
0.6895,0.4219,-4.0000
0.6968,0.4219,-4.0000
0.7041,0.4219,-4.0000
0.7114,0.4219,-4.0000
0.7187,0.4219,-4.0000
0.7260,0.4219,-4.0000
0.7333,0.4219,-4.0000
0.7406,0.4219,-4.0000
0.7479,0.4219,-4.0000
0.7553,0.4219,-4.0000
0.7626,0.4219,-4.0000
0.7699,0.4219,-4.0000
0.7772,0.4219,-4.0000
0.7845,0.4219,-4.0000
0.7918,0.4219,-4.0000
0.7991,0.4219,-4.0000
0.8064,0.4219,-3.9688
0.8137,0.4219,-3.5773
0.8210,0.4219,-3.2984
0.8283,0.4219,-3.2252
0.8356,0.4219,-3.3187
0.8429,0.4219,-3.4716
0.8502,0.4219,-3.5930
0.8575,0.4219,-3.7646
0.8648,0.4219,-3.9773
0.8721,0.4219,-4.0000
0.8795,0.4219,-4.0000
0.8868,0.4219,-4.0000
0.8941,0.4219,-4.0000
0.9014,0.4219,-4.0000
0.9087,0.4219,-4.0000
0.9160,0.4219,-4.0000
0.9233,0.4219,-4.0000
0.9306,0.4219,-4.0000
0.9379,0.4219,-4.0000
0.9452,0.4219,-4.0000
0.9525,0.4219,-4.0000
0.9598,0.4219,-4.0000
0.9671,0.4219,-4.0000
0.9744,0.4219,-4.0000
0.9817,0.4219,-4.0000
0.9890,0.4219,-4.0000
0.9963,0.4219,-4.0000
1.0037,0.4219,-4.0000
1.0110,0.4219,-4.0000
1.0183,0.4219,-4.0000
1.0256,0.4219,-4.0000
1.0329,0.4219,-4.0000
1.0402,0.4219,-4.0000
1.0475,0.4219,-4.0000
1.0548,0.4219,-4.0000
1.0621,0.4219,-4.0000
1.0694,0.4219,-4.0000
1.0767,0.4219,-4.0000
1.0840,0.4219,-4.0000
1.0913,0.4219,-4.0000
1.0986,0.4219,-4.0000
1.1059,0.4219,-4.0000
1.1132,0.4219,-4.0000
1.1205,0.4219,-4.0000
1.1279,0.4219,-4.0000
1.1352,0.4219,-4.0000
1.1425,0.4219,-4.0000
1.1498,0.4219,-4.0000
1.1571,0.4219,-4.0000
1.1644,0.4219,-4.0000
1.1717,0.4219,-4.0000
1.1790,0.4219,-4.0000
1.1863,0.4219,-4.0000
1.1936,0.4219,-4.0000
1.2009,0.4219,-4.0000
1.2082,0.4219,-4.0000
1.2155,0.4219,-4.0000
1.2228,0.4219,-4.0000
1.2301,0.4219,-4.0000
1.2374,0.4219,-4.0000
1.2447,0.4219,-4.0000
1.2521,0.4219,-4.0000
1.2594,0.4219,-4.0000
1.2667,0.4219,-4.0000
1.2740,0.4219,-4.0000
1.2813,0.4219,-4.0000
1.2886,0.4219,-4.0000
1.2959,0.4219,-4.0000
1.3032,0.4219,-4.0000
1.3105,0.4219,-4.0000
1.3178,0.4219,-4.0000
1.3251,0.4219,-4.0000
1.3324,0.4219,-4.0000
1.3397,0.4219,-4.0000
1.3470,0.4219,-4.0000
1.3543,0.4219,-4.0000
1.3616,0.4219,-4.0000
1.3689,0.4219,-4.0000
1.3763,0.4219,-4.0000
1.3836,0.4219,-4.0000
1.3909,0.4219,-4.0000
1.3982,0.4219,-4.0000
0.6018,0.4329,-4.0000
0.6091,0.4329,-4.0000
0.6164,0.4329,-4.0000
0.6237,0.4329,-4.0000
0.6311,0.4329,-4.0000
0.6384,0.4329,-4.0000
0.6457,0.4329,-4.0000
0.6530,0.4329,-4.0000
0.6603,0.4329,-4.0000
0.6676,0.4329,-4.0000
0.6749,0.4329,-4.0000
0.6822,0.4329,-4.0000
0.6895,0.4329,-4.0000
0.6968,0.4329,-4.0000
0.7041,0.4329,-4.0000
0.7114,0.4329,-4.0000
0.7187,0.4329,-4.0000
0.7260,0.4329,-4.0000
0.7333,0.4329,-4.0000
0.7406,0.4329,-4.0000
0.7479,0.4329,-4.0000
0.7553,0.4329,-4.0000
0.7626,0.4329,-4.0000
0.7699,0.4329,-4.0000
0.7772,0.4329,-4.0000
0.7845,0.4329,-4.0000
0.7918,0.4329,-4.0000
0.7991,0.4329,-4.0000
0.8064,0.4329,-4.0000
0.8137,0.4329,-3.7414
0.8210,0.4329,-3.5083
0.8283,0.4329,-3.4819
0.8356,0.4329,-3.6129
0.8429,0.4329,-3.7777
0.8502,0.4329,-3.8989
0.8575,0.4329,-3.9900
0.8648,0.4329,-4.0000
0.8721,0.4329,-4.0000
0.8795,0.4329,-4.0000
0.8868,0.4329,-4.0000
0.8941,0.4329,-4.0000
0.9014,0.4329,-4.0000
0.9087,0.4329,-4.0000
0.9160,0.4329,-4.0000
0.9233,0.4329,-4.0000
0.9306,0.4329,-4.0000
0.9379,0.4329,-4.0000
0.9452,0.4329,-4.0000
0.9525,0.4329,-4.0000
0.9598,0.4329,-4.0000
0.9671,0.4329,-4.0000
0.9744,0.4329,-4.0000
0.9817,0.4329,-4.0000
0.9890,0.4329,-4.0000
0.9963,0.4329,-4.0000
1.0037,0.4329,-4.0000
1.0110,0.4329,-4.0000
1.0183,0.4329,-4.0000
1.0256,0.4329,-4.0000
1.0329,0.4329,-4.0000
1.0402,0.4329,-4.0000
1.0475,0.4329,-4.0000
1.0548,0.4329,-4.0000
1.0621,0.4329,-4.0000
1.0694,0.4329,-4.0000
1.0767,0.4329,-4.0000
1.0840,0.4329,-4.0000
1.0913,0.4329,-4.0000
1.0986,0.4329,-4.0000
1.1059,0.4329,-4.0000
1.1132,0.4329,-4.0000
1.1205,0.4329,-4.0000
1.1279,0.4329,-4.0000
1.1352,0.4329,-4.0000
1.1425,0.4329,-4.0000
1.1498,0.4329,-4.0000
1.1571,0.4329,-4.0000
1.1644,0.4329,-4.0000
1.1717,0.4329,-4.0000
1.1790,0.4329,-4.0000
1.1863,0.4329,-4.0000
1.1936,0.4329,-4.0000
1.2009,0.4329,-4.0000
1.2082,0.4329,-4.0000
1.2155,0.4329,-4.0000
1.2228,0.4329,-4.0000
1.2301,0.4329,-4.0000
1.2374,0.4329,-4.0000
1.2447,0.4329,-4.0000
1.2521,0.4329,-4.0000
1.2594,0.4329,-4.0000
1.2667,0.4329,-4.0000
1.2740,0.4329,-4.0000
1.2813,0.4329,-4.0000
1.2886,0.4329,-4.0000
1.2959,0.4329,-4.0000
1.3032,0.4329,-4.0000
1.3105,0.4329,-4.0000
1.3178,0.4329,-4.0000
1.3251,0.4329,-4.0000
1.3324,0.4329,-4.0000
1.3397,0.4329,-4.0000
1.3470,0.4329,-4.0000
1.3543,0.4329,-4.0000
1.3616,0.4329,-4.0000
1.3689,0.4329,-4.0000
1.3763,0.4329,-4.0000
1.3836,0.4329,-4.0000
1.3909,0.4329,-4.0000
1.3982,0.4329,-4.0000
0.6018,0.4438,-4.0000
0.6091,0.4438,-4.0000
0.6164,0.4438,-4.0000
0.6237,0.4438,-4.0000
0.6311,0.4438,-4.0000
0.6384,0.4438,-4.0000
0.6457,0.4438,-4.0000
0.6530,0.4438,-4.0000
0.6603,0.4438,-4.0000
0.6676,0.4438,-4.0000
0.6749,0.4438,-4.0000
0.6822,0.4438,-4.0000
0.6895,0.4438,-4.0000
0.6968,0.4438,-4.0000
0.7041,0.4438,-4.0000
0.7114,0.4438,-4.0000
0.7187,0.4438,-4.0000
0.7260,0.4438,-4.0000
0.7333,0.4438,-4.0000
0.7406,0.4438,-4.0000
0.7479,0.4438,-4.0000
0.7553,0.4438,-4.0000
0.7626,0.4438,-4.0000
0.7699,0.4438,-4.0000
0.7772,0.4438,-4.0000
0.7845,0.4438,-4.0000
0.7918,0.4438,-4.0000
0.7991,0.4438,-4.0000
0.8064,0.4438,-4.0000
0.8137,0.4438,-3.9259
0.8210,0.4438,-3.7557
0.8283,0.4438,-3.7758
0.8356,0.4438,-3.9232
0.8429,0.4438,-4.0000
0.8502,0.4438,-4.0000
0.8575,0.4438,-4.0000
0.8648,0.4438,-4.0000
0.8721,0.4438,-4.0000
0.8795,0.4438,-4.0000
0.8868,0.4438,-4.0000
0.8941,0.4438,-4.0000
0.9014,0.4438,-4.0000
0.9087,0.4438,-4.0000
0.9160,0.4438,-4.0000
0.9233,0.4438,-4.0000
0.9306,0.4438,-4.0000
0.9379,0.4438,-4.0000
0.9452,0.4438,-4.0000
0.9525,0.4438,-4.0000
0.9598,0.4438,-4.0000
0.9671,0.4438,-4.0000
0.9744,0.4438,-4.0000
0.9817,0.4438,-4.0000
0.9890,0.4438,-4.0000
0.9963,0.4438,-4.0000
1.0037,0.4438,-4.0000
1.0110,0.4438,-4.0000
1.0183,0.4438,-4.0000
1.0256,0.4438,-4.0000
1.0329,0.4438,-4.0000
1.0402,0.4438,-4.0000
1.0475,0.4438,-4.0000
1.0548,0.4438,-4.0000
1.0621,0.4438,-4.0000
1.0694,0.4438,-4.0000
1.0767,0.4438,-4.0000
1.0840,0.4438,-4.0000
1.0913,0.4438,-4.0000
1.0986,0.4438,-4.0000
1.1059,0.4438,-4.0000
1.1132,0.4438,-4.0000
1.1205,0.4438,-4.0000
1.1279,0.4438,-4.0000
1.1352,0.4438,-4.0000
1.1425,0.4438,-4.0000
1.1498,0.4438,-4.0000
1.1571,0.4438,-4.0000
1.1644,0.4438,-4.0000
1.1717,0.4438,-4.0000
1.1790,0.4438,-4.0000
1.1863,0.4438,-4.0000
1.1936,0.4438,-4.0000
1.2009,0.4438,-4.0000
1.2082,0.4438,-4.0000
1.2155,0.4438,-4.0000
1.2228,0.4438,-4.0000
1.2301,0.4438,-4.0000
1.2374,0.4438,-4.0000
1.2447,0.4438,-4.0000
1.2521,0.4438,-4.0000
1.2594,0.4438,-4.0000
1.2667,0.4438,-4.0000
1.2740,0.4438,-4.0000
1.2813,0.4438,-4.0000
1.2886,0.4438,-4.0000
1.2959,0.4438,-4.0000
1.3032,0.4438,-4.0000
1.3105,0.4438,-4.0000
1.3178,0.4438,-4.0000
1.3251,0.4438,-4.0000
1.3324,0.4438,-4.0000
1.3397,0.4438,-4.0000
1.3470,0.4438,-4.0000
1.3543,0.4438,-4.0000
1.3616,0.4438,-4.0000
1.3689,0.4438,-4.0000
1.3763,0.4438,-4.0000
1.3836,0.4438,-4.0000
1.3909,0.4438,-4.0000
1.3982,0.4438,-4.0000
0.6018,0.4548,-4.0000
0.6091,0.4548,-4.0000
0.6164,0.4548,-4.0000
0.6237,0.4548,-4.0000
0.6311,0.4548,-4.0000
0.6384,0.4548,-4.0000
0.6457,0.4548,-4.0000
0.6530,0.4548,-4.0000
0.6603,0.4548,-4.0000
0.6676,0.4548,-4.0000
0.6749,0.4548,-4.0000
0.6822,0.4548,-4.0000
0.6895,0.4548,-4.0000
0.6968,0.4548,-4.0000
0.7041,0.4548,-4.0000
0.7114,0.4548,-4.0000
0.7187,0.4548,-4.0000
0.7260,0.4548,-4.0000
0.7333,0.4548,-4.0000
0.7406,0.4548,-4.0000
0.7479,0.4548,-4.0000
0.7553,0.4548,-4.0000
0.7626,0.4548,-4.0000
0.7699,0.4548,-4.0000
0.7772,0.4548,-4.0000
0.7845,0.4548,-4.0000
0.7918,0.4548,-4.0000
0.7991,0.4548,-4.0000
0.8064,0.4548,-4.0000
0.8137,0.4548,-4.0000
0.8210,0.4548,-3.9856
0.8283,0.4548,-3.9981
0.8356,0.4548,-4.0000
0.8429,0.4548,-4.0000
0.8502,0.4548,-4.0000
0.8575,0.4548,-4.0000
0.8648,0.4548,-4.0000
0.8721,0.4548,-4.0000
0.8795,0.4548,-4.0000
0.8868,0.4548,-4.0000
0.8941,0.4548,-4.0000
0.9014,0.4548,-4.0000
0.9087,0.4548,-4.0000
0.9160,0.4548,-4.0000
0.9233,0.4548,-4.0000
0.9306,0.4548,-4.0000
0.9379,0.4548,-4.0000
0.9452,0.4548,-4.0000
0.9525,0.4548,-4.0000
0.9598,0.4548,-4.0000
0.9671,0.4548,-4.0000
0.9744,0.4548,-4.0000
0.9817,0.4548,-4.0000
0.9890,0.4548,-4.0000
0.9963,0.4548,-4.0000
1.0037,0.4548,-4.0000
1.0110,0.4548,-4.0000
1.0183,0.4548,-4.0000
1.0256,0.4548,-4.0000
1.0329,0.4548,-4.0000
1.0402,0.4548,-4.0000
1.0475,0.4548,-4.0000
1.0548,0.4548,-4.0000
1.0621,0.4548,-4.0000
1.0694,0.4548,-4.0000
1.0767,0.4548,-4.0000
1.0840,0.4548,-4.0000
1.0913,0.4548,-4.0000
1.0986,0.4548,-4.0000
1.1059,0.4548,-4.0000
1.1132,0.4548,-4.0000
1.1205,0.4548,-4.0000
1.1279,0.4548,-4.0000
1.1352,0.4548,-4.0000
1.1425,0.4548,-4.0000
1.1498,0.4548,-4.0000
1.1571,0.4548,-4.0000
1.1644,0.4548,-4.0000
1.1717,0.4548,-4.0000
1.1790,0.4548,-4.0000
1.1863,0.4548,-4.0000
1.1936,0.4548,-4.0000
1.2009,0.4548,-4.0000
1.2082,0.4548,-4.0000
1.2155,0.4548,-4.0000
1.2228,0.4548,-4.0000
1.2301,0.4548,-4.0000
1.2374,0.4548,-4.0000
1.2447,0.4548,-4.0000
1.2521,0.4548,-4.0000
1.2594,0.4548,-4.0000
1.2667,0.4548,-4.0000
1.2740,0.4548,-4.0000
1.2813,0.4548,-4.0000
1.2886,0.4548,-4.0000
1.2959,0.4548,-4.0000
1.3032,0.4548,-4.0000
1.3105,0.4548,-4.0000
1.3178,0.4548,-4.0000
1.3251,0.4548,-4.0000
1.3324,0.4548,-4.0000
1.3397,0.4548,-4.0000
1.3470,0.4548,-4.0000
1.3543,0.4548,-4.0000
1.3616,0.4548,-4.0000
1.3689,0.4548,-4.0000
1.3763,0.4548,-4.0000
1.3836,0.4548,-4.0000
1.3909,0.4548,-4.0000
1.3982,0.4548,-4.0000
0.6018,0.4658,-4.0000
0.6091,0.4658,-4.0000
0.6164,0.4658,-4.0000
0.6237,0.4658,-4.0000
0.6311,0.4658,-4.0000
0.6384,0.4658,-4.0000
0.6457,0.4658,-4.0000
0.6530,0.4658,-4.0000
0.6603,0.4658,-4.0000
0.6676,0.4658,-4.0000
0.6749,0.4658,-4.0000
0.6822,0.4658,-4.0000
0.6895,0.4658,-4.0000
0.6968,0.4658,-4.0000
0.7041,0.4658,-4.0000
0.7114,0.4658,-4.0000
0.7187,0.4658,-4.0000
0.7260,0.4658,-4.0000
0.7333,0.4658,-4.0000
0.7406,0.4658,-4.0000
0.7479,0.4658,-4.0000
0.7553,0.4658,-4.0000
0.7626,0.4658,-4.0000
0.7699,0.4658,-4.0000
0.7772,0.4658,-4.0000
0.7845,0.4658,-4.0000
0.7918,0.4658,-4.0000
0.7991,0.4658,-4.0000
0.8064,0.4658,-4.0000
0.8137,0.4658,-4.0000
0.8210,0.4658,-4.0000
0.8283,0.4658,-4.0000
0.8356,0.4658,-4.0000
0.8429,0.4658,-4.0000
0.8502,0.4658,-4.0000
0.8575,0.4658,-4.0000
0.8648,0.4658,-4.0000
0.8721,0.4658,-4.0000
0.8795,0.4658,-4.0000
0.8868,0.4658,-4.0000
0.8941,0.4658,-4.0000
0.9014,0.4658,-4.0000
0.9087,0.4658,-4.0000
0.9160,0.4658,-4.0000
0.9233,0.4658,-4.0000
0.9306,0.4658,-4.0000
0.9379,0.4658,-4.0000
0.9452,0.4658,-4.0000
0.9525,0.4658,-4.0000
0.9598,0.4658,-4.0000
0.9671,0.4658,-4.0000
0.9744,0.4658,-4.0000
0.9817,0.4658,-4.0000
0.9890,0.4658,-4.0000
0.9963,0.4658,-4.0000
1.0037,0.4658,-4.0000
1.0110,0.4658,-4.0000
1.0183,0.4658,-4.0000
1.0256,0.4658,-4.0000
1.0329,0.4658,-4.0000
1.0402,0.4658,-4.0000
1.0475,0.4658,-4.0000
1.0548,0.4658,-4.0000
1.0621,0.4658,-4.0000
1.0694,0.4658,-4.0000
1.0767,0.4658,-4.0000
1.0840,0.4658,-4.0000
1.0913,0.4658,-4.0000
1.0986,0.4658,-4.0000
1.1059,0.4658,-4.0000
1.1132,0.4658,-4.0000
1.1205,0.4658,-4.0000
1.1279,0.4658,-4.0000
1.1352,0.4658,-4.0000
1.1425,0.4658,-4.0000
1.1498,0.4658,-4.0000
1.1571,0.4658,-4.0000
1.1644,0.4658,-4.0000
1.1717,0.4658,-4.0000
1.1790,0.4658,-4.0000
1.1863,0.4658,-4.0000
1.1936,0.4658,-4.0000
1.2009,0.4658,-4.0000
1.2082,0.4658,-4.0000
1.2155,0.4658,-4.0000
1.2228,0.4658,-4.0000
1.2301,0.4658,-4.0000
1.2374,0.4658,-4.0000
1.2447,0.4658,-4.0000
1.2521,0.4658,-4.0000
1.2594,0.4658,-4.0000
1.2667,0.4658,-4.0000
1.2740,0.4658,-4.0000
1.2813,0.4658,-4.0000
1.2886,0.4658,-4.0000
1.2959,0.4658,-4.0000
1.3032,0.4658,-4.0000
1.3105,0.4658,-4.0000
1.3178,0.4658,-4.0000
1.3251,0.4658,-4.0000
1.3324,0.4658,-4.0000
1.3397,0.4658,-4.0000
1.3470,0.4658,-4.0000
1.3543,0.4658,-4.0000
1.3616,0.4658,-4.0000
1.3689,0.4658,-4.0000
1.3763,0.4658,-4.0000
1.3836,0.4658,-4.0000
1.3909,0.4658,-4.0000
1.3982,0.4658,-4.0000
0.6018,0.4767,-4.0000
0.6091,0.4767,-4.0000
0.6164,0.4767,-4.0000
0.6237,0.4767,-4.0000
0.6311,0.4767,-4.0000
0.6384,0.4767,-4.0000
0.6457,0.4767,-4.0000
0.6530,0.4767,-4.0000
0.6603,0.4767,-4.0000
0.6676,0.4767,-4.0000
0.6749,0.4767,-4.0000
0.6822,0.4767,-4.0000
0.6895,0.4767,-4.0000
0.6968,0.4767,-4.0000
0.7041,0.4767,-4.0000
0.7114,0.4767,-4.0000
0.7187,0.4767,-4.0000
0.7260,0.4767,-4.0000
0.7333,0.4767,-4.0000
0.7406,0.4767,-4.0000
0.7479,0.4767,-4.0000
0.7553,0.4767,-4.0000
0.7626,0.4767,-4.0000
0.7699,0.4767,-4.0000
0.7772,0.4767,-4.0000
0.7845,0.4767,-4.0000
0.7918,0.4767,-4.0000
0.7991,0.4767,-4.0000
0.8064,0.4767,-4.0000
0.8137,0.4767,-4.0000
0.8210,0.4767,-4.0000
0.8283,0.4767,-4.0000
0.8356,0.4767,-4.0000
0.8429,0.4767,-4.0000
0.8502,0.4767,-4.0000
0.8575,0.4767,-4.0000
0.8648,0.4767,-4.0000
0.8721,0.4767,-4.0000
0.8795,0.4767,-4.0000
0.8868,0.4767,-4.0000
0.8941,0.4767,-4.0000
0.9014,0.4767,-4.0000
0.9087,0.4767,-4.0000
0.9160,0.4767,-4.0000
0.9233,0.4767,-4.0000
0.9306,0.4767,-4.0000
0.9379,0.4767,-4.0000
0.9452,0.4767,-4.0000
0.9525,0.4767,-4.0000
0.9598,0.4767,-4.0000
0.9671,0.4767,-4.0000
0.9744,0.4767,-4.0000
0.9817,0.4767,-4.0000
0.9890,0.4767,-4.0000
0.9963,0.4767,-4.0000
1.0037,0.4767,-4.0000
1.0110,0.4767,-4.0000
1.0183,0.4767,-4.0000
1.0256,0.4767,-4.0000
1.0329,0.4767,-4.0000
1.0402,0.4767,-4.0000
1.0475,0.4767,-4.0000
1.0548,0.4767,-4.0000
1.0621,0.4767,-4.0000
1.0694,0.4767,-4.0000
1.0767,0.4767,-4.0000
1.0840,0.4767,-4.0000
1.0913,0.4767,-4.0000
1.0986,0.4767,-4.0000
1.1059,0.4767,-4.0000
1.1132,0.4767,-4.0000
1.1205,0.4767,-4.0000
1.1279,0.4767,-4.0000
1.1352,0.4767,-4.0000
1.1425,0.4767,-4.0000
1.1498,0.4767,-4.0000
1.1571,0.4767,-4.0000
1.1644,0.4767,-4.0000
1.1717,0.4767,-4.0000
1.1790,0.4767,-4.0000
1.1863,0.4767,-4.0000
1.1936,0.4767,-4.0000
1.2009,0.4767,-4.0000
1.2082,0.4767,-4.0000
1.2155,0.4767,-4.0000
1.2228,0.4767,-4.0000
1.2301,0.4767,-4.0000
1.2374,0.4767,-4.0000
1.2447,0.4767,-4.0000
1.2521,0.4767,-4.0000
1.2594,0.4767,-4.0000
1.2667,0.4767,-4.0000
1.2740,0.4767,-4.0000
1.2813,0.4767,-4.0000
1.2886,0.4767,-4.0000
1.2959,0.4767,-4.0000
1.3032,0.4767,-4.0000
1.3105,0.4767,-4.0000
1.3178,0.4767,-4.0000
1.3251,0.4767,-4.0000
1.3324,0.4767,-4.0000
1.3397,0.4767,-4.0000
1.3470,0.4767,-4.0000
1.3543,0.4767,-4.0000
1.3616,0.4767,-4.0000
1.3689,0.4767,-4.0000
1.3763,0.4767,-4.0000
1.3836,0.4767,-4.0000
1.3909,0.4767,-4.0000
1.3982,0.4767,-4.0000
0.6018,0.4877,-4.0000
0.6091,0.4877,-4.0000
0.6164,0.4877,-4.0000
0.6237,0.4877,-4.0000
0.6311,0.4877,-4.0000
0.6384,0.4877,-4.0000
0.6457,0.4877,-4.0000
0.6530,0.4877,-4.0000
0.6603,0.4877,-4.0000
0.6676,0.4877,-4.0000
0.6749,0.4877,-4.0000
0.6822,0.4877,-4.0000
0.6895,0.4877,-4.0000
0.6968,0.4877,-4.0000
0.7041,0.4877,-4.0000
0.7114,0.4877,-4.0000
0.7187,0.4877,-4.0000
0.7260,0.4877,-4.0000
0.7333,0.4877,-4.0000
0.7406,0.4877,-4.0000
0.7479,0.4877,-4.0000
0.7553,0.4877,-4.0000
0.7626,0.4877,-4.0000
0.7699,0.4877,-4.0000
0.7772,0.4877,-4.0000
0.7845,0.4877,-4.0000
0.7918,0.4877,-4.0000
0.7991,0.4877,-4.0000
0.8064,0.4877,-4.0000
0.8137,0.4877,-4.0000
0.8210,0.4877,-4.0000
0.8283,0.4877,-4.0000
0.8356,0.4877,-4.0000
0.8429,0.4877,-4.0000
0.8502,0.4877,-4.0000
0.8575,0.4877,-4.0000
0.8648,0.4877,-4.0000
0.8721,0.4877,-4.0000
0.8795,0.4877,-4.0000
0.8868,0.4877,-4.0000
0.8941,0.4877,-4.0000
0.9014,0.4877,-4.0000
0.9087,0.4877,-4.0000
0.9160,0.4877,-4.0000
0.9233,0.4877,-4.0000
0.9306,0.4877,-4.0000
0.9379,0.4877,-4.0000
0.9452,0.4877,-4.0000
0.9525,0.4877,-4.0000
0.9598,0.4877,-4.0000
0.9671,0.4877,-4.0000
0.9744,0.4877,-4.0000
0.9817,0.4877,-4.0000
0.9890,0.4877,-4.0000
0.9963,0.4877,-4.0000
1.0037,0.4877,-4.0000
1.0110,0.4877,-4.0000
1.0183,0.4877,-4.0000
1.0256,0.4877,-4.0000
1.0329,0.4877,-4.0000
1.0402,0.4877,-4.0000
1.0475,0.4877,-4.0000
1.0548,0.4877,-4.0000
1.0621,0.4877,-4.0000
1.0694,0.4877,-4.0000
1.0767,0.4877,-4.0000
1.0840,0.4877,-4.0000
1.0913,0.4877,-4.0000
1.0986,0.4877,-4.0000
1.1059,0.4877,-4.0000
1.1132,0.4877,-4.0000
1.1205,0.4877,-4.0000
1.1279,0.4877,-4.0000
1.1352,0.4877,-4.0000
1.1425,0.4877,-4.0000
1.1498,0.4877,-4.0000
1.1571,0.4877,-4.0000
1.1644,0.4877,-4.0000
1.1717,0.4877,-4.0000
1.1790,0.4877,-4.0000
1.1863,0.4877,-4.0000
1.1936,0.4877,-4.0000
1.2009,0.4877,-4.0000
1.2082,0.4877,-4.0000
1.2155,0.4877,-4.0000
1.2228,0.4877,-4.0000
1.2301,0.4877,-4.0000
1.2374,0.4877,-4.0000
1.2447,0.4877,-4.0000
1.2521,0.4877,-4.0000
1.2594,0.4877,-4.0000
1.2667,0.4877,-4.0000
1.2740,0.4877,-4.0000
1.2813,0.4877,-4.0000
1.2886,0.4877,-4.0000
1.2959,0.4877,-4.0000
1.3032,0.4877,-4.0000
1.3105,0.4877,-4.0000
1.3178,0.4877,-4.0000
1.3251,0.4877,-4.0000
1.3324,0.4877,-4.0000
1.3397,0.4877,-4.0000
1.3470,0.4877,-4.0000
1.3543,0.4877,-4.0000
1.3616,0.4877,-4.0000
1.3689,0.4877,-4.0000
1.3763,0.4877,-4.0000
1.3836,0.4877,-4.0000
1.3909,0.4877,-4.0000
1.3982,0.4877,-4.0000
0.6018,0.4986,-4.0000
0.6091,0.4986,-4.0000
0.6164,0.4986,-4.0000
0.6237,0.4986,-4.0000
0.6311,0.4986,-4.0000
0.6384,0.4986,-4.0000
0.6457,0.4986,-4.0000
0.6530,0.4986,-4.0000
0.6603,0.4986,-4.0000
0.6676,0.4986,-4.0000
0.6749,0.4986,-4.0000
0.6822,0.4986,-4.0000
0.6895,0.4986,-4.0000
0.6968,0.4986,-4.0000
0.7041,0.4986,-4.0000
0.7114,0.4986,-4.0000
0.7187,0.4986,-4.0000
0.7260,0.4986,-4.0000
0.7333,0.4986,-4.0000
0.7406,0.4986,-4.0000
0.7479,0.4986,-4.0000
0.7553,0.4986,-4.0000
0.7626,0.4986,-4.0000
0.7699,0.4986,-4.0000
0.7772,0.4986,-4.0000
0.7845,0.4986,-4.0000
0.7918,0.4986,-4.0000
0.7991,0.4986,-4.0000
0.8064,0.4986,-4.0000
0.8137,0.4986,-4.0000
0.8210,0.4986,-4.0000
0.8283,0.4986,-4.0000
0.8356,0.4986,-4.0000
0.8429,0.4986,-4.0000
0.8502,0.4986,-4.0000
0.8575,0.4986,-4.0000
0.8648,0.4986,-4.0000
0.8721,0.4986,-4.0000
0.8795,0.4986,-4.0000
0.8868,0.4986,-4.0000
0.8941,0.4986,-4.0000
0.9014,0.4986,-4.0000
0.9087,0.4986,-4.0000
0.9160,0.4986,-4.0000
0.9233,0.4986,-4.0000
0.9306,0.4986,-4.0000
0.9379,0.4986,-4.0000
0.9452,0.4986,-4.0000
0.9525,0.4986,-4.0000
0.9598,0.4986,-4.0000
0.9671,0.4986,-4.0000
0.9744,0.4986,-4.0000
0.9817,0.4986,-4.0000
0.9890,0.4986,-4.0000
0.9963,0.4986,-4.0000
1.0037,0.4986,-4.0000
1.0110,0.4986,-4.0000
1.0183,0.4986,-4.0000
1.0256,0.4986,-4.0000
1.0329,0.4986,-4.0000
1.0402,0.4986,-4.0000
1.0475,0.4986,-4.0000
1.0548,0.4986,-4.0000
1.0621,0.4986,-4.0000
1.0694,0.4986,-4.0000
1.0767,0.4986,-4.0000
1.0840,0.4986,-4.0000
1.0913,0.4986,-4.0000
1.0986,0.4986,-4.0000
1.1059,0.4986,-4.0000
1.1132,0.4986,-4.0000
1.1205,0.4986,-4.0000
1.1279,0.4986,-4.0000
1.1352,0.4986,-4.0000
1.1425,0.4986,-4.0000
1.1498,0.4986,-4.0000
1.1571,0.4986,-4.0000
1.1644,0.4986,-4.0000
1.1717,0.4986,-4.0000
1.1790,0.4986,-4.0000
1.1863,0.4986,-4.0000
1.1936,0.4986,-4.0000
1.2009,0.4986,-4.0000
1.2082,0.4986,-4.0000
1.2155,0.4986,-4.0000
1.2228,0.4986,-4.0000
1.2301,0.4986,-4.0000
1.2374,0.4986,-4.0000
1.2447,0.4986,-4.0000
1.2521,0.4986,-4.0000
1.2594,0.4986,-4.0000
1.2667,0.4986,-4.0000
1.2740,0.4986,-4.0000
1.2813,0.4986,-4.0000
1.2886,0.4986,-4.0000
1.2959,0.4986,-4.0000
1.3032,0.4986,-4.0000
1.3105,0.4986,-4.0000
1.3178,0.4986,-4.0000
1.3251,0.4986,-4.0000
1.3324,0.4986,-4.0000
1.3397,0.4986,-4.0000
1.3470,0.4986,-4.0000
1.3543,0.4986,-4.0000
1.3616,0.4986,-4.0000
1.3689,0.4986,-4.0000
1.3763,0.4986,-4.0000
1.3836,0.4986,-4.0000
1.3909,0.4986,-4.0000
1.3982,0.4986,-4.0000
0.6018,0.5096,-4.0000
0.6091,0.5096,-4.0000
0.6164,0.5096,-4.0000
0.6237,0.5096,-4.0000
0.6311,0.5096,-4.0000
0.6384,0.5096,-4.0000
0.6457,0.5096,-4.0000
0.6530,0.5096,-4.0000
0.6603,0.5096,-4.0000
0.6676,0.5096,-4.0000
0.6749,0.5096,-4.0000
0.6822,0.5096,-4.0000
0.6895,0.5096,-4.0000
0.6968,0.5096,-4.0000
0.7041,0.5096,-4.0000
0.7114,0.5096,-4.0000
0.7187,0.5096,-4.0000
0.7260,0.5096,-4.0000
0.7333,0.5096,-4.0000
0.7406,0.5096,-4.0000
0.7479,0.5096,-4.0000
0.7553,0.5096,-4.0000
0.7626,0.5096,-4.0000
0.7699,0.5096,-4.0000
0.7772,0.5096,-4.0000
0.7845,0.5096,-4.0000
0.7918,0.5096,-4.0000
0.7991,0.5096,-4.0000
0.8064,0.5096,-4.0000
0.8137,0.5096,-4.0000
0.8210,0.5096,-4.0000
0.8283,0.5096,-4.0000
0.8356,0.5096,-4.0000
0.8429,0.5096,-4.0000
0.8502,0.5096,-4.0000
0.8575,0.5096,-4.0000
0.8648,0.5096,-4.0000
0.8721,0.5096,-4.0000
0.8795,0.5096,-4.0000
0.8868,0.5096,-4.0000
0.8941,0.5096,-4.0000
0.9014,0.5096,-4.0000
0.9087,0.5096,-4.0000
0.9160,0.5096,-4.0000
0.9233,0.5096,-4.0000
0.9306,0.5096,-4.0000
0.9379,0.5096,-4.0000
0.9452,0.5096,-4.0000
0.9525,0.5096,-4.0000
0.9598,0.5096,-4.0000
0.9671,0.5096,-4.0000
0.9744,0.5096,-4.0000
0.9817,0.5096,-4.0000
0.9890,0.5096,-4.0000
0.9963,0.5096,-4.0000
1.0037,0.5096,-4.0000
1.0110,0.5096,-4.0000
1.0183,0.5096,-4.0000
1.0256,0.5096,-4.0000
1.0329,0.5096,-4.0000
1.0402,0.5096,-4.0000
1.0475,0.5096,-4.0000
1.0548,0.5096,-4.0000
1.0621,0.5096,-4.0000
1.0694,0.5096,-4.0000
1.0767,0.5096,-4.0000
1.0840,0.5096,-4.0000
1.0913,0.5096,-4.0000
1.0986,0.5096,-4.0000
1.1059,0.5096,-4.0000
1.1132,0.5096,-4.0000
1.1205,0.5096,-4.0000
1.1279,0.5096,-4.0000
1.1352,0.5096,-4.0000
1.1425,0.5096,-4.0000
1.1498,0.5096,-4.0000
1.1571,0.5096,-4.0000
1.1644,0.5096,-4.0000
1.1717,0.5096,-4.0000
1.1790,0.5096,-4.0000
1.1863,0.5096,-4.0000
1.1936,0.5096,-4.0000
1.2009,0.5096,-4.0000
1.2082,0.5096,-4.0000
1.2155,0.5096,-4.0000
1.2228,0.5096,-4.0000
1.2301,0.5096,-4.0000
1.2374,0.5096,-4.0000
1.2447,0.5096,-4.0000
1.2521,0.5096,-4.0000
1.2594,0.5096,-4.0000
1.2667,0.5096,-4.0000
1.2740,0.5096,-4.0000
1.2813,0.5096,-4.0000
1.2886,0.5096,-4.0000
1.2959,0.5096,-4.0000
1.3032,0.5096,-4.0000
1.3105,0.5096,-4.0000
1.3178,0.5096,-4.0000
1.3251,0.5096,-4.0000
1.3324,0.5096,-4.0000
1.3397,0.5096,-4.0000
1.3470,0.5096,-4.0000
1.3543,0.5096,-4.0000
1.3616,0.5096,-4.0000
1.3689,0.5096,-4.0000
1.3763,0.5096,-4.0000
1.3836,0.5096,-4.0000
1.3909,0.5096,-4.0000
1.3982,0.5096,-4.0000
0.6018,0.5205,-4.0000
0.6091,0.5205,-4.0000
0.6164,0.5205,-4.0000
0.6237,0.5205,-4.0000
0.6311,0.5205,-4.0000
0.6384,0.5205,-4.0000
0.6457,0.5205,-4.0000
0.6530,0.5205,-4.0000
0.6603,0.5205,-4.0000
0.6676,0.5205,-4.0000
0.6749,0.5205,-4.0000
0.6822,0.5205,-4.0000
0.6895,0.5205,-4.0000
0.6968,0.5205,-4.0000
0.7041,0.5205,-4.0000
0.7114,0.5205,-4.0000
0.7187,0.5205,-4.0000
0.7260,0.5205,-4.0000
0.7333,0.5205,-4.0000
0.7406,0.5205,-4.0000
0.7479,0.5205,-4.0000
0.7553,0.5205,-4.0000
0.7626,0.5205,-4.0000
0.7699,0.5205,-4.0000
0.7772,0.5205,-4.0000
0.7845,0.5205,-4.0000
0.7918,0.5205,-4.0000
0.7991,0.5205,-4.0000
0.8064,0.5205,-4.0000
0.8137,0.5205,-4.0000
0.8210,0.5205,-4.0000
0.8283,0.5205,-4.0000
0.8356,0.5205,-4.0000
0.8429,0.5205,-4.0000
0.8502,0.5205,-4.0000
0.8575,0.5205,-4.0000
0.8648,0.5205,-4.0000
0.8721,0.5205,-4.0000
0.8795,0.5205,-4.0000
0.8868,0.5205,-4.0000
0.8941,0.5205,-4.0000
0.9014,0.5205,-4.0000
0.9087,0.5205,-4.0000
0.9160,0.5205,-4.0000
0.9233,0.5205,-4.0000
0.9306,0.5205,-4.0000
0.9379,0.5205,-4.0000
0.9452,0.5205,-4.0000
0.9525,0.5205,-4.0000
0.9598,0.5205,-4.0000
0.9671,0.5205,-4.0000
0.9744,0.5205,-4.0000
0.9817,0.5205,-4.0000
0.9890,0.5205,-4.0000
0.9963,0.5205,-4.0000
1.0037,0.5205,-4.0000
1.0110,0.5205,-4.0000
1.0183,0.5205,-4.0000
1.0256,0.5205,-4.0000
1.0329,0.5205,-4.0000
1.0402,0.5205,-4.0000
1.0475,0.5205,-4.0000
1.0548,0.5205,-4.0000
1.0621,0.5205,-4.0000
1.0694,0.5205,-4.0000
1.0767,0.5205,-4.0000
1.0840,0.5205,-4.0000
1.0913,0.5205,-4.0000
1.0986,0.5205,-4.0000
1.1059,0.5205,-4.0000
1.1132,0.5205,-4.0000
1.1205,0.5205,-4.0000
1.1279,0.5205,-4.0000
1.1352,0.5205,-4.0000
1.1425,0.5205,-4.0000
1.1498,0.5205,-4.0000
1.1571,0.5205,-4.0000
1.1644,0.5205,-4.0000
1.1717,0.5205,-4.0000
1.1790,0.5205,-4.0000
1.1863,0.5205,-4.0000
1.1936,0.5205,-4.0000
1.2009,0.5205,-4.0000
1.2082,0.5205,-4.0000
1.2155,0.5205,-4.0000
1.2228,0.5205,-4.0000
1.2301,0.5205,-4.0000
1.2374,0.5205,-4.0000
1.2447,0.5205,-4.0000
1.2521,0.5205,-4.0000
1.2594,0.5205,-4.0000
1.2667,0.5205,-4.0000
1.2740,0.5205,-4.0000
1.2813,0.5205,-4.0000
1.2886,0.5205,-4.0000
1.2959,0.5205,-4.0000
1.3032,0.5205,-4.0000
1.3105,0.5205,-4.0000
1.3178,0.5205,-4.0000
1.3251,0.5205,-4.0000
1.3324,0.5205,-4.0000
1.3397,0.5205,-4.0000
1.3470,0.5205,-4.0000
1.3543,0.5205,-4.0000
1.3616,0.5205,-4.0000
1.3689,0.5205,-4.0000
1.3763,0.5205,-4.0000
1.3836,0.5205,-4.0000
1.3909,0.5205,-4.0000
1.3982,0.5205,-4.0000
0.6018,0.5315,-4.0000
0.6091,0.5315,-4.0000
0.6164,0.5315,-4.0000
0.6237,0.5315,-4.0000
0.6311,0.5315,-4.0000
0.6384,0.5315,-4.0000
0.6457,0.5315,-4.0000
0.6530,0.5315,-4.0000
0.6603,0.5315,-4.0000
0.6676,0.5315,-4.0000
0.6749,0.5315,-4.0000
0.6822,0.5315,-4.0000
0.6895,0.5315,-4.0000
0.6968,0.5315,-4.0000
0.7041,0.5315,-4.0000
0.7114,0.5315,-4.0000
0.7187,0.5315,-4.0000
0.7260,0.5315,-4.0000
0.7333,0.5315,-4.0000
0.7406,0.5315,-4.0000
0.7479,0.5315,-4.0000
0.7553,0.5315,-4.0000
0.7626,0.5315,-4.0000
0.7699,0.5315,-4.0000
0.7772,0.5315,-4.0000
0.7845,0.5315,-4.0000
0.7918,0.5315,-4.0000
0.7991,0.5315,-4.0000
0.8064,0.5315,-4.0000
0.8137,0.5315,-4.0000
0.8210,0.5315,-4.0000
0.8283,0.5315,-4.0000
0.8356,0.5315,-4.0000
0.8429,0.5315,-4.0000
0.8502,0.5315,-4.0000
0.8575,0.5315,-4.0000
0.8648,0.5315,-4.0000
0.8721,0.5315,-4.0000
0.8795,0.5315,-4.0000
0.8868,0.5315,-4.0000
0.8941,0.5315,-4.0000
0.9014,0.5315,-4.0000
0.9087,0.5315,-4.0000
0.9160,0.5315,-4.0000
0.9233,0.5315,-4.0000
0.9306,0.5315,-4.0000
0.9379,0.5315,-4.0000
0.9452,0.5315,-4.0000
0.9525,0.5315,-4.0000
0.9598,0.5315,-4.0000
0.9671,0.5315,-4.0000
0.9744,0.5315,-4.0000
0.9817,0.5315,-4.0000
0.9890,0.5315,-4.0000
0.9963,0.5315,-4.0000
1.0037,0.5315,-4.0000
1.0110,0.5315,-4.0000
1.0183,0.5315,-4.0000
1.0256,0.5315,-4.0000
1.0329,0.5315,-4.0000
1.0402,0.5315,-4.0000
1.0475,0.5315,-4.0000
1.0548,0.5315,-4.0000
1.0621,0.5315,-4.0000
1.0694,0.5315,-4.0000
1.0767,0.5315,-4.0000
1.0840,0.5315,-4.0000
1.0913,0.5315,-4.0000
1.0986,0.5315,-4.0000
1.1059,0.5315,-4.0000
1.1132,0.5315,-4.0000
1.1205,0.5315,-4.0000
1.1279,0.5315,-4.0000
1.1352,0.5315,-4.0000
1.1425,0.5315,-4.0000
1.1498,0.5315,-4.0000
1.1571,0.5315,-4.0000
1.1644,0.5315,-4.0000
1.1717,0.5315,-4.0000
1.1790,0.5315,-4.0000
1.1863,0.5315,-4.0000
1.1936,0.5315,-4.0000
1.2009,0.5315,-4.0000
1.2082,0.5315,-4.0000
1.2155,0.5315,-4.0000
1.2228,0.5315,-4.0000
1.2301,0.5315,-4.0000
1.2374,0.5315,-4.0000
1.2447,0.5315,-4.0000
1.2521,0.5315,-4.0000
1.2594,0.5315,-4.0000
1.2667,0.5315,-4.0000
1.2740,0.5315,-4.0000
1.2813,0.5315,-4.0000
1.2886,0.5315,-4.0000
1.2959,0.5315,-4.0000
1.3032,0.5315,-4.0000
1.3105,0.5315,-4.0000
1.3178,0.5315,-4.0000
1.3251,0.5315,-4.0000
1.3324,0.5315,-4.0000
1.3397,0.5315,-4.0000
1.3470,0.5315,-4.0000
1.3543,0.5315,-4.0000
1.3616,0.5315,-4.0000
1.3689,0.5315,-4.0000
1.3763,0.5315,-4.0000
1.3836,0.5315,-4.0000
1.3909,0.5315,-4.0000
1.3982,0.5315,-4.0000
0.6018,0.5425,-4.0000
0.6091,0.5425,-4.0000
0.6164,0.5425,-4.0000
0.6237,0.5425,-4.0000
0.6311,0.5425,-4.0000
0.6384,0.5425,-4.0000
0.6457,0.5425,-4.0000
0.6530,0.5425,-4.0000
0.6603,0.5425,-4.0000
0.6676,0.5425,-4.0000
0.6749,0.5425,-4.0000
0.6822,0.5425,-4.0000
0.6895,0.5425,-4.0000
0.6968,0.5425,-4.0000
0.7041,0.5425,-4.0000
0.7114,0.5425,-4.0000
0.7187,0.5425,-4.0000
0.7260,0.5425,-4.0000
0.7333,0.5425,-4.0000
0.7406,0.5425,-4.0000
0.7479,0.5425,-4.0000
0.7553,0.5425,-4.0000
0.7626,0.5425,-4.0000
0.7699,0.5425,-4.0000
0.7772,0.5425,-4.0000
0.7845,0.5425,-4.0000
0.7918,0.5425,-4.0000
0.7991,0.5425,-4.0000
0.8064,0.5425,-4.0000
0.8137,0.5425,-4.0000
0.8210,0.5425,-4.0000
0.8283,0.5425,-4.0000
0.8356,0.5425,-4.0000
0.8429,0.5425,-4.0000
0.8502,0.5425,-4.0000
0.8575,0.5425,-4.0000
0.8648,0.5425,-4.0000
0.8721,0.5425,-4.0000
0.8795,0.5425,-4.0000
0.8868,0.5425,-4.0000
0.8941,0.5425,-4.0000
0.9014,0.5425,-4.0000
0.9087,0.5425,-4.0000
0.9160,0.5425,-4.0000
0.9233,0.5425,-4.0000
0.9306,0.5425,-4.0000
0.9379,0.5425,-4.0000
0.9452,0.5425,-4.0000
0.9525,0.5425,-4.0000
0.9598,0.5425,-4.0000
0.9671,0.5425,-4.0000
0.9744,0.5425,-4.0000
0.9817,0.5425,-4.0000
0.9890,0.5425,-4.0000
0.9963,0.5425,-4.0000
1.0037,0.5425,-4.0000
1.0110,0.5425,-4.0000
1.0183,0.5425,-4.0000
1.0256,0.5425,-4.0000
1.0329,0.5425,-4.0000
1.0402,0.5425,-4.0000
1.0475,0.5425,-4.0000
1.0548,0.5425,-4.0000
1.0621,0.5425,-4.0000
1.0694,0.5425,-4.0000
1.0767,0.5425,-4.0000
1.0840,0.5425,-4.0000
1.0913,0.5425,-4.0000
1.0986,0.5425,-4.0000
1.1059,0.5425,-4.0000
1.1132,0.5425,-4.0000
1.1205,0.5425,-4.0000
1.1279,0.5425,-4.0000
1.1352,0.5425,-4.0000
1.1425,0.5425,-4.0000
1.1498,0.5425,-4.0000
1.1571,0.5425,-4.0000
1.1644,0.5425,-4.0000
1.1717,0.5425,-4.0000
1.1790,0.5425,-4.0000
1.1863,0.5425,-4.0000
1.1936,0.5425,-4.0000
1.2009,0.5425,-4.0000
1.2082,0.5425,-4.0000
1.2155,0.5425,-4.0000
1.2228,0.5425,-4.0000
1.2301,0.5425,-4.0000
1.2374,0.5425,-4.0000
1.2447,0.5425,-4.0000
1.2521,0.5425,-4.0000
1.2594,0.5425,-4.0000
1.2667,0.5425,-4.0000
1.2740,0.5425,-4.0000
1.2813,0.5425,-4.0000
1.2886,0.5425,-4.0000
1.2959,0.5425,-4.0000
1.3032,0.5425,-4.0000
1.3105,0.5425,-4.0000
1.3178,0.5425,-4.0000
1.3251,0.5425,-4.0000
1.3324,0.5425,-4.0000
1.3397,0.5425,-4.0000
1.3470,0.5425,-4.0000
1.3543,0.5425,-4.0000
1.3616,0.5425,-4.0000
1.3689,0.5425,-4.0000
1.3763,0.5425,-4.0000
1.3836,0.5425,-4.0000
1.3909,0.5425,-4.0000
1.3982,0.5425,-4.0000
0.6018,0.5534,-4.0000
0.6091,0.5534,-4.0000
0.6164,0.5534,-4.0000
0.6237,0.5534,-4.0000
0.6311,0.5534,-4.0000
0.6384,0.5534,-4.0000
0.6457,0.5534,-4.0000
0.6530,0.5534,-4.0000
0.6603,0.5534,-4.0000
0.6676,0.5534,-4.0000
0.6749,0.5534,-4.0000
0.6822,0.5534,-4.0000
0.6895,0.5534,-4.0000
0.6968,0.5534,-4.0000
0.7041,0.5534,-4.0000
0.7114,0.5534,-4.0000
0.7187,0.5534,-4.0000
0.7260,0.5534,-4.0000
0.7333,0.5534,-4.0000
0.7406,0.5534,-4.0000
0.7479,0.5534,-4.0000
0.7553,0.5534,-4.0000
0.7626,0.5534,-4.0000
0.7699,0.5534,-4.0000
0.7772,0.5534,-4.0000
0.7845,0.5534,-4.0000
0.7918,0.5534,-4.0000
0.7991,0.5534,-4.0000
0.8064,0.5534,-4.0000
0.8137,0.5534,-4.0000
0.8210,0.5534,-4.0000
0.8283,0.5534,-4.0000
0.8356,0.5534,-4.0000
0.8429,0.5534,-4.0000
0.8502,0.5534,-4.0000
0.8575,0.5534,-4.0000
0.8648,0.5534,-4.0000
0.8721,0.5534,-4.0000
0.8795,0.5534,-4.0000
0.8868,0.5534,-4.0000
0.8941,0.5534,-4.0000
0.9014,0.5534,-4.0000
0.9087,0.5534,-4.0000
0.9160,0.5534,-4.0000
0.9233,0.5534,-4.0000
0.9306,0.5534,-4.0000
0.9379,0.5534,-4.0000
0.9452,0.5534,-4.0000
0.9525,0.5534,-4.0000
0.9598,0.5534,-4.0000
0.9671,0.5534,-4.0000
0.9744,0.5534,-4.0000
0.9817,0.5534,-4.0000
0.9890,0.5534,-4.0000
0.9963,0.5534,-4.0000
1.0037,0.5534,-4.0000
1.0110,0.5534,-4.0000
1.0183,0.5534,-4.0000
1.0256,0.5534,-4.0000
1.0329,0.5534,-4.0000
1.0402,0.5534,-4.0000
1.0475,0.5534,-4.0000
1.0548,0.5534,-4.0000
1.0621,0.5534,-4.0000
1.0694,0.5534,-4.0000
1.0767,0.5534,-4.0000
1.0840,0.5534,-4.0000
1.0913,0.5534,-4.0000
1.0986,0.5534,-4.0000
1.1059,0.5534,-4.0000
1.1132,0.5534,-4.0000
1.1205,0.5534,-4.0000
1.1279,0.5534,-4.0000
1.1352,0.5534,-4.0000
1.1425,0.5534,-4.0000
1.1498,0.5534,-4.0000
1.1571,0.5534,-4.0000
1.1644,0.5534,-4.0000
1.1717,0.5534,-4.0000
1.1790,0.5534,-4.0000
1.1863,0.5534,-4.0000
1.1936,0.5534,-4.0000
1.2009,0.5534,-4.0000
1.2082,0.5534,-4.0000
1.2155,0.5534,-4.0000
1.2228,0.5534,-4.0000
1.2301,0.5534,-4.0000
1.2374,0.5534,-4.0000
1.2447,0.5534,-4.0000
1.2521,0.5534,-4.0000
1.2594,0.5534,-4.0000
1.2667,0.5534,-4.0000
1.2740,0.5534,-4.0000
1.2813,0.5534,-4.0000
1.2886,0.5534,-4.0000
1.2959,0.5534,-4.0000
1.3032,0.5534,-4.0000
1.3105,0.5534,-4.0000
1.3178,0.5534,-4.0000
1.3251,0.5534,-4.0000
1.3324,0.5534,-4.0000
1.3397,0.5534,-4.0000
1.3470,0.5534,-4.0000
1.3543,0.5534,-4.0000
1.3616,0.5534,-4.0000
1.3689,0.5534,-4.0000
1.3763,0.5534,-4.0000
1.3836,0.5534,-4.0000
1.3909,0.5534,-4.0000
1.3982,0.5534,-4.0000
0.6018,0.5644,-4.0000
0.6091,0.5644,-4.0000
0.6164,0.5644,-4.0000
0.6237,0.5644,-4.0000
0.6311,0.5644,-4.0000
0.6384,0.5644,-4.0000
0.6457,0.5644,-4.0000
0.6530,0.5644,-4.0000
0.6603,0.5644,-4.0000
0.6676,0.5644,-4.0000
0.6749,0.5644,-4.0000
0.6822,0.5644,-4.0000
0.6895,0.5644,-4.0000
0.6968,0.5644,-4.0000
0.7041,0.5644,-4.0000
0.7114,0.5644,-4.0000
0.7187,0.5644,-4.0000
0.7260,0.5644,-4.0000
0.7333,0.5644,-4.0000
0.7406,0.5644,-4.0000
0.7479,0.5644,-4.0000
0.7553,0.5644,-4.0000
0.7626,0.5644,-4.0000
0.7699,0.5644,-4.0000
0.7772,0.5644,-4.0000
0.7845,0.5644,-4.0000
0.7918,0.5644,-4.0000
0.7991,0.5644,-4.0000
0.8064,0.5644,-4.0000
0.8137,0.5644,-4.0000
0.8210,0.5644,-4.0000
0.8283,0.5644,-4.0000
0.8356,0.5644,-4.0000
0.8429,0.5644,-4.0000
0.8502,0.5644,-4.0000
0.8575,0.5644,-4.0000
0.8648,0.5644,-4.0000
0.8721,0.5644,-4.0000
0.8795,0.5644,-4.0000
0.8868,0.5644,-4.0000
0.8941,0.5644,-4.0000
0.9014,0.5644,-4.0000
0.9087,0.5644,-4.0000
0.9160,0.5644,-4.0000
0.9233,0.5644,-4.0000
0.9306,0.5644,-4.0000
0.9379,0.5644,-4.0000
0.9452,0.5644,-4.0000
0.9525,0.5644,-4.0000
0.9598,0.5644,-4.0000
0.9671,0.5644,-4.0000
0.9744,0.5644,-4.0000
0.9817,0.5644,-4.0000
0.9890,0.5644,-4.0000
0.9963,0.5644,-4.0000
1.0037,0.5644,-4.0000
1.0110,0.5644,-4.0000
1.0183,0.5644,-4.0000
1.0256,0.5644,-4.0000
1.0329,0.5644,-4.0000
1.0402,0.5644,-4.0000
1.0475,0.5644,-4.0000
1.0548,0.5644,-4.0000
1.0621,0.5644,-4.0000
1.0694,0.5644,-4.0000
1.0767,0.5644,-4.0000
1.0840,0.5644,-4.0000
1.0913,0.5644,-4.0000
1.0986,0.5644,-4.0000
1.1059,0.5644,-4.0000
1.1132,0.5644,-4.0000
1.1205,0.5644,-4.0000
1.1279,0.5644,-4.0000
1.1352,0.5644,-4.0000
1.1425,0.5644,-4.0000
1.1498,0.5644,-4.0000
1.1571,0.5644,-4.0000
1.1644,0.5644,-4.0000
1.1717,0.5644,-4.0000
1.1790,0.5644,-4.0000
1.1863,0.5644,-4.0000
1.1936,0.5644,-4.0000
1.2009,0.5644,-4.0000
1.2082,0.5644,-4.0000
1.2155,0.5644,-4.0000
1.2228,0.5644,-4.0000
1.2301,0.5644,-4.0000
1.2374,0.5644,-4.0000
1.2447,0.5644,-4.0000
1.2521,0.5644,-4.0000
1.2594,0.5644,-4.0000
1.2667,0.5644,-4.0000
1.2740,0.5644,-4.0000
1.2813,0.5644,-4.0000
1.2886,0.5644,-4.0000
1.2959,0.5644,-4.0000
1.3032,0.5644,-4.0000
1.3105,0.5644,-4.0000
1.3178,0.5644,-4.0000
1.3251,0.5644,-4.0000
1.3324,0.5644,-4.0000
1.3397,0.5644,-4.0000
1.3470,0.5644,-4.0000
1.3543,0.5644,-4.0000
1.3616,0.5644,-4.0000
1.3689,0.5644,-4.0000
1.3763,0.5644,-4.0000
1.3836,0.5644,-4.0000
1.3909,0.5644,-4.0000
1.3982,0.5644,-4.0000
0.6018,0.5753,-4.0000
0.6091,0.5753,-4.0000
0.6164,0.5753,-4.0000
0.6237,0.5753,-4.0000
0.6311,0.5753,-4.0000
0.6384,0.5753,-4.0000
0.6457,0.5753,-4.0000
0.6530,0.5753,-4.0000
0.6603,0.5753,-4.0000
0.6676,0.5753,-4.0000
0.6749,0.5753,-4.0000
0.6822,0.5753,-4.0000
0.6895,0.5753,-4.0000
0.6968,0.5753,-4.0000
0.7041,0.5753,-4.0000
0.7114,0.5753,-4.0000
0.7187,0.5753,-4.0000
0.7260,0.5753,-4.0000
0.7333,0.5753,-4.0000
0.7406,0.5753,-4.0000
0.7479,0.5753,-4.0000
0.7553,0.5753,-4.0000
0.7626,0.5753,-4.0000
0.7699,0.5753,-4.0000
0.7772,0.5753,-4.0000
0.7845,0.5753,-4.0000
0.7918,0.5753,-4.0000
0.7991,0.5753,-4.0000
0.8064,0.5753,-4.0000
0.8137,0.5753,-4.0000
0.8210,0.5753,-4.0000
0.8283,0.5753,-4.0000
0.8356,0.5753,-4.0000
0.8429,0.5753,-4.0000
0.8502,0.5753,-4.0000
0.8575,0.5753,-4.0000
0.8648,0.5753,-4.0000
0.8721,0.5753,-4.0000
0.8795,0.5753,-4.0000
0.8868,0.5753,-4.0000
0.8941,0.5753,-4.0000
0.9014,0.5753,-4.0000
0.9087,0.5753,-4.0000
0.9160,0.5753,-4.0000
0.9233,0.5753,-4.0000
0.9306,0.5753,-4.0000
0.9379,0.5753,-4.0000
0.9452,0.5753,-4.0000
0.9525,0.5753,-4.0000
0.9598,0.5753,-4.0000
0.9671,0.5753,-4.0000
0.9744,0.5753,-4.0000
0.9817,0.5753,-4.0000
0.9890,0.5753,-4.0000
0.9963,0.5753,-4.0000
1.0037,0.5753,-4.0000
1.0110,0.5753,-4.0000
1.0183,0.5753,-4.0000
1.0256,0.5753,-4.0000
1.0329,0.5753,-4.0000
1.0402,0.5753,-4.0000
1.0475,0.5753,-4.0000
1.0548,0.5753,-4.0000
1.0621,0.5753,-4.0000
1.0694,0.5753,-4.0000
1.0767,0.5753,-4.0000
1.0840,0.5753,-4.0000
1.0913,0.5753,-4.0000
1.0986,0.5753,-4.0000
1.1059,0.5753,-4.0000
1.1132,0.5753,-4.0000
1.1205,0.5753,-4.0000
1.1279,0.5753,-4.0000
1.1352,0.5753,-4.0000
1.1425,0.5753,-4.0000
1.1498,0.5753,-4.0000
1.1571,0.5753,-4.0000
1.1644,0.5753,-4.0000
1.1717,0.5753,-4.0000
1.1790,0.5753,-4.0000
1.1863,0.5753,-4.0000
1.1936,0.5753,-4.0000
1.2009,0.5753,-4.0000
1.2082,0.5753,-4.0000
1.2155,0.5753,-4.0000
1.2228,0.5753,-4.0000
1.2301,0.5753,-4.0000
1.2374,0.5753,-4.0000
1.2447,0.5753,-4.0000
1.2521,0.5753,-4.0000
1.2594,0.5753,-4.0000
1.2667,0.5753,-4.0000
1.2740,0.5753,-4.0000
1.2813,0.5753,-4.0000
1.2886,0.5753,-4.0000
1.2959,0.5753,-4.0000
1.3032,0.5753,-4.0000
1.3105,0.5753,-4.0000
1.3178,0.5753,-4.0000
1.3251,0.5753,-4.0000
1.3324,0.5753,-4.0000
1.3397,0.5753,-4.0000
1.3470,0.5753,-4.0000
1.3543,0.5753,-4.0000
1.3616,0.5753,-4.0000
1.3689,0.5753,-4.0000
1.3763,0.5753,-4.0000
1.3836,0.5753,-4.0000
1.3909,0.5753,-4.0000
1.3982,0.5753,-4.0000
0.6018,0.5863,-4.0000
0.6091,0.5863,-4.0000
0.6164,0.5863,-4.0000
0.6237,0.5863,-4.0000
0.6311,0.5863,-4.0000
0.6384,0.5863,-4.0000
0.6457,0.5863,-4.0000
0.6530,0.5863,-4.0000
0.6603,0.5863,-4.0000
0.6676,0.5863,-4.0000
0.6749,0.5863,-4.0000
0.6822,0.5863,-4.0000
0.6895,0.5863,-4.0000
0.6968,0.5863,-4.0000
0.7041,0.5863,-4.0000
0.7114,0.5863,-4.0000
0.7187,0.5863,-4.0000
0.7260,0.5863,-4.0000
0.7333,0.5863,-4.0000
0.7406,0.5863,-4.0000
0.7479,0.5863,-4.0000
0.7553,0.5863,-4.0000
0.7626,0.5863,-4.0000
0.7699,0.5863,-4.0000
0.7772,0.5863,-4.0000
0.7845,0.5863,-4.0000
0.7918,0.5863,-4.0000
0.7991,0.5863,-4.0000
0.8064,0.5863,-4.0000
0.8137,0.5863,-4.0000
0.8210,0.5863,-4.0000
0.8283,0.5863,-4.0000
0.8356,0.5863,-4.0000
0.8429,0.5863,-4.0000
0.8502,0.5863,-4.0000
0.8575,0.5863,-4.0000
0.8648,0.5863,-4.0000
0.8721,0.5863,-4.0000
0.8795,0.5863,-4.0000
0.8868,0.5863,-4.0000
0.8941,0.5863,-4.0000
0.9014,0.5863,-4.0000
0.9087,0.5863,-4.0000
0.9160,0.5863,-4.0000
0.9233,0.5863,-4.0000
0.9306,0.5863,-4.0000
0.9379,0.5863,-4.0000
0.9452,0.5863,-4.0000
0.9525,0.5863,-4.0000
0.9598,0.5863,-4.0000
0.9671,0.5863,-4.0000
0.9744,0.5863,-4.0000
0.9817,0.5863,-4.0000
0.9890,0.5863,-4.0000
0.9963,0.5863,-4.0000
1.0037,0.5863,-4.0000
1.0110,0.5863,-4.0000
1.0183,0.5863,-4.0000
1.0256,0.5863,-4.0000
1.0329,0.5863,-4.0000
1.0402,0.5863,-4.0000
1.0475,0.5863,-4.0000
1.0548,0.5863,-4.0000
1.0621,0.5863,-4.0000
1.0694,0.5863,-4.0000
1.0767,0.5863,-4.0000
1.0840,0.5863,-4.0000
1.0913,0.5863,-4.0000
1.0986,0.5863,-4.0000
1.1059,0.5863,-4.0000
1.1132,0.5863,-4.0000
1.1205,0.5863,-4.0000
1.1279,0.5863,-4.0000
1.1352,0.5863,-4.0000
1.1425,0.5863,-4.0000
1.1498,0.5863,-4.0000
1.1571,0.5863,-4.0000
1.1644,0.5863,-4.0000
1.1717,0.5863,-4.0000
1.1790,0.5863,-4.0000
1.1863,0.5863,-4.0000
1.1936,0.5863,-4.0000
1.2009,0.5863,-4.0000
1.2082,0.5863,-4.0000
1.2155,0.5863,-4.0000
1.2228,0.5863,-4.0000
1.2301,0.5863,-4.0000
1.2374,0.5863,-4.0000
1.2447,0.5863,-4.0000
1.2521,0.5863,-4.0000
1.2594,0.5863,-4.0000
1.2667,0.5863,-4.0000
1.2740,0.5863,-4.0000
1.2813,0.5863,-4.0000
1.2886,0.5863,-4.0000
1.2959,0.5863,-4.0000
1.3032,0.5863,-4.0000
1.3105,0.5863,-4.0000
1.3178,0.5863,-4.0000
1.3251,0.5863,-4.0000
1.3324,0.5863,-4.0000
1.3397,0.5863,-4.0000
1.3470,0.5863,-4.0000
1.3543,0.5863,-4.0000
1.3616,0.5863,-4.0000
1.3689,0.5863,-4.0000
1.3763,0.5863,-4.0000
1.3836,0.5863,-4.0000
1.3909,0.5863,-4.0000
1.3982,0.5863,-4.0000
0.6018,0.5973,-4.0000
0.6091,0.5973,-4.0000
0.6164,0.5973,-4.0000
0.6237,0.5973,-4.0000
0.6311,0.5973,-4.0000
0.6384,0.5973,-4.0000
0.6457,0.5973,-4.0000
0.6530,0.5973,-4.0000
0.6603,0.5973,-4.0000
0.6676,0.5973,-4.0000
0.6749,0.5973,-4.0000
0.6822,0.5973,-4.0000
0.6895,0.5973,-4.0000
0.6968,0.5973,-4.0000
0.7041,0.5973,-4.0000
0.7114,0.5973,-4.0000
0.7187,0.5973,-4.0000
0.7260,0.5973,-4.0000
0.7333,0.5973,-4.0000
0.7406,0.5973,-4.0000
0.7479,0.5973,-4.0000
0.7553,0.5973,-4.0000
0.7626,0.5973,-4.0000
0.7699,0.5973,-4.0000
0.7772,0.5973,-4.0000
0.7845,0.5973,-4.0000
0.7918,0.5973,-4.0000
0.7991,0.5973,-4.0000
0.8064,0.5973,-4.0000
0.8137,0.5973,-4.0000
0.8210,0.5973,-4.0000
0.8283,0.5973,-4.0000
0.8356,0.5973,-4.0000
0.8429,0.5973,-4.0000
0.8502,0.5973,-4.0000
0.8575,0.5973,-4.0000
0.8648,0.5973,-4.0000
0.8721,0.5973,-4.0000
0.8795,0.5973,-4.0000
0.8868,0.5973,-4.0000
0.8941,0.5973,-4.0000
0.9014,0.5973,-4.0000
0.9087,0.5973,-4.0000
0.9160,0.5973,-4.0000
0.9233,0.5973,-4.0000
0.9306,0.5973,-4.0000
0.9379,0.5973,-4.0000
0.9452,0.5973,-4.0000
0.9525,0.5973,-4.0000
0.9598,0.5973,-4.0000
0.9671,0.5973,-4.0000
0.9744,0.5973,-4.0000
0.9817,0.5973,-4.0000
0.9890,0.5973,-4.0000
0.9963,0.5973,-4.0000
1.0037,0.5973,-4.0000
1.0110,0.5973,-4.0000
1.0183,0.5973,-4.0000
1.0256,0.5973,-4.0000
1.0329,0.5973,-4.0000
1.0402,0.5973,-4.0000
1.0475,0.5973,-4.0000
1.0548,0.5973,-4.0000
1.0621,0.5973,-4.0000
1.0694,0.5973,-4.0000
1.0767,0.5973,-4.0000
1.0840,0.5973,-4.0000
1.0913,0.5973,-4.0000
1.0986,0.5973,-4.0000
1.1059,0.5973,-4.0000
1.1132,0.5973,-4.0000
1.1205,0.5973,-4.0000
1.1279,0.5973,-4.0000
1.1352,0.5973,-4.0000
1.1425,0.5973,-4.0000
1.1498,0.5973,-4.0000
1.1571,0.5973,-4.0000
1.1644,0.5973,-4.0000
1.1717,0.5973,-4.0000
1.1790,0.5973,-4.0000
1.1863,0.5973,-4.0000
1.1936,0.5973,-4.0000
1.2009,0.5973,-4.0000
1.2082,0.5973,-4.0000
1.2155,0.5973,-4.0000
1.2228,0.5973,-4.0000
1.2301,0.5973,-4.0000
1.2374,0.5973,-4.0000
1.2447,0.5973,-4.0000
1.2521,0.5973,-4.0000
1.2594,0.5973,-4.0000
1.2667,0.5973,-4.0000
1.2740,0.5973,-4.0000
1.2813,0.5973,-4.0000
1.2886,0.5973,-4.0000
1.2959,0.5973,-4.0000
1.3032,0.5973,-4.0000
1.3105,0.5973,-4.0000
1.3178,0.5973,-4.0000
1.3251,0.5973,-4.0000
1.3324,0.5973,-4.0000
1.3397,0.5973,-4.0000
1.3470,0.5973,-4.0000
1.3543,0.5973,-4.0000
1.3616,0.5973,-4.0000
1.3689,0.5973,-4.0000
1.3763,0.5973,-4.0000
1.3836,0.5973,-4.0000
1.3909,0.5973,-4.0000
1.3982,0.5973,-4.0000


==> figures/data/density4_log_coarse.csv <==
R,Rdot,logf
0.6018,-0.5973,-4.0000
0.6091,-0.5973,-4.0000
0.6164,-0.5973,-4.0000
0.6237,-0.5973,-4.0000
0.6311,-0.5973,-4.0000
0.6384,-0.5973,-4.0000
0.6457,-0.5973,-4.0000
0.6530,-0.5973,-4.0000
0.6603,-0.5973,-4.0000
0.6676,-0.5973,-4.0000
0.6749,-0.5973,-4.0000
0.6822,-0.5973,-4.0000
0.6895,-0.5973,-4.0000
0.6968,-0.5973,-4.0000
0.7041,-0.5973,-4.0000
0.7114,-0.5973,-4.0000
0.7187,-0.5973,-4.0000
0.7260,-0.5973,-4.0000
0.7333,-0.5973,-4.0000
0.7406,-0.5973,-4.0000
0.7479,-0.5973,-4.0000
0.7553,-0.5973,-4.0000
0.7626,-0.5973,-4.0000
0.7699,-0.5973,-4.0000
0.7772,-0.5973,-4.0000
0.7845,-0.5973,-4.0000
0.7918,-0.5973,-4.0000
0.7991,-0.5973,-4.0000
0.8064,-0.5973,-4.0000
0.8137,-0.5973,-4.0000
0.8210,-0.5973,-4.0000
0.8283,-0.5973,-4.0000
0.8356,-0.5973,-4.0000
0.8429,-0.5973,-4.0000
0.8502,-0.5973,-4.0000
0.8575,-0.5973,-4.0000
0.8648,-0.5973,-4.0000
0.8721,-0.5973,-4.0000
0.8795,-0.5973,-4.0000
0.8868,-0.5973,-4.0000
0.8941,-0.5973,-4.0000
0.9014,-0.5973,-4.0000
0.9087,-0.5973,-4.0000
0.9160,-0.5973,-4.0000
0.9233,-0.5973,-4.0000
0.9306,-0.5973,-4.0000
0.9379,-0.5973,-4.0000
0.9452,-0.5973,-4.0000
0.9525,-0.5973,-4.0000
0.9598,-0.5973,-4.0000
0.9671,-0.5973,-4.0000
0.9744,-0.5973,-4.0000
0.9817,-0.5973,-4.0000
0.9890,-0.5973,-4.0000
0.9963,-0.5973,-4.0000
1.0037,-0.5973,-4.0000
1.0110,-0.5973,-4.0000
1.0183,-0.5973,-4.0000
1.0256,-0.5973,-4.0000
1.0329,-0.5973,-4.0000
1.0402,-0.5973,-4.0000
1.0475,-0.5973,-4.0000
1.0548,-0.5973,-4.0000
1.0621,-0.5973,-4.0000
1.0694,-0.5973,-4.0000
1.0767,-0.5973,-4.0000
1.0840,-0.5973,-4.0000
1.0913,-0.5973,-4.0000
1.0986,-0.5973,-4.0000
1.1059,-0.5973,-4.0000
1.1132,-0.5973,-4.0000
1.1205,-0.5973,-4.0000
1.1279,-0.5973,-4.0000
1.1352,-0.5973,-4.0000
1.1425,-0.5973,-4.0000
1.1498,-0.5973,-4.0000
1.1571,-0.5973,-4.0000
1.1644,-0.5973,-4.0000
1.1717,-0.5973,-4.0000
1.1790,-0.5973,-4.0000
1.1863,-0.5973,-4.0000
1.1936,-0.5973,-4.0000
1.2009,-0.5973,-4.0000
1.2082,-0.5973,-4.0000
1.2155,-0.5973,-4.0000
1.2228,-0.5973,-4.0000
1.2301,-0.5973,-4.0000
1.2374,-0.5973,-4.0000
1.2447,-0.5973,-4.0000
1.2521,-0.5973,-4.0000
1.2594,-0.5973,-4.0000
1.2667,-0.5973,-4.0000
1.2740,-0.5973,-4.0000
1.2813,-0.5973,-4.0000
1.2886,-0.5973,-4.0000
1.2959,-0.5973,-4.0000
1.3032,-0.5973,-4.0000
1.3105,-0.5973,-4.0000
1.3178,-0.5973,-4.0000
1.3251,-0.5973,-4.0000
1.3324,-0.5973,-4.0000
1.3397,-0.5973,-4.0000
1.3470,-0.5973,-4.0000
1.3543,-0.5973,-4.0000
1.3616,-0.5973,-4.0000
1.3689,-0.5973,-4.0000
1.3763,-0.5973,-4.0000
1.3836,-0.5973,-4.0000
1.3909,-0.5973,-4.0000
1.3982,-0.5973,-4.0000
0.6018,-0.5863,-4.0000
0.6091,-0.5863,-4.0000
0.6164,-0.5863,-4.0000
0.6237,-0.5863,-4.0000
0.6311,-0.5863,-4.0000
0.6384,-0.5863,-4.0000
0.6457,-0.5863,-4.0000
0.6530,-0.5863,-4.0000
0.6603,-0.5863,-4.0000
0.6676,-0.5863,-4.0000
0.6749,-0.5863,-4.0000
0.6822,-0.5863,-4.0000
0.6895,-0.5863,-4.0000
0.6968,-0.5863,-4.0000
0.7041,-0.5863,-4.0000
0.7114,-0.5863,-4.0000
0.7187,-0.5863,-4.0000
0.7260,-0.5863,-4.0000
0.7333,-0.5863,-4.0000
0.7406,-0.5863,-4.0000
0.7479,-0.5863,-4.0000
0.7553,-0.5863,-4.0000
0.7626,-0.5863,-4.0000
0.7699,-0.5863,-4.0000
0.7772,-0.5863,-4.0000
0.7845,-0.5863,-4.0000
0.7918,-0.5863,-4.0000
0.7991,-0.5863,-4.0000
0.8064,-0.5863,-4.0000
0.8137,-0.5863,-4.0000
0.8210,-0.5863,-4.0000
0.8283,-0.5863,-4.0000
0.8356,-0.5863,-4.0000
0.8429,-0.5863,-4.0000
0.8502,-0.5863,-4.0000
0.8575,-0.5863,-4.0000
0.8648,-0.5863,-4.0000
0.8721,-0.5863,-4.0000
0.8795,-0.5863,-4.0000
0.8868,-0.5863,-4.0000
0.8941,-0.5863,-4.0000
0.9014,-0.5863,-4.0000
0.9087,-0.5863,-4.0000
0.9160,-0.5863,-4.0000
0.9233,-0.5863,-4.0000
0.9306,-0.5863,-4.0000
0.9379,-0.5863,-4.0000
0.9452,-0.5863,-4.0000
0.9525,-0.5863,-4.0000
0.9598,-0.5863,-4.0000
0.9671,-0.5863,-4.0000
0.9744,-0.5863,-4.0000
0.9817,-0.5863,-4.0000
0.9890,-0.5863,-4.0000
0.9963,-0.5863,-4.0000
1.0037,-0.5863,-4.0000
1.0110,-0.5863,-4.0000
1.0183,-0.5863,-4.0000
1.0256,-0.5863,-4.0000
1.0329,-0.5863,-4.0000
1.0402,-0.5863,-4.0000
1.0475,-0.5863,-4.0000
1.0548,-0.5863,-4.0000
1.0621,-0.5863,-4.0000
1.0694,-0.5863,-4.0000
1.0767,-0.5863,-4.0000
1.0840,-0.5863,-4.0000
1.0913,-0.5863,-4.0000
1.0986,-0.5863,-4.0000
1.1059,-0.5863,-4.0000
1.1132,-0.5863,-4.0000
1.1205,-0.5863,-4.0000
1.1279,-0.5863,-4.0000
1.1352,-0.5863,-4.0000
1.1425,-0.5863,-4.0000
1.1498,-0.5863,-4.0000
1.1571,-0.5863,-4.0000
1.1644,-0.5863,-4.0000
1.1717,-0.5863,-4.0000
1.1790,-0.5863,-4.0000
1.1863,-0.5863,-4.0000
1.1936,-0.5863,-4.0000
1.2009,-0.5863,-4.0000
1.2082,-0.5863,-4.0000
1.2155,-0.5863,-4.0000
1.2228,-0.5863,-4.0000
1.2301,-0.5863,-4.0000
1.2374,-0.5863,-4.0000
1.2447,-0.5863,-4.0000
1.2521,-0.5863,-4.0000
1.2594,-0.5863,-4.0000
1.2667,-0.5863,-4.0000
1.2740,-0.5863,-4.0000
1.2813,-0.5863,-4.0000
1.2886,-0.5863,-4.0000
1.2959,-0.5863,-4.0000
1.3032,-0.5863,-4.0000
1.3105,-0.5863,-4.0000
1.3178,-0.5863,-4.0000
1.3251,-0.5863,-4.0000
1.3324,-0.5863,-4.0000
1.3397,-0.5863,-4.0000
1.3470,-0.5863,-4.0000
1.3543,-0.5863,-4.0000
1.3616,-0.5863,-4.0000
1.3689,-0.5863,-4.0000
1.3763,-0.5863,-4.0000
1.3836,-0.5863,-4.0000
1.3909,-0.5863,-4.0000
1.3982,-0.5863,-4.0000
0.6018,-0.5753,-4.0000
0.6091,-0.5753,-4.0000
0.6164,-0.5753,-4.0000
0.6237,-0.5753,-4.0000
0.6311,-0.5753,-4.0000
0.6384,-0.5753,-4.0000
0.6457,-0.5753,-4.0000
0.6530,-0.5753,-4.0000
0.6603,-0.5753,-4.0000
0.6676,-0.5753,-4.0000
0.6749,-0.5753,-4.0000
0.6822,-0.5753,-4.0000
0.6895,-0.5753,-4.0000
0.6968,-0.5753,-4.0000
0.7041,-0.5753,-4.0000
0.7114,-0.5753,-4.0000
0.7187,-0.5753,-4.0000
0.7260,-0.5753,-4.0000
0.7333,-0.5753,-4.0000
0.7406,-0.5753,-4.0000
0.7479,-0.5753,-4.0000
0.7553,-0.5753,-4.0000
0.7626,-0.5753,-4.0000
0.7699,-0.5753,-4.0000
0.7772,-0.5753,-4.0000
0.7845,-0.5753,-4.0000
0.7918,-0.5753,-4.0000
0.7991,-0.5753,-4.0000
0.8064,-0.5753,-4.0000
0.8137,-0.5753,-4.0000
0.8210,-0.5753,-4.0000
0.8283,-0.5753,-4.0000
0.8356,-0.5753,-4.0000
0.8429,-0.5753,-4.0000
0.8502,-0.5753,-4.0000
0.8575,-0.5753,-4.0000
0.8648,-0.5753,-4.0000
0.8721,-0.5753,-4.0000
0.8795,-0.5753,-4.0000
0.8868,-0.5753,-4.0000
0.8941,-0.5753,-4.0000
0.9014,-0.5753,-4.0000
0.9087,-0.5753,-4.0000
0.9160,-0.5753,-4.0000
0.9233,-0.5753,-4.0000
0.9306,-0.5753,-4.0000
0.9379,-0.5753,-4.0000
0.9452,-0.5753,-4.0000
0.9525,-0.5753,-4.0000
0.9598,-0.5753,-4.0000
0.9671,-0.5753,-4.0000
0.9744,-0.5753,-4.0000
0.9817,-0.5753,-4.0000
0.9890,-0.5753,-4.0000
0.9963,-0.5753,-4.0000
1.0037,-0.5753,-4.0000
1.0110,-0.5753,-4.0000
1.0183,-0.5753,-4.0000
1.0256,-0.5753,-4.0000
1.0329,-0.5753,-4.0000
1.0402,-0.5753,-4.0000
1.0475,-0.5753,-4.0000
1.0548,-0.5753,-4.0000
1.0621,-0.5753,-4.0000
1.0694,-0.5753,-4.0000
1.0767,-0.5753,-4.0000
1.0840,-0.5753,-4.0000
1.0913,-0.5753,-4.0000
1.0986,-0.5753,-4.0000
1.1059,-0.5753,-4.0000
1.1132,-0.5753,-4.0000
1.1205,-0.5753,-4.0000
1.1279,-0.5753,-4.0000
1.1352,-0.5753,-4.0000
1.1425,-0.5753,-4.0000
1.1498,-0.5753,-4.0000
1.1571,-0.5753,-4.0000
1.1644,-0.5753,-4.0000
1.1717,-0.5753,-4.0000
1.1790,-0.5753,-4.0000
1.1863,-0.5753,-4.0000
1.1936,-0.5753,-4.0000
1.2009,-0.5753,-4.0000
1.2082,-0.5753,-4.0000
1.2155,-0.5753,-4.0000
1.2228,-0.5753,-4.0000
1.2301,-0.5753,-4.0000
1.2374,-0.5753,-4.0000
1.2447,-0.5753,-4.0000
1.2521,-0.5753,-4.0000
1.2594,-0.5753,-4.0000
1.2667,-0.5753,-4.0000
1.2740,-0.5753,-4.0000
1.2813,-0.5753,-4.0000
1.2886,-0.5753,-4.0000
1.2959,-0.5753,-4.0000
1.3032,-0.5753,-4.0000
1.3105,-0.5753,-4.0000
1.3178,-0.5753,-4.0000
1.3251,-0.5753,-4.0000
1.3324,-0.5753,-4.0000
1.3397,-0.5753,-4.0000
1.3470,-0.5753,-4.0000
1.3543,-0.5753,-4.0000
1.3616,-0.5753,-4.0000
1.3689,-0.5753,-4.0000
1.3763,-0.5753,-4.0000
1.3836,-0.5753,-4.0000
1.3909,-0.5753,-4.0000
1.3982,-0.5753,-4.0000
0.6018,-0.5644,-4.0000
0.6091,-0.5644,-4.0000
0.6164,-0.5644,-4.0000
0.6237,-0.5644,-4.0000
0.6311,-0.5644,-4.0000
0.6384,-0.5644,-4.0000
0.6457,-0.5644,-4.0000
0.6530,-0.5644,-4.0000
0.6603,-0.5644,-4.0000
0.6676,-0.5644,-4.0000
0.6749,-0.5644,-4.0000
0.6822,-0.5644,-4.0000
0.6895,-0.5644,-4.0000
0.6968,-0.5644,-4.0000
0.7041,-0.5644,-4.0000
0.7114,-0.5644,-4.0000
0.7187,-0.5644,-4.0000
0.7260,-0.5644,-4.0000
0.7333,-0.5644,-4.0000
0.7406,-0.5644,-4.0000
0.7479,-0.5644,-4.0000
0.7553,-0.5644,-4.0000
0.7626,-0.5644,-4.0000
0.7699,-0.5644,-4.0000
0.7772,-0.5644,-4.0000
0.7845,-0.5644,-4.0000
0.7918,-0.5644,-4.0000
0.7991,-0.5644,-4.0000
0.8064,-0.5644,-4.0000
0.8137,-0.5644,-4.0000
0.8210,-0.5644,-4.0000
0.8283,-0.5644,-4.0000
0.8356,-0.5644,-4.0000
0.8429,-0.5644,-4.0000
0.8502,-0.5644,-4.0000
0.8575,-0.5644,-4.0000
0.8648,-0.5644,-4.0000
0.8721,-0.5644,-4.0000
0.8795,-0.5644,-4.0000
0.8868,-0.5644,-4.0000
0.8941,-0.5644,-4.0000
0.9014,-0.5644,-4.0000
0.9087,-0.5644,-4.0000
0.9160,-0.5644,-4.0000
0.9233,-0.5644,-4.0000
0.9306,-0.5644,-4.0000
0.9379,-0.5644,-4.0000
0.9452,-0.5644,-4.0000
0.9525,-0.5644,-4.0000
0.9598,-0.5644,-4.0000
0.9671,-0.5644,-4.0000
0.9744,-0.5644,-4.0000
0.9817,-0.5644,-4.0000
0.9890,-0.5644,-4.0000
0.9963,-0.5644,-4.0000
1.0037,-0.5644,-4.0000
1.0110,-0.5644,-4.0000
1.0183,-0.5644,-4.0000
1.0256,-0.5644,-4.0000
1.0329,-0.5644,-4.0000
1.0402,-0.5644,-4.0000
1.0475,-0.5644,-4.0000
1.0548,-0.5644,-4.0000
1.0621,-0.5644,-4.0000
1.0694,-0.5644,-4.0000
1.0767,-0.5644,-4.0000
1.0840,-0.5644,-4.0000
1.0913,-0.5644,-4.0000
1.0986,-0.5644,-4.0000
1.1059,-0.5644,-4.0000
1.1132,-0.5644,-4.0000
1.1205,-0.5644,-4.0000
1.1279,-0.5644,-4.0000
1.1352,-0.5644,-4.0000
1.1425,-0.5644,-4.0000
1.1498,-0.5644,-4.0000
1.1571,-0.5644,-4.0000
1.1644,-0.5644,-4.0000
1.1717,-0.5644,-4.0000
1.1790,-0.5644,-4.0000
1.1863,-0.5644,-4.0000
1.1936,-0.5644,-4.0000
1.2009,-0.5644,-4.0000
1.2082,-0.5644,-4.0000
1.2155,-0.5644,-4.0000
1.2228,-0.5644,-4.0000
1.2301,-0.5644,-4.0000
1.2374,-0.5644,-4.0000
1.2447,-0.5644,-4.0000
1.2521,-0.5644,-4.0000
1.2594,-0.5644,-4.0000
1.2667,-0.5644,-4.0000
1.2740,-0.5644,-4.0000
1.2813,-0.5644,-4.0000
1.2886,-0.5644,-4.0000
1.2959,-0.5644,-4.0000
1.3032,-0.5644,-4.0000
1.3105,-0.5644,-4.0000
1.3178,-0.5644,-4.0000
1.3251,-0.5644,-4.0000
1.3324,-0.5644,-4.0000
1.3397,-0.5644,-4.0000
1.3470,-0.5644,-4.0000
1.3543,-0.5644,-4.0000
1.3616,-0.5644,-4.0000
1.3689,-0.5644,-4.0000
1.3763,-0.5644,-4.0000
1.3836,-0.5644,-4.0000
1.3909,-0.5644,-4.0000
1.3982,-0.5644,-4.0000
0.6018,-0.5534,-4.0000
0.6091,-0.5534,-4.0000
0.6164,-0.5534,-4.0000
0.6237,-0.5534,-4.0000
0.6311,-0.5534,-4.0000
0.6384,-0.5534,-4.0000
0.6457,-0.5534,-4.0000
0.6530,-0.5534,-4.0000
0.6603,-0.5534,-4.0000
0.6676,-0.5534,-4.0000
0.6749,-0.5534,-4.0000
0.6822,-0.5534,-4.0000
0.6895,-0.5534,-4.0000
0.6968,-0.5534,-4.0000
0.7041,-0.5534,-4.0000
0.7114,-0.5534,-4.0000
0.7187,-0.5534,-4.0000
0.7260,-0.5534,-4.0000
0.7333,-0.5534,-4.0000
0.7406,-0.5534,-4.0000
0.7479,-0.5534,-4.0000
0.7553,-0.5534,-4.0000
0.7626,-0.5534,-4.0000
0.7699,-0.5534,-4.0000
0.7772,-0.5534,-4.0000
0.7845,-0.5534,-4.0000
0.7918,-0.5534,-4.0000
0.7991,-0.5534,-4.0000
0.8064,-0.5534,-4.0000
0.8137,-0.5534,-4.0000
0.8210,-0.5534,-4.0000
0.8283,-0.5534,-4.0000
0.8356,-0.5534,-4.0000
0.8429,-0.5534,-4.0000
0.8502,-0.5534,-4.0000
0.8575,-0.5534,-4.0000
0.8648,-0.5534,-4.0000
0.8721,-0.5534,-4.0000
0.8795,-0.5534,-4.0000
0.8868,-0.5534,-4.0000
0.8941,-0.5534,-4.0000
0.9014,-0.5534,-4.0000
0.9087,-0.5534,-4.0000
0.9160,-0.5534,-4.0000
0.9233,-0.5534,-4.0000
0.9306,-0.5534,-4.0000
0.9379,-0.5534,-4.0000
0.9452,-0.5534,-4.0000
0.9525,-0.5534,-4.0000
0.9598,-0.5534,-4.0000
0.9671,-0.5534,-4.0000
0.9744,-0.5534,-4.0000
0.9817,-0.5534,-4.0000
0.9890,-0.5534,-4.0000
0.9963,-0.5534,-4.0000
1.0037,-0.5534,-4.0000
1.0110,-0.5534,-4.0000
1.0183,-0.5534,-4.0000
1.0256,-0.5534,-4.0000
1.0329,-0.5534,-4.0000
1.0402,-0.5534,-4.0000
1.0475,-0.5534,-4.0000
1.0548,-0.5534,-4.0000
1.0621,-0.5534,-4.0000
1.0694,-0.5534,-4.0000
1.0767,-0.5534,-4.0000
1.0840,-0.5534,-4.0000
1.0913,-0.5534,-4.0000
1.0986,-0.5534,-4.0000
1.1059,-0.5534,-4.0000
1.1132,-0.5534,-4.0000
1.1205,-0.5534,-4.0000
1.1279,-0.5534,-4.0000
1.1352,-0.5534,-4.0000
1.1425,-0.5534,-4.0000
1.1498,-0.5534,-4.0000
1.1571,-0.5534,-4.0000
1.1644,-0.5534,-4.0000
1.1717,-0.5534,-4.0000
1.1790,-0.5534,-4.0000
1.1863,-0.5534,-4.0000
1.1936,-0.5534,-4.0000
1.2009,-0.5534,-4.0000
1.2082,-0.5534,-4.0000
1.2155,-0.5534,-4.0000
1.2228,-0.5534,-4.0000
1.2301,-0.5534,-4.0000
1.2374,-0.5534,-4.0000
1.2447,-0.5534,-4.0000
1.2521,-0.5534,-4.0000
1.2594,-0.5534,-4.0000
1.2667,-0.5534,-4.0000
1.2740,-0.5534,-4.0000
1.2813,-0.5534,-4.0000
1.2886,-0.5534,-4.0000
1.2959,-0.5534,-4.0000
1.3032,-0.5534,-4.0000
1.3105,-0.5534,-4.0000
1.3178,-0.5534,-4.0000
1.3251,-0.5534,-4.0000
1.3324,-0.5534,-4.0000
1.3397,-0.5534,-4.0000
1.3470,-0.5534,-4.0000
1.3543,-0.5534,-4.0000
1.3616,-0.5534,-4.0000
1.3689,-0.5534,-4.0000
1.3763,-0.5534,-4.0000
1.3836,-0.5534,-4.0000
1.3909,-0.5534,-4.0000
1.3982,-0.5534,-4.0000
0.6018,-0.5425,-4.0000
0.6091,-0.5425,-4.0000
0.6164,-0.5425,-4.0000
0.6237,-0.5425,-4.0000
0.6311,-0.5425,-4.0000
0.6384,-0.5425,-4.0000
0.6457,-0.5425,-4.0000
0.6530,-0.5425,-4.0000
0.6603,-0.5425,-4.0000
0.6676,-0.5425,-4.0000
0.6749,-0.5425,-4.0000
0.6822,-0.5425,-4.0000
0.6895,-0.5425,-4.0000
0.6968,-0.5425,-4.0000
0.7041,-0.5425,-4.0000
0.7114,-0.5425,-4.0000
0.7187,-0.5425,-4.0000
0.7260,-0.5425,-4.0000
0.7333,-0.5425,-4.0000
0.7406,-0.5425,-4.0000
0.7479,-0.5425,-4.0000
0.7553,-0.5425,-4.0000
0.7626,-0.5425,-4.0000
0.7699,-0.5425,-4.0000
0.7772,-0.5425,-4.0000
0.7845,-0.5425,-4.0000
0.7918,-0.5425,-4.0000
0.7991,-0.5425,-4.0000
0.8064,-0.5425,-4.0000
0.8137,-0.5425,-4.0000
0.8210,-0.5425,-4.0000
0.8283,-0.5425,-4.0000
0.8356,-0.5425,-4.0000
0.8429,-0.5425,-4.0000
0.8502,-0.5425,-4.0000
0.8575,-0.5425,-4.0000
0.8648,-0.5425,-4.0000
0.8721,-0.5425,-4.0000
0.8795,-0.5425,-4.0000
0.8868,-0.5425,-4.0000
0.8941,-0.5425,-4.0000
0.9014,-0.5425,-4.0000
0.9087,-0.5425,-4.0000
0.9160,-0.5425,-4.0000
0.9233,-0.5425,-4.0000
0.9306,-0.5425,-4.0000
0.9379,-0.5425,-4.0000
0.9452,-0.5425,-4.0000
0.9525,-0.5425,-4.0000
0.9598,-0.5425,-4.0000
0.9671,-0.5425,-4.0000
0.9744,-0.5425,-4.0000
0.9817,-0.5425,-4.0000
0.9890,-0.5425,-4.0000
0.9963,-0.5425,-4.0000
1.0037,-0.5425,-4.0000
1.0110,-0.5425,-4.0000
1.0183,-0.5425,-4.0000
1.0256,-0.5425,-4.0000
1.0329,-0.5425,-4.0000
1.0402,-0.5425,-4.0000
1.0475,-0.5425,-4.0000
1.0548,-0.5425,-4.0000
1.0621,-0.5425,-4.0000
1.0694,-0.5425,-4.0000
1.0767,-0.5425,-4.0000
1.0840,-0.5425,-4.0000
1.0913,-0.5425,-4.0000
1.0986,-0.5425,-4.0000
1.1059,-0.5425,-4.0000
1.1132,-0.5425,-4.0000
1.1205,-0.5425,-4.0000
1.1279,-0.5425,-4.0000
1.1352,-0.5425,-4.0000
1.1425,-0.5425,-4.0000
1.1498,-0.5425,-4.0000
1.1571,-0.5425,-4.0000
1.1644,-0.5425,-4.0000
1.1717,-0.5425,-4.0000
1.1790,-0.5425,-4.0000
1.1863,-0.5425,-4.0000
1.1936,-0.5425,-4.0000
1.2009,-0.5425,-4.0000
1.2082,-0.5425,-4.0000
1.2155,-0.5425,-4.0000
1.2228,-0.5425,-4.0000
1.2301,-0.5425,-4.0000
1.2374,-0.5425,-4.0000
1.2447,-0.5425,-4.0000
1.2521,-0.5425,-4.0000
1.2594,-0.5425,-4.0000
1.2667,-0.5425,-4.0000
1.2740,-0.5425,-4.0000
1.2813,-0.5425,-4.0000
1.2886,-0.5425,-4.0000
1.2959,-0.5425,-4.0000
1.3032,-0.5425,-4.0000
1.3105,-0.5425,-4.0000
1.3178,-0.5425,-4.0000
1.3251,-0.5425,-4.0000
1.3324,-0.5425,-4.0000
1.3397,-0.5425,-4.0000
1.3470,-0.5425,-4.0000
1.3543,-0.5425,-4.0000
1.3616,-0.5425,-4.0000
1.3689,-0.5425,-4.0000
1.3763,-0.5425,-4.0000
1.3836,-0.5425,-4.0000
1.3909,-0.5425,-4.0000
1.3982,-0.5425,-4.0000
0.6018,-0.5315,-4.0000
0.6091,-0.5315,-4.0000
0.6164,-0.5315,-4.0000
0.6237,-0.5315,-4.0000
0.6311,-0.5315,-4.0000
0.6384,-0.5315,-4.0000
0.6457,-0.5315,-4.0000
0.6530,-0.5315,-4.0000
0.6603,-0.5315,-4.0000
0.6676,-0.5315,-4.0000
0.6749,-0.5315,-4.0000
0.6822,-0.5315,-4.0000
0.6895,-0.5315,-4.0000
0.6968,-0.5315,-4.0000
0.7041,-0.5315,-4.0000
0.7114,-0.5315,-4.0000
0.7187,-0.5315,-4.0000
0.7260,-0.5315,-4.0000
0.7333,-0.5315,-4.0000
0.7406,-0.5315,-4.0000
0.7479,-0.5315,-4.0000
0.7553,-0.5315,-4.0000
0.7626,-0.5315,-4.0000
0.7699,-0.5315,-4.0000
0.7772,-0.5315,-4.0000
0.7845,-0.5315,-4.0000
0.7918,-0.5315,-4.0000
0.7991,-0.5315,-4.0000
0.8064,-0.5315,-4.0000
0.8137,-0.5315,-4.0000
0.8210,-0.5315,-4.0000
0.8283,-0.5315,-4.0000
0.8356,-0.5315,-4.0000
0.8429,-0.5315,-4.0000
0.8502,-0.5315,-4.0000
0.8575,-0.5315,-4.0000
0.8648,-0.5315,-4.0000
0.8721,-0.5315,-4.0000
0.8795,-0.5315,-4.0000
0.8868,-0.5315,-4.0000
0.8941,-0.5315,-4.0000
0.9014,-0.5315,-4.0000
0.9087,-0.5315,-4.0000
0.9160,-0.5315,-4.0000
0.9233,-0.5315,-4.0000
0.9306,-0.5315,-4.0000
0.9379,-0.5315,-4.0000
0.9452,-0.5315,-4.0000
0.9525,-0.5315,-4.0000
0.9598,-0.5315,-4.0000
0.9671,-0.5315,-4.0000
0.9744,-0.5315,-4.0000
0.9817,-0.5315,-4.0000
0.9890,-0.5315,-4.0000
0.9963,-0.5315,-4.0000
1.0037,-0.5315,-4.0000
1.0110,-0.5315,-4.0000
1.0183,-0.5315,-4.0000
1.0256,-0.5315,-4.0000
1.0329,-0.5315,-4.0000
1.0402,-0.5315,-4.0000
1.0475,-0.5315,-4.0000
1.0548,-0.5315,-4.0000
1.0621,-0.5315,-4.0000
1.0694,-0.5315,-4.0000
1.0767,-0.5315,-4.0000
1.0840,-0.5315,-4.0000
1.0913,-0.5315,-4.0000
1.0986,-0.5315,-4.0000
1.1059,-0.5315,-4.0000
1.1132,-0.5315,-4.0000
1.1205,-0.5315,-4.0000
1.1279,-0.5315,-4.0000
1.1352,-0.5315,-4.0000
1.1425,-0.5315,-4.0000
1.1498,-0.5315,-4.0000
1.1571,-0.5315,-4.0000
1.1644,-0.5315,-4.0000
1.1717,-0.5315,-4.0000
1.1790,-0.5315,-4.0000
1.1863,-0.5315,-4.0000
1.1936,-0.5315,-4.0000
1.2009,-0.5315,-4.0000
1.2082,-0.5315,-4.0000
1.2155,-0.5315,-4.0000
1.2228,-0.5315,-4.0000
1.2301,-0.5315,-4.0000
1.2374,-0.5315,-4.0000
1.2447,-0.5315,-4.0000
1.2521,-0.5315,-4.0000
1.2594,-0.5315,-4.0000
1.2667,-0.5315,-4.0000
1.2740,-0.5315,-4.0000
1.2813,-0.5315,-4.0000
1.2886,-0.5315,-4.0000
1.2959,-0.5315,-4.0000
1.3032,-0.5315,-4.0000
1.3105,-0.5315,-4.0000
1.3178,-0.5315,-4.0000
1.3251,-0.5315,-4.0000
1.3324,-0.5315,-4.0000
1.3397,-0.5315,-4.0000
1.3470,-0.5315,-4.0000
1.3543,-0.5315,-4.0000
1.3616,-0.5315,-4.0000
1.3689,-0.5315,-4.0000
1.3763,-0.5315,-4.0000
1.3836,-0.5315,-4.0000
1.3909,-0.5315,-4.0000
1.3982,-0.5315,-4.0000
0.6018,-0.5205,-4.0000
0.6091,-0.5205,-4.0000
0.6164,-0.5205,-4.0000
0.6237,-0.5205,-4.0000
0.6311,-0.5205,-4.0000
0.6384,-0.5205,-4.0000
0.6457,-0.5205,-4.0000
0.6530,-0.5205,-4.0000
0.6603,-0.5205,-4.0000
0.6676,-0.5205,-4.0000
0.6749,-0.5205,-4.0000
0.6822,-0.5205,-4.0000
0.6895,-0.5205,-4.0000
0.6968,-0.5205,-4.0000
0.7041,-0.5205,-4.0000
0.7114,-0.5205,-4.0000
0.7187,-0.5205,-4.0000
0.7260,-0.5205,-4.0000
0.7333,-0.5205,-4.0000
0.7406,-0.5205,-4.0000
0.7479,-0.5205,-4.0000
0.7553,-0.5205,-4.0000
0.7626,-0.5205,-4.0000
0.7699,-0.5205,-4.0000
0.7772,-0.5205,-4.0000
0.7845,-0.5205,-4.0000
0.7918,-0.5205,-4.0000
0.7991,-0.5205,-4.0000
0.8064,-0.5205,-4.0000
0.8137,-0.5205,-4.0000
0.8210,-0.5205,-4.0000
0.8283,-0.5205,-4.0000
0.8356,-0.5205,-4.0000
0.8429,-0.5205,-4.0000
0.8502,-0.5205,-4.0000
0.8575,-0.5205,-4.0000
0.8648,-0.5205,-4.0000
0.8721,-0.5205,-4.0000
0.8795,-0.5205,-4.0000
0.8868,-0.5205,-4.0000
0.8941,-0.5205,-4.0000
0.9014,-0.5205,-4.0000
0.9087,-0.5205,-4.0000
0.9160,-0.5205,-4.0000
0.9233,-0.5205,-4.0000
0.9306,-0.5205,-4.0000
0.9379,-0.5205,-4.0000
0.9452,-0.5205,-4.0000
0.9525,-0.5205,-4.0000
0.9598,-0.5205,-4.0000
0.9671,-0.5205,-4.0000
0.9744,-0.5205,-4.0000
0.9817,-0.5205,-4.0000
0.9890,-0.5205,-4.0000
0.9963,-0.5205,-4.0000
1.0037,-0.5205,-4.0000
1.0110,-0.5205,-4.0000
1.0183,-0.5205,-4.0000
1.0256,-0.5205,-4.0000
1.0329,-0.5205,-4.0000
1.0402,-0.5205,-4.0000
1.0475,-0.5205,-4.0000
1.0548,-0.5205,-4.0000
1.0621,-0.5205,-4.0000
1.0694,-0.5205,-4.0000
1.0767,-0.5205,-4.0000
1.0840,-0.5205,-4.0000
1.0913,-0.5205,-4.0000
1.0986,-0.5205,-4.0000
1.1059,-0.5205,-4.0000
1.1132,-0.5205,-4.0000
1.1205,-0.5205,-4.0000
1.1279,-0.5205,-4.0000
1.1352,-0.5205,-4.0000
1.1425,-0.5205,-4.0000
1.1498,-0.5205,-4.0000
1.1571,-0.5205,-4.0000
1.1644,-0.5205,-4.0000
1.1717,-0.5205,-4.0000
1.1790,-0.5205,-4.0000
1.1863,-0.5205,-4.0000
1.1936,-0.5205,-4.0000
1.2009,-0.5205,-4.0000
1.2082,-0.5205,-4.0000
1.2155,-0.5205,-4.0000
1.2228,-0.5205,-4.0000
1.2301,-0.5205,-4.0000
1.2374,-0.5205,-4.0000
1.2447,-0.5205,-4.0000
1.2521,-0.5205,-4.0000
1.2594,-0.5205,-4.0000
1.2667,-0.5205,-4.0000
1.2740,-0.5205,-4.0000
1.2813,-0.5205,-4.0000
1.2886,-0.5205,-4.0000
1.2959,-0.5205,-4.0000
1.3032,-0.5205,-4.0000
1.3105,-0.5205,-4.0000
1.3178,-0.5205,-4.0000
1.3251,-0.5205,-4.0000
1.3324,-0.5205,-4.0000
1.3397,-0.5205,-4.0000
1.3470,-0.5205,-4.0000
1.3543,-0.5205,-4.0000
1.3616,-0.5205,-4.0000
1.3689,-0.5205,-4.0000
1.3763,-0.5205,-4.0000
1.3836,-0.5205,-4.0000
1.3909,-0.5205,-4.0000
1.3982,-0.5205,-4.0000
0.6018,-0.5096,-4.0000
0.6091,-0.5096,-4.0000
0.6164,-0.5096,-4.0000
0.6237,-0.5096,-4.0000
0.6311,-0.5096,-4.0000
0.6384,-0.5096,-4.0000
0.6457,-0.5096,-4.0000
0.6530,-0.5096,-4.0000
0.6603,-0.5096,-4.0000
0.6676,-0.5096,-4.0000
0.6749,-0.5096,-4.0000
0.6822,-0.5096,-4.0000
0.6895,-0.5096,-4.0000
0.6968,-0.5096,-4.0000
0.7041,-0.5096,-4.0000
0.7114,-0.5096,-4.0000
0.7187,-0.5096,-4.0000
0.7260,-0.5096,-4.0000
0.7333,-0.5096,-4.0000
0.7406,-0.5096,-4.0000
0.7479,-0.5096,-4.0000
0.7553,-0.5096,-4.0000
0.7626,-0.5096,-4.0000
0.7699,-0.5096,-4.0000
0.7772,-0.5096,-4.0000
0.7845,-0.5096,-4.0000
0.7918,-0.5096,-4.0000
0.7991,-0.5096,-4.0000
0.8064,-0.5096,-4.0000
0.8137,-0.5096,-4.0000
0.8210,-0.5096,-4.0000
0.8283,-0.5096,-4.0000
0.8356,-0.5096,-4.0000
0.8429,-0.5096,-4.0000
0.8502,-0.5096,-4.0000
0.8575,-0.5096,-4.0000
0.8648,-0.5096,-4.0000
0.8721,-0.5096,-4.0000
0.8795,-0.5096,-4.0000
0.8868,-0.5096,-4.0000
0.8941,-0.5096,-4.0000
0.9014,-0.5096,-4.0000
0.9087,-0.5096,-4.0000
0.9160,-0.5096,-4.0000
0.9233,-0.5096,-4.0000
0.9306,-0.5096,-4.0000
0.9379,-0.5096,-4.0000
0.9452,-0.5096,-4.0000
0.9525,-0.5096,-4.0000
0.9598,-0.5096,-4.0000
0.9671,-0.5096,-4.0000
0.9744,-0.5096,-4.0000
0.9817,-0.5096,-4.0000
0.9890,-0.5096,-4.0000
0.9963,-0.5096,-4.0000
1.0037,-0.5096,-4.0000
1.0110,-0.5096,-4.0000
1.0183,-0.5096,-4.0000
1.0256,-0.5096,-4.0000
1.0329,-0.5096,-4.0000
1.0402,-0.5096,-4.0000
1.0475,-0.5096,-4.0000
1.0548,-0.5096,-4.0000
1.0621,-0.5096,-4.0000
1.0694,-0.5096,-4.0000
1.0767,-0.5096,-4.0000
1.0840,-0.5096,-4.0000
1.0913,-0.5096,-4.0000
1.0986,-0.5096,-4.0000
1.1059,-0.5096,-4.0000
1.1132,-0.5096,-4.0000
1.1205,-0.5096,-4.0000
1.1279,-0.5096,-4.0000
1.1352,-0.5096,-4.0000
1.1425,-0.5096,-4.0000
1.1498,-0.5096,-4.0000
1.1571,-0.5096,-4.0000
1.1644,-0.5096,-4.0000
1.1717,-0.5096,-4.0000
1.1790,-0.5096,-4.0000
1.1863,-0.5096,-4.0000
1.1936,-0.5096,-4.0000
1.2009,-0.5096,-4.0000
1.2082,-0.5096,-4.0000
1.2155,-0.5096,-4.0000
1.2228,-0.5096,-4.0000
1.2301,-0.5096,-4.0000
1.2374,-0.5096,-4.0000
1.2447,-0.5096,-4.0000
1.2521,-0.5096,-4.0000
1.2594,-0.5096,-4.0000
1.2667,-0.5096,-4.0000
1.2740,-0.5096,-4.0000
1.2813,-0.5096,-4.0000
1.2886,-0.5096,-4.0000
1.2959,-0.5096,-4.0000
1.3032,-0.5096,-4.0000
1.3105,-0.5096,-4.0000
1.3178,-0.5096,-4.0000
1.3251,-0.5096,-4.0000
1.3324,-0.5096,-4.0000
1.3397,-0.5096,-4.0000
1.3470,-0.5096,-4.0000
1.3543,-0.5096,-4.0000
1.3616,-0.5096,-4.0000
1.3689,-0.5096,-4.0000
1.3763,-0.5096,-4.0000
1.3836,-0.5096,-4.0000
1.3909,-0.5096,-4.0000
1.3982,-0.5096,-4.0000
0.6018,-0.4986,-4.0000
0.6091,-0.4986,-4.0000
0.6164,-0.4986,-4.0000
0.6237,-0.4986,-4.0000
0.6311,-0.4986,-4.0000
0.6384,-0.4986,-4.0000
0.6457,-0.4986,-4.0000
0.6530,-0.4986,-4.0000
0.6603,-0.4986,-4.0000
0.6676,-0.4986,-4.0000
0.6749,-0.4986,-4.0000
0.6822,-0.4986,-4.0000
0.6895,-0.4986,-4.0000
0.6968,-0.4986,-4.0000
0.7041,-0.4986,-4.0000
0.7114,-0.4986,-4.0000
0.7187,-0.4986,-4.0000
0.7260,-0.4986,-4.0000
0.7333,-0.4986,-4.0000
0.7406,-0.4986,-4.0000
0.7479,-0.4986,-4.0000
0.7553,-0.4986,-4.0000
0.7626,-0.4986,-4.0000
0.7699,-0.4986,-4.0000
0.7772,-0.4986,-4.0000
0.7845,-0.4986,-4.0000
0.7918,-0.4986,-4.0000
0.7991,-0.4986,-4.0000
0.8064,-0.4986,-4.0000
0.8137,-0.4986,-4.0000
0.8210,-0.4986,-4.0000
0.8283,-0.4986,-4.0000
0.8356,-0.4986,-4.0000
0.8429,-0.4986,-4.0000
0.8502,-0.4986,-4.0000
0.8575,-0.4986,-4.0000
0.8648,-0.4986,-4.0000
0.8721,-0.4986,-4.0000
0.8795,-0.4986,-4.0000
0.8868,-0.4986,-4.0000
0.8941,-0.4986,-4.0000
0.9014,-0.4986,-4.0000
0.9087,-0.4986,-4.0000
0.9160,-0.4986,-4.0000
0.9233,-0.4986,-4.0000
0.9306,-0.4986,-4.0000
0.9379,-0.4986,-4.0000
0.9452,-0.4986,-4.0000
0.9525,-0.4986,-4.0000
0.9598,-0.4986,-4.0000
0.9671,-0.4986,-4.0000
0.9744,-0.4986,-4.0000
0.9817,-0.4986,-4.0000
0.9890,-0.4986,-4.0000
0.9963,-0.4986,-4.0000
1.0037,-0.4986,-4.0000
1.0110,-0.4986,-4.0000
1.0183,-0.4986,-4.0000
1.0256,-0.4986,-4.0000
1.0329,-0.4986,-4.0000
1.0402,-0.4986,-4.0000
1.0475,-0.4986,-4.0000
1.0548,-0.4986,-4.0000
1.0621,-0.4986,-4.0000
1.0694,-0.4986,-4.0000
1.0767,-0.4986,-4.0000
1.0840,-0.4986,-4.0000
1.0913,-0.4986,-4.0000
1.0986,-0.4986,-4.0000
1.1059,-0.4986,-4.0000
1.1132,-0.4986,-4.0000
1.1205,-0.4986,-4.0000
1.1279,-0.4986,-4.0000
1.1352,-0.4986,-4.0000
1.1425,-0.4986,-4.0000
1.1498,-0.4986,-4.0000
1.1571,-0.4986,-4.0000
1.1644,-0.4986,-4.0000
1.1717,-0.4986,-4.0000
1.1790,-0.4986,-4.0000
1.1863,-0.4986,-4.0000
1.1936,-0.4986,-4.0000
1.2009,-0.4986,-4.0000
1.2082,-0.4986,-4.0000
1.2155,-0.4986,-4.0000
1.2228,-0.4986,-4.0000
1.2301,-0.4986,-4.0000
1.2374,-0.4986,-4.0000
1.2447,-0.4986,-4.0000
1.2521,-0.4986,-4.0000
1.2594,-0.4986,-4.0000
1.2667,-0.4986,-4.0000
1.2740,-0.4986,-4.0000
1.2813,-0.4986,-4.0000
1.2886,-0.4986,-4.0000
1.2959,-0.4986,-4.0000
1.3032,-0.4986,-4.0000
1.3105,-0.4986,-4.0000
1.3178,-0.4986,-4.0000
1.3251,-0.4986,-4.0000
1.3324,-0.4986,-4.0000
1.3397,-0.4986,-4.0000
1.3470,-0.4986,-4.0000
1.3543,-0.4986,-4.0000
1.3616,-0.4986,-4.0000
1.3689,-0.4986,-4.0000
1.3763,-0.4986,-4.0000
1.3836,-0.4986,-4.0000
1.3909,-0.4986,-4.0000
1.3982,-0.4986,-4.0000
0.6018,-0.4877,-4.0000
0.6091,-0.4877,-4.0000
0.6164,-0.4877,-4.0000
0.6237,-0.4877,-4.0000
0.6311,-0.4877,-4.0000
0.6384,-0.4877,-4.0000
0.6457,-0.4877,-4.0000
0.6530,-0.4877,-4.0000
0.6603,-0.4877,-4.0000
0.6676,-0.4877,-4.0000
0.6749,-0.4877,-4.0000
0.6822,-0.4877,-4.0000
0.6895,-0.4877,-4.0000
0.6968,-0.4877,-4.0000
0.7041,-0.4877,-4.0000
0.7114,-0.4877,-4.0000
0.7187,-0.4877,-4.0000
0.7260,-0.4877,-4.0000
0.7333,-0.4877,-4.0000
0.7406,-0.4877,-4.0000
0.7479,-0.4877,-4.0000
0.7553,-0.4877,-4.0000
0.7626,-0.4877,-4.0000
0.7699,-0.4877,-4.0000
0.7772,-0.4877,-4.0000
0.7845,-0.4877,-4.0000
0.7918,-0.4877,-4.0000
0.7991,-0.4877,-4.0000
0.8064,-0.4877,-4.0000
0.8137,-0.4877,-4.0000
0.8210,-0.4877,-4.0000
0.8283,-0.4877,-4.0000
0.8356,-0.4877,-4.0000
0.8429,-0.4877,-4.0000
0.8502,-0.4877,-4.0000
0.8575,-0.4877,-4.0000
0.8648,-0.4877,-4.0000
0.8721,-0.4877,-4.0000
0.8795,-0.4877,-4.0000
0.8868,-0.4877,-4.0000
0.8941,-0.4877,-4.0000
0.9014,-0.4877,-4.0000
0.9087,-0.4877,-4.0000
0.9160,-0.4877,-4.0000
0.9233,-0.4877,-4.0000
0.9306,-0.4877,-4.0000
0.9379,-0.4877,-4.0000
0.9452,-0.4877,-4.0000
0.9525,-0.4877,-4.0000
0.9598,-0.4877,-4.0000
0.9671,-0.4877,-4.0000
0.9744,-0.4877,-4.0000
0.9817,-0.4877,-4.0000
0.9890,-0.4877,-4.0000
0.9963,-0.4877,-4.0000
1.0037,-0.4877,-4.0000
1.0110,-0.4877,-4.0000
1.0183,-0.4877,-4.0000
1.0256,-0.4877,-4.0000
1.0329,-0.4877,-4.0000
1.0402,-0.4877,-4.0000
1.0475,-0.4877,-4.0000
1.0548,-0.4877,-4.0000
1.0621,-0.4877,-4.0000
1.0694,-0.4877,-4.0000
1.0767,-0.4877,-4.0000
1.0840,-0.4877,-4.0000
1.0913,-0.4877,-4.0000
1.0986,-0.4877,-4.0000
1.1059,-0.4877,-4.0000
1.1132,-0.4877,-4.0000
1.1205,-0.4877,-4.0000
1.1279,-0.4877,-4.0000
1.1352,-0.4877,-4.0000
1.1425,-0.4877,-4.0000
1.1498,-0.4877,-4.0000
1.1571,-0.4877,-4.0000
1.1644,-0.4877,-4.0000
1.1717,-0.4877,-4.0000
1.1790,-0.4877,-4.0000
1.1863,-0.4877,-4.0000
1.1936,-0.4877,-4.0000
1.2009,-0.4877,-4.0000
1.2082,-0.4877,-4.0000
1.2155,-0.4877,-4.0000
1.2228,-0.4877,-4.0000
1.2301,-0.4877,-4.0000
1.2374,-0.4877,-4.0000
1.2447,-0.4877,-4.0000
1.2521,-0.4877,-4.0000
1.2594,-0.4877,-4.0000
1.2667,-0.4877,-4.0000
1.2740,-0.4877,-4.0000
1.2813,-0.4877,-4.0000
1.2886,-0.4877,-4.0000
1.2959,-0.4877,-4.0000
1.3032,-0.4877,-4.0000
1.3105,-0.4877,-4.0000
1.3178,-0.4877,-4.0000
1.3251,-0.4877,-4.0000
1.3324,-0.4877,-4.0000
1.3397,-0.4877,-4.0000
1.3470,-0.4877,-4.0000
1.3543,-0.4877,-4.0000
1.3616,-0.4877,-4.0000
1.3689,-0.4877,-4.0000
1.3763,-0.4877,-4.0000
1.3836,-0.4877,-4.0000
1.3909,-0.4877,-4.0000
1.3982,-0.4877,-4.0000
0.6018,-0.4767,-4.0000
0.6091,-0.4767,-4.0000
0.6164,-0.4767,-4.0000
0.6237,-0.4767,-4.0000
0.6311,-0.4767,-4.0000
0.6384,-0.4767,-4.0000
0.6457,-0.4767,-4.0000
0.6530,-0.4767,-4.0000
0.6603,-0.4767,-4.0000
0.6676,-0.4767,-4.0000
0.6749,-0.4767,-4.0000
0.6822,-0.4767,-4.0000
0.6895,-0.4767,-4.0000
0.6968,-0.4767,-4.0000
0.7041,-0.4767,-4.0000
0.7114,-0.4767,-4.0000
0.7187,-0.4767,-4.0000
0.7260,-0.4767,-4.0000
0.7333,-0.4767,-4.0000
0.7406,-0.4767,-4.0000
0.7479,-0.4767,-4.0000
0.7553,-0.4767,-4.0000
0.7626,-0.4767,-4.0000
0.7699,-0.4767,-4.0000
0.7772,-0.4767,-4.0000
0.7845,-0.4767,-4.0000
0.7918,-0.4767,-4.0000
0.7991,-0.4767,-4.0000
0.8064,-0.4767,-4.0000
0.8137,-0.4767,-4.0000
0.8210,-0.4767,-4.0000
0.8283,-0.4767,-4.0000
0.8356,-0.4767,-4.0000
0.8429,-0.4767,-4.0000
0.8502,-0.4767,-4.0000
0.8575,-0.4767,-4.0000
0.8648,-0.4767,-4.0000
0.8721,-0.4767,-4.0000
0.8795,-0.4767,-4.0000
0.8868,-0.4767,-4.0000
0.8941,-0.4767,-4.0000
0.9014,-0.4767,-4.0000
0.9087,-0.4767,-4.0000
0.9160,-0.4767,-4.0000
0.9233,-0.4767,-4.0000
0.9306,-0.4767,-4.0000
0.9379,-0.4767,-4.0000
0.9452,-0.4767,-4.0000
0.9525,-0.4767,-4.0000
0.9598,-0.4767,-4.0000
0.9671,-0.4767,-4.0000
0.9744,-0.4767,-4.0000
0.9817,-0.4767,-4.0000
0.9890,-0.4767,-4.0000
0.9963,-0.4767,-4.0000
1.0037,-0.4767,-4.0000
1.0110,-0.4767,-4.0000
1.0183,-0.4767,-4.0000
1.0256,-0.4767,-4.0000
1.0329,-0.4767,-4.0000
1.0402,-0.4767,-4.0000
1.0475,-0.4767,-4.0000
1.0548,-0.4767,-4.0000
1.0621,-0.4767,-4.0000
1.0694,-0.4767,-4.0000
1.0767,-0.4767,-4.0000
1.0840,-0.4767,-4.0000
1.0913,-0.4767,-4.0000
1.0986,-0.4767,-4.0000
1.1059,-0.4767,-4.0000
1.1132,-0.4767,-4.0000
1.1205,-0.4767,-4.0000
1.1279,-0.4767,-4.0000
1.1352,-0.4767,-4.0000
1.1425,-0.4767,-4.0000
1.1498,-0.4767,-4.0000
1.1571,-0.4767,-4.0000
1.1644,-0.4767,-4.0000
1.1717,-0.4767,-4.0000
1.1790,-0.4767,-4.0000
1.1863,-0.4767,-4.0000
1.1936,-0.4767,-4.0000
1.2009,-0.4767,-4.0000
1.2082,-0.4767,-4.0000
1.2155,-0.4767,-4.0000
1.2228,-0.4767,-4.0000
1.2301,-0.4767,-4.0000
1.2374,-0.4767,-4.0000
1.2447,-0.4767,-4.0000
1.2521,-0.4767,-4.0000
1.2594,-0.4767,-4.0000
1.2667,-0.4767,-4.0000
1.2740,-0.4767,-4.0000
1.2813,-0.4767,-4.0000
1.2886,-0.4767,-4.0000
1.2959,-0.4767,-4.0000
1.3032,-0.4767,-4.0000
1.3105,-0.4767,-4.0000
1.3178,-0.4767,-4.0000
1.3251,-0.4767,-4.0000
1.3324,-0.4767,-4.0000
1.3397,-0.4767,-4.0000
1.3470,-0.4767,-4.0000
1.3543,-0.4767,-4.0000
1.3616,-0.4767,-4.0000
1.3689,-0.4767,-4.0000
1.3763,-0.4767,-4.0000
1.3836,-0.4767,-4.0000
1.3909,-0.4767,-4.0000
1.3982,-0.4767,-4.0000
0.6018,-0.4658,-4.0000
0.6091,-0.4658,-4.0000
0.6164,-0.4658,-4.0000
0.6237,-0.4658,-4.0000
0.6311,-0.4658,-4.0000
0.6384,-0.4658,-4.0000
0.6457,-0.4658,-4.0000
0.6530,-0.4658,-4.0000
0.6603,-0.4658,-4.0000
0.6676,-0.4658,-4.0000
0.6749,-0.4658,-4.0000
0.6822,-0.4658,-4.0000
0.6895,-0.4658,-4.0000
0.6968,-0.4658,-4.0000
0.7041,-0.4658,-4.0000
0.7114,-0.4658,-4.0000
0.7187,-0.4658,-4.0000
0.7260,-0.4658,-4.0000
0.7333,-0.4658,-4.0000
0.7406,-0.4658,-4.0000
0.7479,-0.4658,-4.0000
0.7553,-0.4658,-4.0000
0.7626,-0.4658,-4.0000
0.7699,-0.4658,-4.0000
0.7772,-0.4658,-4.0000
0.7845,-0.4658,-4.0000
0.7918,-0.4658,-4.0000
0.7991,-0.4658,-4.0000
0.8064,-0.4658,-4.0000
0.8137,-0.4658,-4.0000
0.8210,-0.4658,-4.0000
0.8283,-0.4658,-4.0000
0.8356,-0.4658,-4.0000
0.8429,-0.4658,-4.0000
0.8502,-0.4658,-4.0000
0.8575,-0.4658,-4.0000
0.8648,-0.4658,-4.0000
0.8721,-0.4658,-4.0000
0.8795,-0.4658,-4.0000
0.8868,-0.4658,-4.0000
0.8941,-0.4658,-4.0000
0.9014,-0.4658,-4.0000
0.9087,-0.4658,-4.0000
0.9160,-0.4658,-4.0000
0.9233,-0.4658,-4.0000
0.9306,-0.4658,-4.0000
0.9379,-0.4658,-4.0000
0.9452,-0.4658,-4.0000
0.9525,-0.4658,-4.0000
0.9598,-0.4658,-4.0000
0.9671,-0.4658,-4.0000
0.9744,-0.4658,-4.0000
0.9817,-0.4658,-4.0000
0.9890,-0.4658,-4.0000
0.9963,-0.4658,-4.0000
1.0037,-0.4658,-4.0000
1.0110,-0.4658,-4.0000
1.0183,-0.4658,-4.0000
1.0256,-0.4658,-4.0000
1.0329,-0.4658,-4.0000
1.0402,-0.4658,-4.0000
1.0475,-0.4658,-4.0000
1.0548,-0.4658,-4.0000
1.0621,-0.4658,-4.0000
1.0694,-0.4658,-4.0000
1.0767,-0.4658,-4.0000
1.0840,-0.4658,-4.0000
1.0913,-0.4658,-4.0000
1.0986,-0.4658,-4.0000
1.1059,-0.4658,-4.0000
1.1132,-0.4658,-4.0000
1.1205,-0.4658,-4.0000
1.1279,-0.4658,-4.0000
1.1352,-0.4658,-4.0000
1.1425,-0.4658,-4.0000
1.1498,-0.4658,-4.0000
1.1571,-0.4658,-4.0000
1.1644,-0.4658,-4.0000
1.1717,-0.4658,-4.0000
1.1790,-0.4658,-4.0000
1.1863,-0.4658,-4.0000
1.1936,-0.4658,-4.0000
1.2009,-0.4658,-4.0000
1.2082,-0.4658,-4.0000
1.2155,-0.4658,-4.0000
1.2228,-0.4658,-4.0000
1.2301,-0.4658,-4.0000
1.2374,-0.4658,-4.0000
1.2447,-0.4658,-4.0000
1.2521,-0.4658,-4.0000
1.2594,-0.4658,-4.0000
1.2667,-0.4658,-4.0000
1.2740,-0.4658,-4.0000
1.2813,-0.4658,-4.0000
1.2886,-0.4658,-4.0000
1.2959,-0.4658,-4.0000
1.3032,-0.4658,-4.0000
1.3105,-0.4658,-4.0000
1.3178,-0.4658,-4.0000
1.3251,-0.4658,-4.0000
1.3324,-0.4658,-4.0000
1.3397,-0.4658,-4.0000
1.3470,-0.4658,-4.0000
1.3543,-0.4658,-4.0000
1.3616,-0.4658,-4.0000
1.3689,-0.4658,-4.0000
1.3763,-0.4658,-4.0000
1.3836,-0.4658,-4.0000
1.3909,-0.4658,-4.0000
1.3982,-0.4658,-4.0000
0.6018,-0.4548,-4.0000
0.6091,-0.4548,-4.0000
0.6164,-0.4548,-4.0000
0.6237,-0.4548,-4.0000
0.6311,-0.4548,-4.0000
0.6384,-0.4548,-4.0000
0.6457,-0.4548,-4.0000
0.6530,-0.4548,-4.0000
0.6603,-0.4548,-4.0000
0.6676,-0.4548,-4.0000
0.6749,-0.4548,-4.0000
0.6822,-0.4548,-4.0000
0.6895,-0.4548,-4.0000
0.6968,-0.4548,-4.0000
0.7041,-0.4548,-4.0000
0.7114,-0.4548,-4.0000
0.7187,-0.4548,-4.0000
0.7260,-0.4548,-4.0000
0.7333,-0.4548,-4.0000
0.7406,-0.4548,-4.0000
0.7479,-0.4548,-4.0000
0.7553,-0.4548,-4.0000
0.7626,-0.4548,-4.0000
0.7699,-0.4548,-4.0000
0.7772,-0.4548,-4.0000
0.7845,-0.4548,-4.0000
0.7918,-0.4548,-4.0000
0.7991,-0.4548,-4.0000
0.8064,-0.4548,-4.0000
0.8137,-0.4548,-4.0000
0.8210,-0.4548,-4.0000
0.8283,-0.4548,-4.0000
0.8356,-0.4548,-4.0000
0.8429,-0.4548,-4.0000
0.8502,-0.4548,-4.0000
0.8575,-0.4548,-4.0000
0.8648,-0.4548,-4.0000
0.8721,-0.4548,-4.0000
0.8795,-0.4548,-4.0000
0.8868,-0.4548,-4.0000
0.8941,-0.4548,-4.0000
0.9014,-0.4548,-4.0000
0.9087,-0.4548,-4.0000
0.9160,-0.4548,-4.0000
0.9233,-0.4548,-4.0000
0.9306,-0.4548,-4.0000
0.9379,-0.4548,-4.0000
0.9452,-0.4548,-4.0000
0.9525,-0.4548,-4.0000
0.9598,-0.4548,-4.0000
0.9671,-0.4548,-4.0000
0.9744,-0.4548,-4.0000
0.9817,-0.4548,-4.0000
0.9890,-0.4548,-4.0000
0.9963,-0.4548,-4.0000
1.0037,-0.4548,-4.0000
1.0110,-0.4548,-4.0000
1.0183,-0.4548,-4.0000
1.0256,-0.4548,-4.0000
1.0329,-0.4548,-4.0000
1.0402,-0.4548,-4.0000
1.0475,-0.4548,-4.0000
1.0548,-0.4548,-4.0000
1.0621,-0.4548,-4.0000
1.0694,-0.4548,-4.0000
1.0767,-0.4548,-4.0000
1.0840,-0.4548,-4.0000
1.0913,-0.4548,-4.0000
1.0986,-0.4548,-4.0000
1.1059,-0.4548,-4.0000
1.1132,-0.4548,-4.0000
1.1205,-0.4548,-4.0000
1.1279,-0.4548,-4.0000
1.1352,-0.4548,-4.0000
1.1425,-0.4548,-4.0000
1.1498,-0.4548,-4.0000
1.1571,-0.4548,-4.0000
1.1644,-0.4548,-4.0000
1.1717,-0.4548,-4.0000
1.1790,-0.4548,-4.0000
1.1863,-0.4548,-4.0000
1.1936,-0.4548,-4.0000
1.2009,-0.4548,-4.0000
1.2082,-0.4548,-4.0000
1.2155,-0.4548,-4.0000
1.2228,-0.4548,-4.0000
1.2301,-0.4548,-4.0000
1.2374,-0.4548,-4.0000
1.2447,-0.4548,-4.0000
1.2521,-0.4548,-4.0000
1.2594,-0.4548,-4.0000
1.2667,-0.4548,-4.0000
1.2740,-0.4548,-4.0000
1.2813,-0.4548,-4.0000
1.2886,-0.4548,-4.0000
1.2959,-0.4548,-4.0000
1.3032,-0.4548,-4.0000
1.3105,-0.4548,-4.0000
1.3178,-0.4548,-4.0000
1.3251,-0.4548,-4.0000
1.3324,-0.4548,-4.0000
1.3397,-0.4548,-4.0000
1.3470,-0.4548,-4.0000
1.3543,-0.4548,-4.0000
1.3616,-0.4548,-4.0000
1.3689,-0.4548,-4.0000
1.3763,-0.4548,-4.0000
1.3836,-0.4548,-4.0000
1.3909,-0.4548,-4.0000
1.3982,-0.4548,-4.0000
0.6018,-0.4438,-4.0000
0.6091,-0.4438,-4.0000
0.6164,-0.4438,-4.0000
0.6237,-0.4438,-4.0000
0.6311,-0.4438,-4.0000
0.6384,-0.4438,-4.0000
0.6457,-0.4438,-4.0000
0.6530,-0.4438,-4.0000
0.6603,-0.4438,-4.0000
0.6676,-0.4438,-4.0000
0.6749,-0.4438,-4.0000
0.6822,-0.4438,-4.0000
0.6895,-0.4438,-4.0000
0.6968,-0.4438,-4.0000
0.7041,-0.4438,-4.0000
0.7114,-0.4438,-4.0000
0.7187,-0.4438,-4.0000
0.7260,-0.4438,-4.0000
0.7333,-0.4438,-4.0000
0.7406,-0.4438,-4.0000
0.7479,-0.4438,-4.0000
0.7553,-0.4438,-4.0000
0.7626,-0.4438,-4.0000
0.7699,-0.4438,-4.0000
0.7772,-0.4438,-4.0000
0.7845,-0.4438,-4.0000
0.7918,-0.4438,-4.0000
0.7991,-0.4438,-4.0000
0.8064,-0.4438,-4.0000
0.8137,-0.4438,-4.0000
0.8210,-0.4438,-4.0000
0.8283,-0.4438,-4.0000
0.8356,-0.4438,-4.0000
0.8429,-0.4438,-4.0000
0.8502,-0.4438,-4.0000
0.8575,-0.4438,-4.0000
0.8648,-0.4438,-4.0000
0.8721,-0.4438,-4.0000
0.8795,-0.4438,-4.0000
0.8868,-0.4438,-4.0000
0.8941,-0.4438,-4.0000
0.9014,-0.4438,-4.0000
0.9087,-0.4438,-4.0000
0.9160,-0.4438,-4.0000
0.9233,-0.4438,-4.0000
0.9306,-0.4438,-4.0000
0.9379,-0.4438,-4.0000
0.9452,-0.4438,-4.0000
0.9525,-0.4438,-4.0000
0.9598,-0.4438,-4.0000
0.9671,-0.4438,-4.0000
0.9744,-0.4438,-4.0000
0.9817,-0.4438,-4.0000
0.9890,-0.4438,-4.0000
0.9963,-0.4438,-4.0000
1.0037,-0.4438,-4.0000
1.0110,-0.4438,-4.0000
1.0183,-0.4438,-4.0000
1.0256,-0.4438,-4.0000
1.0329,-0.4438,-4.0000
1.0402,-0.4438,-4.0000
1.0475,-0.4438,-4.0000
1.0548,-0.4438,-4.0000
1.0621,-0.4438,-4.0000
1.0694,-0.4438,-4.0000
1.0767,-0.4438,-4.0000
1.0840,-0.4438,-4.0000
1.0913,-0.4438,-4.0000
1.0986,-0.4438,-4.0000
1.1059,-0.4438,-4.0000
1.1132,-0.4438,-4.0000
1.1205,-0.4438,-4.0000
1.1279,-0.4438,-4.0000
1.1352,-0.4438,-4.0000
1.1425,-0.4438,-4.0000
1.1498,-0.4438,-4.0000
1.1571,-0.4438,-4.0000
1.1644,-0.4438,-4.0000
1.1717,-0.4438,-4.0000
1.1790,-0.4438,-4.0000
1.1863,-0.4438,-4.0000
1.1936,-0.4438,-4.0000
1.2009,-0.4438,-4.0000
1.2082,-0.4438,-4.0000
1.2155,-0.4438,-4.0000
1.2228,-0.4438,-4.0000
1.2301,-0.4438,-4.0000
1.2374,-0.4438,-4.0000
1.2447,-0.4438,-4.0000
1.2521,-0.4438,-4.0000
1.2594,-0.4438,-4.0000
1.2667,-0.4438,-4.0000
1.2740,-0.4438,-4.0000
1.2813,-0.4438,-4.0000
1.2886,-0.4438,-4.0000
1.2959,-0.4438,-4.0000
1.3032,-0.4438,-4.0000
1.3105,-0.4438,-4.0000
1.3178,-0.4438,-4.0000
1.3251,-0.4438,-4.0000
1.3324,-0.4438,-4.0000
1.3397,-0.4438,-4.0000
1.3470,-0.4438,-4.0000
1.3543,-0.4438,-4.0000
1.3616,-0.4438,-4.0000
1.3689,-0.4438,-4.0000
1.3763,-0.4438,-4.0000
1.3836,-0.4438,-4.0000
1.3909,-0.4438,-4.0000
1.3982,-0.4438,-4.0000
0.6018,-0.4329,-4.0000
0.6091,-0.4329,-4.0000
0.6164,-0.4329,-4.0000
0.6237,-0.4329,-4.0000
0.6311,-0.4329,-4.0000
0.6384,-0.4329,-4.0000
0.6457,-0.4329,-4.0000
0.6530,-0.4329,-4.0000
0.6603,-0.4329,-4.0000
0.6676,-0.4329,-4.0000
0.6749,-0.4329,-4.0000
0.6822,-0.4329,-4.0000
0.6895,-0.4329,-4.0000
0.6968,-0.4329,-4.0000
0.7041,-0.4329,-4.0000
0.7114,-0.4329,-4.0000
0.7187,-0.4329,-4.0000
0.7260,-0.4329,-4.0000
0.7333,-0.4329,-4.0000
0.7406,-0.4329,-4.0000
0.7479,-0.4329,-4.0000
0.7553,-0.4329,-4.0000
0.7626,-0.4329,-4.0000
0.7699,-0.4329,-4.0000
0.7772,-0.4329,-4.0000
0.7845,-0.4329,-4.0000
0.7918,-0.4329,-4.0000
0.7991,-0.4329,-4.0000
0.8064,-0.4329,-4.0000
0.8137,-0.4329,-4.0000
0.8210,-0.4329,-4.0000
0.8283,-0.4329,-4.0000
0.8356,-0.4329,-4.0000
0.8429,-0.4329,-4.0000
0.8502,-0.4329,-4.0000
0.8575,-0.4329,-4.0000
0.8648,-0.4329,-4.0000
0.8721,-0.4329,-4.0000
0.8795,-0.4329,-4.0000
0.8868,-0.4329,-4.0000
0.8941,-0.4329,-4.0000
0.9014,-0.4329,-4.0000
0.9087,-0.4329,-4.0000
0.9160,-0.4329,-4.0000
0.9233,-0.4329,-4.0000
0.9306,-0.4329,-4.0000
0.9379,-0.4329,-4.0000
0.9452,-0.4329,-4.0000
0.9525,-0.4329,-4.0000
0.9598,-0.4329,-4.0000
0.9671,-0.4329,-4.0000
0.9744,-0.4329,-4.0000
0.9817,-0.4329,-4.0000
0.9890,-0.4329,-4.0000
0.9963,-0.4329,-4.0000
1.0037,-0.4329,-4.0000
1.0110,-0.4329,-4.0000
1.0183,-0.4329,-4.0000
1.0256,-0.4329,-4.0000
1.0329,-0.4329,-4.0000
1.0402,-0.4329,-4.0000
1.0475,-0.4329,-4.0000
1.0548,-0.4329,-4.0000
1.0621,-0.4329,-4.0000
1.0694,-0.4329,-4.0000
1.0767,-0.4329,-4.0000
1.0840,-0.4329,-4.0000
1.0913,-0.4329,-4.0000
1.0986,-0.4329,-4.0000
1.1059,-0.4329,-4.0000
1.1132,-0.4329,-4.0000
1.1205,-0.4329,-4.0000
1.1279,-0.4329,-4.0000
1.1352,-0.4329,-4.0000
1.1425,-0.4329,-4.0000
1.1498,-0.4329,-4.0000
1.1571,-0.4329,-4.0000
1.1644,-0.4329,-4.0000
1.1717,-0.4329,-4.0000
1.1790,-0.4329,-4.0000
1.1863,-0.4329,-4.0000
1.1936,-0.4329,-4.0000
1.2009,-0.4329,-4.0000
1.2082,-0.4329,-4.0000
1.2155,-0.4329,-4.0000
1.2228,-0.4329,-4.0000
1.2301,-0.4329,-4.0000
1.2374,-0.4329,-4.0000
1.2447,-0.4329,-4.0000
1.2521,-0.4329,-4.0000
1.2594,-0.4329,-4.0000
1.2667,-0.4329,-4.0000
1.2740,-0.4329,-4.0000
1.2813,-0.4329,-4.0000
1.2886,-0.4329,-4.0000
1.2959,-0.4329,-4.0000
1.3032,-0.4329,-4.0000
1.3105,-0.4329,-4.0000
1.3178,-0.4329,-4.0000
1.3251,-0.4329,-4.0000
1.3324,-0.4329,-4.0000
1.3397,-0.4329,-4.0000
1.3470,-0.4329,-4.0000
1.3543,-0.4329,-4.0000
1.3616,-0.4329,-4.0000
1.3689,-0.4329,-4.0000
1.3763,-0.4329,-4.0000
1.3836,-0.4329,-4.0000
1.3909,-0.4329,-4.0000
1.3982,-0.4329,-4.0000
0.6018,-0.4219,-4.0000
0.6091,-0.4219,-4.0000
0.6164,-0.4219,-4.0000
0.6237,-0.4219,-4.0000
0.6311,-0.4219,-4.0000
0.6384,-0.4219,-4.0000
0.6457,-0.4219,-4.0000
0.6530,-0.4219,-4.0000
0.6603,-0.4219,-4.0000
0.6676,-0.4219,-4.0000
0.6749,-0.4219,-4.0000
0.6822,-0.4219,-4.0000
0.6895,-0.4219,-4.0000
0.6968,-0.4219,-4.0000
0.7041,-0.4219,-4.0000
0.7114,-0.4219,-4.0000
0.7187,-0.4219,-4.0000
0.7260,-0.4219,-4.0000
0.7333,-0.4219,-4.0000
0.7406,-0.4219,-4.0000
0.7479,-0.4219,-4.0000
0.7553,-0.4219,-4.0000
0.7626,-0.4219,-4.0000
0.7699,-0.4219,-4.0000
0.7772,-0.4219,-4.0000
0.7845,-0.4219,-4.0000
0.7918,-0.4219,-4.0000
0.7991,-0.4219,-4.0000
0.8064,-0.4219,-4.0000
0.8137,-0.4219,-4.0000
0.8210,-0.4219,-4.0000
0.8283,-0.4219,-4.0000
0.8356,-0.4219,-4.0000
0.8429,-0.4219,-4.0000
0.8502,-0.4219,-4.0000
0.8575,-0.4219,-4.0000
0.8648,-0.4219,-4.0000
0.8721,-0.4219,-4.0000
0.8795,-0.4219,-4.0000
0.8868,-0.4219,-4.0000
0.8941,-0.4219,-4.0000
0.9014,-0.4219,-4.0000
0.9087,-0.4219,-4.0000
0.9160,-0.4219,-4.0000
0.9233,-0.4219,-4.0000
0.9306,-0.4219,-4.0000
0.9379,-0.4219,-4.0000
0.9452,-0.4219,-4.0000
0.9525,-0.4219,-4.0000
0.9598,-0.4219,-4.0000
0.9671,-0.4219,-4.0000
0.9744,-0.4219,-4.0000
0.9817,-0.4219,-4.0000
0.9890,-0.4219,-4.0000
0.9963,-0.4219,-4.0000
1.0037,-0.4219,-4.0000
1.0110,-0.4219,-4.0000
1.0183,-0.4219,-4.0000
1.0256,-0.4219,-4.0000
1.0329,-0.4219,-4.0000
1.0402,-0.4219,-4.0000
1.0475,-0.4219,-4.0000
1.0548,-0.4219,-4.0000
1.0621,-0.4219,-4.0000
1.0694,-0.4219,-4.0000
1.0767,-0.4219,-4.0000
1.0840,-0.4219,-4.0000
1.0913,-0.4219,-4.0000
1.0986,-0.4219,-4.0000
1.1059,-0.4219,-4.0000
1.1132,-0.4219,-4.0000
1.1205,-0.4219,-4.0000
1.1279,-0.4219,-4.0000
1.1352,-0.4219,-4.0000
1.1425,-0.4219,-4.0000
1.1498,-0.4219,-4.0000
1.1571,-0.4219,-4.0000
1.1644,-0.4219,-4.0000
1.1717,-0.4219,-4.0000
1.1790,-0.4219,-4.0000
1.1863,-0.4219,-4.0000
1.1936,-0.4219,-4.0000
1.2009,-0.4219,-4.0000
1.2082,-0.4219,-4.0000
1.2155,-0.4219,-4.0000
1.2228,-0.4219,-4.0000
1.2301,-0.4219,-4.0000
1.2374,-0.4219,-4.0000
1.2447,-0.4219,-4.0000
1.2521,-0.4219,-4.0000
1.2594,-0.4219,-4.0000
1.2667,-0.4219,-4.0000
1.2740,-0.4219,-4.0000
1.2813,-0.4219,-4.0000
1.2886,-0.4219,-4.0000
1.2959,-0.4219,-4.0000
1.3032,-0.4219,-4.0000
1.3105,-0.4219,-4.0000
1.3178,-0.4219,-4.0000
1.3251,-0.4219,-4.0000
1.3324,-0.4219,-4.0000
1.3397,-0.4219,-4.0000
1.3470,-0.4219,-4.0000
1.3543,-0.4219,-4.0000
1.3616,-0.4219,-4.0000
1.3689,-0.4219,-4.0000
1.3763,-0.4219,-4.0000
1.3836,-0.4219,-4.0000
1.3909,-0.4219,-4.0000
1.3982,-0.4219,-4.0000
0.6018,-0.4110,-4.0000
0.6091,-0.4110,-4.0000
0.6164,-0.4110,-4.0000
0.6237,-0.4110,-4.0000
0.6311,-0.4110,-4.0000
0.6384,-0.4110,-4.0000
0.6457,-0.4110,-4.0000
0.6530,-0.4110,-4.0000
0.6603,-0.4110,-4.0000
0.6676,-0.4110,-4.0000
0.6749,-0.4110,-4.0000
0.6822,-0.4110,-4.0000
0.6895,-0.4110,-4.0000
0.6968,-0.4110,-4.0000
0.7041,-0.4110,-4.0000
0.7114,-0.4110,-4.0000
0.7187,-0.4110,-4.0000
0.7260,-0.4110,-4.0000
0.7333,-0.4110,-4.0000
0.7406,-0.4110,-4.0000
0.7479,-0.4110,-4.0000
0.7553,-0.4110,-4.0000
0.7626,-0.4110,-4.0000
0.7699,-0.4110,-4.0000
0.7772,-0.4110,-4.0000
0.7845,-0.4110,-4.0000
0.7918,-0.4110,-4.0000
0.7991,-0.4110,-4.0000
0.8064,-0.4110,-4.0000
0.8137,-0.4110,-4.0000
0.8210,-0.4110,-4.0000
0.8283,-0.4110,-4.0000
0.8356,-0.4110,-4.0000
0.8429,-0.4110,-4.0000
0.8502,-0.4110,-4.0000
0.8575,-0.4110,-4.0000
0.8648,-0.4110,-4.0000
0.8721,-0.4110,-4.0000
0.8795,-0.4110,-4.0000
0.8868,-0.4110,-4.0000
0.8941,-0.4110,-4.0000
0.9014,-0.4110,-4.0000
0.9087,-0.4110,-4.0000
0.9160,-0.4110,-4.0000
0.9233,-0.4110,-4.0000
0.9306,-0.4110,-4.0000
0.9379,-0.4110,-4.0000
0.9452,-0.4110,-4.0000
0.9525,-0.4110,-4.0000
0.9598,-0.4110,-4.0000
0.9671,-0.4110,-4.0000
0.9744,-0.4110,-4.0000
0.9817,-0.4110,-4.0000
0.9890,-0.4110,-4.0000
0.9963,-0.4110,-4.0000
1.0037,-0.4110,-4.0000
1.0110,-0.4110,-4.0000
1.0183,-0.4110,-4.0000
1.0256,-0.4110,-4.0000
1.0329,-0.4110,-4.0000
1.0402,-0.4110,-4.0000
1.0475,-0.4110,-4.0000
1.0548,-0.4110,-4.0000
1.0621,-0.4110,-4.0000
1.0694,-0.4110,-4.0000
1.0767,-0.4110,-4.0000
1.0840,-0.4110,-4.0000
1.0913,-0.4110,-4.0000
1.0986,-0.4110,-4.0000
1.1059,-0.4110,-4.0000
1.1132,-0.4110,-4.0000
1.1205,-0.4110,-4.0000
1.1279,-0.4110,-4.0000
1.1352,-0.4110,-4.0000
1.1425,-0.4110,-4.0000
1.1498,-0.4110,-4.0000
1.1571,-0.4110,-4.0000
1.1644,-0.4110,-4.0000
1.1717,-0.4110,-4.0000
1.1790,-0.4110,-4.0000
1.1863,-0.4110,-4.0000
1.1936,-0.4110,-4.0000
1.2009,-0.4110,-4.0000
1.2082,-0.4110,-4.0000
1.2155,-0.4110,-4.0000
1.2228,-0.4110,-4.0000
1.2301,-0.4110,-4.0000
1.2374,-0.4110,-4.0000
1.2447,-0.4110,-4.0000
1.2521,-0.4110,-4.0000
1.2594,-0.4110,-4.0000
1.2667,-0.4110,-4.0000
1.2740,-0.4110,-4.0000
1.2813,-0.4110,-4.0000
1.2886,-0.4110,-4.0000
1.2959,-0.4110,-4.0000
1.3032,-0.4110,-4.0000
1.3105,-0.4110,-4.0000
1.3178,-0.4110,-4.0000
1.3251,-0.4110,-4.0000
1.3324,-0.4110,-4.0000
1.3397,-0.4110,-4.0000
1.3470,-0.4110,-4.0000
1.3543,-0.4110,-4.0000
1.3616,-0.4110,-4.0000
1.3689,-0.4110,-4.0000
1.3763,-0.4110,-4.0000
1.3836,-0.4110,-4.0000
1.3909,-0.4110,-4.0000
1.3982,-0.4110,-4.0000
0.6018,-0.4000,-4.0000
0.6091,-0.4000,-4.0000
0.6164,-0.4000,-4.0000
0.6237,-0.4000,-4.0000
0.6311,-0.4000,-4.0000
0.6384,-0.4000,-4.0000
0.6457,-0.4000,-4.0000
0.6530,-0.4000,-4.0000
0.6603,-0.4000,-4.0000
0.6676,-0.4000,-4.0000
0.6749,-0.4000,-4.0000
0.6822,-0.4000,-4.0000
0.6895,-0.4000,-4.0000
0.6968,-0.4000,-4.0000
0.7041,-0.4000,-4.0000
0.7114,-0.4000,-4.0000
0.7187,-0.4000,-4.0000
0.7260,-0.4000,-4.0000
0.7333,-0.4000,-4.0000
0.7406,-0.4000,-4.0000
0.7479,-0.4000,-4.0000
0.7553,-0.4000,-4.0000
0.7626,-0.4000,-4.0000
0.7699,-0.4000,-4.0000
0.7772,-0.4000,-4.0000
0.7845,-0.4000,-4.0000
0.7918,-0.4000,-4.0000
0.7991,-0.4000,-4.0000
0.8064,-0.4000,-4.0000
0.8137,-0.4000,-4.0000
0.8210,-0.4000,-4.0000
0.8283,-0.4000,-4.0000
0.8356,-0.4000,-4.0000
0.8429,-0.4000,-4.0000
0.8502,-0.4000,-4.0000
0.8575,-0.4000,-4.0000
0.8648,-0.4000,-4.0000
0.8721,-0.4000,-4.0000
0.8795,-0.4000,-4.0000
0.8868,-0.4000,-4.0000
0.8941,-0.4000,-4.0000
0.9014,-0.4000,-4.0000
0.9087,-0.4000,-4.0000
0.9160,-0.4000,-4.0000
0.9233,-0.4000,-4.0000
0.9306,-0.4000,-4.0000
0.9379,-0.4000,-4.0000
0.9452,-0.4000,-4.0000
0.9525,-0.4000,-4.0000
0.9598,-0.4000,-4.0000
0.9671,-0.4000,-4.0000
0.9744,-0.4000,-4.0000
0.9817,-0.4000,-4.0000
0.9890,-0.4000,-4.0000
0.9963,-0.4000,-4.0000
1.0037,-0.4000,-4.0000
1.0110,-0.4000,-4.0000
1.0183,-0.4000,-4.0000
1.0256,-0.4000,-4.0000
1.0329,-0.4000,-4.0000
1.0402,-0.4000,-4.0000
1.0475,-0.4000,-4.0000
1.0548,-0.4000,-4.0000
1.0621,-0.4000,-4.0000
1.0694,-0.4000,-4.0000
1.0767,-0.4000,-4.0000
1.0840,-0.4000,-4.0000
1.0913,-0.4000,-4.0000
1.0986,-0.4000,-4.0000
1.1059,-0.4000,-4.0000
1.1132,-0.4000,-4.0000
1.1205,-0.4000,-4.0000
1.1279,-0.4000,-4.0000
1.1352,-0.4000,-4.0000
1.1425,-0.4000,-4.0000
1.1498,-0.4000,-4.0000
1.1571,-0.4000,-4.0000
1.1644,-0.4000,-4.0000
1.1717,-0.4000,-4.0000
1.1790,-0.4000,-4.0000
1.1863,-0.4000,-4.0000
1.1936,-0.4000,-4.0000
1.2009,-0.4000,-4.0000
1.2082,-0.4000,-4.0000
1.2155,-0.4000,-4.0000
1.2228,-0.4000,-4.0000
1.2301,-0.4000,-4.0000
1.2374,-0.4000,-4.0000
1.2447,-0.4000,-4.0000
1.2521,-0.4000,-4.0000
1.2594,-0.4000,-4.0000
1.2667,-0.4000,-4.0000
1.2740,-0.4000,-4.0000
1.2813,-0.4000,-4.0000
1.2886,-0.4000,-4.0000
1.2959,-0.4000,-4.0000
1.3032,-0.4000,-4.0000
1.3105,-0.4000,-4.0000
1.3178,-0.4000,-4.0000
1.3251,-0.4000,-4.0000
1.3324,-0.4000,-4.0000
1.3397,-0.4000,-4.0000
1.3470,-0.4000,-4.0000
1.3543,-0.4000,-4.0000
1.3616,-0.4000,-4.0000
1.3689,-0.4000,-4.0000
1.3763,-0.4000,-4.0000
1.3836,-0.4000,-4.0000
1.3909,-0.4000,-4.0000
1.3982,-0.4000,-4.0000
0.6018,-0.3890,-4.0000
0.6091,-0.3890,-4.0000
0.6164,-0.3890,-4.0000
0.6237,-0.3890,-4.0000
0.6311,-0.3890,-4.0000
0.6384,-0.3890,-4.0000
0.6457,-0.3890,-4.0000
0.6530,-0.3890,-4.0000
0.6603,-0.3890,-4.0000
0.6676,-0.3890,-4.0000
0.6749,-0.3890,-4.0000
0.6822,-0.3890,-4.0000
0.6895,-0.3890,-4.0000
0.6968,-0.3890,-4.0000
0.7041,-0.3890,-4.0000
0.7114,-0.3890,-4.0000
0.7187,-0.3890,-4.0000
0.7260,-0.3890,-4.0000
0.7333,-0.3890,-4.0000
0.7406,-0.3890,-4.0000
0.7479,-0.3890,-4.0000
0.7553,-0.3890,-4.0000
0.7626,-0.3890,-4.0000
0.7699,-0.3890,-4.0000
0.7772,-0.3890,-4.0000
0.7845,-0.3890,-4.0000
0.7918,-0.3890,-4.0000
0.7991,-0.3890,-4.0000
0.8064,-0.3890,-4.0000
0.8137,-0.3890,-4.0000
0.8210,-0.3890,-4.0000
0.8283,-0.3890,-4.0000
0.8356,-0.3890,-4.0000
0.8429,-0.3890,-4.0000
0.8502,-0.3890,-4.0000
0.8575,-0.3890,-4.0000
0.8648,-0.3890,-4.0000
0.8721,-0.3890,-4.0000
0.8795,-0.3890,-4.0000
0.8868,-0.3890,-4.0000
0.8941,-0.3890,-4.0000
0.9014,-0.3890,-4.0000
0.9087,-0.3890,-4.0000
0.9160,-0.3890,-4.0000
0.9233,-0.3890,-4.0000
0.9306,-0.3890,-4.0000
0.9379,-0.3890,-4.0000
0.9452,-0.3890,-4.0000
0.9525,-0.3890,-4.0000
0.9598,-0.3890,-4.0000
0.9671,-0.3890,-4.0000
0.9744,-0.3890,-4.0000
0.9817,-0.3890,-4.0000
0.9890,-0.3890,-4.0000
0.9963,-0.3890,-4.0000
1.0037,-0.3890,-4.0000
1.0110,-0.3890,-4.0000
1.0183,-0.3890,-4.0000
1.0256,-0.3890,-4.0000
1.0329,-0.3890,-4.0000
1.0402,-0.3890,-4.0000
1.0475,-0.3890,-4.0000
1.0548,-0.3890,-4.0000
1.0621,-0.3890,-4.0000
1.0694,-0.3890,-4.0000
1.0767,-0.3890,-4.0000
1.0840,-0.3890,-4.0000
1.0913,-0.3890,-4.0000
1.0986,-0.3890,-4.0000
1.1059,-0.3890,-4.0000
1.1132,-0.3890,-4.0000
1.1205,-0.3890,-4.0000
1.1279,-0.3890,-4.0000
1.1352,-0.3890,-4.0000
1.1425,-0.3890,-4.0000
1.1498,-0.3890,-4.0000
1.1571,-0.3890,-4.0000
1.1644,-0.3890,-4.0000
1.1717,-0.3890,-4.0000
1.1790,-0.3890,-4.0000
1.1863,-0.3890,-4.0000
1.1936,-0.3890,-4.0000
1.2009,-0.3890,-4.0000
1.2082,-0.3890,-4.0000
1.2155,-0.3890,-4.0000
1.2228,-0.3890,-4.0000
1.2301,-0.3890,-4.0000
1.2374,-0.3890,-4.0000
1.2447,-0.3890,-4.0000
1.2521,-0.3890,-4.0000
1.2594,-0.3890,-4.0000
1.2667,-0.3890,-4.0000
1.2740,-0.3890,-4.0000
1.2813,-0.3890,-4.0000
1.2886,-0.3890,-4.0000
1.2959,-0.3890,-4.0000
1.3032,-0.3890,-4.0000
1.3105,-0.3890,-4.0000
1.3178,-0.3890,-4.0000
1.3251,-0.3890,-4.0000
1.3324,-0.3890,-4.0000
1.3397,-0.3890,-4.0000
1.3470,-0.3890,-4.0000
1.3543,-0.3890,-4.0000
1.3616,-0.3890,-4.0000
1.3689,-0.3890,-4.0000
1.3763,-0.3890,-4.0000
1.3836,-0.3890,-4.0000
1.3909,-0.3890,-4.0000
1.3982,-0.3890,-4.0000
0.6018,-0.3781,-4.0000
0.6091,-0.3781,-4.0000
0.6164,-0.3781,-4.0000
0.6237,-0.3781,-4.0000
0.6311,-0.3781,-4.0000
0.6384,-0.3781,-4.0000
0.6457,-0.3781,-4.0000
0.6530,-0.3781,-4.0000
0.6603,-0.3781,-4.0000
0.6676,-0.3781,-4.0000
0.6749,-0.3781,-4.0000
0.6822,-0.3781,-4.0000
0.6895,-0.3781,-4.0000
0.6968,-0.3781,-4.0000
0.7041,-0.3781,-4.0000
0.7114,-0.3781,-4.0000
0.7187,-0.3781,-4.0000
0.7260,-0.3781,-4.0000
0.7333,-0.3781,-4.0000
0.7406,-0.3781,-4.0000
0.7479,-0.3781,-4.0000
0.7553,-0.3781,-4.0000
0.7626,-0.3781,-4.0000
0.7699,-0.3781,-4.0000
0.7772,-0.3781,-4.0000
0.7845,-0.3781,-4.0000
0.7918,-0.3781,-4.0000
0.7991,-0.3781,-4.0000
0.8064,-0.3781,-4.0000
0.8137,-0.3781,-4.0000
0.8210,-0.3781,-4.0000
0.8283,-0.3781,-4.0000
0.8356,-0.3781,-4.0000
0.8429,-0.3781,-4.0000
0.8502,-0.3781,-4.0000
0.8575,-0.3781,-4.0000
0.8648,-0.3781,-4.0000
0.8721,-0.3781,-4.0000
0.8795,-0.3781,-4.0000
0.8868,-0.3781,-4.0000
0.8941,-0.3781,-4.0000
0.9014,-0.3781,-4.0000
0.9087,-0.3781,-4.0000
0.9160,-0.3781,-4.0000
0.9233,-0.3781,-4.0000
0.9306,-0.3781,-4.0000
0.9379,-0.3781,-4.0000
0.9452,-0.3781,-4.0000
0.9525,-0.3781,-4.0000
0.9598,-0.3781,-4.0000
0.9671,-0.3781,-4.0000
0.9744,-0.3781,-4.0000
0.9817,-0.3781,-4.0000
0.9890,-0.3781,-4.0000
0.9963,-0.3781,-4.0000
1.0037,-0.3781,-4.0000
1.0110,-0.3781,-4.0000
1.0183,-0.3781,-4.0000
1.0256,-0.3781,-4.0000
1.0329,-0.3781,-4.0000
1.0402,-0.3781,-4.0000
1.0475,-0.3781,-4.0000
1.0548,-0.3781,-4.0000
1.0621,-0.3781,-4.0000
1.0694,-0.3781,-4.0000
1.0767,-0.3781,-4.0000
1.0840,-0.3781,-4.0000
1.0913,-0.3781,-4.0000
1.0986,-0.3781,-4.0000
1.1059,-0.3781,-4.0000
1.1132,-0.3781,-4.0000
1.1205,-0.3781,-4.0000
1.1279,-0.3781,-4.0000
1.1352,-0.3781,-4.0000
1.1425,-0.3781,-4.0000
1.1498,-0.3781,-4.0000
1.1571,-0.3781,-4.0000
1.1644,-0.3781,-4.0000
1.1717,-0.3781,-4.0000
1.1790,-0.3781,-4.0000
1.1863,-0.3781,-4.0000
1.1936,-0.3781,-4.0000
1.2009,-0.3781,-4.0000
1.2082,-0.3781,-4.0000
1.2155,-0.3781,-4.0000
1.2228,-0.3781,-4.0000
1.2301,-0.3781,-4.0000
1.2374,-0.3781,-4.0000
1.2447,-0.3781,-4.0000
1.2521,-0.3781,-4.0000
1.2594,-0.3781,-4.0000
1.2667,-0.3781,-4.0000
1.2740,-0.3781,-4.0000
1.2813,-0.3781,-4.0000
1.2886,-0.3781,-4.0000
1.2959,-0.3781,-4.0000
1.3032,-0.3781,-4.0000
1.3105,-0.3781,-4.0000
1.3178,-0.3781,-4.0000
1.3251,-0.3781,-4.0000
1.3324,-0.3781,-4.0000
1.3397,-0.3781,-4.0000
1.3470,-0.3781,-4.0000
1.3543,-0.3781,-4.0000
1.3616,-0.3781,-4.0000
1.3689,-0.3781,-4.0000
1.3763,-0.3781,-4.0000
1.3836,-0.3781,-4.0000
1.3909,-0.3781,-4.0000
1.3982,-0.3781,-4.0000
0.6018,-0.3671,-4.0000
0.6091,-0.3671,-4.0000
0.6164,-0.3671,-4.0000
0.6237,-0.3671,-4.0000
0.6311,-0.3671,-4.0000
0.6384,-0.3671,-4.0000
0.6457,-0.3671,-4.0000
0.6530,-0.3671,-4.0000
0.6603,-0.3671,-4.0000
0.6676,-0.3671,-4.0000
0.6749,-0.3671,-4.0000
0.6822,-0.3671,-4.0000
0.6895,-0.3671,-4.0000
0.6968,-0.3671,-4.0000
0.7041,-0.3671,-4.0000
0.7114,-0.3671,-4.0000
0.7187,-0.3671,-4.0000
0.7260,-0.3671,-4.0000
0.7333,-0.3671,-4.0000
0.7406,-0.3671,-4.0000
0.7479,-0.3671,-4.0000
0.7553,-0.3671,-4.0000
0.7626,-0.3671,-4.0000
0.7699,-0.3671,-4.0000
0.7772,-0.3671,-4.0000
0.7845,-0.3671,-4.0000
0.7918,-0.3671,-4.0000
0.7991,-0.3671,-4.0000
0.8064,-0.3671,-4.0000
0.8137,-0.3671,-4.0000
0.8210,-0.3671,-4.0000
0.8283,-0.3671,-4.0000
0.8356,-0.3671,-4.0000
0.8429,-0.3671,-4.0000
0.8502,-0.3671,-4.0000
0.8575,-0.3671,-4.0000
0.8648,-0.3671,-4.0000
0.8721,-0.3671,-4.0000
0.8795,-0.3671,-4.0000
0.8868,-0.3671,-4.0000
0.8941,-0.3671,-4.0000
0.9014,-0.3671,-4.0000
0.9087,-0.3671,-4.0000
0.9160,-0.3671,-4.0000
0.9233,-0.3671,-4.0000
0.9306,-0.3671,-4.0000
0.9379,-0.3671,-4.0000
0.9452,-0.3671,-4.0000
0.9525,-0.3671,-4.0000
0.9598,-0.3671,-4.0000
0.9671,-0.3671,-4.0000
0.9744,-0.3671,-4.0000
0.9817,-0.3671,-4.0000
0.9890,-0.3671,-4.0000
0.9963,-0.3671,-4.0000
1.0037,-0.3671,-4.0000
1.0110,-0.3671,-4.0000
1.0183,-0.3671,-4.0000
1.0256,-0.3671,-4.0000
1.0329,-0.3671,-4.0000
1.0402,-0.3671,-4.0000
1.0475,-0.3671,-4.0000
1.0548,-0.3671,-4.0000
1.0621,-0.3671,-4.0000
1.0694,-0.3671,-4.0000
1.0767,-0.3671,-4.0000
1.0840,-0.3671,-4.0000
1.0913,-0.3671,-4.0000
1.0986,-0.3671,-4.0000
1.1059,-0.3671,-4.0000
1.1132,-0.3671,-4.0000
1.1205,-0.3671,-4.0000
1.1279,-0.3671,-4.0000
1.1352,-0.3671,-4.0000
1.1425,-0.3671,-4.0000
1.1498,-0.3671,-4.0000
1.1571,-0.3671,-4.0000
1.1644,-0.3671,-4.0000
1.1717,-0.3671,-4.0000
1.1790,-0.3671,-4.0000
1.1863,-0.3671,-4.0000
1.1936,-0.3671,-4.0000
1.2009,-0.3671,-4.0000
1.2082,-0.3671,-4.0000
1.2155,-0.3671,-4.0000
1.2228,-0.3671,-4.0000
1.2301,-0.3671,-4.0000
1.2374,-0.3671,-4.0000
1.2447,-0.3671,-4.0000
1.2521,-0.3671,-4.0000
1.2594,-0.3671,-4.0000
1.2667,-0.3671,-4.0000
1.2740,-0.3671,-4.0000
1.2813,-0.3671,-4.0000
1.2886,-0.3671,-4.0000
1.2959,-0.3671,-4.0000
1.3032,-0.3671,-4.0000
1.3105,-0.3671,-4.0000
1.3178,-0.3671,-4.0000
1.3251,-0.3671,-4.0000
1.3324,-0.3671,-4.0000
1.3397,-0.3671,-4.0000
1.3470,-0.3671,-4.0000
1.3543,-0.3671,-4.0000
1.3616,-0.3671,-4.0000
1.3689,-0.3671,-4.0000
1.3763,-0.3671,-4.0000
1.3836,-0.3671,-4.0000
1.3909,-0.3671,-4.0000
1.3982,-0.3671,-4.0000
0.6018,-0.3562,-4.0000
0.6091,-0.3562,-4.0000
0.6164,-0.3562,-4.0000
0.6237,-0.3562,-4.0000
0.6311,-0.3562,-4.0000
0.6384,-0.3562,-4.0000
0.6457,-0.3562,-4.0000
0.6530,-0.3562,-4.0000
0.6603,-0.3562,-4.0000
0.6676,-0.3562,-4.0000
0.6749,-0.3562,-4.0000
0.6822,-0.3562,-4.0000
0.6895,-0.3562,-4.0000
0.6968,-0.3562,-4.0000
0.7041,-0.3562,-4.0000
0.7114,-0.3562,-4.0000
0.7187,-0.3562,-4.0000
0.7260,-0.3562,-4.0000
0.7333,-0.3562,-4.0000
0.7406,-0.3562,-4.0000
0.7479,-0.3562,-4.0000
0.7553,-0.3562,-4.0000
0.7626,-0.3562,-4.0000
0.7699,-0.3562,-4.0000
0.7772,-0.3562,-4.0000
0.7845,-0.3562,-4.0000
0.7918,-0.3562,-4.0000
0.7991,-0.3562,-4.0000
0.8064,-0.3562,-4.0000
0.8137,-0.3562,-4.0000
0.8210,-0.3562,-4.0000
0.8283,-0.3562,-4.0000
0.8356,-0.3562,-4.0000
0.8429,-0.3562,-4.0000
0.8502,-0.3562,-4.0000
0.8575,-0.3562,-4.0000
0.8648,-0.3562,-4.0000
0.8721,-0.3562,-4.0000
0.8795,-0.3562,-4.0000
0.8868,-0.3562,-4.0000
0.8941,-0.3562,-4.0000
0.9014,-0.3562,-4.0000
0.9087,-0.3562,-4.0000
0.9160,-0.3562,-4.0000
0.9233,-0.3562,-4.0000
0.9306,-0.3562,-4.0000
0.9379,-0.3562,-4.0000
0.9452,-0.3562,-4.0000
0.9525,-0.3562,-4.0000
0.9598,-0.3562,-4.0000
0.9671,-0.3562,-4.0000
0.9744,-0.3562,-4.0000
0.9817,-0.3562,-4.0000
0.9890,-0.3562,-4.0000
0.9963,-0.3562,-4.0000
1.0037,-0.3562,-4.0000
1.0110,-0.3562,-4.0000
1.0183,-0.3562,-4.0000
1.0256,-0.3562,-4.0000
1.0329,-0.3562,-4.0000
1.0402,-0.3562,-4.0000
1.0475,-0.3562,-4.0000
1.0548,-0.3562,-4.0000
1.0621,-0.3562,-4.0000
1.0694,-0.3562,-4.0000
1.0767,-0.3562,-4.0000
1.0840,-0.3562,-4.0000
1.0913,-0.3562,-4.0000
1.0986,-0.3562,-4.0000
1.1059,-0.3562,-4.0000
1.1132,-0.3562,-4.0000
1.1205,-0.3562,-4.0000
1.1279,-0.3562,-4.0000
1.1352,-0.3562,-4.0000
1.1425,-0.3562,-4.0000
1.1498,-0.3562,-4.0000
1.1571,-0.3562,-4.0000
1.1644,-0.3562,-4.0000
1.1717,-0.3562,-4.0000
1.1790,-0.3562,-4.0000
1.1863,-0.3562,-4.0000
1.1936,-0.3562,-4.0000
1.2009,-0.3562,-4.0000
1.2082,-0.3562,-4.0000
1.2155,-0.3562,-4.0000
1.2228,-0.3562,-4.0000
1.2301,-0.3562,-4.0000
1.2374,-0.3562,-4.0000
1.2447,-0.3562,-4.0000
1.2521,-0.3562,-4.0000
1.2594,-0.3562,-4.0000
1.2667,-0.3562,-4.0000
1.2740,-0.3562,-4.0000
1.2813,-0.3562,-4.0000
1.2886,-0.3562,-4.0000
1.2959,-0.3562,-4.0000
1.3032,-0.3562,-4.0000
1.3105,-0.3562,-4.0000
1.3178,-0.3562,-4.0000
1.3251,-0.3562,-4.0000
1.3324,-0.3562,-4.0000
1.3397,-0.3562,-4.0000
1.3470,-0.3562,-4.0000
1.3543,-0.3562,-4.0000
1.3616,-0.3562,-4.0000
1.3689,-0.3562,-4.0000
1.3763,-0.3562,-4.0000
1.3836,-0.3562,-4.0000
1.3909,-0.3562,-4.0000
1.3982,-0.3562,-4.0000
0.6018,-0.3452,-4.0000
0.6091,-0.3452,-4.0000
0.6164,-0.3452,-4.0000
0.6237,-0.3452,-4.0000
0.6311,-0.3452,-4.0000
0.6384,-0.3452,-4.0000
0.6457,-0.3452,-4.0000
0.6530,-0.3452,-4.0000
0.6603,-0.3452,-4.0000
0.6676,-0.3452,-4.0000
0.6749,-0.3452,-4.0000
0.6822,-0.3452,-4.0000
0.6895,-0.3452,-4.0000
0.6968,-0.3452,-4.0000
0.7041,-0.3452,-4.0000
0.7114,-0.3452,-4.0000
0.7187,-0.3452,-4.0000
0.7260,-0.3452,-4.0000
0.7333,-0.3452,-4.0000
0.7406,-0.3452,-4.0000
0.7479,-0.3452,-4.0000
0.7553,-0.3452,-4.0000
0.7626,-0.3452,-4.0000
0.7699,-0.3452,-4.0000
0.7772,-0.3452,-4.0000
0.7845,-0.3452,-4.0000
0.7918,-0.3452,-4.0000
0.7991,-0.3452,-4.0000
0.8064,-0.3452,-4.0000
0.8137,-0.3452,-4.0000
0.8210,-0.3452,-4.0000
0.8283,-0.3452,-4.0000
0.8356,-0.3452,-4.0000
0.8429,-0.3452,-4.0000
0.8502,-0.3452,-4.0000
0.8575,-0.3452,-4.0000
0.8648,-0.3452,-4.0000
0.8721,-0.3452,-4.0000
0.8795,-0.3452,-4.0000
0.8868,-0.3452,-4.0000
0.8941,-0.3452,-4.0000
0.9014,-0.3452,-4.0000
0.9087,-0.3452,-4.0000
0.9160,-0.3452,-4.0000
0.9233,-0.3452,-4.0000
0.9306,-0.3452,-4.0000
0.9379,-0.3452,-4.0000
0.9452,-0.3452,-4.0000
0.9525,-0.3452,-4.0000
0.9598,-0.3452,-4.0000
0.9671,-0.3452,-4.0000
0.9744,-0.3452,-4.0000
0.9817,-0.3452,-4.0000
0.9890,-0.3452,-4.0000
0.9963,-0.3452,-4.0000
1.0037,-0.3452,-4.0000
1.0110,-0.3452,-4.0000
1.0183,-0.3452,-4.0000
1.0256,-0.3452,-4.0000
1.0329,-0.3452,-4.0000
1.0402,-0.3452,-4.0000
1.0475,-0.3452,-4.0000
1.0548,-0.3452,-4.0000
1.0621,-0.3452,-4.0000
1.0694,-0.3452,-4.0000
1.0767,-0.3452,-4.0000
1.0840,-0.3452,-4.0000
1.0913,-0.3452,-4.0000
1.0986,-0.3452,-4.0000
1.1059,-0.3452,-4.0000
1.1132,-0.3452,-4.0000
1.1205,-0.3452,-4.0000
1.1279,-0.3452,-4.0000
1.1352,-0.3452,-4.0000
1.1425,-0.3452,-4.0000
1.1498,-0.3452,-4.0000
1.1571,-0.3452,-4.0000
1.1644,-0.3452,-4.0000
1.1717,-0.3452,-4.0000
1.1790,-0.3452,-4.0000
1.1863,-0.3452,-4.0000
1.1936,-0.3452,-4.0000
1.2009,-0.3452,-4.0000
1.2082,-0.3452,-4.0000
1.2155,-0.3452,-4.0000
1.2228,-0.3452,-4.0000
1.2301,-0.3452,-4.0000
1.2374,-0.3452,-4.0000
1.2447,-0.3452,-4.0000
1.2521,-0.3452,-4.0000
1.2594,-0.3452,-4.0000
1.2667,-0.3452,-4.0000
1.2740,-0.3452,-4.0000
1.2813,-0.3452,-4.0000
1.2886,-0.3452,-4.0000
1.2959,-0.3452,-4.0000
1.3032,-0.3452,-4.0000
1.3105,-0.3452,-4.0000
1.3178,-0.3452,-4.0000
1.3251,-0.3452,-4.0000
1.3324,-0.3452,-4.0000
1.3397,-0.3452,-4.0000
1.3470,-0.3452,-4.0000
1.3543,-0.3452,-4.0000
1.3616,-0.3452,-4.0000
1.3689,-0.3452,-4.0000
1.3763,-0.3452,-4.0000
1.3836,-0.3452,-4.0000
1.3909,-0.3452,-4.0000
1.3982,-0.3452,-4.0000
0.6018,-0.3342,-4.0000
0.6091,-0.3342,-4.0000
0.6164,-0.3342,-4.0000
0.6237,-0.3342,-4.0000
0.6311,-0.3342,-4.0000
0.6384,-0.3342,-4.0000
0.6457,-0.3342,-4.0000
0.6530,-0.3342,-4.0000
0.6603,-0.3342,-4.0000
0.6676,-0.3342,-4.0000
0.6749,-0.3342,-4.0000
0.6822,-0.3342,-4.0000
0.6895,-0.3342,-4.0000
0.6968,-0.3342,-4.0000
0.7041,-0.3342,-4.0000
0.7114,-0.3342,-4.0000
0.7187,-0.3342,-4.0000
0.7260,-0.3342,-4.0000
0.7333,-0.3342,-4.0000
0.7406,-0.3342,-4.0000
0.7479,-0.3342,-4.0000
0.7553,-0.3342,-4.0000
0.7626,-0.3342,-4.0000
0.7699,-0.3342,-4.0000
0.7772,-0.3342,-4.0000
0.7845,-0.3342,-4.0000
0.7918,-0.3342,-4.0000
0.7991,-0.3342,-4.0000
0.8064,-0.3342,-4.0000
0.8137,-0.3342,-4.0000
0.8210,-0.3342,-4.0000
0.8283,-0.3342,-4.0000
0.8356,-0.3342,-4.0000
0.8429,-0.3342,-4.0000
0.8502,-0.3342,-4.0000
0.8575,-0.3342,-4.0000
0.8648,-0.3342,-4.0000
0.8721,-0.3342,-4.0000
0.8795,-0.3342,-4.0000
0.8868,-0.3342,-4.0000
0.8941,-0.3342,-4.0000
0.9014,-0.3342,-4.0000
0.9087,-0.3342,-4.0000
0.9160,-0.3342,-4.0000
0.9233,-0.3342,-4.0000
0.9306,-0.3342,-4.0000
0.9379,-0.3342,-4.0000
0.9452,-0.3342,-4.0000
0.9525,-0.3342,-4.0000
0.9598,-0.3342,-4.0000
0.9671,-0.3342,-4.0000
0.9744,-0.3342,-4.0000
0.9817,-0.3342,-4.0000
0.9890,-0.3342,-4.0000
0.9963,-0.3342,-4.0000
1.0037,-0.3342,-4.0000
1.0110,-0.3342,-4.0000
1.0183,-0.3342,-4.0000
1.0256,-0.3342,-4.0000
1.0329,-0.3342,-4.0000
1.0402,-0.3342,-4.0000
1.0475,-0.3342,-4.0000
1.0548,-0.3342,-4.0000
1.0621,-0.3342,-4.0000
1.0694,-0.3342,-4.0000
1.0767,-0.3342,-4.0000
1.0840,-0.3342,-4.0000
1.0913,-0.3342,-4.0000
1.0986,-0.3342,-4.0000
1.1059,-0.3342,-4.0000
1.1132,-0.3342,-4.0000
1.1205,-0.3342,-4.0000
1.1279,-0.3342,-4.0000
1.1352,-0.3342,-4.0000
1.1425,-0.3342,-4.0000
1.1498,-0.3342,-4.0000
1.1571,-0.3342,-4.0000
1.1644,-0.3342,-4.0000
1.1717,-0.3342,-4.0000
1.1790,-0.3342,-4.0000
1.1863,-0.3342,-4.0000
1.1936,-0.3342,-4.0000
1.2009,-0.3342,-4.0000
1.2082,-0.3342,-4.0000
1.2155,-0.3342,-4.0000
1.2228,-0.3342,-4.0000
1.2301,-0.3342,-4.0000
1.2374,-0.3342,-4.0000
1.2447,-0.3342,-4.0000
1.2521,-0.3342,-4.0000
1.2594,-0.3342,-4.0000
1.2667,-0.3342,-4.0000
1.2740,-0.3342,-4.0000
1.2813,-0.3342,-4.0000
1.2886,-0.3342,-4.0000
1.2959,-0.3342,-4.0000
1.3032,-0.3342,-4.0000
1.3105,-0.3342,-4.0000
1.3178,-0.3342,-4.0000
1.3251,-0.3342,-4.0000
1.3324,-0.3342,-4.0000
1.3397,-0.3342,-4.0000
1.3470,-0.3342,-4.0000
1.3543,-0.3342,-4.0000
1.3616,-0.3342,-4.0000
1.3689,-0.3342,-4.0000
1.3763,-0.3342,-4.0000
1.3836,-0.3342,-4.0000
1.3909,-0.3342,-4.0000
1.3982,-0.3342,-4.0000
0.6018,-0.3233,-4.0000
0.6091,-0.3233,-4.0000
0.6164,-0.3233,-4.0000
0.6237,-0.3233,-4.0000
0.6311,-0.3233,-4.0000
0.6384,-0.3233,-4.0000
0.6457,-0.3233,-4.0000
0.6530,-0.3233,-4.0000
0.6603,-0.3233,-4.0000
0.6676,-0.3233,-4.0000
0.6749,-0.3233,-4.0000
0.6822,-0.3233,-4.0000
0.6895,-0.3233,-4.0000
0.6968,-0.3233,-4.0000
0.7041,-0.3233,-4.0000
0.7114,-0.3233,-4.0000
0.7187,-0.3233,-4.0000
0.7260,-0.3233,-4.0000
0.7333,-0.3233,-4.0000
0.7406,-0.3233,-4.0000
0.7479,-0.3233,-4.0000
0.7553,-0.3233,-4.0000
0.7626,-0.3233,-4.0000
0.7699,-0.3233,-4.0000
0.7772,-0.3233,-4.0000
0.7845,-0.3233,-4.0000
0.7918,-0.3233,-4.0000
0.7991,-0.3233,-4.0000
0.8064,-0.3233,-4.0000
0.8137,-0.3233,-4.0000
0.8210,-0.3233,-4.0000
0.8283,-0.3233,-4.0000
0.8356,-0.3233,-4.0000
0.8429,-0.3233,-4.0000
0.8502,-0.3233,-4.0000
0.8575,-0.3233,-4.0000
0.8648,-0.3233,-4.0000
0.8721,-0.3233,-4.0000
0.8795,-0.3233,-4.0000
0.8868,-0.3233,-4.0000
0.8941,-0.3233,-4.0000
0.9014,-0.3233,-4.0000
0.9087,-0.3233,-4.0000
0.9160,-0.3233,-4.0000
0.9233,-0.3233,-4.0000
0.9306,-0.3233,-4.0000
0.9379,-0.3233,-4.0000
0.9452,-0.3233,-4.0000
0.9525,-0.3233,-4.0000
0.9598,-0.3233,-4.0000
0.9671,-0.3233,-4.0000
0.9744,-0.3233,-4.0000
0.9817,-0.3233,-4.0000
0.9890,-0.3233,-4.0000
0.9963,-0.3233,-4.0000
1.0037,-0.3233,-4.0000
1.0110,-0.3233,-4.0000
1.0183,-0.3233,-4.0000
1.0256,-0.3233,-4.0000
1.0329,-0.3233,-4.0000
1.0402,-0.3233,-4.0000
1.0475,-0.3233,-4.0000
1.0548,-0.3233,-4.0000
1.0621,-0.3233,-4.0000
1.0694,-0.3233,-4.0000
1.0767,-0.3233,-4.0000
1.0840,-0.3233,-4.0000
1.0913,-0.3233,-4.0000
1.0986,-0.3233,-4.0000
1.1059,-0.3233,-4.0000
1.1132,-0.3233,-4.0000
1.1205,-0.3233,-4.0000
1.1279,-0.3233,-4.0000
1.1352,-0.3233,-4.0000
1.1425,-0.3233,-4.0000
1.1498,-0.3233,-4.0000
1.1571,-0.3233,-4.0000
1.1644,-0.3233,-4.0000
1.1717,-0.3233,-4.0000
1.1790,-0.3233,-4.0000
1.1863,-0.3233,-4.0000
1.1936,-0.3233,-4.0000
1.2009,-0.3233,-4.0000
1.2082,-0.3233,-4.0000
1.2155,-0.3233,-4.0000
1.2228,-0.3233,-4.0000
1.2301,-0.3233,-4.0000
1.2374,-0.3233,-4.0000
1.2447,-0.3233,-4.0000
1.2521,-0.3233,-4.0000
1.2594,-0.3233,-4.0000
1.2667,-0.3233,-4.0000
1.2740,-0.3233,-4.0000
1.2813,-0.3233,-4.0000
1.2886,-0.3233,-4.0000
1.2959,-0.3233,-4.0000
1.3032,-0.3233,-4.0000
1.3105,-0.3233,-4.0000
1.3178,-0.3233,-4.0000
1.3251,-0.3233,-4.0000
1.3324,-0.3233,-4.0000
1.3397,-0.3233,-4.0000
1.3470,-0.3233,-4.0000
1.3543,-0.3233,-4.0000
1.3616,-0.3233,-4.0000
1.3689,-0.3233,-4.0000
1.3763,-0.3233,-4.0000
1.3836,-0.3233,-4.0000
1.3909,-0.3233,-4.0000
1.3982,-0.3233,-4.0000
0.6018,-0.3123,-4.0000
0.6091,-0.3123,-4.0000
0.6164,-0.3123,-4.0000
0.6237,-0.3123,-4.0000
0.6311,-0.3123,-4.0000
0.6384,-0.3123,-4.0000
0.6457,-0.3123,-4.0000
0.6530,-0.3123,-4.0000
0.6603,-0.3123,-4.0000
0.6676,-0.3123,-4.0000
0.6749,-0.3123,-4.0000
0.6822,-0.3123,-4.0000
0.6895,-0.3123,-4.0000
0.6968,-0.3123,-4.0000
0.7041,-0.3123,-4.0000
0.7114,-0.3123,-4.0000
0.7187,-0.3123,-4.0000
0.7260,-0.3123,-4.0000
0.7333,-0.3123,-4.0000
0.7406,-0.3123,-4.0000
0.7479,-0.3123,-4.0000
0.7553,-0.3123,-4.0000
0.7626,-0.3123,-4.0000
0.7699,-0.3123,-4.0000
0.7772,-0.3123,-4.0000
0.7845,-0.3123,-4.0000
0.7918,-0.3123,-4.0000
0.7991,-0.3123,-4.0000
0.8064,-0.3123,-4.0000
0.8137,-0.3123,-4.0000
0.8210,-0.3123,-4.0000
0.8283,-0.3123,-4.0000
0.8356,-0.3123,-4.0000
0.8429,-0.3123,-4.0000
0.8502,-0.3123,-4.0000
0.8575,-0.3123,-4.0000
0.8648,-0.3123,-4.0000
0.8721,-0.3123,-4.0000
0.8795,-0.3123,-4.0000
0.8868,-0.3123,-4.0000
0.8941,-0.3123,-4.0000
0.9014,-0.3123,-4.0000
0.9087,-0.3123,-4.0000
0.9160,-0.3123,-4.0000
0.9233,-0.3123,-4.0000
0.9306,-0.3123,-4.0000
0.9379,-0.3123,-4.0000
0.9452,-0.3123,-4.0000
0.9525,-0.3123,-4.0000
0.9598,-0.3123,-4.0000
0.9671,-0.3123,-4.0000
0.9744,-0.3123,-4.0000
0.9817,-0.3123,-4.0000
0.9890,-0.3123,-4.0000
0.9963,-0.3123,-4.0000
1.0037,-0.3123,-4.0000
1.0110,-0.3123,-4.0000
1.0183,-0.3123,-4.0000
1.0256,-0.3123,-4.0000
1.0329,-0.3123,-4.0000
1.0402,-0.3123,-4.0000
1.0475,-0.3123,-4.0000
1.0548,-0.3123,-4.0000
1.0621,-0.3123,-4.0000
1.0694,-0.3123,-4.0000
1.0767,-0.3123,-4.0000
1.0840,-0.3123,-4.0000
1.0913,-0.3123,-4.0000
1.0986,-0.3123,-4.0000
1.1059,-0.3123,-4.0000
1.1132,-0.3123,-4.0000
1.1205,-0.3123,-4.0000
1.1279,-0.3123,-4.0000
1.1352,-0.3123,-4.0000
1.1425,-0.3123,-4.0000
1.1498,-0.3123,-4.0000
1.1571,-0.3123,-4.0000
1.1644,-0.3123,-4.0000
1.1717,-0.3123,-4.0000
1.1790,-0.3123,-4.0000
1.1863,-0.3123,-4.0000
1.1936,-0.3123,-4.0000
1.2009,-0.3123,-4.0000
1.2082,-0.3123,-4.0000
1.2155,-0.3123,-4.0000
1.2228,-0.3123,-4.0000
1.2301,-0.3123,-4.0000
1.2374,-0.3123,-4.0000
1.2447,-0.3123,-4.0000
1.2521,-0.3123,-4.0000
1.2594,-0.3123,-4.0000
1.2667,-0.3123,-4.0000
1.2740,-0.3123,-4.0000
1.2813,-0.3123,-4.0000
1.2886,-0.3123,-4.0000
1.2959,-0.3123,-4.0000
1.3032,-0.3123,-4.0000
1.3105,-0.3123,-4.0000
1.3178,-0.3123,-4.0000
1.3251,-0.3123,-4.0000
1.3324,-0.3123,-4.0000
1.3397,-0.3123,-4.0000
1.3470,-0.3123,-4.0000
1.3543,-0.3123,-4.0000
1.3616,-0.3123,-4.0000
1.3689,-0.3123,-4.0000
1.3763,-0.3123,-4.0000
1.3836,-0.3123,-4.0000
1.3909,-0.3123,-4.0000
1.3982,-0.3123,-4.0000
0.6018,-0.3014,-4.0000
0.6091,-0.3014,-4.0000
0.6164,-0.3014,-4.0000
0.6237,-0.3014,-4.0000
0.6311,-0.3014,-4.0000
0.6384,-0.3014,-4.0000
0.6457,-0.3014,-4.0000
0.6530,-0.3014,-4.0000
0.6603,-0.3014,-4.0000
0.6676,-0.3014,-4.0000
0.6749,-0.3014,-4.0000
0.6822,-0.3014,-4.0000
0.6895,-0.3014,-4.0000
0.6968,-0.3014,-4.0000
0.7041,-0.3014,-4.0000
0.7114,-0.3014,-4.0000
0.7187,-0.3014,-4.0000
0.7260,-0.3014,-4.0000
0.7333,-0.3014,-4.0000
0.7406,-0.3014,-4.0000
0.7479,-0.3014,-4.0000
0.7553,-0.3014,-4.0000
0.7626,-0.3014,-4.0000
0.7699,-0.3014,-4.0000
0.7772,-0.3014,-4.0000
0.7845,-0.3014,-4.0000
0.7918,-0.3014,-4.0000
0.7991,-0.3014,-4.0000
0.8064,-0.3014,-4.0000
0.8137,-0.3014,-4.0000
0.8210,-0.3014,-4.0000
0.8283,-0.3014,-4.0000
0.8356,-0.3014,-4.0000
0.8429,-0.3014,-4.0000
0.8502,-0.3014,-4.0000
0.8575,-0.3014,-4.0000
0.8648,-0.3014,-4.0000
0.8721,-0.3014,-4.0000
0.8795,-0.3014,-4.0000
0.8868,-0.3014,-4.0000
0.8941,-0.3014,-4.0000
0.9014,-0.3014,-4.0000
0.9087,-0.3014,-4.0000
0.9160,-0.3014,-4.0000
0.9233,-0.3014,-4.0000
0.9306,-0.3014,-4.0000
0.9379,-0.3014,-4.0000
0.9452,-0.3014,-4.0000
0.9525,-0.3014,-4.0000
0.9598,-0.3014,-4.0000
0.9671,-0.3014,-4.0000
0.9744,-0.3014,-4.0000
0.9817,-0.3014,-4.0000
0.9890,-0.3014,-4.0000
0.9963,-0.3014,-4.0000
1.0037,-0.3014,-4.0000
1.0110,-0.3014,-4.0000
1.0183,-0.3014,-4.0000
1.0256,-0.3014,-4.0000
1.0329,-0.3014,-4.0000
1.0402,-0.3014,-4.0000
1.0475,-0.3014,-4.0000
1.0548,-0.3014,-4.0000
1.0621,-0.3014,-4.0000
1.0694,-0.3014,-4.0000
1.0767,-0.3014,-4.0000
1.0840,-0.3014,-4.0000
1.0913,-0.3014,-4.0000
1.0986,-0.3014,-4.0000
1.1059,-0.3014,-4.0000
1.1132,-0.3014,-4.0000
1.1205,-0.3014,-4.0000
1.1279,-0.3014,-4.0000
1.1352,-0.3014,-4.0000
1.1425,-0.3014,-4.0000
1.1498,-0.3014,-4.0000
1.1571,-0.3014,-4.0000
1.1644,-0.3014,-4.0000
1.1717,-0.3014,-4.0000
1.1790,-0.3014,-4.0000
1.1863,-0.3014,-4.0000
1.1936,-0.3014,-4.0000
1.2009,-0.3014,-4.0000
1.2082,-0.3014,-4.0000
1.2155,-0.3014,-4.0000
1.2228,-0.3014,-4.0000
1.2301,-0.3014,-4.0000
1.2374,-0.3014,-4.0000
1.2447,-0.3014,-4.0000
1.2521,-0.3014,-4.0000
1.2594,-0.3014,-4.0000
1.2667,-0.3014,-4.0000
1.2740,-0.3014,-4.0000
1.2813,-0.3014,-4.0000
1.2886,-0.3014,-4.0000
1.2959,-0.3014,-4.0000
1.3032,-0.3014,-4.0000
1.3105,-0.3014,-4.0000
1.3178,-0.3014,-4.0000
1.3251,-0.3014,-4.0000
1.3324,-0.3014,-4.0000
1.3397,-0.3014,-4.0000
1.3470,-0.3014,-4.0000
1.3543,-0.3014,-4.0000
1.3616,-0.3014,-4.0000
1.3689,-0.3014,-4.0000
1.3763,-0.3014,-4.0000
1.3836,-0.3014,-4.0000
1.3909,-0.3014,-4.0000
1.3982,-0.3014,-4.0000
0.6018,-0.2904,-4.0000
0.6091,-0.2904,-4.0000
0.6164,-0.2904,-4.0000
0.6237,-0.2904,-4.0000
0.6311,-0.2904,-4.0000
0.6384,-0.2904,-4.0000
0.6457,-0.2904,-4.0000
0.6530,-0.2904,-4.0000
0.6603,-0.2904,-4.0000
0.6676,-0.2904,-4.0000
0.6749,-0.2904,-4.0000
0.6822,-0.2904,-4.0000
0.6895,-0.2904,-4.0000
0.6968,-0.2904,-4.0000
0.7041,-0.2904,-4.0000
0.7114,-0.2904,-4.0000
0.7187,-0.2904,-4.0000
0.7260,-0.2904,-4.0000
0.7333,-0.2904,-4.0000
0.7406,-0.2904,-4.0000
0.7479,-0.2904,-4.0000
0.7553,-0.2904,-4.0000
0.7626,-0.2904,-4.0000
0.7699,-0.2904,-4.0000
0.7772,-0.2904,-4.0000
0.7845,-0.2904,-4.0000
0.7918,-0.2904,-4.0000
0.7991,-0.2904,-4.0000
0.8064,-0.2904,-4.0000
0.8137,-0.2904,-4.0000
0.8210,-0.2904,-4.0000
0.8283,-0.2904,-4.0000
0.8356,-0.2904,-4.0000
0.8429,-0.2904,-4.0000
0.8502,-0.2904,-4.0000
0.8575,-0.2904,-4.0000
0.8648,-0.2904,-4.0000
0.8721,-0.2904,-4.0000
0.8795,-0.2904,-4.0000
0.8868,-0.2904,-4.0000
0.8941,-0.2904,-4.0000
0.9014,-0.2904,-4.0000
0.9087,-0.2904,-4.0000
0.9160,-0.2904,-4.0000
0.9233,-0.2904,-4.0000
0.9306,-0.2904,-4.0000
0.9379,-0.2904,-4.0000
0.9452,-0.2904,-4.0000
0.9525,-0.2904,-4.0000
0.9598,-0.2904,-4.0000
0.9671,-0.2904,-4.0000
0.9744,-0.2904,-4.0000
0.9817,-0.2904,-4.0000
0.9890,-0.2904,-4.0000
0.9963,-0.2904,-4.0000
1.0037,-0.2904,-4.0000
1.0110,-0.2904,-4.0000
1.0183,-0.2904,-4.0000
1.0256,-0.2904,-4.0000
1.0329,-0.2904,-4.0000
1.0402,-0.2904,-4.0000
1.0475,-0.2904,-4.0000
1.0548,-0.2904,-4.0000
1.0621,-0.2904,-4.0000
1.0694,-0.2904,-4.0000
1.0767,-0.2904,-4.0000
1.0840,-0.2904,-4.0000
1.0913,-0.2904,-4.0000
1.0986,-0.2904,-4.0000
1.1059,-0.2904,-4.0000
1.1132,-0.2904,-4.0000
1.1205,-0.2904,-4.0000
1.1279,-0.2904,-4.0000
1.1352,-0.2904,-4.0000
1.1425,-0.2904,-4.0000
1.1498,-0.2904,-4.0000
1.1571,-0.2904,-4.0000
1.1644,-0.2904,-4.0000
1.1717,-0.2904,-4.0000
1.1790,-0.2904,-4.0000
1.1863,-0.2904,-4.0000
1.1936,-0.2904,-4.0000
1.2009,-0.2904,-4.0000
1.2082,-0.2904,-4.0000
1.2155,-0.2904,-4.0000
1.2228,-0.2904,-4.0000
1.2301,-0.2904,-4.0000
1.2374,-0.2904,-4.0000
1.2447,-0.2904,-4.0000
1.2521,-0.2904,-4.0000
1.2594,-0.2904,-4.0000
1.2667,-0.2904,-4.0000
1.2740,-0.2904,-4.0000
1.2813,-0.2904,-4.0000
1.2886,-0.2904,-4.0000
1.2959,-0.2904,-4.0000
1.3032,-0.2904,-4.0000
1.3105,-0.2904,-4.0000
1.3178,-0.2904,-4.0000
1.3251,-0.2904,-4.0000
1.3324,-0.2904,-4.0000
1.3397,-0.2904,-4.0000
1.3470,-0.2904,-4.0000
1.3543,-0.2904,-4.0000
1.3616,-0.2904,-4.0000
1.3689,-0.2904,-4.0000
1.3763,-0.2904,-4.0000
1.3836,-0.2904,-4.0000
1.3909,-0.2904,-4.0000
1.3982,-0.2904,-4.0000
0.6018,-0.2795,-4.0000
0.6091,-0.2795,-4.0000
0.6164,-0.2795,-4.0000
0.6237,-0.2795,-4.0000
0.6311,-0.2795,-4.0000
0.6384,-0.2795,-4.0000
0.6457,-0.2795,-4.0000
0.6530,-0.2795,-4.0000
0.6603,-0.2795,-4.0000
0.6676,-0.2795,-4.0000
0.6749,-0.2795,-4.0000
0.6822,-0.2795,-4.0000
0.6895,-0.2795,-4.0000
0.6968,-0.2795,-4.0000
0.7041,-0.2795,-4.0000
0.7114,-0.2795,-4.0000
0.7187,-0.2795,-4.0000
0.7260,-0.2795,-4.0000
0.7333,-0.2795,-4.0000
0.7406,-0.2795,-4.0000
0.7479,-0.2795,-4.0000
0.7553,-0.2795,-4.0000
0.7626,-0.2795,-4.0000
0.7699,-0.2795,-4.0000
0.7772,-0.2795,-4.0000
0.7845,-0.2795,-4.0000
0.7918,-0.2795,-4.0000
0.7991,-0.2795,-4.0000
0.8064,-0.2795,-4.0000
0.8137,-0.2795,-4.0000
0.8210,-0.2795,-4.0000
0.8283,-0.2795,-4.0000
0.8356,-0.2795,-4.0000
0.8429,-0.2795,-4.0000
0.8502,-0.2795,-4.0000
0.8575,-0.2795,-4.0000
0.8648,-0.2795,-4.0000
0.8721,-0.2795,-4.0000
0.8795,-0.2795,-4.0000
0.8868,-0.2795,-4.0000
0.8941,-0.2795,-4.0000
0.9014,-0.2795,-4.0000
0.9087,-0.2795,-4.0000
0.9160,-0.2795,-4.0000
0.9233,-0.2795,-4.0000
0.9306,-0.2795,-4.0000
0.9379,-0.2795,-4.0000
0.9452,-0.2795,-4.0000
0.9525,-0.2795,-4.0000
0.9598,-0.2795,-4.0000
0.9671,-0.2795,-4.0000
0.9744,-0.2795,-4.0000
0.9817,-0.2795,-4.0000
0.9890,-0.2795,-4.0000
0.9963,-0.2795,-4.0000
1.0037,-0.2795,-4.0000
1.0110,-0.2795,-4.0000
1.0183,-0.2795,-4.0000
1.0256,-0.2795,-4.0000
1.0329,-0.2795,-4.0000
1.0402,-0.2795,-4.0000
1.0475,-0.2795,-4.0000
1.0548,-0.2795,-4.0000
1.0621,-0.2795,-4.0000
1.0694,-0.2795,-4.0000
1.0767,-0.2795,-4.0000
1.0840,-0.2795,-4.0000
1.0913,-0.2795,-4.0000
1.0986,-0.2795,-4.0000
1.1059,-0.2795,-4.0000
1.1132,-0.2795,-4.0000
1.1205,-0.2795,-4.0000
1.1279,-0.2795,-4.0000
1.1352,-0.2795,-4.0000
1.1425,-0.2795,-4.0000
1.1498,-0.2795,-4.0000
1.1571,-0.2795,-4.0000
1.1644,-0.2795,-4.0000
1.1717,-0.2795,-4.0000
1.1790,-0.2795,-4.0000
1.1863,-0.2795,-4.0000
1.1936,-0.2795,-4.0000
1.2009,-0.2795,-4.0000
1.2082,-0.2795,-4.0000
1.2155,-0.2795,-4.0000
1.2228,-0.2795,-4.0000
1.2301,-0.2795,-4.0000
1.2374,-0.2795,-4.0000
1.2447,-0.2795,-4.0000
1.2521,-0.2795,-4.0000
1.2594,-0.2795,-4.0000
1.2667,-0.2795,-4.0000
1.2740,-0.2795,-4.0000
1.2813,-0.2795,-4.0000
1.2886,-0.2795,-4.0000
1.2959,-0.2795,-4.0000
1.3032,-0.2795,-4.0000
1.3105,-0.2795,-4.0000
1.3178,-0.2795,-4.0000
1.3251,-0.2795,-4.0000
1.3324,-0.2795,-4.0000
1.3397,-0.2795,-4.0000
1.3470,-0.2795,-4.0000
1.3543,-0.2795,-4.0000
1.3616,-0.2795,-4.0000
1.3689,-0.2795,-4.0000
1.3763,-0.2795,-4.0000
1.3836,-0.2795,-4.0000
1.3909,-0.2795,-4.0000
1.3982,-0.2795,-4.0000
0.6018,-0.2685,-4.0000
0.6091,-0.2685,-4.0000
0.6164,-0.2685,-4.0000
0.6237,-0.2685,-4.0000
0.6311,-0.2685,-4.0000
0.6384,-0.2685,-4.0000
0.6457,-0.2685,-4.0000
0.6530,-0.2685,-4.0000
0.6603,-0.2685,-4.0000
0.6676,-0.2685,-4.0000
0.6749,-0.2685,-4.0000
0.6822,-0.2685,-4.0000
0.6895,-0.2685,-4.0000
0.6968,-0.2685,-4.0000
0.7041,-0.2685,-4.0000
0.7114,-0.2685,-4.0000
0.7187,-0.2685,-4.0000
0.7260,-0.2685,-4.0000
0.7333,-0.2685,-4.0000
0.7406,-0.2685,-4.0000
0.7479,-0.2685,-4.0000
0.7553,-0.2685,-4.0000
0.7626,-0.2685,-4.0000
0.7699,-0.2685,-4.0000
0.7772,-0.2685,-4.0000
0.7845,-0.2685,-4.0000
0.7918,-0.2685,-4.0000
0.7991,-0.2685,-4.0000
0.8064,-0.2685,-4.0000
0.8137,-0.2685,-4.0000
0.8210,-0.2685,-4.0000
0.8283,-0.2685,-4.0000
0.8356,-0.2685,-4.0000
0.8429,-0.2685,-4.0000
0.8502,-0.2685,-4.0000
0.8575,-0.2685,-4.0000
0.8648,-0.2685,-4.0000
0.8721,-0.2685,-4.0000
0.8795,-0.2685,-4.0000
0.8868,-0.2685,-4.0000
0.8941,-0.2685,-4.0000
0.9014,-0.2685,-4.0000
0.9087,-0.2685,-4.0000
0.9160,-0.2685,-4.0000
0.9233,-0.2685,-4.0000
0.9306,-0.2685,-4.0000
0.9379,-0.2685,-4.0000
0.9452,-0.2685,-4.0000
0.9525,-0.2685,-4.0000
0.9598,-0.2685,-4.0000
0.9671,-0.2685,-4.0000
0.9744,-0.2685,-4.0000
0.9817,-0.2685,-4.0000
0.9890,-0.2685,-4.0000
0.9963,-0.2685,-4.0000
1.0037,-0.2685,-4.0000
1.0110,-0.2685,-4.0000
1.0183,-0.2685,-4.0000
1.0256,-0.2685,-4.0000
1.0329,-0.2685,-4.0000
1.0402,-0.2685,-4.0000
1.0475,-0.2685,-4.0000
1.0548,-0.2685,-4.0000
1.0621,-0.2685,-4.0000
1.0694,-0.2685,-4.0000
1.0767,-0.2685,-4.0000
1.0840,-0.2685,-4.0000
1.0913,-0.2685,-4.0000
1.0986,-0.2685,-4.0000
1.1059,-0.2685,-4.0000
1.1132,-0.2685,-4.0000
1.1205,-0.2685,-4.0000
1.1279,-0.2685,-4.0000
1.1352,-0.2685,-4.0000
1.1425,-0.2685,-4.0000
1.1498,-0.2685,-4.0000
1.1571,-0.2685,-4.0000
1.1644,-0.2685,-4.0000
1.1717,-0.2685,-4.0000
1.1790,-0.2685,-4.0000
1.1863,-0.2685,-4.0000
1.1936,-0.2685,-4.0000
1.2009,-0.2685,-4.0000
1.2082,-0.2685,-4.0000
1.2155,-0.2685,-4.0000
1.2228,-0.2685,-4.0000
1.2301,-0.2685,-4.0000
1.2374,-0.2685,-4.0000
1.2447,-0.2685,-4.0000
1.2521,-0.2685,-4.0000
1.2594,-0.2685,-4.0000
1.2667,-0.2685,-4.0000
1.2740,-0.2685,-4.0000
1.2813,-0.2685,-4.0000
1.2886,-0.2685,-4.0000
1.2959,-0.2685,-4.0000
1.3032,-0.2685,-4.0000
1.3105,-0.2685,-4.0000
1.3178,-0.2685,-4.0000
1.3251,-0.2685,-4.0000
1.3324,-0.2685,-4.0000
1.3397,-0.2685,-4.0000
1.3470,-0.2685,-4.0000
1.3543,-0.2685,-4.0000
1.3616,-0.2685,-4.0000
1.3689,-0.2685,-4.0000
1.3763,-0.2685,-4.0000
1.3836,-0.2685,-4.0000
1.3909,-0.2685,-4.0000
1.3982,-0.2685,-4.0000
0.6018,-0.2575,-4.0000
0.6091,-0.2575,-4.0000
0.6164,-0.2575,-4.0000
0.6237,-0.2575,-4.0000
0.6311,-0.2575,-4.0000
0.6384,-0.2575,-4.0000
0.6457,-0.2575,-4.0000
0.6530,-0.2575,-4.0000
0.6603,-0.2575,-4.0000
0.6676,-0.2575,-4.0000
0.6749,-0.2575,-4.0000
0.6822,-0.2575,-4.0000
0.6895,-0.2575,-4.0000
0.6968,-0.2575,-4.0000
0.7041,-0.2575,-4.0000
0.7114,-0.2575,-4.0000
0.7187,-0.2575,-4.0000
0.7260,-0.2575,-4.0000
0.7333,-0.2575,-4.0000
0.7406,-0.2575,-4.0000
0.7479,-0.2575,-4.0000
0.7553,-0.2575,-4.0000
0.7626,-0.2575,-4.0000
0.7699,-0.2575,-4.0000
0.7772,-0.2575,-4.0000
0.7845,-0.2575,-4.0000
0.7918,-0.2575,-4.0000
0.7991,-0.2575,-4.0000
0.8064,-0.2575,-4.0000
0.8137,-0.2575,-4.0000
0.8210,-0.2575,-4.0000
0.8283,-0.2575,-4.0000
0.8356,-0.2575,-4.0000
0.8429,-0.2575,-4.0000
0.8502,-0.2575,-4.0000
0.8575,-0.2575,-4.0000
0.8648,-0.2575,-4.0000
0.8721,-0.2575,-4.0000
0.8795,-0.2575,-4.0000
0.8868,-0.2575,-4.0000
0.8941,-0.2575,-4.0000
0.9014,-0.2575,-4.0000
0.9087,-0.2575,-4.0000
0.9160,-0.2575,-4.0000
0.9233,-0.2575,-4.0000
0.9306,-0.2575,-4.0000
0.9379,-0.2575,-4.0000
0.9452,-0.2575,-4.0000
0.9525,-0.2575,-4.0000
0.9598,-0.2575,-4.0000
0.9671,-0.2575,-4.0000
0.9744,-0.2575,-4.0000
0.9817,-0.2575,-4.0000
0.9890,-0.2575,-4.0000
0.9963,-0.2575,-4.0000
1.0037,-0.2575,-4.0000
1.0110,-0.2575,-4.0000
1.0183,-0.2575,-4.0000
1.0256,-0.2575,-4.0000
1.0329,-0.2575,-4.0000
1.0402,-0.2575,-4.0000
1.0475,-0.2575,-4.0000
1.0548,-0.2575,-4.0000
1.0621,-0.2575,-4.0000
1.0694,-0.2575,-4.0000
1.0767,-0.2575,-4.0000
1.0840,-0.2575,-4.0000
1.0913,-0.2575,-4.0000
1.0986,-0.2575,-4.0000
1.1059,-0.2575,-4.0000
1.1132,-0.2575,-4.0000
1.1205,-0.2575,-4.0000
1.1279,-0.2575,-4.0000
1.1352,-0.2575,-4.0000
1.1425,-0.2575,-4.0000
1.1498,-0.2575,-4.0000
1.1571,-0.2575,-4.0000
1.1644,-0.2575,-4.0000
1.1717,-0.2575,-4.0000
1.1790,-0.2575,-4.0000
1.1863,-0.2575,-4.0000
1.1936,-0.2575,-4.0000
1.2009,-0.2575,-4.0000
1.2082,-0.2575,-4.0000
1.2155,-0.2575,-4.0000
1.2228,-0.2575,-4.0000
1.2301,-0.2575,-4.0000
1.2374,-0.2575,-4.0000
1.2447,-0.2575,-4.0000
1.2521,-0.2575,-4.0000
1.2594,-0.2575,-4.0000
1.2667,-0.2575,-4.0000
1.2740,-0.2575,-4.0000
1.2813,-0.2575,-4.0000
1.2886,-0.2575,-4.0000
1.2959,-0.2575,-4.0000
1.3032,-0.2575,-4.0000
1.3105,-0.2575,-4.0000
1.3178,-0.2575,-4.0000
1.3251,-0.2575,-4.0000
1.3324,-0.2575,-4.0000
1.3397,-0.2575,-4.0000
1.3470,-0.2575,-4.0000
1.3543,-0.2575,-4.0000
1.3616,-0.2575,-4.0000
1.3689,-0.2575,-4.0000
1.3763,-0.2575,-4.0000
1.3836,-0.2575,-4.0000
1.3909,-0.2575,-4.0000
1.3982,-0.2575,-4.0000
0.6018,-0.2466,-4.0000
0.6091,-0.2466,-4.0000
0.6164,-0.2466,-4.0000
0.6237,-0.2466,-4.0000
0.6311,-0.2466,-4.0000
0.6384,-0.2466,-4.0000
0.6457,-0.2466,-4.0000
0.6530,-0.2466,-4.0000
0.6603,-0.2466,-4.0000
0.6676,-0.2466,-4.0000
0.6749,-0.2466,-4.0000
0.6822,-0.2466,-4.0000
0.6895,-0.2466,-4.0000
0.6968,-0.2466,-4.0000
0.7041,-0.2466,-4.0000
0.7114,-0.2466,-4.0000
0.7187,-0.2466,-4.0000
0.7260,-0.2466,-4.0000
0.7333,-0.2466,-4.0000
0.7406,-0.2466,-4.0000
0.7479,-0.2466,-4.0000
0.7553,-0.2466,-4.0000
0.7626,-0.2466,-4.0000
0.7699,-0.2466,-4.0000
0.7772,-0.2466,-4.0000
0.7845,-0.2466,-4.0000
0.7918,-0.2466,-4.0000
0.7991,-0.2466,-4.0000
0.8064,-0.2466,-4.0000
0.8137,-0.2466,-4.0000
0.8210,-0.2466,-4.0000
0.8283,-0.2466,-4.0000
0.8356,-0.2466,-4.0000
0.8429,-0.2466,-4.0000
0.8502,-0.2466,-4.0000
0.8575,-0.2466,-4.0000
0.8648,-0.2466,-4.0000
0.8721,-0.2466,-4.0000
0.8795,-0.2466,-4.0000
0.8868,-0.2466,-4.0000
0.8941,-0.2466,-4.0000
0.9014,-0.2466,-4.0000
0.9087,-0.2466,-4.0000
0.9160,-0.2466,-4.0000
0.9233,-0.2466,-4.0000
0.9306,-0.2466,-4.0000
0.9379,-0.2466,-4.0000
0.9452,-0.2466,-4.0000
0.9525,-0.2466,-4.0000
0.9598,-0.2466,-4.0000
0.9671,-0.2466,-4.0000
0.9744,-0.2466,-4.0000
0.9817,-0.2466,-4.0000
0.9890,-0.2466,-4.0000
0.9963,-0.2466,-4.0000
1.0037,-0.2466,-4.0000
1.0110,-0.2466,-4.0000
1.0183,-0.2466,-4.0000
1.0256,-0.2466,-4.0000
1.0329,-0.2466,-4.0000
1.0402,-0.2466,-4.0000
1.0475,-0.2466,-4.0000
1.0548,-0.2466,-4.0000
1.0621,-0.2466,-4.0000
1.0694,-0.2466,-4.0000
1.0767,-0.2466,-4.0000
1.0840,-0.2466,-4.0000
1.0913,-0.2466,-4.0000
1.0986,-0.2466,-4.0000
1.1059,-0.2466,-4.0000
1.1132,-0.2466,-4.0000
1.1205,-0.2466,-4.0000
1.1279,-0.2466,-4.0000
1.1352,-0.2466,-4.0000
1.1425,-0.2466,-4.0000
1.1498,-0.2466,-4.0000
1.1571,-0.2466,-4.0000
1.1644,-0.2466,-4.0000
1.1717,-0.2466,-4.0000
1.1790,-0.2466,-4.0000
1.1863,-0.2466,-4.0000
1.1936,-0.2466,-4.0000
1.2009,-0.2466,-4.0000
1.2082,-0.2466,-4.0000
1.2155,-0.2466,-4.0000
1.2228,-0.2466,-4.0000
1.2301,-0.2466,-4.0000
1.2374,-0.2466,-4.0000
1.2447,-0.2466,-4.0000
1.2521,-0.2466,-4.0000
1.2594,-0.2466,-4.0000
1.2667,-0.2466,-4.0000
1.2740,-0.2466,-4.0000
1.2813,-0.2466,-4.0000
1.2886,-0.2466,-4.0000
1.2959,-0.2466,-4.0000
1.3032,-0.2466,-4.0000
1.3105,-0.2466,-4.0000
1.3178,-0.2466,-4.0000
1.3251,-0.2466,-4.0000
1.3324,-0.2466,-4.0000
1.3397,-0.2466,-4.0000
1.3470,-0.2466,-4.0000
1.3543,-0.2466,-4.0000
1.3616,-0.2466,-4.0000
1.3689,-0.2466,-4.0000
1.3763,-0.2466,-4.0000
1.3836,-0.2466,-4.0000
1.3909,-0.2466,-4.0000
1.3982,-0.2466,-4.0000
0.6018,-0.2356,-4.0000
0.6091,-0.2356,-4.0000
0.6164,-0.2356,-4.0000
0.6237,-0.2356,-4.0000
0.6311,-0.2356,-4.0000
0.6384,-0.2356,-4.0000
0.6457,-0.2356,-4.0000
0.6530,-0.2356,-4.0000
0.6603,-0.2356,-4.0000
0.6676,-0.2356,-4.0000
0.6749,-0.2356,-4.0000
0.6822,-0.2356,-4.0000
0.6895,-0.2356,-4.0000
0.6968,-0.2356,-4.0000
0.7041,-0.2356,-4.0000
0.7114,-0.2356,-4.0000
0.7187,-0.2356,-4.0000
0.7260,-0.2356,-4.0000
0.7333,-0.2356,-4.0000
0.7406,-0.2356,-4.0000
0.7479,-0.2356,-4.0000
0.7553,-0.2356,-4.0000
0.7626,-0.2356,-4.0000
0.7699,-0.2356,-4.0000
0.7772,-0.2356,-4.0000
0.7845,-0.2356,-4.0000
0.7918,-0.2356,-4.0000
0.7991,-0.2356,-4.0000
0.8064,-0.2356,-4.0000
0.8137,-0.2356,-4.0000
0.8210,-0.2356,-4.0000
0.8283,-0.2356,-4.0000
0.8356,-0.2356,-4.0000
0.8429,-0.2356,-4.0000
0.8502,-0.2356,-4.0000
0.8575,-0.2356,-4.0000
0.8648,-0.2356,-4.0000
0.8721,-0.2356,-4.0000
0.8795,-0.2356,-4.0000
0.8868,-0.2356,-4.0000
0.8941,-0.2356,-4.0000
0.9014,-0.2356,-4.0000
0.9087,-0.2356,-4.0000
0.9160,-0.2356,-4.0000
0.9233,-0.2356,-4.0000
0.9306,-0.2356,-4.0000
0.9379,-0.2356,-4.0000
0.9452,-0.2356,-4.0000
0.9525,-0.2356,-4.0000
0.9598,-0.2356,-4.0000
0.9671,-0.2356,-4.0000
0.9744,-0.2356,-4.0000
0.9817,-0.2356,-4.0000
0.9890,-0.2356,-4.0000
0.9963,-0.2356,-4.0000
1.0037,-0.2356,-4.0000
1.0110,-0.2356,-4.0000
1.0183,-0.2356,-4.0000
1.0256,-0.2356,-4.0000
1.0329,-0.2356,-4.0000
1.0402,-0.2356,-4.0000
1.0475,-0.2356,-4.0000
1.0548,-0.2356,-4.0000
1.0621,-0.2356,-4.0000
1.0694,-0.2356,-4.0000
1.0767,-0.2356,-4.0000
1.0840,-0.2356,-4.0000
1.0913,-0.2356,-4.0000
1.0986,-0.2356,-4.0000
1.1059,-0.2356,-4.0000
1.1132,-0.2356,-4.0000
1.1205,-0.2356,-4.0000
1.1279,-0.2356,-4.0000
1.1352,-0.2356,-4.0000
1.1425,-0.2356,-4.0000
1.1498,-0.2356,-4.0000
1.1571,-0.2356,-4.0000
1.1644,-0.2356,-4.0000
1.1717,-0.2356,-4.0000
1.1790,-0.2356,-4.0000
1.1863,-0.2356,-4.0000
1.1936,-0.2356,-4.0000
1.2009,-0.2356,-4.0000
1.2082,-0.2356,-4.0000
1.2155,-0.2356,-4.0000
1.2228,-0.2356,-4.0000
1.2301,-0.2356,-4.0000
1.2374,-0.2356,-4.0000
1.2447,-0.2356,-4.0000
1.2521,-0.2356,-4.0000
1.2594,-0.2356,-4.0000
1.2667,-0.2356,-4.0000
1.2740,-0.2356,-4.0000
1.2813,-0.2356,-4.0000
1.2886,-0.2356,-4.0000
1.2959,-0.2356,-4.0000
1.3032,-0.2356,-4.0000
1.3105,-0.2356,-4.0000
1.3178,-0.2356,-4.0000
1.3251,-0.2356,-4.0000
1.3324,-0.2356,-4.0000
1.3397,-0.2356,-4.0000
1.3470,-0.2356,-4.0000
1.3543,-0.2356,-4.0000
1.3616,-0.2356,-4.0000
1.3689,-0.2356,-4.0000
1.3763,-0.2356,-4.0000
1.3836,-0.2356,-4.0000
1.3909,-0.2356,-4.0000
1.3982,-0.2356,-4.0000
0.6018,-0.2247,-4.0000
0.6091,-0.2247,-4.0000
0.6164,-0.2247,-4.0000
0.6237,-0.2247,-4.0000
0.6311,-0.2247,-4.0000
0.6384,-0.2247,-4.0000
0.6457,-0.2247,-4.0000
0.6530,-0.2247,-4.0000
0.6603,-0.2247,-4.0000
0.6676,-0.2247,-4.0000
0.6749,-0.2247,-4.0000
0.6822,-0.2247,-4.0000
0.6895,-0.2247,-4.0000
0.6968,-0.2247,-4.0000
0.7041,-0.2247,-4.0000
0.7114,-0.2247,-4.0000
0.7187,-0.2247,-4.0000
0.7260,-0.2247,-4.0000
0.7333,-0.2247,-4.0000
0.7406,-0.2247,-4.0000
0.7479,-0.2247,-4.0000
0.7553,-0.2247,-4.0000
0.7626,-0.2247,-4.0000
0.7699,-0.2247,-4.0000
0.7772,-0.2247,-4.0000
0.7845,-0.2247,-4.0000
0.7918,-0.2247,-4.0000
0.7991,-0.2247,-4.0000
0.8064,-0.2247,-4.0000
0.8137,-0.2247,-4.0000
0.8210,-0.2247,-4.0000
0.8283,-0.2247,-4.0000
0.8356,-0.2247,-4.0000
0.8429,-0.2247,-4.0000
0.8502,-0.2247,-4.0000
0.8575,-0.2247,-4.0000
0.8648,-0.2247,-4.0000
0.8721,-0.2247,-4.0000
0.8795,-0.2247,-4.0000
0.8868,-0.2247,-4.0000
0.8941,-0.2247,-4.0000
0.9014,-0.2247,-4.0000
0.9087,-0.2247,-4.0000
0.9160,-0.2247,-4.0000
0.9233,-0.2247,-4.0000
0.9306,-0.2247,-4.0000
0.9379,-0.2247,-4.0000
0.9452,-0.2247,-4.0000
0.9525,-0.2247,-4.0000
0.9598,-0.2247,-4.0000
0.9671,-0.2247,-4.0000
0.9744,-0.2247,-4.0000
0.9817,-0.2247,-4.0000
0.9890,-0.2247,-4.0000
0.9963,-0.2247,-4.0000
1.0037,-0.2247,-4.0000
1.0110,-0.2247,-4.0000
1.0183,-0.2247,-4.0000
1.0256,-0.2247,-4.0000
1.0329,-0.2247,-4.0000
1.0402,-0.2247,-4.0000
1.0475,-0.2247,-4.0000
1.0548,-0.2247,-4.0000
1.0621,-0.2247,-4.0000
1.0694,-0.2247,-4.0000
1.0767,-0.2247,-4.0000
1.0840,-0.2247,-4.0000
1.0913,-0.2247,-4.0000
1.0986,-0.2247,-4.0000
1.1059,-0.2247,-4.0000
1.1132,-0.2247,-4.0000
1.1205,-0.2247,-4.0000
1.1279,-0.2247,-4.0000
1.1352,-0.2247,-4.0000
1.1425,-0.2247,-4.0000
1.1498,-0.2247,-4.0000
1.1571,-0.2247,-4.0000
1.1644,-0.2247,-4.0000
1.1717,-0.2247,-4.0000
1.1790,-0.2247,-4.0000
1.1863,-0.2247,-4.0000
1.1936,-0.2247,-4.0000
1.2009,-0.2247,-4.0000
1.2082,-0.2247,-4.0000
1.2155,-0.2247,-4.0000
1.2228,-0.2247,-4.0000
1.2301,-0.2247,-4.0000
1.2374,-0.2247,-4.0000
1.2447,-0.2247,-4.0000
1.2521,-0.2247,-4.0000
1.2594,-0.2247,-4.0000
1.2667,-0.2247,-4.0000
1.2740,-0.2247,-4.0000
1.2813,-0.2247,-4.0000
1.2886,-0.2247,-4.0000
1.2959,-0.2247,-4.0000
1.3032,-0.2247,-4.0000
1.3105,-0.2247,-4.0000
1.3178,-0.2247,-4.0000
1.3251,-0.2247,-4.0000
1.3324,-0.2247,-4.0000
1.3397,-0.2247,-4.0000
1.3470,-0.2247,-4.0000
1.3543,-0.2247,-4.0000
1.3616,-0.2247,-4.0000
1.3689,-0.2247,-4.0000
1.3763,-0.2247,-4.0000
1.3836,-0.2247,-4.0000
1.3909,-0.2247,-4.0000
1.3982,-0.2247,-4.0000
0.6018,-0.2137,-4.0000
0.6091,-0.2137,-4.0000
0.6164,-0.2137,-4.0000
0.6237,-0.2137,-4.0000
0.6311,-0.2137,-4.0000
0.6384,-0.2137,-4.0000
0.6457,-0.2137,-4.0000
0.6530,-0.2137,-4.0000
0.6603,-0.2137,-4.0000
0.6676,-0.2137,-4.0000
0.6749,-0.2137,-4.0000
0.6822,-0.2137,-4.0000
0.6895,-0.2137,-4.0000
0.6968,-0.2137,-4.0000
0.7041,-0.2137,-4.0000
0.7114,-0.2137,-4.0000
0.7187,-0.2137,-4.0000
0.7260,-0.2137,-4.0000
0.7333,-0.2137,-4.0000
0.7406,-0.2137,-4.0000
0.7479,-0.2137,-4.0000
0.7553,-0.2137,-4.0000
0.7626,-0.2137,-4.0000
0.7699,-0.2137,-4.0000
0.7772,-0.2137,-4.0000
0.7845,-0.2137,-4.0000
0.7918,-0.2137,-4.0000
0.7991,-0.2137,-4.0000
0.8064,-0.2137,-4.0000
0.8137,-0.2137,-4.0000
0.8210,-0.2137,-4.0000
0.8283,-0.2137,-4.0000
0.8356,-0.2137,-4.0000
0.8429,-0.2137,-4.0000
0.8502,-0.2137,-4.0000
0.8575,-0.2137,-4.0000
0.8648,-0.2137,-4.0000
0.8721,-0.2137,-4.0000
0.8795,-0.2137,-4.0000
0.8868,-0.2137,-4.0000
0.8941,-0.2137,-4.0000
0.9014,-0.2137,-4.0000
0.9087,-0.2137,-4.0000
0.9160,-0.2137,-4.0000
0.9233,-0.2137,-4.0000
0.9306,-0.2137,-4.0000
0.9379,-0.2137,-4.0000
0.9452,-0.2137,-4.0000
0.9525,-0.2137,-4.0000
0.9598,-0.2137,-4.0000
0.9671,-0.2137,-4.0000
0.9744,-0.2137,-4.0000
0.9817,-0.2137,-4.0000
0.9890,-0.2137,-4.0000
0.9963,-0.2137,-4.0000
1.0037,-0.2137,-4.0000
1.0110,-0.2137,-4.0000
1.0183,-0.2137,-4.0000
1.0256,-0.2137,-4.0000
1.0329,-0.2137,-4.0000
1.0402,-0.2137,-4.0000
1.0475,-0.2137,-4.0000
1.0548,-0.2137,-4.0000
1.0621,-0.2137,-4.0000
1.0694,-0.2137,-4.0000
1.0767,-0.2137,-4.0000
1.0840,-0.2137,-4.0000
1.0913,-0.2137,-4.0000
1.0986,-0.2137,-4.0000
1.1059,-0.2137,-4.0000
1.1132,-0.2137,-4.0000
1.1205,-0.2137,-4.0000
1.1279,-0.2137,-4.0000
1.1352,-0.2137,-4.0000
1.1425,-0.2137,-4.0000
1.1498,-0.2137,-4.0000
1.1571,-0.2137,-4.0000
1.1644,-0.2137,-4.0000
1.1717,-0.2137,-4.0000
1.1790,-0.2137,-4.0000
1.1863,-0.2137,-4.0000
1.1936,-0.2137,-4.0000
1.2009,-0.2137,-4.0000
1.2082,-0.2137,-4.0000
1.2155,-0.2137,-4.0000
1.2228,-0.2137,-4.0000
1.2301,-0.2137,-4.0000
1.2374,-0.2137,-4.0000
1.2447,-0.2137,-4.0000
1.2521,-0.2137,-4.0000
1.2594,-0.2137,-4.0000
1.2667,-0.2137,-4.0000
1.2740,-0.2137,-4.0000
1.2813,-0.2137,-4.0000
1.2886,-0.2137,-4.0000
1.2959,-0.2137,-4.0000
1.3032,-0.2137,-4.0000
1.3105,-0.2137,-4.0000
1.3178,-0.2137,-4.0000
1.3251,-0.2137,-4.0000
1.3324,-0.2137,-4.0000
1.3397,-0.2137,-4.0000
1.3470,-0.2137,-4.0000
1.3543,-0.2137,-4.0000
1.3616,-0.2137,-4.0000
1.3689,-0.2137,-4.0000
1.3763,-0.2137,-4.0000
1.3836,-0.2137,-4.0000
1.3909,-0.2137,-4.0000
1.3982,-0.2137,-4.0000
0.6018,-0.2027,-4.0000
0.6091,-0.2027,-4.0000
0.6164,-0.2027,-4.0000
0.6237,-0.2027,-4.0000
0.6311,-0.2027,-4.0000
0.6384,-0.2027,-4.0000
0.6457,-0.2027,-4.0000
0.6530,-0.2027,-4.0000
0.6603,-0.2027,-4.0000
0.6676,-0.2027,-4.0000
0.6749,-0.2027,-4.0000
0.6822,-0.2027,-4.0000
0.6895,-0.2027,-4.0000
0.6968,-0.2027,-4.0000
0.7041,-0.2027,-4.0000
0.7114,-0.2027,-4.0000
0.7187,-0.2027,-4.0000
0.7260,-0.2027,-4.0000
0.7333,-0.2027,-4.0000
0.7406,-0.2027,-4.0000
0.7479,-0.2027,-4.0000
0.7553,-0.2027,-4.0000
0.7626,-0.2027,-4.0000
0.7699,-0.2027,-4.0000
0.7772,-0.2027,-4.0000
0.7845,-0.2027,-4.0000
0.7918,-0.2027,-4.0000
0.7991,-0.2027,-4.0000
0.8064,-0.2027,-4.0000
0.8137,-0.2027,-4.0000
0.8210,-0.2027,-4.0000
0.8283,-0.2027,-4.0000
0.8356,-0.2027,-4.0000
0.8429,-0.2027,-4.0000
0.8502,-0.2027,-4.0000
0.8575,-0.2027,-4.0000
0.8648,-0.2027,-4.0000
0.8721,-0.2027,-4.0000
0.8795,-0.2027,-4.0000
0.8868,-0.2027,-4.0000
0.8941,-0.2027,-4.0000
0.9014,-0.2027,-4.0000
0.9087,-0.2027,-4.0000
0.9160,-0.2027,-4.0000
0.9233,-0.2027,-4.0000
0.9306,-0.2027,-4.0000
0.9379,-0.2027,-4.0000
0.9452,-0.2027,-4.0000
0.9525,-0.2027,-4.0000
0.9598,-0.2027,-4.0000
0.9671,-0.2027,-4.0000
0.9744,-0.2027,-4.0000
0.9817,-0.2027,-4.0000
0.9890,-0.2027,-4.0000
0.9963,-0.2027,-4.0000
1.0037,-0.2027,-4.0000
1.0110,-0.2027,-4.0000
1.0183,-0.2027,-4.0000
1.0256,-0.2027,-4.0000
1.0329,-0.2027,-4.0000
1.0402,-0.2027,-4.0000
1.0475,-0.2027,-4.0000
1.0548,-0.2027,-4.0000
1.0621,-0.2027,-4.0000
1.0694,-0.2027,-4.0000
1.0767,-0.2027,-4.0000
1.0840,-0.2027,-4.0000
1.0913,-0.2027,-4.0000
1.0986,-0.2027,-4.0000
1.1059,-0.2027,-4.0000
1.1132,-0.2027,-4.0000
1.1205,-0.2027,-4.0000
1.1279,-0.2027,-4.0000
1.1352,-0.2027,-4.0000
1.1425,-0.2027,-4.0000
1.1498,-0.2027,-4.0000
1.1571,-0.2027,-4.0000
1.1644,-0.2027,-4.0000
1.1717,-0.2027,-4.0000
1.1790,-0.2027,-4.0000
1.1863,-0.2027,-4.0000
1.1936,-0.2027,-4.0000
1.2009,-0.2027,-4.0000
1.2082,-0.2027,-4.0000
1.2155,-0.2027,-4.0000
1.2228,-0.2027,-4.0000
1.2301,-0.2027,-4.0000
1.2374,-0.2027,-4.0000
1.2447,-0.2027,-4.0000
1.2521,-0.2027,-4.0000
1.2594,-0.2027,-4.0000
1.2667,-0.2027,-4.0000
1.2740,-0.2027,-4.0000
1.2813,-0.2027,-4.0000
1.2886,-0.2027,-4.0000
1.2959,-0.2027,-4.0000
1.3032,-0.2027,-4.0000
1.3105,-0.2027,-4.0000
1.3178,-0.2027,-4.0000
1.3251,-0.2027,-4.0000
1.3324,-0.2027,-4.0000
1.3397,-0.2027,-4.0000
1.3470,-0.2027,-4.0000
1.3543,-0.2027,-4.0000
1.3616,-0.2027,-4.0000
1.3689,-0.2027,-4.0000
1.3763,-0.2027,-4.0000
1.3836,-0.2027,-4.0000
1.3909,-0.2027,-4.0000
1.3982,-0.2027,-4.0000
0.6018,-0.1918,-4.0000
0.6091,-0.1918,-4.0000
0.6164,-0.1918,-4.0000
0.6237,-0.1918,-4.0000
0.6311,-0.1918,-4.0000
0.6384,-0.1918,-4.0000
0.6457,-0.1918,-4.0000
0.6530,-0.1918,-4.0000
0.6603,-0.1918,-4.0000
0.6676,-0.1918,-4.0000
0.6749,-0.1918,-4.0000
0.6822,-0.1918,-4.0000
0.6895,-0.1918,-4.0000
0.6968,-0.1918,-4.0000
0.7041,-0.1918,-4.0000
0.7114,-0.1918,-4.0000
0.7187,-0.1918,-4.0000
0.7260,-0.1918,-4.0000
0.7333,-0.1918,-4.0000
0.7406,-0.1918,-4.0000
0.7479,-0.1918,-4.0000
0.7553,-0.1918,-4.0000
0.7626,-0.1918,-4.0000
0.7699,-0.1918,-4.0000
0.7772,-0.1918,-4.0000
0.7845,-0.1918,-4.0000
0.7918,-0.1918,-4.0000
0.7991,-0.1918,-4.0000
0.8064,-0.1918,-4.0000
0.8137,-0.1918,-4.0000
0.8210,-0.1918,-4.0000
0.8283,-0.1918,-4.0000
0.8356,-0.1918,-4.0000
0.8429,-0.1918,-4.0000
0.8502,-0.1918,-4.0000
0.8575,-0.1918,-4.0000
0.8648,-0.1918,-4.0000
0.8721,-0.1918,-4.0000
0.8795,-0.1918,-4.0000
0.8868,-0.1918,-4.0000
0.8941,-0.1918,-4.0000
0.9014,-0.1918,-4.0000
0.9087,-0.1918,-4.0000
0.9160,-0.1918,-4.0000
0.9233,-0.1918,-4.0000
0.9306,-0.1918,-4.0000
0.9379,-0.1918,-4.0000
0.9452,-0.1918,-4.0000
0.9525,-0.1918,-4.0000
0.9598,-0.1918,-4.0000
0.9671,-0.1918,-4.0000
0.9744,-0.1918,-4.0000
0.9817,-0.1918,-4.0000
0.9890,-0.1918,-4.0000
0.9963,-0.1918,-4.0000
1.0037,-0.1918,-4.0000
1.0110,-0.1918,-4.0000
1.0183,-0.1918,-4.0000
1.0256,-0.1918,-4.0000
1.0329,-0.1918,-4.0000
1.0402,-0.1918,-4.0000
1.0475,-0.1918,-4.0000
1.0548,-0.1918,-4.0000
1.0621,-0.1918,-4.0000
1.0694,-0.1918,-4.0000
1.0767,-0.1918,-4.0000
1.0840,-0.1918,-4.0000
1.0913,-0.1918,-4.0000
1.0986,-0.1918,-4.0000
1.1059,-0.1918,-4.0000
1.1132,-0.1918,-4.0000
1.1205,-0.1918,-4.0000
1.1279,-0.1918,-4.0000
1.1352,-0.1918,-4.0000
1.1425,-0.1918,-4.0000
1.1498,-0.1918,-4.0000
1.1571,-0.1918,-4.0000
1.1644,-0.1918,-4.0000
1.1717,-0.1918,-4.0000
1.1790,-0.1918,-4.0000
1.1863,-0.1918,-4.0000
1.1936,-0.1918,-4.0000
1.2009,-0.1918,-4.0000
1.2082,-0.1918,-4.0000
1.2155,-0.1918,-4.0000
1.2228,-0.1918,-4.0000
1.2301,-0.1918,-4.0000
1.2374,-0.1918,-4.0000
1.2447,-0.1918,-4.0000
1.2521,-0.1918,-4.0000
1.2594,-0.1918,-4.0000
1.2667,-0.1918,-4.0000
1.2740,-0.1918,-4.0000
1.2813,-0.1918,-4.0000
1.2886,-0.1918,-4.0000
1.2959,-0.1918,-4.0000
1.3032,-0.1918,-4.0000
1.3105,-0.1918,-4.0000
1.3178,-0.1918,-4.0000
1.3251,-0.1918,-4.0000
1.3324,-0.1918,-4.0000
1.3397,-0.1918,-4.0000
1.3470,-0.1918,-4.0000
1.3543,-0.1918,-4.0000
1.3616,-0.1918,-4.0000
1.3689,-0.1918,-4.0000
1.3763,-0.1918,-4.0000
1.3836,-0.1918,-4.0000
1.3909,-0.1918,-4.0000
1.3982,-0.1918,-4.0000
0.6018,-0.1808,-4.0000
0.6091,-0.1808,-4.0000
0.6164,-0.1808,-4.0000
0.6237,-0.1808,-4.0000
0.6311,-0.1808,-4.0000
0.6384,-0.1808,-4.0000
0.6457,-0.1808,-4.0000
0.6530,-0.1808,-4.0000
0.6603,-0.1808,-4.0000
0.6676,-0.1808,-4.0000
0.6749,-0.1808,-4.0000
0.6822,-0.1808,-4.0000
0.6895,-0.1808,-4.0000
0.6968,-0.1808,-4.0000
0.7041,-0.1808,-4.0000
0.7114,-0.1808,-4.0000
0.7187,-0.1808,-4.0000
0.7260,-0.1808,-4.0000
0.7333,-0.1808,-4.0000
0.7406,-0.1808,-4.0000
0.7479,-0.1808,-4.0000
0.7553,-0.1808,-4.0000
0.7626,-0.1808,-4.0000
0.7699,-0.1808,-4.0000
0.7772,-0.1808,-4.0000
0.7845,-0.1808,-4.0000
0.7918,-0.1808,-4.0000
0.7991,-0.1808,-4.0000
0.8064,-0.1808,-4.0000
0.8137,-0.1808,-4.0000
0.8210,-0.1808,-4.0000
0.8283,-0.1808,-4.0000
0.8356,-0.1808,-4.0000
0.8429,-0.1808,-4.0000
0.8502,-0.1808,-4.0000
0.8575,-0.1808,-4.0000
0.8648,-0.1808,-4.0000
0.8721,-0.1808,-4.0000
0.8795,-0.1808,-4.0000
0.8868,-0.1808,-4.0000
0.8941,-0.1808,-4.0000
0.9014,-0.1808,-4.0000
0.9087,-0.1808,-4.0000
0.9160,-0.1808,-4.0000
0.9233,-0.1808,-4.0000
0.9306,-0.1808,-4.0000
0.9379,-0.1808,-4.0000
0.9452,-0.1808,-4.0000
0.9525,-0.1808,-4.0000
0.9598,-0.1808,-4.0000
0.9671,-0.1808,-4.0000
0.9744,-0.1808,-4.0000
0.9817,-0.1808,-4.0000
0.9890,-0.1808,-4.0000
0.9963,-0.1808,-4.0000
1.0037,-0.1808,-4.0000
1.0110,-0.1808,-4.0000
1.0183,-0.1808,-4.0000
1.0256,-0.1808,-4.0000
1.0329,-0.1808,-4.0000
1.0402,-0.1808,-4.0000
1.0475,-0.1808,-4.0000
1.0548,-0.1808,-4.0000
1.0621,-0.1808,-4.0000
1.0694,-0.1808,-4.0000
1.0767,-0.1808,-4.0000
1.0840,-0.1808,-4.0000
1.0913,-0.1808,-4.0000
1.0986,-0.1808,-4.0000
1.1059,-0.1808,-4.0000
1.1132,-0.1808,-4.0000
1.1205,-0.1808,-4.0000
1.1279,-0.1808,-4.0000
1.1352,-0.1808,-4.0000
1.1425,-0.1808,-4.0000
1.1498,-0.1808,-4.0000
1.1571,-0.1808,-4.0000
1.1644,-0.1808,-4.0000
1.1717,-0.1808,-4.0000
1.1790,-0.1808,-4.0000
1.1863,-0.1808,-4.0000
1.1936,-0.1808,-4.0000
1.2009,-0.1808,-4.0000
1.2082,-0.1808,-4.0000
1.2155,-0.1808,-4.0000
1.2228,-0.1808,-4.0000
1.2301,-0.1808,-4.0000
1.2374,-0.1808,-4.0000
1.2447,-0.1808,-4.0000
1.2521,-0.1808,-4.0000
1.2594,-0.1808,-4.0000
1.2667,-0.1808,-4.0000
1.2740,-0.1808,-4.0000
1.2813,-0.1808,-4.0000
1.2886,-0.1808,-4.0000
1.2959,-0.1808,-4.0000
1.3032,-0.1808,-4.0000
1.3105,-0.1808,-4.0000
1.3178,-0.1808,-4.0000
1.3251,-0.1808,-4.0000
1.3324,-0.1808,-4.0000
1.3397,-0.1808,-4.0000
1.3470,-0.1808,-4.0000
1.3543,-0.1808,-4.0000
1.3616,-0.1808,-4.0000
1.3689,-0.1808,-4.0000
1.3763,-0.1808,-4.0000
1.3836,-0.1808,-4.0000
1.3909,-0.1808,-4.0000
1.3982,-0.1808,-4.0000
0.6018,-0.1699,-4.0000
0.6091,-0.1699,-4.0000
0.6164,-0.1699,-4.0000
0.6237,-0.1699,-4.0000
0.6311,-0.1699,-4.0000
0.6384,-0.1699,-4.0000
0.6457,-0.1699,-4.0000
0.6530,-0.1699,-4.0000
0.6603,-0.1699,-4.0000
0.6676,-0.1699,-4.0000
0.6749,-0.1699,-4.0000
0.6822,-0.1699,-4.0000
0.6895,-0.1699,-4.0000
0.6968,-0.1699,-4.0000
0.7041,-0.1699,-4.0000
0.7114,-0.1699,-4.0000
0.7187,-0.1699,-4.0000
0.7260,-0.1699,-4.0000
0.7333,-0.1699,-4.0000
0.7406,-0.1699,-4.0000
0.7479,-0.1699,-4.0000
0.7553,-0.1699,-4.0000
0.7626,-0.1699,-4.0000
0.7699,-0.1699,-4.0000
0.7772,-0.1699,-4.0000
0.7845,-0.1699,-4.0000
0.7918,-0.1699,-4.0000
0.7991,-0.1699,-4.0000
0.8064,-0.1699,-4.0000
0.8137,-0.1699,-4.0000
0.8210,-0.1699,-4.0000
0.8283,-0.1699,-4.0000
0.8356,-0.1699,-4.0000
0.8429,-0.1699,-4.0000
0.8502,-0.1699,-4.0000
0.8575,-0.1699,-4.0000
0.8648,-0.1699,-4.0000
0.8721,-0.1699,-4.0000
0.8795,-0.1699,-4.0000
0.8868,-0.1699,-4.0000
0.8941,-0.1699,-4.0000
0.9014,-0.1699,-4.0000
0.9087,-0.1699,-4.0000
0.9160,-0.1699,-4.0000
0.9233,-0.1699,-4.0000
0.9306,-0.1699,-4.0000
0.9379,-0.1699,-4.0000
0.9452,-0.1699,-4.0000
0.9525,-0.1699,-4.0000
0.9598,-0.1699,-4.0000
0.9671,-0.1699,-4.0000
0.9744,-0.1699,-4.0000
0.9817,-0.1699,-4.0000
0.9890,-0.1699,-4.0000
0.9963,-0.1699,-4.0000
1.0037,-0.1699,-4.0000
1.0110,-0.1699,-4.0000
1.0183,-0.1699,-4.0000
1.0256,-0.1699,-4.0000
1.0329,-0.1699,-4.0000
1.0402,-0.1699,-4.0000
1.0475,-0.1699,-4.0000
1.0548,-0.1699,-4.0000
1.0621,-0.1699,-4.0000
1.0694,-0.1699,-4.0000
1.0767,-0.1699,-4.0000
1.0840,-0.1699,-4.0000
1.0913,-0.1699,-4.0000
1.0986,-0.1699,-4.0000
1.1059,-0.1699,-4.0000
1.1132,-0.1699,-4.0000
1.1205,-0.1699,-4.0000
1.1279,-0.1699,-4.0000
1.1352,-0.1699,-4.0000
1.1425,-0.1699,-4.0000
1.1498,-0.1699,-4.0000
1.1571,-0.1699,-4.0000
1.1644,-0.1699,-4.0000
1.1717,-0.1699,-4.0000
1.1790,-0.1699,-4.0000
1.1863,-0.1699,-4.0000
1.1936,-0.1699,-4.0000
1.2009,-0.1699,-4.0000
1.2082,-0.1699,-4.0000
1.2155,-0.1699,-4.0000
1.2228,-0.1699,-4.0000
1.2301,-0.1699,-4.0000
1.2374,-0.1699,-4.0000
1.2447,-0.1699,-4.0000
1.2521,-0.1699,-4.0000
1.2594,-0.1699,-4.0000
1.2667,-0.1699,-4.0000
1.2740,-0.1699,-4.0000
1.2813,-0.1699,-4.0000
1.2886,-0.1699,-4.0000
1.2959,-0.1699,-4.0000
1.3032,-0.1699,-4.0000
1.3105,-0.1699,-4.0000
1.3178,-0.1699,-4.0000
1.3251,-0.1699,-4.0000
1.3324,-0.1699,-4.0000
1.3397,-0.1699,-4.0000
1.3470,-0.1699,-4.0000
1.3543,-0.1699,-4.0000
1.3616,-0.1699,-4.0000
1.3689,-0.1699,-4.0000
1.3763,-0.1699,-4.0000
1.3836,-0.1699,-4.0000
1.3909,-0.1699,-4.0000
1.3982,-0.1699,-4.0000
0.6018,-0.1589,-4.0000
0.6091,-0.1589,-4.0000
0.6164,-0.1589,-4.0000
0.6237,-0.1589,-4.0000
0.6311,-0.1589,-4.0000
0.6384,-0.1589,-4.0000
0.6457,-0.1589,-4.0000
0.6530,-0.1589,-4.0000
0.6603,-0.1589,-4.0000
0.6676,-0.1589,-4.0000
0.6749,-0.1589,-4.0000
0.6822,-0.1589,-4.0000
0.6895,-0.1589,-4.0000
0.6968,-0.1589,-4.0000
0.7041,-0.1589,-4.0000
0.7114,-0.1589,-4.0000
0.7187,-0.1589,-4.0000
0.7260,-0.1589,-4.0000
0.7333,-0.1589,-4.0000
0.7406,-0.1589,-4.0000
0.7479,-0.1589,-4.0000
0.7553,-0.1589,-4.0000
0.7626,-0.1589,-4.0000
0.7699,-0.1589,-4.0000
0.7772,-0.1589,-4.0000
0.7845,-0.1589,-4.0000
0.7918,-0.1589,-4.0000
0.7991,-0.1589,-4.0000
0.8064,-0.1589,-4.0000
0.8137,-0.1589,-4.0000
0.8210,-0.1589,-4.0000
0.8283,-0.1589,-4.0000
0.8356,-0.1589,-4.0000
0.8429,-0.1589,-4.0000
0.8502,-0.1589,-4.0000
0.8575,-0.1589,-4.0000
0.8648,-0.1589,-4.0000
0.8721,-0.1589,-4.0000
0.8795,-0.1589,-4.0000
0.8868,-0.1589,-4.0000
0.8941,-0.1589,-4.0000
0.9014,-0.1589,-4.0000
0.9087,-0.1589,-4.0000
0.9160,-0.1589,-4.0000
0.9233,-0.1589,-4.0000
0.9306,-0.1589,-4.0000
0.9379,-0.1589,-4.0000
0.9452,-0.1589,-4.0000
0.9525,-0.1589,-4.0000
0.9598,-0.1589,-4.0000
0.9671,-0.1589,-4.0000
0.9744,-0.1589,-4.0000
0.9817,-0.1589,-4.0000
0.9890,-0.1589,-4.0000
0.9963,-0.1589,-4.0000
1.0037,-0.1589,-4.0000
1.0110,-0.1589,-4.0000
1.0183,-0.1589,-4.0000
1.0256,-0.1589,-4.0000
1.0329,-0.1589,-4.0000
1.0402,-0.1589,-4.0000
1.0475,-0.1589,-4.0000
1.0548,-0.1589,-4.0000
1.0621,-0.1589,-4.0000
1.0694,-0.1589,-4.0000
1.0767,-0.1589,-4.0000
1.0840,-0.1589,-4.0000
1.0913,-0.1589,-4.0000
1.0986,-0.1589,-4.0000
1.1059,-0.1589,-4.0000
1.1132,-0.1589,-4.0000
1.1205,-0.1589,-4.0000
1.1279,-0.1589,-4.0000
1.1352,-0.1589,-4.0000
1.1425,-0.1589,-4.0000
1.1498,-0.1589,-4.0000
1.1571,-0.1589,-4.0000
1.1644,-0.1589,-4.0000
1.1717,-0.1589,-4.0000
1.1790,-0.1589,-4.0000
1.1863,-0.1589,-4.0000
1.1936,-0.1589,-4.0000
1.2009,-0.1589,-4.0000
1.2082,-0.1589,-4.0000
1.2155,-0.1589,-4.0000
1.2228,-0.1589,-4.0000
1.2301,-0.1589,-4.0000
1.2374,-0.1589,-4.0000
1.2447,-0.1589,-4.0000
1.2521,-0.1589,-4.0000
1.2594,-0.1589,-4.0000
1.2667,-0.1589,-4.0000
1.2740,-0.1589,-4.0000
1.2813,-0.1589,-4.0000
1.2886,-0.1589,-4.0000
1.2959,-0.1589,-4.0000
1.3032,-0.1589,-4.0000
1.3105,-0.1589,-4.0000
1.3178,-0.1589,-4.0000
1.3251,-0.1589,-4.0000
1.3324,-0.1589,-4.0000
1.3397,-0.1589,-4.0000
1.3470,-0.1589,-4.0000
1.3543,-0.1589,-4.0000
1.3616,-0.1589,-4.0000
1.3689,-0.1589,-4.0000
1.3763,-0.1589,-4.0000
1.3836,-0.1589,-4.0000
1.3909,-0.1589,-4.0000
1.3982,-0.1589,-4.0000
0.6018,-0.1479,-4.0000
0.6091,-0.1479,-4.0000
0.6164,-0.1479,-4.0000
0.6237,-0.1479,-4.0000
0.6311,-0.1479,-4.0000
0.6384,-0.1479,-4.0000
0.6457,-0.1479,-4.0000
0.6530,-0.1479,-4.0000
0.6603,-0.1479,-4.0000
0.6676,-0.1479,-4.0000
0.6749,-0.1479,-4.0000
0.6822,-0.1479,-4.0000
0.6895,-0.1479,-4.0000
0.6968,-0.1479,-4.0000
0.7041,-0.1479,-4.0000
0.7114,-0.1479,-4.0000
0.7187,-0.1479,-4.0000
0.7260,-0.1479,-4.0000
0.7333,-0.1479,-4.0000
0.7406,-0.1479,-4.0000
0.7479,-0.1479,-4.0000
0.7553,-0.1479,-4.0000
0.7626,-0.1479,-4.0000
0.7699,-0.1479,-4.0000
0.7772,-0.1479,-4.0000
0.7845,-0.1479,-4.0000
0.7918,-0.1479,-4.0000
0.7991,-0.1479,-4.0000
0.8064,-0.1479,-4.0000
0.8137,-0.1479,-4.0000
0.8210,-0.1479,-4.0000
0.8283,-0.1479,-4.0000
0.8356,-0.1479,-4.0000
0.8429,-0.1479,-4.0000
0.8502,-0.1479,-4.0000
0.8575,-0.1479,-4.0000
0.8648,-0.1479,-4.0000
0.8721,-0.1479,-4.0000
0.8795,-0.1479,-4.0000
0.8868,-0.1479,-4.0000
0.8941,-0.1479,-4.0000
0.9014,-0.1479,-4.0000
0.9087,-0.1479,-4.0000
0.9160,-0.1479,-4.0000
0.9233,-0.1479,-4.0000
0.9306,-0.1479,-4.0000
0.9379,-0.1479,-4.0000
0.9452,-0.1479,-4.0000
0.9525,-0.1479,-4.0000
0.9598,-0.1479,-4.0000
0.9671,-0.1479,-4.0000
0.9744,-0.1479,-4.0000
0.9817,-0.1479,-4.0000
0.9890,-0.1479,-4.0000
0.9963,-0.1479,-4.0000
1.0037,-0.1479,-4.0000
1.0110,-0.1479,-4.0000
1.0183,-0.1479,-4.0000
1.0256,-0.1479,-4.0000
1.0329,-0.1479,-4.0000
1.0402,-0.1479,-4.0000
1.0475,-0.1479,-4.0000
1.0548,-0.1479,-4.0000
1.0621,-0.1479,-4.0000
1.0694,-0.1479,-4.0000
1.0767,-0.1479,-4.0000
1.0840,-0.1479,-4.0000
1.0913,-0.1479,-4.0000
1.0986,-0.1479,-4.0000
1.1059,-0.1479,-4.0000
1.1132,-0.1479,-4.0000
1.1205,-0.1479,-4.0000
1.1279,-0.1479,-4.0000
1.1352,-0.1479,-4.0000
1.1425,-0.1479,-4.0000
1.1498,-0.1479,-4.0000
1.1571,-0.1479,-4.0000
1.1644,-0.1479,-4.0000
1.1717,-0.1479,-4.0000
1.1790,-0.1479,-4.0000
1.1863,-0.1479,-4.0000
1.1936,-0.1479,-4.0000
1.2009,-0.1479,-4.0000
1.2082,-0.1479,-4.0000
1.2155,-0.1479,-4.0000
1.2228,-0.1479,-4.0000
1.2301,-0.1479,-4.0000
1.2374,-0.1479,-4.0000
1.2447,-0.1479,-4.0000
1.2521,-0.1479,-4.0000
1.2594,-0.1479,-4.0000
1.2667,-0.1479,-4.0000
1.2740,-0.1479,-4.0000
1.2813,-0.1479,-4.0000
1.2886,-0.1479,-4.0000
1.2959,-0.1479,-4.0000
1.3032,-0.1479,-4.0000
1.3105,-0.1479,-4.0000
1.3178,-0.1479,-4.0000
1.3251,-0.1479,-4.0000
1.3324,-0.1479,-4.0000
1.3397,-0.1479,-4.0000
1.3470,-0.1479,-4.0000
1.3543,-0.1479,-4.0000
1.3616,-0.1479,-4.0000
1.3689,-0.1479,-4.0000
1.3763,-0.1479,-4.0000
1.3836,-0.1479,-4.0000
1.3909,-0.1479,-4.0000
1.3982,-0.1479,-4.0000
0.6018,-0.1370,-4.0000
0.6091,-0.1370,-4.0000
0.6164,-0.1370,-4.0000
0.6237,-0.1370,-4.0000
0.6311,-0.1370,-4.0000
0.6384,-0.1370,-4.0000
0.6457,-0.1370,-4.0000
0.6530,-0.1370,-4.0000
0.6603,-0.1370,-4.0000
0.6676,-0.1370,-4.0000
0.6749,-0.1370,-4.0000
0.6822,-0.1370,-4.0000
0.6895,-0.1370,-4.0000
0.6968,-0.1370,-4.0000
0.7041,-0.1370,-4.0000
0.7114,-0.1370,-4.0000
0.7187,-0.1370,-4.0000
0.7260,-0.1370,-4.0000
0.7333,-0.1370,-4.0000
0.7406,-0.1370,-4.0000
0.7479,-0.1370,-4.0000
0.7553,-0.1370,-4.0000
0.7626,-0.1370,-4.0000
0.7699,-0.1370,-4.0000
0.7772,-0.1370,-4.0000
0.7845,-0.1370,-4.0000
0.7918,-0.1370,-4.0000
0.7991,-0.1370,-4.0000
0.8064,-0.1370,-4.0000
0.8137,-0.1370,-4.0000
0.8210,-0.1370,-4.0000
0.8283,-0.1370,-4.0000
0.8356,-0.1370,-4.0000
0.8429,-0.1370,-4.0000
0.8502,-0.1370,-4.0000
0.8575,-0.1370,-4.0000
0.8648,-0.1370,-4.0000
0.8721,-0.1370,-4.0000
0.8795,-0.1370,-4.0000
0.8868,-0.1370,-4.0000
0.8941,-0.1370,-4.0000
0.9014,-0.1370,-4.0000
0.9087,-0.1370,-4.0000
0.9160,-0.1370,-4.0000
0.9233,-0.1370,-4.0000
0.9306,-0.1370,-4.0000
0.9379,-0.1370,-4.0000
0.9452,-0.1370,-4.0000
0.9525,-0.1370,-4.0000
0.9598,-0.1370,-4.0000
0.9671,-0.1370,-4.0000
0.9744,-0.1370,-4.0000
0.9817,-0.1370,-4.0000
0.9890,-0.1370,-4.0000
0.9963,-0.1370,-4.0000
1.0037,-0.1370,-4.0000
1.0110,-0.1370,-4.0000
1.0183,-0.1370,-4.0000
1.0256,-0.1370,-4.0000
1.0329,-0.1370,-4.0000
1.0402,-0.1370,-4.0000
1.0475,-0.1370,-4.0000
1.0548,-0.1370,-4.0000
1.0621,-0.1370,-4.0000
1.0694,-0.1370,-4.0000
1.0767,-0.1370,-4.0000
1.0840,-0.1370,-4.0000
1.0913,-0.1370,-4.0000
1.0986,-0.1370,-4.0000
1.1059,-0.1370,-4.0000
1.1132,-0.1370,-4.0000
1.1205,-0.1370,-4.0000
1.1279,-0.1370,-4.0000
1.1352,-0.1370,-3.8683
1.1425,-0.1370,-3.7038
1.1498,-0.1370,-3.6435
1.1571,-0.1370,-3.7044
1.1644,-0.1370,-3.8685
1.1717,-0.1370,-4.0000
1.1790,-0.1370,-4.0000
1.1863,-0.1370,-4.0000
1.1936,-0.1370,-4.0000
1.2009,-0.1370,-4.0000
1.2082,-0.1370,-4.0000
1.2155,-0.1370,-4.0000
1.2228,-0.1370,-4.0000
1.2301,-0.1370,-4.0000
1.2374,-0.1370,-4.0000
1.2447,-0.1370,-4.0000
1.2521,-0.1370,-4.0000
1.2594,-0.1370,-4.0000
1.2667,-0.1370,-4.0000
1.2740,-0.1370,-4.0000
1.2813,-0.1370,-4.0000
1.2886,-0.1370,-4.0000
1.2959,-0.1370,-4.0000
1.3032,-0.1370,-4.0000
1.3105,-0.1370,-4.0000
1.3178,-0.1370,-4.0000
1.3251,-0.1370,-4.0000
1.3324,-0.1370,-4.0000
1.3397,-0.1370,-4.0000
1.3470,-0.1370,-4.0000
1.3543,-0.1370,-4.0000
1.3616,-0.1370,-4.0000
1.3689,-0.1370,-4.0000
1.3763,-0.1370,-4.0000
1.3836,-0.1370,-4.0000
1.3909,-0.1370,-4.0000
1.3982,-0.1370,-4.0000
0.6018,-0.1260,-4.0000
0.6091,-0.1260,-4.0000
0.6164,-0.1260,-4.0000
0.6237,-0.1260,-4.0000
0.6311,-0.1260,-4.0000
0.6384,-0.1260,-4.0000
0.6457,-0.1260,-4.0000
0.6530,-0.1260,-4.0000
0.6603,-0.1260,-4.0000
0.6676,-0.1260,-4.0000
0.6749,-0.1260,-4.0000
0.6822,-0.1260,-4.0000
0.6895,-0.1260,-4.0000
0.6968,-0.1260,-4.0000
0.7041,-0.1260,-4.0000
0.7114,-0.1260,-4.0000
0.7187,-0.1260,-4.0000
0.7260,-0.1260,-4.0000
0.7333,-0.1260,-4.0000
0.7406,-0.1260,-4.0000
0.7479,-0.1260,-4.0000
0.7553,-0.1260,-4.0000
0.7626,-0.1260,-4.0000
0.7699,-0.1260,-4.0000
0.7772,-0.1260,-4.0000
0.7845,-0.1260,-4.0000
0.7918,-0.1260,-4.0000
0.7991,-0.1260,-4.0000
0.8064,-0.1260,-4.0000
0.8137,-0.1260,-4.0000
0.8210,-0.1260,-4.0000
0.8283,-0.1260,-4.0000
0.8356,-0.1260,-4.0000
0.8429,-0.1260,-4.0000
0.8502,-0.1260,-4.0000
0.8575,-0.1260,-4.0000
0.8648,-0.1260,-4.0000
0.8721,-0.1260,-4.0000
0.8795,-0.1260,-4.0000
0.8868,-0.1260,-4.0000
0.8941,-0.1260,-4.0000
0.9014,-0.1260,-4.0000
0.9087,-0.1260,-4.0000
0.9160,-0.1260,-4.0000
0.9233,-0.1260,-4.0000
0.9306,-0.1260,-4.0000
0.9379,-0.1260,-4.0000
0.9452,-0.1260,-4.0000
0.9525,-0.1260,-4.0000
0.9598,-0.1260,-4.0000
0.9671,-0.1260,-4.0000
0.9744,-0.1260,-4.0000
0.9817,-0.1260,-3.9997
0.9890,-0.1260,-3.7778
0.9963,-0.1260,-3.5013
1.0037,-0.1260,-3.2765
1.0110,-0.1260,-3.1054
1.0183,-0.1260,-3.0010
1.0256,-0.1260,-2.9762
1.0329,-0.1260,-3.0431
1.0402,-0.1260,-3.1795
1.0475,-0.1260,-3.3069
1.0548,-0.1260,-3.3742
1.0621,-0.1260,-3.3981
1.0694,-0.1260,-3.4117
1.0767,-0.1260,-3.4408
1.0840,-0.1260,-3.5154
1.0913,-0.1260,-3.6316
1.0986,-0.1260,-3.7069
1.1059,-0.1260,-3.6821
1.1132,-0.1260,-3.6376
1.1205,-0.1260,-3.5864
1.1279,-0.1260,-3.2940
1.1352,-0.1260,-2.8866
1.1425,-0.1260,-2.5725
1.1498,-0.1260,-2.4047
1.1571,-0.1260,-2.3912
1.1644,-0.1260,-2.5295
1.1717,-0.1260,-2.7990
1.1790,-0.1260,-3.1167
1.1863,-0.1260,-3.3313
1.1936,-0.1260,-3.4545
1.2009,-0.1260,-3.6348
1.2082,-0.1260,-3.8882
1.2155,-0.1260,-4.0000
1.2228,-0.1260,-4.0000
1.2301,-0.1260,-4.0000
1.2374,-0.1260,-4.0000
1.2447,-0.1260,-4.0000
1.2521,-0.1260,-4.0000
1.2594,-0.1260,-4.0000
1.2667,-0.1260,-4.0000
1.2740,-0.1260,-4.0000
1.2813,-0.1260,-4.0000
1.2886,-0.1260,-4.0000
1.2959,-0.1260,-4.0000
1.3032,-0.1260,-4.0000
1.3105,-0.1260,-4.0000
1.3178,-0.1260,-4.0000
1.3251,-0.1260,-4.0000
1.3324,-0.1260,-4.0000
1.3397,-0.1260,-4.0000
1.3470,-0.1260,-4.0000
1.3543,-0.1260,-4.0000
1.3616,-0.1260,-4.0000
1.3689,-0.1260,-4.0000
1.3763,-0.1260,-4.0000
1.3836,-0.1260,-4.0000
1.3909,-0.1260,-4.0000
1.3982,-0.1260,-4.0000
0.6018,-0.1151,-4.0000
0.6091,-0.1151,-4.0000
0.6164,-0.1151,-4.0000
0.6237,-0.1151,-4.0000
0.6311,-0.1151,-4.0000
0.6384,-0.1151,-4.0000
0.6457,-0.1151,-4.0000
0.6530,-0.1151,-4.0000
0.6603,-0.1151,-4.0000
0.6676,-0.1151,-4.0000
0.6749,-0.1151,-4.0000
0.6822,-0.1151,-4.0000
0.6895,-0.1151,-4.0000
0.6968,-0.1151,-4.0000
0.7041,-0.1151,-4.0000
0.7114,-0.1151,-4.0000
0.7187,-0.1151,-4.0000
0.7260,-0.1151,-4.0000
0.7333,-0.1151,-4.0000
0.7406,-0.1151,-4.0000
0.7479,-0.1151,-4.0000
0.7553,-0.1151,-4.0000
0.7626,-0.1151,-4.0000
0.7699,-0.1151,-4.0000
0.7772,-0.1151,-4.0000
0.7845,-0.1151,-4.0000
0.7918,-0.1151,-4.0000
0.7991,-0.1151,-4.0000
0.8064,-0.1151,-4.0000
0.8137,-0.1151,-4.0000
0.8210,-0.1151,-4.0000
0.8283,-0.1151,-4.0000
0.8356,-0.1151,-4.0000
0.8429,-0.1151,-4.0000
0.8502,-0.1151,-4.0000
0.8575,-0.1151,-4.0000
0.8648,-0.1151,-4.0000
0.8721,-0.1151,-4.0000
0.8795,-0.1151,-4.0000
0.8868,-0.1151,-4.0000
0.8941,-0.1151,-4.0000
0.9014,-0.1151,-4.0000
0.9087,-0.1151,-4.0000
0.9160,-0.1151,-4.0000
0.9233,-0.1151,-4.0000
0.9306,-0.1151,-4.0000
0.9379,-0.1151,-4.0000
0.9452,-0.1151,-4.0000
0.9525,-0.1151,-4.0000
0.9598,-0.1151,-4.0000
0.9671,-0.1151,-4.0000
0.9744,-0.1151,-3.9874
0.9817,-0.1151,-3.4698
0.9890,-0.1151,-2.8965
0.9963,-0.1151,-2.4606
1.0037,-0.1151,-2.1433
1.0110,-0.1151,-1.9168
1.0183,-0.1151,-1.7573
1.0256,-0.1151,-1.6621
1.0329,-0.1151,-1.6419
1.0402,-0.1151,-1.6891
1.0475,-0.1151,-1.7591
1.0548,-0.1151,-1.8009
1.0621,-0.1151,-1.8163
1.0694,-0.1151,-1.8341
1.0767,-0.1151,-1.8697
1.0840,-0.1151,-1.9408
1.0913,-0.1151,-2.0632
1.0986,-0.1151,-2.2020
1.1059,-0.1151,-2.2561
1.1132,-0.1151,-2.2281
1.1205,-0.1151,-2.2334
1.1279,-0.1151,-2.2975
1.1352,-0.1151,-2.2916
1.1425,-0.1151,-2.1190
1.1498,-0.1151,-1.9346
1.1571,-0.1151,-1.8557
1.1644,-0.1151,-1.9030
1.1717,-0.1151,-2.0341
1.1790,-0.1151,-2.1179
1.1863,-0.1151,-2.0889
1.1936,-0.1151,-2.0788
1.2009,-0.1151,-2.1864
1.2082,-0.1151,-2.4375
1.2155,-0.1151,-2.8344
1.2228,-0.1151,-3.3648
1.2301,-0.1151,-3.8814
1.2374,-0.1151,-4.0000
1.2447,-0.1151,-4.0000
1.2521,-0.1151,-4.0000
1.2594,-0.1151,-4.0000
1.2667,-0.1151,-4.0000
1.2740,-0.1151,-4.0000
1.2813,-0.1151,-4.0000
1.2886,-0.1151,-4.0000
1.2959,-0.1151,-4.0000
1.3032,-0.1151,-4.0000
1.3105,-0.1151,-4.0000
1.3178,-0.1151,-4.0000
1.3251,-0.1151,-4.0000
1.3324,-0.1151,-4.0000
1.3397,-0.1151,-4.0000
1.3470,-0.1151,-4.0000
1.3543,-0.1151,-4.0000
1.3616,-0.1151,-4.0000
1.3689,-0.1151,-4.0000
1.3763,-0.1151,-4.0000
1.3836,-0.1151,-4.0000
1.3909,-0.1151,-4.0000
1.3982,-0.1151,-4.0000
0.6018,-0.1041,-4.0000
0.6091,-0.1041,-4.0000
0.6164,-0.1041,-4.0000
0.6237,-0.1041,-4.0000
0.6311,-0.1041,-4.0000
0.6384,-0.1041,-4.0000
0.6457,-0.1041,-4.0000
0.6530,-0.1041,-4.0000
0.6603,-0.1041,-4.0000
0.6676,-0.1041,-4.0000
0.6749,-0.1041,-4.0000
0.6822,-0.1041,-4.0000
0.6895,-0.1041,-4.0000
0.6968,-0.1041,-4.0000
0.7041,-0.1041,-4.0000
0.7114,-0.1041,-4.0000
0.7187,-0.1041,-4.0000
0.7260,-0.1041,-4.0000
0.7333,-0.1041,-4.0000
0.7406,-0.1041,-4.0000
0.7479,-0.1041,-4.0000
0.7553,-0.1041,-4.0000
0.7626,-0.1041,-4.0000
0.7699,-0.1041,-4.0000
0.7772,-0.1041,-4.0000
0.7845,-0.1041,-4.0000
0.7918,-0.1041,-4.0000
0.7991,-0.1041,-4.0000
0.8064,-0.1041,-4.0000
0.8137,-0.1041,-4.0000
0.8210,-0.1041,-4.0000
0.8283,-0.1041,-4.0000
0.8356,-0.1041,-4.0000
0.8429,-0.1041,-4.0000
0.8502,-0.1041,-4.0000
0.8575,-0.1041,-4.0000
0.8648,-0.1041,-4.0000
0.8721,-0.1041,-4.0000
0.8795,-0.1041,-4.0000
0.8868,-0.1041,-4.0000
0.8941,-0.1041,-4.0000
0.9014,-0.1041,-4.0000
0.9087,-0.1041,-4.0000
0.9160,-0.1041,-4.0000
0.9233,-0.1041,-4.0000
0.9306,-0.1041,-4.0000
0.9379,-0.1041,-4.0000
0.9452,-0.1041,-4.0000
0.9525,-0.1041,-4.0000
0.9598,-0.1041,-4.0000
0.9671,-0.1041,-4.0000
0.9744,-0.1041,-4.0000
0.9817,-0.1041,-3.5433
0.9890,-0.1041,-2.8673
0.9963,-0.1041,-2.3308
1.0037,-0.1041,-1.9182
1.0110,-0.1041,-1.6054
1.0183,-0.1041,-1.3670
1.0256,-0.1041,-1.1914
1.0329,-0.1041,-1.0825
1.0402,-0.1041,-1.0371
1.0475,-0.1041,-1.0297
1.0548,-0.1041,-1.0281
1.0621,-0.1041,-1.0233
1.0694,-0.1041,-1.0234
1.0767,-0.1041,-1.0355
1.0840,-0.1041,-1.0712
1.0913,-0.1041,-1.1480
1.0986,-0.1041,-1.2604
1.1059,-0.1041,-1.3489
1.1132,-0.1041,-1.3620
1.1205,-0.1041,-1.3562
1.1279,-0.1041,-1.4016
1.1352,-0.1041,-1.5036
1.1425,-0.1041,-1.6086
1.1498,-0.1041,-1.6508
1.1571,-0.1041,-1.6468
1.1644,-0.1041,-1.6634
1.1717,-0.1041,-1.7081
1.1790,-0.1041,-1.7014
1.1863,-0.1041,-1.6062
1.1936,-0.1041,-1.5211
1.2009,-0.1041,-1.5290
1.2082,-0.1041,-1.6538
1.2155,-0.1041,-1.8938
1.2228,-0.1041,-2.2412
1.2301,-0.1041,-2.6911
1.2374,-0.1041,-3.2467
1.2447,-0.1041,-3.8120
1.2521,-0.1041,-4.0000
1.2594,-0.1041,-4.0000
1.2667,-0.1041,-4.0000
1.2740,-0.1041,-4.0000
1.2813,-0.1041,-4.0000
1.2886,-0.1041,-4.0000
1.2959,-0.1041,-4.0000
1.3032,-0.1041,-4.0000
1.3105,-0.1041,-4.0000
1.3178,-0.1041,-4.0000
1.3251,-0.1041,-4.0000
1.3324,-0.1041,-4.0000
1.3397,-0.1041,-4.0000
1.3470,-0.1041,-4.0000
1.3543,-0.1041,-4.0000
1.3616,-0.1041,-4.0000
1.3689,-0.1041,-4.0000
1.3763,-0.1041,-4.0000
1.3836,-0.1041,-4.0000
1.3909,-0.1041,-4.0000
1.3982,-0.1041,-4.0000
0.6018,-0.0932,-4.0000
0.6091,-0.0932,-4.0000
0.6164,-0.0932,-4.0000
0.6237,-0.0932,-4.0000
0.6311,-0.0932,-4.0000
0.6384,-0.0932,-4.0000
0.6457,-0.0932,-4.0000
0.6530,-0.0932,-4.0000
0.6603,-0.0932,-4.0000
0.6676,-0.0932,-4.0000
0.6749,-0.0932,-4.0000
0.6822,-0.0932,-4.0000
0.6895,-0.0932,-4.0000
0.6968,-0.0932,-4.0000
0.7041,-0.0932,-4.0000
0.7114,-0.0932,-4.0000
0.7187,-0.0932,-4.0000
0.7260,-0.0932,-4.0000
0.7333,-0.0932,-4.0000
0.7406,-0.0932,-4.0000
0.7479,-0.0932,-4.0000
0.7553,-0.0932,-4.0000
0.7626,-0.0932,-4.0000
0.7699,-0.0932,-4.0000
0.7772,-0.0932,-4.0000
0.7845,-0.0932,-4.0000
0.7918,-0.0932,-4.0000
0.7991,-0.0932,-4.0000
0.8064,-0.0932,-4.0000
0.8137,-0.0932,-4.0000
0.8210,-0.0932,-4.0000
0.8283,-0.0932,-4.0000
0.8356,-0.0932,-4.0000
0.8429,-0.0932,-4.0000
0.8502,-0.0932,-4.0000
0.8575,-0.0932,-4.0000
0.8648,-0.0932,-4.0000
0.8721,-0.0932,-4.0000
0.8795,-0.0932,-4.0000
0.8868,-0.0932,-4.0000
0.8941,-0.0932,-4.0000
0.9014,-0.0932,-4.0000
0.9087,-0.0932,-4.0000
0.9160,-0.0932,-4.0000
0.9233,-0.0932,-4.0000
0.9306,-0.0932,-4.0000
0.9379,-0.0932,-4.0000
0.9452,-0.0932,-4.0000
0.9525,-0.0932,-4.0000
0.9598,-0.0932,-4.0000
0.9671,-0.0932,-4.0000
0.9744,-0.0932,-4.0000
0.9817,-0.0932,-3.9866
0.9890,-0.0932,-3.3608
0.9963,-0.0932,-2.6946
1.0037,-0.0932,-2.1462
1.0110,-0.0932,-1.7036
1.0183,-0.0932,-1.3558
1.0256,-0.0932,-1.0947
1.0329,-0.0932,-0.9134
1.0402,-0.0932,-0.7990
1.0475,-0.0932,-0.7291
1.0548,-0.0932,-0.6816
1.0621,-0.0932,-0.6469
1.0694,-0.0932,-0.6261
1.0767,-0.0932,-0.6208
1.0840,-0.0932,-0.6316
1.0913,-0.0932,-0.6597
1.0986,-0.0932,-0.7018
1.1059,-0.0932,-0.7376
1.1132,-0.0932,-0.7431
1.1205,-0.0932,-0.7351
1.1279,-0.0932,-0.7567
1.1352,-0.0932,-0.8287
1.1425,-0.0932,-0.9432
1.1498,-0.0932,-1.0827
1.1571,-0.0932,-1.2295
1.1644,-0.0932,-1.3558
1.1717,-0.0932,-1.4310
1.1790,-0.0932,-1.4536
1.1863,-0.0932,-1.4446
1.1936,-0.0932,-1.4261
1.2009,-0.0932,-1.4219
1.2082,-0.0932,-1.4567
1.2155,-0.0932,-1.5539
1.2228,-0.0932,-1.7357
1.2301,-0.0932,-2.0222
1.2374,-0.0932,-2.4283
1.2447,-0.0932,-2.9550
1.2521,-0.0932,-3.4910
1.2594,-0.0932,-3.5957
1.2667,-0.0932,-3.5027
1.2740,-0.0932,-3.5023
1.2813,-0.0932,-3.6287
1.2886,-0.0932,-3.8544
1.2959,-0.0932,-4.0000
1.3032,-0.0932,-4.0000
1.3105,-0.0932,-4.0000
1.3178,-0.0932,-4.0000
1.3251,-0.0932,-4.0000
1.3324,-0.0932,-4.0000
1.3397,-0.0932,-4.0000
1.3470,-0.0932,-4.0000
1.3543,-0.0932,-4.0000
1.3616,-0.0932,-4.0000
1.3689,-0.0932,-4.0000
1.3763,-0.0932,-4.0000
1.3836,-0.0932,-4.0000
1.3909,-0.0932,-4.0000
1.3982,-0.0932,-4.0000
0.6018,-0.0822,-4.0000
0.6091,-0.0822,-4.0000
0.6164,-0.0822,-4.0000
0.6237,-0.0822,-4.0000
0.6311,-0.0822,-4.0000
0.6384,-0.0822,-4.0000
0.6457,-0.0822,-4.0000
0.6530,-0.0822,-4.0000
0.6603,-0.0822,-4.0000
0.6676,-0.0822,-4.0000
0.6749,-0.0822,-4.0000
0.6822,-0.0822,-4.0000
0.6895,-0.0822,-4.0000
0.6968,-0.0822,-4.0000
0.7041,-0.0822,-4.0000
0.7114,-0.0822,-4.0000
0.7187,-0.0822,-4.0000
0.7260,-0.0822,-4.0000
0.7333,-0.0822,-4.0000
0.7406,-0.0822,-4.0000
0.7479,-0.0822,-4.0000
0.7553,-0.0822,-4.0000
0.7626,-0.0822,-4.0000
0.7699,-0.0822,-4.0000
0.7772,-0.0822,-4.0000
0.7845,-0.0822,-4.0000
0.7918,-0.0822,-4.0000
0.7991,-0.0822,-4.0000
0.8064,-0.0822,-4.0000
0.8137,-0.0822,-4.0000
0.8210,-0.0822,-4.0000
0.8283,-0.0822,-4.0000
0.8356,-0.0822,-4.0000
0.8429,-0.0822,-4.0000
0.8502,-0.0822,-4.0000
0.8575,-0.0822,-4.0000
0.8648,-0.0822,-4.0000
0.8721,-0.0822,-4.0000
0.8795,-0.0822,-4.0000
0.8868,-0.0822,-4.0000
0.8941,-0.0822,-4.0000
0.9014,-0.0822,-4.0000
0.9087,-0.0822,-4.0000
0.9160,-0.0822,-4.0000
0.9233,-0.0822,-4.0000
0.9306,-0.0822,-4.0000
0.9379,-0.0822,-4.0000
0.9452,-0.0822,-4.0000
0.9525,-0.0822,-4.0000
0.9598,-0.0822,-4.0000
0.9671,-0.0822,-4.0000
0.9744,-0.0822,-4.0000
0.9817,-0.0822,-3.9990
0.9890,-0.0822,-3.4197
0.9963,-0.0822,-2.7437
1.0037,-0.0822,-2.1855
1.0110,-0.0822,-1.7289
1.0183,-0.0822,-1.3584
1.0256,-0.0822,-1.0630
1.0329,-0.0822,-0.8357
1.0402,-0.0822,-0.6682
1.0475,-0.0822,-0.5492
1.0548,-0.0822,-0.4656
1.0621,-0.0822,-0.4040
1.0694,-0.0822,-0.3549
1.0767,-0.0822,-0.3168
1.0840,-0.0822,-0.2936
1.0913,-0.0822,-0.2849
1.0986,-0.0822,-0.2874
1.1059,-0.0822,-0.2984
1.1132,-0.0822,-0.3127
1.1205,-0.0822,-0.3269
1.1279,-0.0822,-0.3528
1.1352,-0.0822,-0.4074
1.1425,-0.0822,-0.4920
1.1498,-0.0822,-0.5906
1.1571,-0.0822,-0.6895
1.1644,-0.0822,-0.7894
1.1717,-0.0822,-0.8966
1.1790,-0.0822,-1.0138
1.1863,-0.0822,-1.1326
1.1936,-0.0822,-1.2351
1.2009,-0.0822,-1.3122
1.2082,-0.0822,-1.3757
1.2155,-0.0822,-1.4541
1.2228,-0.0822,-1.5854
1.2301,-0.0822,-1.8038
1.2374,-0.0822,-2.1296
1.2447,-0.0822,-2.5442
1.2521,-0.0822,-2.8057
1.2594,-0.0822,-2.6299
1.2667,-0.0822,-2.4040
1.2740,-0.0822,-2.3115
1.2813,-0.0822,-2.3738
1.2886,-0.0822,-2.5932
1.2959,-0.0822,-2.9706
1.3032,-0.0822,-3.4977
1.3105,-0.0822,-3.9505
1.3178,-0.0822,-4.0000
1.3251,-0.0822,-4.0000
1.3324,-0.0822,-4.0000
1.3397,-0.0822,-4.0000
1.3470,-0.0822,-4.0000
1.3543,-0.0822,-4.0000
1.3616,-0.0822,-4.0000
1.3689,-0.0822,-4.0000
1.3763,-0.0822,-4.0000
1.3836,-0.0822,-4.0000
1.3909,-0.0822,-4.0000
1.3982,-0.0822,-4.0000
0.6018,-0.0712,-4.0000
0.6091,-0.0712,-4.0000
0.6164,-0.0712,-4.0000
0.6237,-0.0712,-4.0000
0.6311,-0.0712,-4.0000
0.6384,-0.0712,-4.0000
0.6457,-0.0712,-4.0000
0.6530,-0.0712,-4.0000
0.6603,-0.0712,-4.0000
0.6676,-0.0712,-4.0000
0.6749,-0.0712,-4.0000
0.6822,-0.0712,-4.0000
0.6895,-0.0712,-4.0000
0.6968,-0.0712,-4.0000
0.7041,-0.0712,-4.0000
0.7114,-0.0712,-4.0000
0.7187,-0.0712,-4.0000
0.7260,-0.0712,-4.0000
0.7333,-0.0712,-4.0000
0.7406,-0.0712,-4.0000
0.7479,-0.0712,-4.0000
0.7553,-0.0712,-4.0000
0.7626,-0.0712,-4.0000
0.7699,-0.0712,-4.0000
0.7772,-0.0712,-4.0000
0.7845,-0.0712,-4.0000
0.7918,-0.0712,-4.0000
0.7991,-0.0712,-4.0000
0.8064,-0.0712,-4.0000
0.8137,-0.0712,-4.0000
0.8210,-0.0712,-4.0000
0.8283,-0.0712,-4.0000
0.8356,-0.0712,-4.0000
0.8429,-0.0712,-4.0000
0.8502,-0.0712,-4.0000
0.8575,-0.0712,-4.0000
0.8648,-0.0712,-4.0000
0.8721,-0.0712,-4.0000
0.8795,-0.0712,-4.0000
0.8868,-0.0712,-4.0000
0.8941,-0.0712,-4.0000
0.9014,-0.0712,-4.0000
0.9087,-0.0712,-4.0000
0.9160,-0.0712,-4.0000
0.9233,-0.0712,-4.0000
0.9306,-0.0712,-4.0000
0.9379,-0.0712,-4.0000
0.9452,-0.0712,-4.0000
0.9525,-0.0712,-4.0000
0.9598,-0.0712,-4.0000
0.9671,-0.0712,-4.0000
0.9744,-0.0712,-4.0000
0.9817,-0.0712,-4.0000
0.9890,-0.0712,-3.8865
0.9963,-0.0712,-3.2607
1.0037,-0.0712,-2.6499
1.0110,-0.0712,-2.1508
1.0183,-0.0712,-1.7387
1.0256,-0.0712,-1.3890
1.0329,-0.0712,-1.0881
1.0402,-0.0712,-0.8355
1.0475,-0.0712,-0.6338
1.0548,-0.0712,-0.4804
1.0621,-0.0712,-0.3648
1.0694,-0.0712,-0.2741
1.0767,-0.0712,-0.2033
1.0840,-0.0712,-0.1550
1.0913,-0.0712,-0.1290
1.0986,-0.0712,-0.1179
1.1059,-0.0712,-0.1153
1.1132,-0.0712,-0.1214
1.1205,-0.0712,-0.1379
1.1279,-0.0712,-0.1643
1.1352,-0.0712,-0.2041
1.1425,-0.0712,-0.2665
1.1498,-0.0712,-0.3566
1.1571,-0.0712,-0.4624
1.1644,-0.0712,-0.5604
1.1717,-0.0712,-0.6436
1.1790,-0.0712,-0.7320
1.1863,-0.0712,-0.8438
1.1936,-0.0712,-0.9745
1.2009,-0.0712,-1.1076
1.2082,-0.0712,-1.2272
1.2155,-0.0712,-1.3198
1.2228,-0.0712,-1.3969
1.2301,-0.0712,-1.5041
1.2374,-0.0712,-1.6858
1.2447,-0.0712,-1.9495
1.2521,-0.0712,-2.2079
1.2594,-0.0712,-2.2652
1.2667,-0.0712,-2.1536
1.2740,-0.0712,-2.0599
1.2813,-0.0712,-2.0699
1.2886,-0.0712,-2.2145
1.2959,-0.0712,-2.5071
1.3032,-0.0712,-2.9533
1.3105,-0.0712,-3.5558
1.3178,-0.0712,-4.0000
1.3251,-0.0712,-4.0000
1.3324,-0.0712,-4.0000
1.3397,-0.0712,-4.0000
1.3470,-0.0712,-4.0000
1.3543,-0.0712,-4.0000
1.3616,-0.0712,-4.0000
1.3689,-0.0712,-4.0000
1.3763,-0.0712,-4.0000
1.3836,-0.0712,-4.0000
1.3909,-0.0712,-4.0000
1.3982,-0.0712,-4.0000
0.6018,-0.0603,-4.0000
0.6091,-0.0603,-4.0000
0.6164,-0.0603,-4.0000
0.6237,-0.0603,-4.0000
0.6311,-0.0603,-4.0000
0.6384,-0.0603,-4.0000
0.6457,-0.0603,-4.0000
0.6530,-0.0603,-4.0000
0.6603,-0.0603,-4.0000
0.6676,-0.0603,-4.0000
0.6749,-0.0603,-4.0000
0.6822,-0.0603,-4.0000
0.6895,-0.0603,-4.0000
0.6968,-0.0603,-4.0000
0.7041,-0.0603,-4.0000
0.7114,-0.0603,-4.0000
0.7187,-0.0603,-4.0000
0.7260,-0.0603,-4.0000
0.7333,-0.0603,-4.0000
0.7406,-0.0603,-4.0000
0.7479,-0.0603,-4.0000
0.7553,-0.0603,-4.0000
0.7626,-0.0603,-4.0000
0.7699,-0.0603,-4.0000
0.7772,-0.0603,-4.0000
0.7845,-0.0603,-4.0000
0.7918,-0.0603,-4.0000
0.7991,-0.0603,-4.0000
0.8064,-0.0603,-4.0000
0.8137,-0.0603,-4.0000
0.8210,-0.0603,-4.0000
0.8283,-0.0603,-4.0000
0.8356,-0.0603,-4.0000
0.8429,-0.0603,-4.0000
0.8502,-0.0603,-4.0000
0.8575,-0.0603,-4.0000
0.8648,-0.0603,-4.0000
0.8721,-0.0603,-4.0000
0.8795,-0.0603,-4.0000
0.8868,-0.0603,-4.0000
0.8941,-0.0603,-4.0000
0.9014,-0.0603,-4.0000
0.9087,-0.0603,-4.0000
0.9160,-0.0603,-4.0000
0.9233,-0.0603,-4.0000
0.9306,-0.0603,-4.0000
0.9379,-0.0603,-4.0000
0.9452,-0.0603,-4.0000
0.9525,-0.0603,-4.0000
0.9598,-0.0603,-4.0000
0.9671,-0.0603,-4.0000
0.9744,-0.0603,-4.0000
0.9817,-0.0603,-4.0000
0.9890,-0.0603,-4.0000
0.9963,-0.0603,-3.9702
1.0037,-0.0603,-3.4785
1.0110,-0.0603,-2.8272
1.0183,-0.0603,-2.2716
1.0256,-0.0603,-1.7967
1.0329,-0.0603,-1.3955
1.0402,-0.0603,-1.0720
1.0475,-0.0603,-0.8275
1.0548,-0.0603,-0.6481
1.0621,-0.0603,-0.5053
1.0694,-0.0603,-0.3734
1.0767,-0.0603,-0.2506
1.0840,-0.0603,-0.1520
1.0913,-0.0603,-0.0863
1.0986,-0.0603,-0.0476
1.1059,-0.0603,-0.0256
1.1132,-0.0603,-0.0164
1.1205,-0.0603,-0.0224
1.1279,-0.0603,-0.0455
1.1352,-0.0603,-0.0857
1.1425,-0.0603,-0.1455
1.1498,-0.0603,-0.2297
1.1571,-0.0603,-0.3367
1.1644,-0.0603,-0.4525
1.1717,-0.0603,-0.5618
1.1790,-0.0603,-0.6668
1.1863,-0.0603,-0.7796
1.1936,-0.0603,-0.9039
1.2009,-0.0603,-1.0345
1.2082,-0.0603,-1.1659
1.2155,-0.0603,-1.2911
1.2228,-0.0603,-1.4018
1.2301,-0.0603,-1.5030
1.2374,-0.0603,-1.6205
1.2447,-0.0603,-1.7709
1.2521,-0.0603,-1.9105
1.2594,-0.0603,-1.9714
1.2667,-0.0603,-2.0059
1.2740,-0.0603,-2.1067
1.2813,-0.0603,-2.3007
1.2886,-0.0603,-2.5741
1.2959,-0.0603,-2.9176
1.3032,-0.0603,-3.3481
1.3105,-0.0603,-3.8411
1.3178,-0.0603,-4.0000
1.3251,-0.0603,-4.0000
1.3324,-0.0603,-4.0000
1.3397,-0.0603,-4.0000
1.3470,-0.0603,-4.0000
1.3543,-0.0603,-4.0000
1.3616,-0.0603,-4.0000
1.3689,-0.0603,-4.0000
1.3763,-0.0603,-4.0000
1.3836,-0.0603,-4.0000
1.3909,-0.0603,-4.0000
1.3982,-0.0603,-4.0000
0.6018,-0.0493,-4.0000
0.6091,-0.0493,-4.0000
0.6164,-0.0493,-4.0000
0.6237,-0.0493,-4.0000
0.6311,-0.0493,-4.0000
0.6384,-0.0493,-4.0000
0.6457,-0.0493,-4.0000
0.6530,-0.0493,-4.0000
0.6603,-0.0493,-4.0000
0.6676,-0.0493,-4.0000
0.6749,-0.0493,-4.0000
0.6822,-0.0493,-4.0000
0.6895,-0.0493,-4.0000
0.6968,-0.0493,-4.0000
0.7041,-0.0493,-4.0000
0.7114,-0.0493,-4.0000
0.7187,-0.0493,-4.0000
0.7260,-0.0493,-4.0000
0.7333,-0.0493,-4.0000
0.7406,-0.0493,-4.0000
0.7479,-0.0493,-4.0000
0.7553,-0.0493,-4.0000
0.7626,-0.0493,-4.0000
0.7699,-0.0493,-4.0000
0.7772,-0.0493,-4.0000
0.7845,-0.0493,-4.0000
0.7918,-0.0493,-4.0000
0.7991,-0.0493,-4.0000
0.8064,-0.0493,-4.0000
0.8137,-0.0493,-4.0000
0.8210,-0.0493,-4.0000
0.8283,-0.0493,-4.0000
0.8356,-0.0493,-4.0000
0.8429,-0.0493,-4.0000
0.8502,-0.0493,-4.0000
0.8575,-0.0493,-4.0000
0.8648,-0.0493,-4.0000
0.8721,-0.0493,-4.0000
0.8795,-0.0493,-4.0000
0.8868,-0.0493,-4.0000
0.8941,-0.0493,-4.0000
0.9014,-0.0493,-4.0000
0.9087,-0.0493,-4.0000
0.9160,-0.0493,-4.0000
0.9233,-0.0493,-4.0000
0.9306,-0.0493,-4.0000
0.9379,-0.0493,-4.0000
0.9452,-0.0493,-4.0000
0.9525,-0.0493,-4.0000
0.9598,-0.0493,-4.0000
0.9671,-0.0493,-4.0000
0.9744,-0.0493,-4.0000
0.9817,-0.0493,-4.0000
0.9890,-0.0493,-4.0000
0.9963,-0.0493,-4.0000
1.0037,-0.0493,-4.0000
1.0110,-0.0493,-3.6858
1.0183,-0.0493,-2.9627
1.0256,-0.0493,-2.3333
1.0329,-0.0493,-1.8094
1.0402,-0.0493,-1.3953
1.0475,-0.0493,-1.0860
1.0548,-0.0493,-0.8623
1.0621,-0.0493,-0.6914
1.0694,-0.0493,-0.5421
1.0767,-0.0493,-0.4046
1.0840,-0.0493,-0.2876
1.0913,-0.0493,-0.1979
1.0986,-0.0493,-0.1323
1.1059,-0.0493,-0.0845
1.1132,-0.0493,-0.0532
1.1205,-0.0493,-0.0414
1.1279,-0.0493,-0.0496
1.1352,-0.0493,-0.0749
1.1425,-0.0493,-0.1170
1.1498,-0.0493,-0.1815
1.1571,-0.0493,-0.2727
1.1644,-0.0493,-0.3834
1.1717,-0.0493,-0.4988
1.1790,-0.0493,-0.6131
1.1863,-0.0493,-0.7356
1.1936,-0.0493,-0.8797
1.2009,-0.0493,-1.0533
1.2082,-0.0493,-1.2504
1.2155,-0.0493,-1.4464
1.2228,-0.0493,-1.6250
1.2301,-0.0493,-1.8035
1.2374,-0.0493,-2.0027
1.2447,-0.0493,-2.2103
1.2521,-0.0493,-2.3667
1.2594,-0.0493,-2.4050
1.2667,-0.0493,-2.3904
1.2740,-0.0493,-2.4472
1.2813,-0.0493,-2.6354
1.2886,-0.0493,-2.9712
1.2959,-0.0493,-3.4537
1.3032,-0.0493,-3.9404
1.3105,-0.0493,-4.0000
1.3178,-0.0493,-4.0000
1.3251,-0.0493,-4.0000
1.3324,-0.0493,-4.0000
1.3397,-0.0493,-4.0000
1.3470,-0.0493,-4.0000
1.3543,-0.0493,-4.0000
1.3616,-0.0493,-4.0000
1.3689,-0.0493,-4.0000
1.3763,-0.0493,-4.0000
1.3836,-0.0493,-4.0000
1.3909,-0.0493,-4.0000
1.3982,-0.0493,-4.0000
0.6018,-0.0384,-4.0000
0.6091,-0.0384,-4.0000
0.6164,-0.0384,-4.0000
0.6237,-0.0384,-4.0000
0.6311,-0.0384,-4.0000
0.6384,-0.0384,-4.0000
0.6457,-0.0384,-4.0000
0.6530,-0.0384,-4.0000
0.6603,-0.0384,-4.0000
0.6676,-0.0384,-4.0000
0.6749,-0.0384,-4.0000
0.6822,-0.0384,-4.0000
0.6895,-0.0384,-4.0000
0.6968,-0.0384,-4.0000
0.7041,-0.0384,-4.0000
0.7114,-0.0384,-4.0000
0.7187,-0.0384,-4.0000
0.7260,-0.0384,-4.0000
0.7333,-0.0384,-4.0000
0.7406,-0.0384,-4.0000
0.7479,-0.0384,-4.0000
0.7553,-0.0384,-4.0000
0.7626,-0.0384,-4.0000
0.7699,-0.0384,-4.0000
0.7772,-0.0384,-4.0000
0.7845,-0.0384,-4.0000
0.7918,-0.0384,-4.0000
0.7991,-0.0384,-4.0000
0.8064,-0.0384,-4.0000
0.8137,-0.0384,-4.0000
0.8210,-0.0384,-4.0000
0.8283,-0.0384,-4.0000
0.8356,-0.0384,-4.0000
0.8429,-0.0384,-4.0000
0.8502,-0.0384,-4.0000
0.8575,-0.0384,-4.0000
0.8648,-0.0384,-4.0000
0.8721,-0.0384,-4.0000
0.8795,-0.0384,-4.0000
0.8868,-0.0384,-4.0000
0.8941,-0.0384,-4.0000
0.9014,-0.0384,-4.0000
0.9087,-0.0384,-4.0000
0.9160,-0.0384,-4.0000
0.9233,-0.0384,-4.0000
0.9306,-0.0384,-4.0000
0.9379,-0.0384,-4.0000
0.9452,-0.0384,-4.0000
0.9525,-0.0384,-4.0000
0.9598,-0.0384,-4.0000
0.9671,-0.0384,-4.0000
0.9744,-0.0384,-4.0000
0.9817,-0.0384,-4.0000
0.9890,-0.0384,-4.0000
0.9963,-0.0384,-4.0000
1.0037,-0.0384,-4.0000
1.0110,-0.0384,-3.6690
1.0183,-0.0384,-3.0091
1.0256,-0.0384,-2.4701
1.0329,-0.0384,-2.0315
1.0402,-0.0384,-1.6723
1.0475,-0.0384,-1.3788
1.0548,-0.0384,-1.1416
1.0621,-0.0384,-0.9448
1.0694,-0.0384,-0.7686
1.0767,-0.0384,-0.6094
1.0840,-0.0384,-0.4799
1.0913,-0.0384,-0.3866
1.0986,-0.0384,-0.3227
1.1059,-0.0384,-0.2777
1.1132,-0.0384,-0.2468
1.1205,-0.0384,-0.2294
1.1279,-0.0384,-0.2257
1.1352,-0.0384,-0.2373
1.1425,-0.0384,-0.2665
1.1498,-0.0384,-0.3161
1.1571,-0.0384,-0.3912
1.1644,-0.0384,-0.4934
1.1717,-0.0384,-0.6111
1.1790,-0.0384,-0.7228
1.1863,-0.0384,-0.8201
1.1936,-0.0384,-0.9244
1.2009,-0.0384,-1.0703
1.2082,-0.0384,-1.2752
1.2155,-0.0384,-1.5153
1.2228,-0.0384,-1.7242
1.2301,-0.0384,-1.8745
1.2374,-0.0384,-2.0379
1.2447,-0.0384,-2.2912
1.2521,-0.0384,-2.6664
1.2594,-0.0384,-3.1401
1.2667,-0.0384,-3.5508
1.2740,-0.0384,-3.6740
1.2813,-0.0384,-3.7569
1.2886,-0.0384,-3.9209
1.2959,-0.0384,-4.0000
1.3032,-0.0384,-4.0000
1.3105,-0.0384,-4.0000
1.3178,-0.0384,-4.0000
1.3251,-0.0384,-4.0000
1.3324,-0.0384,-4.0000
1.3397,-0.0384,-4.0000
1.3470,-0.0384,-4.0000
1.3543,-0.0384,-4.0000
1.3616,-0.0384,-4.0000
1.3689,-0.0384,-4.0000
1.3763,-0.0384,-4.0000
1.3836,-0.0384,-4.0000
1.3909,-0.0384,-4.0000
1.3982,-0.0384,-4.0000
0.6018,-0.0274,-4.0000
0.6091,-0.0274,-4.0000
0.6164,-0.0274,-4.0000
0.6237,-0.0274,-4.0000
0.6311,-0.0274,-4.0000
0.6384,-0.0274,-4.0000
0.6457,-0.0274,-4.0000
0.6530,-0.0274,-4.0000
0.6603,-0.0274,-4.0000
0.6676,-0.0274,-4.0000
0.6749,-0.0274,-4.0000
0.6822,-0.0274,-4.0000
0.6895,-0.0274,-4.0000
0.6968,-0.0274,-4.0000
0.7041,-0.0274,-4.0000
0.7114,-0.0274,-4.0000
0.7187,-0.0274,-4.0000
0.7260,-0.0274,-4.0000
0.7333,-0.0274,-4.0000
0.7406,-0.0274,-4.0000
0.7479,-0.0274,-4.0000
0.7553,-0.0274,-4.0000
0.7626,-0.0274,-4.0000
0.7699,-0.0274,-4.0000
0.7772,-0.0274,-4.0000
0.7845,-0.0274,-4.0000
0.7918,-0.0274,-4.0000
0.7991,-0.0274,-4.0000
0.8064,-0.0274,-4.0000
0.8137,-0.0274,-4.0000
0.8210,-0.0274,-4.0000
0.8283,-0.0274,-4.0000
0.8356,-0.0274,-4.0000
0.8429,-0.0274,-4.0000
0.8502,-0.0274,-4.0000
0.8575,-0.0274,-4.0000
0.8648,-0.0274,-4.0000
0.8721,-0.0274,-4.0000
0.8795,-0.0274,-4.0000
0.8868,-0.0274,-4.0000
0.8941,-0.0274,-4.0000
0.9014,-0.0274,-4.0000
0.9087,-0.0274,-4.0000
0.9160,-0.0274,-4.0000
0.9233,-0.0274,-4.0000
0.9306,-0.0274,-4.0000
0.9379,-0.0274,-4.0000
0.9452,-0.0274,-4.0000
0.9525,-0.0274,-4.0000
0.9598,-0.0274,-4.0000
0.9671,-0.0274,-4.0000
0.9744,-0.0274,-4.0000
0.9817,-0.0274,-4.0000
0.9890,-0.0274,-4.0000
0.9963,-0.0274,-4.0000
1.0037,-0.0274,-4.0000
1.0110,-0.0274,-3.9004
1.0183,-0.0274,-3.3123
1.0256,-0.0274,-2.7454
1.0329,-0.0274,-2.3045
1.0402,-0.0274,-1.9570
1.0475,-0.0274,-1.6648
1.0548,-0.0274,-1.4116
1.0621,-0.0274,-1.2061
1.0694,-0.0274,-1.0486
1.0767,-0.0274,-0.9173
1.0840,-0.0274,-0.7915
1.0913,-0.0274,-0.6745
1.0986,-0.0274,-0.5827
1.1059,-0.0274,-0.5282
1.1132,-0.0274,-0.5117
1.1205,-0.0274,-0.5189
1.1279,-0.0274,-0.5307
1.1352,-0.0274,-0.5425
1.1425,-0.0274,-0.5669
1.1498,-0.0274,-0.6133
1.1571,-0.0274,-0.6781
1.1644,-0.0274,-0.7524
1.1717,-0.0274,-0.8334
1.1790,-0.0274,-0.9239
1.1863,-0.0274,-1.0171
1.1936,-0.0274,-1.1029
1.2009,-0.0274,-1.2017
1.2082,-0.0274,-1.3586
1.2155,-0.0274,-1.5970
1.2228,-0.0274,-1.8818
1.2301,-0.0274,-2.1058
1.2374,-0.0274,-2.2432
1.2447,-0.0274,-2.4147
1.2521,-0.0274,-2.7063
1.2594,-0.0274,-3.1455
1.2667,-0.0274,-3.7343
1.2740,-0.0274,-4.0000
1.2813,-0.0274,-4.0000
1.2886,-0.0274,-4.0000
1.2959,-0.0274,-4.0000
1.3032,-0.0274,-4.0000
1.3105,-0.0274,-4.0000
1.3178,-0.0274,-4.0000
1.3251,-0.0274,-4.0000
1.3324,-0.0274,-4.0000
1.3397,-0.0274,-4.0000
1.3470,-0.0274,-4.0000
1.3543,-0.0274,-4.0000
1.3616,-0.0274,-4.0000
1.3689,-0.0274,-4.0000
1.3763,-0.0274,-4.0000
1.3836,-0.0274,-4.0000
1.3909,-0.0274,-4.0000
1.3982,-0.0274,-4.0000
0.6018,-0.0164,-4.0000
0.6091,-0.0164,-4.0000
0.6164,-0.0164,-4.0000
0.6237,-0.0164,-4.0000
0.6311,-0.0164,-4.0000
0.6384,-0.0164,-4.0000
0.6457,-0.0164,-4.0000
0.6530,-0.0164,-4.0000
0.6603,-0.0164,-4.0000
0.6676,-0.0164,-4.0000
0.6749,-0.0164,-4.0000
0.6822,-0.0164,-4.0000
0.6895,-0.0164,-4.0000
0.6968,-0.0164,-4.0000
0.7041,-0.0164,-4.0000
0.7114,-0.0164,-4.0000
0.7187,-0.0164,-4.0000
0.7260,-0.0164,-4.0000
0.7333,-0.0164,-4.0000
0.7406,-0.0164,-4.0000
0.7479,-0.0164,-4.0000
0.7553,-0.0164,-4.0000
0.7626,-0.0164,-4.0000
0.7699,-0.0164,-4.0000
0.7772,-0.0164,-4.0000
0.7845,-0.0164,-4.0000
0.7918,-0.0164,-4.0000
0.7991,-0.0164,-4.0000
0.8064,-0.0164,-4.0000
0.8137,-0.0164,-4.0000
0.8210,-0.0164,-4.0000
0.8283,-0.0164,-4.0000
0.8356,-0.0164,-4.0000
0.8429,-0.0164,-4.0000
0.8502,-0.0164,-4.0000
0.8575,-0.0164,-4.0000
0.8648,-0.0164,-4.0000
0.8721,-0.0164,-4.0000
0.8795,-0.0164,-4.0000
0.8868,-0.0164,-4.0000
0.8941,-0.0164,-4.0000
0.9014,-0.0164,-4.0000
0.9087,-0.0164,-4.0000
0.9160,-0.0164,-4.0000
0.9233,-0.0164,-4.0000
0.9306,-0.0164,-4.0000
0.9379,-0.0164,-4.0000
0.9452,-0.0164,-4.0000
0.9525,-0.0164,-4.0000
0.9598,-0.0164,-4.0000
0.9671,-0.0164,-4.0000
0.9744,-0.0164,-4.0000
0.9817,-0.0164,-4.0000
0.9890,-0.0164,-4.0000
0.9963,-0.0164,-4.0000
1.0037,-0.0164,-4.0000
1.0110,-0.0164,-4.0000
1.0183,-0.0164,-4.0000
1.0256,-0.0164,-3.7721
1.0329,-0.0164,-3.2909
1.0402,-0.0164,-2.7884
1.0475,-0.0164,-2.3392
1.0548,-0.0164,-1.9578
1.0621,-0.0164,-1.6651
1.0694,-0.0164,-1.4607
1.0767,-0.0164,-1.3154
1.0840,-0.0164,-1.1859
1.0913,-0.0164,-1.0511
1.0986,-0.0164,-0.9264
1.1059,-0.0164,-0.8357
1.1132,-0.0164,-0.7921
1.1205,-0.0164,-0.7937
1.1279,-0.0164,-0.8240
1.1352,-0.0164,-0.8613
1.1425,-0.0164,-0.8973
1.1498,-0.0164,-0.9425
1.1571,-0.0164,-1.0059
1.1644,-0.0164,-1.0825
1.1717,-0.0164,-1.1665
1.1790,-0.0164,-1.2679
1.1863,-0.0164,-1.3877
1.1936,-0.0164,-1.4902
1.2009,-0.0164,-1.5608
1.2082,-0.0164,-1.6610
1.2155,-0.0164,-1.8582
1.2228,-0.0164,-2.1801
1.2301,-0.0164,-2.6140
1.2374,-0.0164,-3.0726
1.2447,-0.0164,-3.4169
1.2521,-0.0164,-3.6496
1.2594,-0.0164,-3.9008
1.2667,-0.0164,-4.0000
1.2740,-0.0164,-4.0000
1.2813,-0.0164,-4.0000
1.2886,-0.0164,-4.0000
1.2959,-0.0164,-4.0000
1.3032,-0.0164,-4.0000
1.3105,-0.0164,-4.0000
1.3178,-0.0164,-4.0000
1.3251,-0.0164,-4.0000
1.3324,-0.0164,-4.0000
1.3397,-0.0164,-4.0000
1.3470,-0.0164,-4.0000
1.3543,-0.0164,-4.0000
1.3616,-0.0164,-4.0000
1.3689,-0.0164,-4.0000
1.3763,-0.0164,-4.0000
1.3836,-0.0164,-4.0000
1.3909,-0.0164,-4.0000
1.3982,-0.0164,-4.0000
0.6018,-0.0055,-4.0000
0.6091,-0.0055,-4.0000
0.6164,-0.0055,-4.0000
0.6237,-0.0055,-4.0000
0.6311,-0.0055,-4.0000
0.6384,-0.0055,-4.0000
0.6457,-0.0055,-4.0000
0.6530,-0.0055,-4.0000
0.6603,-0.0055,-4.0000
0.6676,-0.0055,-4.0000
0.6749,-0.0055,-4.0000
0.6822,-0.0055,-4.0000
0.6895,-0.0055,-4.0000
0.6968,-0.0055,-4.0000
0.7041,-0.0055,-4.0000
0.7114,-0.0055,-4.0000
0.7187,-0.0055,-4.0000
0.7260,-0.0055,-4.0000
0.7333,-0.0055,-4.0000
0.7406,-0.0055,-4.0000
0.7479,-0.0055,-4.0000
0.7553,-0.0055,-4.0000
0.7626,-0.0055,-4.0000
0.7699,-0.0055,-4.0000
0.7772,-0.0055,-4.0000
0.7845,-0.0055,-4.0000
0.7918,-0.0055,-4.0000
0.7991,-0.0055,-4.0000
0.8064,-0.0055,-4.0000
0.8137,-0.0055,-4.0000
0.8210,-0.0055,-4.0000
0.8283,-0.0055,-4.0000
0.8356,-0.0055,-4.0000
0.8429,-0.0055,-4.0000
0.8502,-0.0055,-4.0000
0.8575,-0.0055,-4.0000
0.8648,-0.0055,-4.0000
0.8721,-0.0055,-4.0000
0.8795,-0.0055,-4.0000
0.8868,-0.0055,-4.0000
0.8941,-0.0055,-4.0000
0.9014,-0.0055,-4.0000
0.9087,-0.0055,-4.0000
0.9160,-0.0055,-4.0000
0.9233,-0.0055,-4.0000
0.9306,-0.0055,-4.0000
0.9379,-0.0055,-4.0000
0.9452,-0.0055,-4.0000
0.9525,-0.0055,-4.0000
0.9598,-0.0055,-4.0000
0.9671,-0.0055,-4.0000
0.9744,-0.0055,-4.0000
0.9817,-0.0055,-4.0000
0.9890,-0.0055,-4.0000
0.9963,-0.0055,-4.0000
1.0037,-0.0055,-4.0000
1.0110,-0.0055,-4.0000
1.0183,-0.0055,-4.0000
1.0256,-0.0055,-4.0000
1.0329,-0.0055,-4.0000
1.0402,-0.0055,-3.7342
1.0475,-0.0055,-3.1137
1.0548,-0.0055,-2.5851
1.0621,-0.0055,-2.1897
1.0694,-0.0055,-1.9141
1.0767,-0.0055,-1.7344
1.0840,-0.0055,-1.6155
1.0913,-0.0055,-1.5206
1.0986,-0.0055,-1.4298
1.1059,-0.0055,-1.3485
1.1132,-0.0055,-1.2928
1.1205,-0.0055,-1.2726
1.1279,-0.0055,-1.2826
1.1352,-0.0055,-1.2976
1.1425,-0.0055,-1.2981
1.1498,-0.0055,-1.3041
1.1571,-0.0055,-1.3489
1.1644,-0.0055,-1.4369
1.1717,-0.0055,-1.5460
1.1790,-0.0055,-1.6692
1.1863,-0.0055,-1.8266
1.1936,-0.0055,-1.9960
1.2009,-0.0055,-2.0804
1.2082,-0.0055,-2.0925
1.2155,-0.0055,-2.1627
1.2228,-0.0055,-2.3628
1.2301,-0.0055,-2.7129
1.2374,-0.0055,-3.2172
1.2447,-0.0055,-3.8321
1.2521,-0.0055,-4.0000
1.2594,-0.0055,-4.0000
1.2667,-0.0055,-4.0000
1.2740,-0.0055,-4.0000
1.2813,-0.0055,-4.0000
1.2886,-0.0055,-4.0000
1.2959,-0.0055,-4.0000
1.3032,-0.0055,-4.0000
1.3105,-0.0055,-4.0000
1.3178,-0.0055,-4.0000
1.3251,-0.0055,-4.0000
1.3324,-0.0055,-4.0000
1.3397,-0.0055,-4.0000
1.3470,-0.0055,-4.0000
1.3543,-0.0055,-4.0000
1.3616,-0.0055,-4.0000
1.3689,-0.0055,-4.0000
1.3763,-0.0055,-4.0000
1.3836,-0.0055,-4.0000
1.3909,-0.0055,-4.0000
1.3982,-0.0055,-4.0000
0.6018,0.0055,-4.0000
0.6091,0.0055,-4.0000
0.6164,0.0055,-4.0000
0.6237,0.0055,-4.0000
0.6311,0.0055,-4.0000
0.6384,0.0055,-4.0000
0.6457,0.0055,-4.0000
0.6530,0.0055,-4.0000
0.6603,0.0055,-4.0000
0.6676,0.0055,-4.0000
0.6749,0.0055,-4.0000
0.6822,0.0055,-4.0000
0.6895,0.0055,-4.0000
0.6968,0.0055,-4.0000
0.7041,0.0055,-4.0000
0.7114,0.0055,-4.0000
0.7187,0.0055,-4.0000
0.7260,0.0055,-4.0000
0.7333,0.0055,-4.0000
0.7406,0.0055,-4.0000
0.7479,0.0055,-4.0000
0.7553,0.0055,-4.0000
0.7626,0.0055,-4.0000
0.7699,0.0055,-4.0000
0.7772,0.0055,-4.0000
0.7845,0.0055,-4.0000
0.7918,0.0055,-4.0000
0.7991,0.0055,-4.0000
0.8064,0.0055,-4.0000
0.8137,0.0055,-4.0000
0.8210,0.0055,-4.0000
0.8283,0.0055,-4.0000
0.8356,0.0055,-4.0000
0.8429,0.0055,-4.0000
0.8502,0.0055,-4.0000
0.8575,0.0055,-4.0000
0.8648,0.0055,-4.0000
0.8721,0.0055,-4.0000
0.8795,0.0055,-4.0000
0.8868,0.0055,-4.0000
0.8941,0.0055,-4.0000
0.9014,0.0055,-4.0000
0.9087,0.0055,-4.0000
0.9160,0.0055,-4.0000
0.9233,0.0055,-4.0000
0.9306,0.0055,-4.0000
0.9379,0.0055,-4.0000
0.9452,0.0055,-4.0000
0.9525,0.0055,-4.0000
0.9598,0.0055,-4.0000
0.9671,0.0055,-4.0000
0.9744,0.0055,-4.0000
0.9817,0.0055,-4.0000
0.9890,0.0055,-4.0000
0.9963,0.0055,-4.0000
1.0037,0.0055,-4.0000
1.0110,0.0055,-4.0000
1.0183,0.0055,-4.0000
1.0256,0.0055,-4.0000
1.0329,0.0055,-4.0000
1.0402,0.0055,-4.0000
1.0475,0.0055,-4.0000
1.0548,0.0055,-3.8110
1.0621,0.0055,-3.3575
1.0694,0.0055,-2.9462
1.0767,0.0055,-2.6347
1.0840,0.0055,-2.4126
1.0913,0.0055,-2.2696
1.0986,0.0055,-2.1836
1.1059,0.0055,-2.1175
1.1132,0.0055,-2.0420
1.1205,0.0055,-1.9633
1.1279,0.0055,-1.9059
1.1352,0.0055,-1.8682
1.1425,0.0055,-1.8197
1.1498,0.0055,-1.7614
1.1571,0.0055,-1.7461
1.1644,0.0055,-1.8195
1.1717,0.0055,-1.9908
1.1790,0.0055,-2.2281
1.1863,0.0055,-2.4483
1.1936,0.0055,-2.5017
1.2009,0.0055,-2.3432
1.2082,0.0055,-2.1687
1.2155,0.0055,-2.1089
1.2228,0.0055,-2.1981
1.2301,0.0055,-2.4431
1.2374,0.0055,-2.8455
1.2447,0.0055,-3.4057
1.2521,0.0055,-3.9823
1.2594,0.0055,-4.0000
1.2667,0.0055,-4.0000
1.2740,0.0055,-4.0000
1.2813,0.0055,-4.0000
1.2886,0.0055,-4.0000
1.2959,0.0055,-4.0000
1.3032,0.0055,-4.0000
1.3105,0.0055,-4.0000
1.3178,0.0055,-4.0000
1.3251,0.0055,-4.0000
1.3324,0.0055,-4.0000
1.3397,0.0055,-4.0000
1.3470,0.0055,-4.0000
1.3543,0.0055,-4.0000
1.3616,0.0055,-4.0000
1.3689,0.0055,-4.0000
1.3763,0.0055,-4.0000
1.3836,0.0055,-4.0000
1.3909,0.0055,-4.0000
1.3982,0.0055,-4.0000
0.6018,0.0164,-4.0000
0.6091,0.0164,-4.0000
0.6164,0.0164,-4.0000
0.6237,0.0164,-4.0000
0.6311,0.0164,-4.0000
0.6384,0.0164,-4.0000
0.6457,0.0164,-4.0000
0.6530,0.0164,-4.0000
0.6603,0.0164,-4.0000
0.6676,0.0164,-4.0000
0.6749,0.0164,-4.0000
0.6822,0.0164,-4.0000
0.6895,0.0164,-4.0000
0.6968,0.0164,-4.0000
0.7041,0.0164,-4.0000
0.7114,0.0164,-4.0000
0.7187,0.0164,-4.0000
0.7260,0.0164,-4.0000
0.7333,0.0164,-4.0000
0.7406,0.0164,-4.0000
0.7479,0.0164,-4.0000
0.7553,0.0164,-4.0000
0.7626,0.0164,-4.0000
0.7699,0.0164,-4.0000
0.7772,0.0164,-4.0000
0.7845,0.0164,-4.0000
0.7918,0.0164,-4.0000
0.7991,0.0164,-4.0000
0.8064,0.0164,-4.0000
0.8137,0.0164,-4.0000
0.8210,0.0164,-4.0000
0.8283,0.0164,-4.0000
0.8356,0.0164,-4.0000
0.8429,0.0164,-4.0000
0.8502,0.0164,-4.0000
0.8575,0.0164,-4.0000
0.8648,0.0164,-4.0000
0.8721,0.0164,-4.0000
0.8795,0.0164,-4.0000
0.8868,0.0164,-4.0000
0.8941,0.0164,-4.0000
0.9014,0.0164,-4.0000
0.9087,0.0164,-4.0000
0.9160,0.0164,-4.0000
0.9233,0.0164,-4.0000
0.9306,0.0164,-4.0000
0.9379,0.0164,-4.0000
0.9452,0.0164,-4.0000
0.9525,0.0164,-4.0000
0.9598,0.0164,-4.0000
0.9671,0.0164,-4.0000
0.9744,0.0164,-4.0000
0.9817,0.0164,-4.0000
0.9890,0.0164,-4.0000
0.9963,0.0164,-4.0000
1.0037,0.0164,-4.0000
1.0110,0.0164,-4.0000
1.0183,0.0164,-4.0000
1.0256,0.0164,-4.0000
1.0329,0.0164,-4.0000
1.0402,0.0164,-4.0000
1.0475,0.0164,-4.0000
1.0548,0.0164,-3.8556
1.0621,0.0164,-3.2533
1.0694,0.0164,-2.7629
1.0767,0.0164,-2.4123
1.0840,0.0164,-2.1839
1.0913,0.0164,-2.0464
1.0986,0.0164,-1.9550
1.1059,0.0164,-1.8677
1.1132,0.0164,-1.7707
1.1205,0.0164,-1.6799
1.1279,0.0164,-1.6180
1.1352,0.0164,-1.5957
1.1425,0.0164,-1.6074
1.1498,0.0164,-1.6482
1.1571,0.0164,-1.7315
1.1644,0.0164,-1.8809
1.1717,0.0164,-2.1163
1.1790,0.0164,-2.4520
1.1863,0.0164,-2.8913
1.1936,0.0164,-3.3324
1.2009,0.0164,-3.3554
1.2082,0.0164,-3.1055
1.2155,0.0164,-2.9473
1.2228,0.0164,-2.9411
1.2301,0.0164,-3.0925
1.2374,0.0164,-3.4020
1.2447,0.0164,-3.8052
1.2521,0.0164,-4.0000
1.2594,0.0164,-4.0000
1.2667,0.0164,-4.0000
1.2740,0.0164,-4.0000
1.2813,0.0164,-4.0000
1.2886,0.0164,-4.0000
1.2959,0.0164,-4.0000
1.3032,0.0164,-4.0000
1.3105,0.0164,-4.0000
1.3178,0.0164,-4.0000
1.3251,0.0164,-4.0000
1.3324,0.0164,-4.0000
1.3397,0.0164,-4.0000
1.3470,0.0164,-4.0000
1.3543,0.0164,-4.0000
1.3616,0.0164,-4.0000
1.3689,0.0164,-4.0000
1.3763,0.0164,-4.0000
1.3836,0.0164,-4.0000
1.3909,0.0164,-4.0000
1.3982,0.0164,-4.0000
0.6018,0.0274,-4.0000
0.6091,0.0274,-4.0000
0.6164,0.0274,-4.0000
0.6237,0.0274,-4.0000
0.6311,0.0274,-4.0000
0.6384,0.0274,-4.0000
0.6457,0.0274,-4.0000
0.6530,0.0274,-4.0000
0.6603,0.0274,-4.0000
0.6676,0.0274,-4.0000
0.6749,0.0274,-4.0000
0.6822,0.0274,-4.0000
0.6895,0.0274,-4.0000
0.6968,0.0274,-4.0000
0.7041,0.0274,-4.0000
0.7114,0.0274,-4.0000
0.7187,0.0274,-4.0000
0.7260,0.0274,-4.0000
0.7333,0.0274,-4.0000
0.7406,0.0274,-4.0000
0.7479,0.0274,-4.0000
0.7553,0.0274,-4.0000
0.7626,0.0274,-4.0000
0.7699,0.0274,-4.0000
0.7772,0.0274,-4.0000
0.7845,0.0274,-4.0000
0.7918,0.0274,-4.0000
0.7991,0.0274,-4.0000
0.8064,0.0274,-4.0000
0.8137,0.0274,-4.0000
0.8210,0.0274,-4.0000
0.8283,0.0274,-4.0000
0.8356,0.0274,-4.0000
0.8429,0.0274,-4.0000
0.8502,0.0274,-4.0000
0.8575,0.0274,-4.0000
0.8648,0.0274,-4.0000
0.8721,0.0274,-4.0000
0.8795,0.0274,-4.0000
0.8868,0.0274,-4.0000
0.8941,0.0274,-4.0000
0.9014,0.0274,-4.0000
0.9087,0.0274,-4.0000
0.9160,0.0274,-4.0000
0.9233,0.0274,-4.0000
0.9306,0.0274,-4.0000
0.9379,0.0274,-4.0000
0.9452,0.0274,-4.0000
0.9525,0.0274,-4.0000
0.9598,0.0274,-4.0000
0.9671,0.0274,-4.0000
0.9744,0.0274,-4.0000
0.9817,0.0274,-4.0000
0.9890,0.0274,-4.0000
0.9963,0.0274,-4.0000
1.0037,0.0274,-4.0000
1.0110,0.0274,-4.0000
1.0183,0.0274,-4.0000
1.0256,0.0274,-4.0000
1.0329,0.0274,-4.0000
1.0402,0.0274,-4.0000
1.0475,0.0274,-4.0000
1.0548,0.0274,-3.9369
1.0621,0.0274,-3.3603
1.0694,0.0274,-2.7886
1.0767,0.0274,-2.3642
1.0840,0.0274,-2.0769
1.0913,0.0274,-1.9096
1.0986,0.0274,-1.8382
1.1059,0.0274,-1.8356
1.1132,0.0274,-1.8728
1.1205,0.0274,-1.9158
1.1279,0.0274,-1.9310
1.1352,0.0274,-1.9028
1.1425,0.0274,-1.8452
1.1498,0.0274,-1.8058
1.1571,0.0274,-1.8425
1.1644,0.0274,-1.9944
1.1717,0.0274,-2.2788
1.1790,0.0274,-2.6986
1.1863,0.0274,-3.2485
1.1936,0.0274,-3.8707
1.2009,0.0274,-4.0000
1.2082,0.0274,-4.0000
1.2155,0.0274,-4.0000
1.2228,0.0274,-4.0000
1.2301,0.0274,-4.0000
1.2374,0.0274,-4.0000
1.2447,0.0274,-4.0000
1.2521,0.0274,-4.0000
1.2594,0.0274,-4.0000
1.2667,0.0274,-4.0000
1.2740,0.0274,-4.0000
1.2813,0.0274,-4.0000
1.2886,0.0274,-4.0000
1.2959,0.0274,-4.0000
1.3032,0.0274,-4.0000
1.3105,0.0274,-4.0000
1.3178,0.0274,-4.0000
1.3251,0.0274,-4.0000
1.3324,0.0274,-4.0000
1.3397,0.0274,-4.0000
1.3470,0.0274,-4.0000
1.3543,0.0274,-4.0000
1.3616,0.0274,-4.0000
1.3689,0.0274,-4.0000
1.3763,0.0274,-4.0000
1.3836,0.0274,-4.0000
1.3909,0.0274,-4.0000
1.3982,0.0274,-4.0000
0.6018,0.0384,-4.0000
0.6091,0.0384,-4.0000
0.6164,0.0384,-4.0000
0.6237,0.0384,-4.0000
0.6311,0.0384,-4.0000
0.6384,0.0384,-4.0000
0.6457,0.0384,-4.0000
0.6530,0.0384,-4.0000
0.6603,0.0384,-4.0000
0.6676,0.0384,-4.0000
0.6749,0.0384,-4.0000
0.6822,0.0384,-4.0000
0.6895,0.0384,-4.0000
0.6968,0.0384,-4.0000
0.7041,0.0384,-4.0000
0.7114,0.0384,-4.0000
0.7187,0.0384,-4.0000
0.7260,0.0384,-4.0000
0.7333,0.0384,-4.0000
0.7406,0.0384,-4.0000
0.7479,0.0384,-4.0000
0.7553,0.0384,-4.0000
0.7626,0.0384,-4.0000
0.7699,0.0384,-4.0000
0.7772,0.0384,-4.0000
0.7845,0.0384,-4.0000
0.7918,0.0384,-4.0000
0.7991,0.0384,-4.0000
0.8064,0.0384,-4.0000
0.8137,0.0384,-4.0000
0.8210,0.0384,-4.0000
0.8283,0.0384,-4.0000
0.8356,0.0384,-4.0000
0.8429,0.0384,-4.0000
0.8502,0.0384,-4.0000
0.8575,0.0384,-4.0000
0.8648,0.0384,-4.0000
0.8721,0.0384,-4.0000
0.8795,0.0384,-4.0000
0.8868,0.0384,-4.0000
0.8941,0.0384,-4.0000
0.9014,0.0384,-4.0000
0.9087,0.0384,-4.0000
0.9160,0.0384,-4.0000
0.9233,0.0384,-4.0000
0.9306,0.0384,-4.0000
0.9379,0.0384,-4.0000
0.9452,0.0384,-4.0000
0.9525,0.0384,-4.0000
0.9598,0.0384,-4.0000
0.9671,0.0384,-4.0000
0.9744,0.0384,-4.0000
0.9817,0.0384,-4.0000
0.9890,0.0384,-4.0000
0.9963,0.0384,-4.0000
1.0037,0.0384,-4.0000
1.0110,0.0384,-4.0000
1.0183,0.0384,-4.0000
1.0256,0.0384,-4.0000
1.0329,0.0384,-4.0000
1.0402,0.0384,-4.0000
1.0475,0.0384,-4.0000
1.0548,0.0384,-4.0000
1.0621,0.0384,-3.7439
1.0694,0.0384,-3.1117
1.0767,0.0384,-2.6357
1.0840,0.0384,-2.3141
1.0913,0.0384,-2.1430
1.0986,0.0384,-2.1141
1.1059,0.0384,-2.2119
1.1132,0.0384,-2.4102
1.1205,0.0384,-2.6693
1.1279,0.0384,-2.9237
1.1352,0.0384,-3.0496
1.1425,0.0384,-2.9758
1.1498,0.0384,-2.8395
1.1571,0.0384,-2.7777
1.1644,0.0384,-2.8444
1.1717,0.0384,-3.0571
1.1790,0.0384,-3.4215
1.1863,0.0384,-3.8449
1.1936,0.0384,-4.0000
1.2009,0.0384,-4.0000
1.2082,0.0384,-4.0000
1.2155,0.0384,-4.0000
1.2228,0.0384,-4.0000
1.2301,0.0384,-4.0000
1.2374,0.0384,-4.0000
1.2447,0.0384,-4.0000
1.2521,0.0384,-4.0000
1.2594,0.0384,-4.0000
1.2667,0.0384,-4.0000
1.2740,0.0384,-4.0000
1.2813,0.0384,-4.0000
1.2886,0.0384,-4.0000
1.2959,0.0384,-4.0000
1.3032,0.0384,-4.0000
1.3105,0.0384,-4.0000
1.3178,0.0384,-4.0000
1.3251,0.0384,-4.0000
1.3324,0.0384,-4.0000
1.3397,0.0384,-4.0000
1.3470,0.0384,-4.0000
1.3543,0.0384,-4.0000
1.3616,0.0384,-4.0000
1.3689,0.0384,-4.0000
1.3763,0.0384,-4.0000
1.3836,0.0384,-4.0000
1.3909,0.0384,-4.0000
1.3982,0.0384,-4.0000
0.6018,0.0493,-4.0000
0.6091,0.0493,-4.0000
0.6164,0.0493,-4.0000
0.6237,0.0493,-4.0000
0.6311,0.0493,-4.0000
0.6384,0.0493,-4.0000
0.6457,0.0493,-4.0000
0.6530,0.0493,-4.0000
0.6603,0.0493,-4.0000
0.6676,0.0493,-4.0000
0.6749,0.0493,-4.0000
0.6822,0.0493,-4.0000
0.6895,0.0493,-4.0000
0.6968,0.0493,-4.0000
0.7041,0.0493,-4.0000
0.7114,0.0493,-4.0000
0.7187,0.0493,-4.0000
0.7260,0.0493,-4.0000
0.7333,0.0493,-4.0000
0.7406,0.0493,-4.0000
0.7479,0.0493,-4.0000
0.7553,0.0493,-4.0000
0.7626,0.0493,-4.0000
0.7699,0.0493,-4.0000
0.7772,0.0493,-4.0000
0.7845,0.0493,-4.0000
0.7918,0.0493,-4.0000
0.7991,0.0493,-4.0000
0.8064,0.0493,-4.0000
0.8137,0.0493,-4.0000
0.8210,0.0493,-4.0000
0.8283,0.0493,-4.0000
0.8356,0.0493,-4.0000
0.8429,0.0493,-4.0000
0.8502,0.0493,-4.0000
0.8575,0.0493,-4.0000
0.8648,0.0493,-4.0000
0.8721,0.0493,-4.0000
0.8795,0.0493,-4.0000
0.8868,0.0493,-4.0000
0.8941,0.0493,-4.0000
0.9014,0.0493,-4.0000
0.9087,0.0493,-4.0000
0.9160,0.0493,-4.0000
0.9233,0.0493,-4.0000
0.9306,0.0493,-4.0000
0.9379,0.0493,-4.0000
0.9452,0.0493,-4.0000
0.9525,0.0493,-4.0000
0.9598,0.0493,-4.0000
0.9671,0.0493,-4.0000
0.9744,0.0493,-4.0000
0.9817,0.0493,-4.0000
0.9890,0.0493,-4.0000
0.9963,0.0493,-4.0000
1.0037,0.0493,-4.0000
1.0110,0.0493,-4.0000
1.0183,0.0493,-4.0000
1.0256,0.0493,-4.0000
1.0329,0.0493,-4.0000
1.0402,0.0493,-4.0000
1.0475,0.0493,-4.0000
1.0548,0.0493,-4.0000
1.0621,0.0493,-3.9364
1.0694,0.0493,-3.4043
1.0767,0.0493,-2.8462
1.0840,0.0493,-2.4462
1.0913,0.0493,-2.2040
1.0986,0.0493,-2.1193
1.1059,0.0493,-2.1919
1.1132,0.0493,-2.4212
1.1205,0.0493,-2.8060
1.1279,0.0493,-3.3428
1.1352,0.0493,-3.9304
1.1425,0.0493,-4.0000
1.1498,0.0493,-4.0000
1.1571,0.0493,-4.0000
1.1644,0.0493,-4.0000
1.1717,0.0493,-4.0000
1.1790,0.0493,-4.0000
1.1863,0.0493,-4.0000
1.1936,0.0493,-4.0000
1.2009,0.0493,-4.0000
1.2082,0.0493,-4.0000
1.2155,0.0493,-4.0000
1.2228,0.0493,-4.0000
1.2301,0.0493,-4.0000
1.2374,0.0493,-4.0000
1.2447,0.0493,-4.0000
1.2521,0.0493,-4.0000
1.2594,0.0493,-4.0000
1.2667,0.0493,-4.0000
1.2740,0.0493,-4.0000
1.2813,0.0493,-4.0000
1.2886,0.0493,-4.0000
1.2959,0.0493,-4.0000
1.3032,0.0493,-4.0000
1.3105,0.0493,-4.0000
1.3178,0.0493,-4.0000
1.3251,0.0493,-4.0000
1.3324,0.0493,-4.0000
1.3397,0.0493,-4.0000
1.3470,0.0493,-4.0000
1.3543,0.0493,-4.0000
1.3616,0.0493,-4.0000
1.3689,0.0493,-4.0000
1.3763,0.0493,-4.0000
1.3836,0.0493,-4.0000
1.3909,0.0493,-4.0000
1.3982,0.0493,-4.0000
0.6018,0.0603,-4.0000
0.6091,0.0603,-4.0000
0.6164,0.0603,-4.0000
0.6237,0.0603,-4.0000
0.6311,0.0603,-4.0000
0.6384,0.0603,-4.0000
0.6457,0.0603,-4.0000
0.6530,0.0603,-4.0000
0.6603,0.0603,-4.0000
0.6676,0.0603,-4.0000
0.6749,0.0603,-4.0000
0.6822,0.0603,-4.0000
0.6895,0.0603,-4.0000
0.6968,0.0603,-4.0000
0.7041,0.0603,-4.0000
0.7114,0.0603,-4.0000
0.7187,0.0603,-4.0000
0.7260,0.0603,-4.0000
0.7333,0.0603,-4.0000
0.7406,0.0603,-4.0000
0.7479,0.0603,-4.0000
0.7553,0.0603,-4.0000
0.7626,0.0603,-4.0000
0.7699,0.0603,-4.0000
0.7772,0.0603,-4.0000
0.7845,0.0603,-4.0000
0.7918,0.0603,-4.0000
0.7991,0.0603,-4.0000
0.8064,0.0603,-4.0000
0.8137,0.0603,-4.0000
0.8210,0.0603,-4.0000
0.8283,0.0603,-4.0000
0.8356,0.0603,-4.0000
0.8429,0.0603,-4.0000
0.8502,0.0603,-4.0000
0.8575,0.0603,-4.0000
0.8648,0.0603,-4.0000
0.8721,0.0603,-4.0000
0.8795,0.0603,-4.0000
0.8868,0.0603,-4.0000
0.8941,0.0603,-4.0000
0.9014,0.0603,-4.0000
0.9087,0.0603,-4.0000
0.9160,0.0603,-4.0000
0.9233,0.0603,-4.0000
0.9306,0.0603,-4.0000
0.9379,0.0603,-4.0000
0.9452,0.0603,-4.0000
0.9525,0.0603,-4.0000
0.9598,0.0603,-4.0000
0.9671,0.0603,-4.0000
0.9744,0.0603,-4.0000
0.9817,0.0603,-4.0000
0.9890,0.0603,-4.0000
0.9963,0.0603,-4.0000
1.0037,0.0603,-4.0000
1.0110,0.0603,-4.0000
1.0183,0.0603,-4.0000
1.0256,0.0603,-4.0000
1.0329,0.0603,-4.0000
1.0402,0.0603,-4.0000
1.0475,0.0603,-4.0000
1.0548,0.0603,-4.0000
1.0621,0.0603,-4.0000
1.0694,0.0603,-4.0000
1.0767,0.0603,-3.8556
1.0840,0.0603,-3.4851
1.0913,0.0603,-3.1698
1.0986,0.0603,-2.9904
1.1059,0.0603,-2.9695
1.1132,0.0603,-3.1070
1.1205,0.0603,-3.4028
1.1279,0.0603,-3.7936
1.1352,0.0603,-4.0000
1.1425,0.0603,-4.0000
1.1498,0.0603,-4.0000
1.1571,0.0603,-4.0000
1.1644,0.0603,-4.0000
1.1717,0.0603,-4.0000
1.1790,0.0603,-4.0000
1.1863,0.0603,-4.0000
1.1936,0.0603,-4.0000
1.2009,0.0603,-4.0000
1.2082,0.0603,-4.0000
1.2155,0.0603,-4.0000
1.2228,0.0603,-4.0000
1.2301,0.0603,-4.0000
1.2374,0.0603,-4.0000
1.2447,0.0603,-4.0000
1.2521,0.0603,-4.0000
1.2594,0.0603,-4.0000
1.2667,0.0603,-4.0000
1.2740,0.0603,-4.0000
1.2813,0.0603,-4.0000
1.2886,0.0603,-4.0000
1.2959,0.0603,-4.0000
1.3032,0.0603,-4.0000
1.3105,0.0603,-4.0000
1.3178,0.0603,-4.0000
1.3251,0.0603,-4.0000
1.3324,0.0603,-4.0000
1.3397,0.0603,-4.0000
1.3470,0.0603,-4.0000
1.3543,0.0603,-4.0000
1.3616,0.0603,-4.0000
1.3689,0.0603,-4.0000
1.3763,0.0603,-4.0000
1.3836,0.0603,-4.0000
1.3909,0.0603,-4.0000
1.3982,0.0603,-4.0000
0.6018,0.0712,-4.0000
0.6091,0.0712,-4.0000
0.6164,0.0712,-4.0000
0.6237,0.0712,-4.0000
0.6311,0.0712,-4.0000
0.6384,0.0712,-4.0000
0.6457,0.0712,-4.0000
0.6530,0.0712,-4.0000
0.6603,0.0712,-4.0000
0.6676,0.0712,-4.0000
0.6749,0.0712,-4.0000
0.6822,0.0712,-4.0000
0.6895,0.0712,-4.0000
0.6968,0.0712,-4.0000
0.7041,0.0712,-4.0000
0.7114,0.0712,-4.0000
0.7187,0.0712,-4.0000
0.7260,0.0712,-4.0000
0.7333,0.0712,-4.0000
0.7406,0.0712,-4.0000
0.7479,0.0712,-4.0000
0.7553,0.0712,-4.0000
0.7626,0.0712,-4.0000
0.7699,0.0712,-4.0000
0.7772,0.0712,-4.0000
0.7845,0.0712,-4.0000
0.7918,0.0712,-4.0000
0.7991,0.0712,-4.0000
0.8064,0.0712,-4.0000
0.8137,0.0712,-4.0000
0.8210,0.0712,-4.0000
0.8283,0.0712,-4.0000
0.8356,0.0712,-4.0000
0.8429,0.0712,-4.0000
0.8502,0.0712,-4.0000
0.8575,0.0712,-4.0000
0.8648,0.0712,-4.0000
0.8721,0.0712,-4.0000
0.8795,0.0712,-4.0000
0.8868,0.0712,-4.0000
0.8941,0.0712,-4.0000
0.9014,0.0712,-4.0000
0.9087,0.0712,-4.0000
0.9160,0.0712,-4.0000
0.9233,0.0712,-4.0000
0.9306,0.0712,-4.0000
0.9379,0.0712,-4.0000
0.9452,0.0712,-4.0000
0.9525,0.0712,-4.0000
0.9598,0.0712,-4.0000
0.9671,0.0712,-4.0000
0.9744,0.0712,-4.0000
0.9817,0.0712,-4.0000
0.9890,0.0712,-4.0000
0.9963,0.0712,-4.0000
1.0037,0.0712,-4.0000
1.0110,0.0712,-4.0000
1.0183,0.0712,-4.0000
1.0256,0.0712,-4.0000
1.0329,0.0712,-4.0000
1.0402,0.0712,-4.0000
1.0475,0.0712,-4.0000
1.0548,0.0712,-4.0000
1.0621,0.0712,-4.0000
1.0694,0.0712,-4.0000
1.0767,0.0712,-4.0000
1.0840,0.0712,-4.0000
1.0913,0.0712,-4.0000
1.0986,0.0712,-4.0000
1.1059,0.0712,-4.0000
1.1132,0.0712,-4.0000
1.1205,0.0712,-4.0000
1.1279,0.0712,-4.0000
1.1352,0.0712,-4.0000
1.1425,0.0712,-4.0000
1.1498,0.0712,-4.0000
1.1571,0.0712,-4.0000
1.1644,0.0712,-4.0000
1.1717,0.0712,-4.0000
1.1790,0.0712,-4.0000
1.1863,0.0712,-4.0000
1.1936,0.0712,-4.0000
1.2009,0.0712,-4.0000
1.2082,0.0712,-4.0000
1.2155,0.0712,-4.0000
1.2228,0.0712,-4.0000
1.2301,0.0712,-4.0000
1.2374,0.0712,-4.0000
1.2447,0.0712,-4.0000
1.2521,0.0712,-4.0000
1.2594,0.0712,-4.0000
1.2667,0.0712,-4.0000
1.2740,0.0712,-4.0000
1.2813,0.0712,-4.0000
1.2886,0.0712,-4.0000
1.2959,0.0712,-4.0000
1.3032,0.0712,-4.0000
1.3105,0.0712,-4.0000
1.3178,0.0712,-4.0000
1.3251,0.0712,-4.0000
1.3324,0.0712,-4.0000
1.3397,0.0712,-4.0000
1.3470,0.0712,-4.0000
1.3543,0.0712,-4.0000
1.3616,0.0712,-4.0000
1.3689,0.0712,-4.0000
1.3763,0.0712,-4.0000
1.3836,0.0712,-4.0000
1.3909,0.0712,-4.0000
1.3982,0.0712,-4.0000
0.6018,0.0822,-4.0000
0.6091,0.0822,-4.0000
0.6164,0.0822,-4.0000
0.6237,0.0822,-4.0000
0.6311,0.0822,-4.0000
0.6384,0.0822,-4.0000
0.6457,0.0822,-4.0000
0.6530,0.0822,-4.0000
0.6603,0.0822,-4.0000
0.6676,0.0822,-4.0000
0.6749,0.0822,-4.0000
0.6822,0.0822,-4.0000
0.6895,0.0822,-4.0000
0.6968,0.0822,-4.0000
0.7041,0.0822,-4.0000
0.7114,0.0822,-4.0000
0.7187,0.0822,-4.0000
0.7260,0.0822,-4.0000
0.7333,0.0822,-4.0000
0.7406,0.0822,-4.0000
0.7479,0.0822,-4.0000
0.7553,0.0822,-4.0000
0.7626,0.0822,-4.0000
0.7699,0.0822,-4.0000
0.7772,0.0822,-4.0000
0.7845,0.0822,-4.0000
0.7918,0.0822,-4.0000
0.7991,0.0822,-4.0000
0.8064,0.0822,-4.0000
0.8137,0.0822,-4.0000
0.8210,0.0822,-4.0000
0.8283,0.0822,-4.0000
0.8356,0.0822,-4.0000
0.8429,0.0822,-4.0000
0.8502,0.0822,-4.0000
0.8575,0.0822,-4.0000
0.8648,0.0822,-4.0000
0.8721,0.0822,-4.0000
0.8795,0.0822,-4.0000
0.8868,0.0822,-4.0000
0.8941,0.0822,-4.0000
0.9014,0.0822,-4.0000
0.9087,0.0822,-4.0000
0.9160,0.0822,-4.0000
0.9233,0.0822,-4.0000
0.9306,0.0822,-4.0000
0.9379,0.0822,-4.0000
0.9452,0.0822,-4.0000
0.9525,0.0822,-4.0000
0.9598,0.0822,-4.0000
0.9671,0.0822,-4.0000
0.9744,0.0822,-4.0000
0.9817,0.0822,-4.0000
0.9890,0.0822,-4.0000
0.9963,0.0822,-4.0000
1.0037,0.0822,-4.0000
1.0110,0.0822,-4.0000
1.0183,0.0822,-4.0000
1.0256,0.0822,-4.0000
1.0329,0.0822,-4.0000
1.0402,0.0822,-4.0000
1.0475,0.0822,-4.0000
1.0548,0.0822,-4.0000
1.0621,0.0822,-4.0000
1.0694,0.0822,-4.0000
1.0767,0.0822,-4.0000
1.0840,0.0822,-4.0000
1.0913,0.0822,-4.0000
1.0986,0.0822,-4.0000
1.1059,0.0822,-4.0000
1.1132,0.0822,-4.0000
1.1205,0.0822,-4.0000
1.1279,0.0822,-4.0000
1.1352,0.0822,-4.0000
1.1425,0.0822,-4.0000
1.1498,0.0822,-4.0000
1.1571,0.0822,-4.0000
1.1644,0.0822,-4.0000
1.1717,0.0822,-4.0000
1.1790,0.0822,-4.0000
1.1863,0.0822,-4.0000
1.1936,0.0822,-4.0000
1.2009,0.0822,-4.0000
1.2082,0.0822,-4.0000
1.2155,0.0822,-4.0000
1.2228,0.0822,-4.0000
1.2301,0.0822,-4.0000
1.2374,0.0822,-4.0000
1.2447,0.0822,-4.0000
1.2521,0.0822,-4.0000
1.2594,0.0822,-4.0000
1.2667,0.0822,-4.0000
1.2740,0.0822,-4.0000
1.2813,0.0822,-4.0000
1.2886,0.0822,-4.0000
1.2959,0.0822,-4.0000
1.3032,0.0822,-4.0000
1.3105,0.0822,-4.0000
1.3178,0.0822,-4.0000
1.3251,0.0822,-4.0000
1.3324,0.0822,-4.0000
1.3397,0.0822,-4.0000
1.3470,0.0822,-4.0000
1.3543,0.0822,-4.0000
1.3616,0.0822,-4.0000
1.3689,0.0822,-4.0000
1.3763,0.0822,-4.0000
1.3836,0.0822,-4.0000
1.3909,0.0822,-4.0000
1.3982,0.0822,-4.0000
0.6018,0.0932,-4.0000
0.6091,0.0932,-4.0000
0.6164,0.0932,-4.0000
0.6237,0.0932,-4.0000
0.6311,0.0932,-4.0000
0.6384,0.0932,-4.0000
0.6457,0.0932,-4.0000
0.6530,0.0932,-4.0000
0.6603,0.0932,-4.0000
0.6676,0.0932,-4.0000
0.6749,0.0932,-4.0000
0.6822,0.0932,-4.0000
0.6895,0.0932,-4.0000
0.6968,0.0932,-4.0000
0.7041,0.0932,-4.0000
0.7114,0.0932,-4.0000
0.7187,0.0932,-4.0000
0.7260,0.0932,-4.0000
0.7333,0.0932,-4.0000
0.7406,0.0932,-4.0000
0.7479,0.0932,-4.0000
0.7553,0.0932,-4.0000
0.7626,0.0932,-4.0000
0.7699,0.0932,-4.0000
0.7772,0.0932,-4.0000
0.7845,0.0932,-4.0000
0.7918,0.0932,-4.0000
0.7991,0.0932,-4.0000
0.8064,0.0932,-4.0000
0.8137,0.0932,-4.0000
0.8210,0.0932,-4.0000
0.8283,0.0932,-4.0000
0.8356,0.0932,-4.0000
0.8429,0.0932,-4.0000
0.8502,0.0932,-4.0000
0.8575,0.0932,-4.0000
0.8648,0.0932,-4.0000
0.8721,0.0932,-4.0000
0.8795,0.0932,-4.0000
0.8868,0.0932,-4.0000
0.8941,0.0932,-4.0000
0.9014,0.0932,-4.0000
0.9087,0.0932,-4.0000
0.9160,0.0932,-4.0000
0.9233,0.0932,-4.0000
0.9306,0.0932,-4.0000
0.9379,0.0932,-4.0000
0.9452,0.0932,-4.0000
0.9525,0.0932,-4.0000
0.9598,0.0932,-4.0000
0.9671,0.0932,-4.0000
0.9744,0.0932,-4.0000
0.9817,0.0932,-4.0000
0.9890,0.0932,-4.0000
0.9963,0.0932,-4.0000
1.0037,0.0932,-4.0000
1.0110,0.0932,-4.0000
1.0183,0.0932,-4.0000
1.0256,0.0932,-4.0000
1.0329,0.0932,-4.0000
1.0402,0.0932,-4.0000
1.0475,0.0932,-4.0000
1.0548,0.0932,-4.0000
1.0621,0.0932,-4.0000
1.0694,0.0932,-4.0000
1.0767,0.0932,-4.0000
1.0840,0.0932,-4.0000
1.0913,0.0932,-4.0000
1.0986,0.0932,-4.0000
1.1059,0.0932,-4.0000
1.1132,0.0932,-4.0000
1.1205,0.0932,-4.0000
1.1279,0.0932,-4.0000
1.1352,0.0932,-4.0000
1.1425,0.0932,-4.0000
1.1498,0.0932,-4.0000
1.1571,0.0932,-4.0000
1.1644,0.0932,-4.0000
1.1717,0.0932,-4.0000
1.1790,0.0932,-4.0000
1.1863,0.0932,-4.0000
1.1936,0.0932,-4.0000
1.2009,0.0932,-4.0000
1.2082,0.0932,-4.0000
1.2155,0.0932,-4.0000
1.2228,0.0932,-4.0000
1.2301,0.0932,-4.0000
1.2374,0.0932,-4.0000
1.2447,0.0932,-4.0000
1.2521,0.0932,-4.0000
1.2594,0.0932,-4.0000
1.2667,0.0932,-4.0000
1.2740,0.0932,-4.0000
1.2813,0.0932,-4.0000
1.2886,0.0932,-4.0000
1.2959,0.0932,-4.0000
1.3032,0.0932,-4.0000
1.3105,0.0932,-4.0000
1.3178,0.0932,-4.0000
1.3251,0.0932,-4.0000
1.3324,0.0932,-4.0000
1.3397,0.0932,-4.0000
1.3470,0.0932,-4.0000
1.3543,0.0932,-4.0000
1.3616,0.0932,-4.0000
1.3689,0.0932,-4.0000
1.3763,0.0932,-4.0000
1.3836,0.0932,-4.0000
1.3909,0.0932,-4.0000
1.3982,0.0932,-4.0000
0.6018,0.1041,-4.0000
0.6091,0.1041,-4.0000
0.6164,0.1041,-4.0000
0.6237,0.1041,-4.0000
0.6311,0.1041,-4.0000
0.6384,0.1041,-4.0000
0.6457,0.1041,-4.0000
0.6530,0.1041,-4.0000
0.6603,0.1041,-4.0000
0.6676,0.1041,-4.0000
0.6749,0.1041,-4.0000
0.6822,0.1041,-4.0000
0.6895,0.1041,-4.0000
0.6968,0.1041,-4.0000
0.7041,0.1041,-4.0000
0.7114,0.1041,-4.0000
0.7187,0.1041,-4.0000
0.7260,0.1041,-4.0000
0.7333,0.1041,-4.0000
0.7406,0.1041,-4.0000
0.7479,0.1041,-4.0000
0.7553,0.1041,-4.0000
0.7626,0.1041,-4.0000
0.7699,0.1041,-4.0000
0.7772,0.1041,-4.0000
0.7845,0.1041,-4.0000
0.7918,0.1041,-4.0000
0.7991,0.1041,-4.0000
0.8064,0.1041,-4.0000
0.8137,0.1041,-4.0000
0.8210,0.1041,-4.0000
0.8283,0.1041,-4.0000
0.8356,0.1041,-4.0000
0.8429,0.1041,-4.0000
0.8502,0.1041,-4.0000
0.8575,0.1041,-4.0000
0.8648,0.1041,-4.0000
0.8721,0.1041,-4.0000
0.8795,0.1041,-4.0000
0.8868,0.1041,-4.0000
0.8941,0.1041,-4.0000
0.9014,0.1041,-4.0000
0.9087,0.1041,-4.0000
0.9160,0.1041,-4.0000
0.9233,0.1041,-4.0000
0.9306,0.1041,-4.0000
0.9379,0.1041,-4.0000
0.9452,0.1041,-4.0000
0.9525,0.1041,-4.0000
0.9598,0.1041,-4.0000
0.9671,0.1041,-4.0000
0.9744,0.1041,-4.0000
0.9817,0.1041,-4.0000
0.9890,0.1041,-4.0000
0.9963,0.1041,-4.0000
1.0037,0.1041,-4.0000
1.0110,0.1041,-4.0000
1.0183,0.1041,-4.0000
1.0256,0.1041,-4.0000
1.0329,0.1041,-4.0000
1.0402,0.1041,-4.0000
1.0475,0.1041,-4.0000
1.0548,0.1041,-4.0000
1.0621,0.1041,-4.0000
1.0694,0.1041,-4.0000
1.0767,0.1041,-4.0000
1.0840,0.1041,-4.0000
1.0913,0.1041,-4.0000
1.0986,0.1041,-4.0000
1.1059,0.1041,-4.0000
1.1132,0.1041,-4.0000
1.1205,0.1041,-4.0000
1.1279,0.1041,-4.0000
1.1352,0.1041,-4.0000
1.1425,0.1041,-4.0000
1.1498,0.1041,-4.0000
1.1571,0.1041,-4.0000
1.1644,0.1041,-4.0000
1.1717,0.1041,-4.0000
1.1790,0.1041,-4.0000
1.1863,0.1041,-4.0000
1.1936,0.1041,-4.0000
1.2009,0.1041,-4.0000
1.2082,0.1041,-4.0000
1.2155,0.1041,-4.0000
1.2228,0.1041,-4.0000
1.2301,0.1041,-4.0000
1.2374,0.1041,-4.0000
1.2447,0.1041,-4.0000
1.2521,0.1041,-4.0000
1.2594,0.1041,-4.0000
1.2667,0.1041,-4.0000
1.2740,0.1041,-4.0000
1.2813,0.1041,-4.0000
1.2886,0.1041,-4.0000
1.2959,0.1041,-4.0000
1.3032,0.1041,-4.0000
1.3105,0.1041,-4.0000
1.3178,0.1041,-4.0000
1.3251,0.1041,-4.0000
1.3324,0.1041,-4.0000
1.3397,0.1041,-4.0000
1.3470,0.1041,-4.0000
1.3543,0.1041,-4.0000
1.3616,0.1041,-4.0000
1.3689,0.1041,-4.0000
1.3763,0.1041,-4.0000
1.3836,0.1041,-4.0000
1.3909,0.1041,-4.0000
1.3982,0.1041,-4.0000
0.6018,0.1151,-4.0000
0.6091,0.1151,-4.0000
0.6164,0.1151,-4.0000
0.6237,0.1151,-4.0000
0.6311,0.1151,-4.0000
0.6384,0.1151,-4.0000
0.6457,0.1151,-4.0000
0.6530,0.1151,-4.0000
0.6603,0.1151,-4.0000
0.6676,0.1151,-4.0000
0.6749,0.1151,-4.0000
0.6822,0.1151,-4.0000
0.6895,0.1151,-4.0000
0.6968,0.1151,-4.0000
0.7041,0.1151,-4.0000
0.7114,0.1151,-4.0000
0.7187,0.1151,-4.0000
0.7260,0.1151,-4.0000
0.7333,0.1151,-4.0000
0.7406,0.1151,-4.0000
0.7479,0.1151,-4.0000
0.7553,0.1151,-4.0000
0.7626,0.1151,-4.0000
0.7699,0.1151,-4.0000
0.7772,0.1151,-4.0000
0.7845,0.1151,-4.0000
0.7918,0.1151,-4.0000
0.7991,0.1151,-4.0000
0.8064,0.1151,-4.0000
0.8137,0.1151,-4.0000
0.8210,0.1151,-4.0000
0.8283,0.1151,-4.0000
0.8356,0.1151,-4.0000
0.8429,0.1151,-4.0000
0.8502,0.1151,-4.0000
0.8575,0.1151,-4.0000
0.8648,0.1151,-4.0000
0.8721,0.1151,-4.0000
0.8795,0.1151,-4.0000
0.8868,0.1151,-4.0000
0.8941,0.1151,-4.0000
0.9014,0.1151,-4.0000
0.9087,0.1151,-4.0000
0.9160,0.1151,-4.0000
0.9233,0.1151,-4.0000
0.9306,0.1151,-4.0000
0.9379,0.1151,-4.0000
0.9452,0.1151,-4.0000
0.9525,0.1151,-4.0000
0.9598,0.1151,-4.0000
0.9671,0.1151,-4.0000
0.9744,0.1151,-4.0000
0.9817,0.1151,-4.0000
0.9890,0.1151,-4.0000
0.9963,0.1151,-4.0000
1.0037,0.1151,-4.0000
1.0110,0.1151,-4.0000
1.0183,0.1151,-4.0000
1.0256,0.1151,-4.0000
1.0329,0.1151,-4.0000
1.0402,0.1151,-4.0000
1.0475,0.1151,-4.0000
1.0548,0.1151,-4.0000
1.0621,0.1151,-4.0000
1.0694,0.1151,-4.0000
1.0767,0.1151,-4.0000
1.0840,0.1151,-4.0000
1.0913,0.1151,-4.0000
1.0986,0.1151,-4.0000
1.1059,0.1151,-4.0000
1.1132,0.1151,-4.0000
1.1205,0.1151,-4.0000
1.1279,0.1151,-4.0000
1.1352,0.1151,-4.0000
1.1425,0.1151,-4.0000
1.1498,0.1151,-4.0000
1.1571,0.1151,-4.0000
1.1644,0.1151,-4.0000
1.1717,0.1151,-4.0000
1.1790,0.1151,-4.0000
1.1863,0.1151,-4.0000
1.1936,0.1151,-4.0000
1.2009,0.1151,-4.0000
1.2082,0.1151,-4.0000
1.2155,0.1151,-4.0000
1.2228,0.1151,-4.0000
1.2301,0.1151,-4.0000
1.2374,0.1151,-4.0000
1.2447,0.1151,-4.0000
1.2521,0.1151,-4.0000
1.2594,0.1151,-4.0000
1.2667,0.1151,-4.0000
1.2740,0.1151,-4.0000
1.2813,0.1151,-4.0000
1.2886,0.1151,-4.0000
1.2959,0.1151,-4.0000
1.3032,0.1151,-4.0000
1.3105,0.1151,-4.0000
1.3178,0.1151,-4.0000
1.3251,0.1151,-4.0000
1.3324,0.1151,-4.0000
1.3397,0.1151,-4.0000
1.3470,0.1151,-4.0000
1.3543,0.1151,-4.0000
1.3616,0.1151,-4.0000
1.3689,0.1151,-4.0000
1.3763,0.1151,-4.0000
1.3836,0.1151,-4.0000
1.3909,0.1151,-4.0000
1.3982,0.1151,-4.0000
0.6018,0.1260,-4.0000
0.6091,0.1260,-4.0000
0.6164,0.1260,-4.0000
0.6237,0.1260,-4.0000
0.6311,0.1260,-4.0000
0.6384,0.1260,-4.0000
0.6457,0.1260,-4.0000
0.6530,0.1260,-4.0000
0.6603,0.1260,-4.0000
0.6676,0.1260,-4.0000
0.6749,0.1260,-4.0000
0.6822,0.1260,-4.0000
0.6895,0.1260,-4.0000
0.6968,0.1260,-4.0000
0.7041,0.1260,-4.0000
0.7114,0.1260,-4.0000
0.7187,0.1260,-4.0000
0.7260,0.1260,-4.0000
0.7333,0.1260,-4.0000
0.7406,0.1260,-4.0000
0.7479,0.1260,-4.0000
0.7553,0.1260,-4.0000
0.7626,0.1260,-4.0000
0.7699,0.1260,-4.0000
0.7772,0.1260,-4.0000
0.7845,0.1260,-4.0000
0.7918,0.1260,-4.0000
0.7991,0.1260,-4.0000
0.8064,0.1260,-4.0000
0.8137,0.1260,-4.0000
0.8210,0.1260,-4.0000
0.8283,0.1260,-4.0000
0.8356,0.1260,-4.0000
0.8429,0.1260,-4.0000
0.8502,0.1260,-4.0000
0.8575,0.1260,-4.0000
0.8648,0.1260,-4.0000
0.8721,0.1260,-4.0000
0.8795,0.1260,-4.0000
0.8868,0.1260,-4.0000
0.8941,0.1260,-4.0000
0.9014,0.1260,-4.0000
0.9087,0.1260,-4.0000
0.9160,0.1260,-4.0000
0.9233,0.1260,-4.0000
0.9306,0.1260,-4.0000
0.9379,0.1260,-4.0000
0.9452,0.1260,-4.0000
0.9525,0.1260,-4.0000
0.9598,0.1260,-4.0000
0.9671,0.1260,-4.0000
0.9744,0.1260,-4.0000
0.9817,0.1260,-4.0000
0.9890,0.1260,-4.0000
0.9963,0.1260,-4.0000
1.0037,0.1260,-4.0000
1.0110,0.1260,-4.0000
1.0183,0.1260,-4.0000
1.0256,0.1260,-4.0000
1.0329,0.1260,-4.0000
1.0402,0.1260,-4.0000
1.0475,0.1260,-4.0000
1.0548,0.1260,-4.0000
1.0621,0.1260,-4.0000
1.0694,0.1260,-4.0000
1.0767,0.1260,-4.0000
1.0840,0.1260,-4.0000
1.0913,0.1260,-4.0000
1.0986,0.1260,-4.0000
1.1059,0.1260,-4.0000
1.1132,0.1260,-4.0000
1.1205,0.1260,-4.0000
1.1279,0.1260,-4.0000
1.1352,0.1260,-4.0000
1.1425,0.1260,-4.0000
1.1498,0.1260,-4.0000
1.1571,0.1260,-4.0000
1.1644,0.1260,-4.0000
1.1717,0.1260,-4.0000
1.1790,0.1260,-4.0000
1.1863,0.1260,-4.0000
1.1936,0.1260,-4.0000
1.2009,0.1260,-4.0000
1.2082,0.1260,-4.0000
1.2155,0.1260,-4.0000
1.2228,0.1260,-4.0000
1.2301,0.1260,-4.0000
1.2374,0.1260,-4.0000
1.2447,0.1260,-4.0000
1.2521,0.1260,-4.0000
1.2594,0.1260,-4.0000
1.2667,0.1260,-4.0000
1.2740,0.1260,-4.0000
1.2813,0.1260,-4.0000
1.2886,0.1260,-4.0000
1.2959,0.1260,-4.0000
1.3032,0.1260,-4.0000
1.3105,0.1260,-4.0000
1.3178,0.1260,-4.0000
1.3251,0.1260,-4.0000
1.3324,0.1260,-4.0000
1.3397,0.1260,-4.0000
1.3470,0.1260,-4.0000
1.3543,0.1260,-4.0000
1.3616,0.1260,-4.0000
1.3689,0.1260,-4.0000
1.3763,0.1260,-4.0000
1.3836,0.1260,-4.0000
1.3909,0.1260,-4.0000
1.3982,0.1260,-4.0000
0.6018,0.1370,-4.0000
0.6091,0.1370,-4.0000
0.6164,0.1370,-4.0000
0.6237,0.1370,-4.0000
0.6311,0.1370,-4.0000
0.6384,0.1370,-4.0000
0.6457,0.1370,-4.0000
0.6530,0.1370,-4.0000
0.6603,0.1370,-4.0000
0.6676,0.1370,-4.0000
0.6749,0.1370,-4.0000
0.6822,0.1370,-4.0000
0.6895,0.1370,-4.0000
0.6968,0.1370,-4.0000
0.7041,0.1370,-4.0000
0.7114,0.1370,-4.0000
0.7187,0.1370,-4.0000
0.7260,0.1370,-4.0000
0.7333,0.1370,-4.0000
0.7406,0.1370,-4.0000
0.7479,0.1370,-4.0000
0.7553,0.1370,-4.0000
0.7626,0.1370,-4.0000
0.7699,0.1370,-4.0000
0.7772,0.1370,-4.0000
0.7845,0.1370,-4.0000
0.7918,0.1370,-4.0000
0.7991,0.1370,-4.0000
0.8064,0.1370,-4.0000
0.8137,0.1370,-4.0000
0.8210,0.1370,-4.0000
0.8283,0.1370,-4.0000
0.8356,0.1370,-4.0000
0.8429,0.1370,-4.0000
0.8502,0.1370,-4.0000
0.8575,0.1370,-4.0000
0.8648,0.1370,-4.0000
0.8721,0.1370,-4.0000
0.8795,0.1370,-4.0000
0.8868,0.1370,-4.0000
0.8941,0.1370,-4.0000
0.9014,0.1370,-4.0000
0.9087,0.1370,-4.0000
0.9160,0.1370,-4.0000
0.9233,0.1370,-4.0000
0.9306,0.1370,-4.0000
0.9379,0.1370,-4.0000
0.9452,0.1370,-4.0000
0.9525,0.1370,-4.0000
0.9598,0.1370,-4.0000
0.9671,0.1370,-4.0000
0.9744,0.1370,-4.0000
0.9817,0.1370,-4.0000
0.9890,0.1370,-4.0000
0.9963,0.1370,-4.0000
1.0037,0.1370,-4.0000
1.0110,0.1370,-4.0000
1.0183,0.1370,-4.0000
1.0256,0.1370,-4.0000
1.0329,0.1370,-4.0000
1.0402,0.1370,-4.0000
1.0475,0.1370,-4.0000
1.0548,0.1370,-4.0000
1.0621,0.1370,-4.0000
1.0694,0.1370,-4.0000
1.0767,0.1370,-4.0000
1.0840,0.1370,-4.0000
1.0913,0.1370,-4.0000
1.0986,0.1370,-4.0000
1.1059,0.1370,-4.0000
1.1132,0.1370,-4.0000
1.1205,0.1370,-4.0000
1.1279,0.1370,-4.0000
1.1352,0.1370,-4.0000
1.1425,0.1370,-4.0000
1.1498,0.1370,-4.0000
1.1571,0.1370,-4.0000
1.1644,0.1370,-4.0000
1.1717,0.1370,-4.0000
1.1790,0.1370,-4.0000
1.1863,0.1370,-4.0000
1.1936,0.1370,-4.0000
1.2009,0.1370,-4.0000
1.2082,0.1370,-4.0000
1.2155,0.1370,-4.0000
1.2228,0.1370,-4.0000
1.2301,0.1370,-4.0000
1.2374,0.1370,-4.0000
1.2447,0.1370,-4.0000
1.2521,0.1370,-4.0000
1.2594,0.1370,-4.0000
1.2667,0.1370,-4.0000
1.2740,0.1370,-4.0000
1.2813,0.1370,-4.0000
1.2886,0.1370,-4.0000
1.2959,0.1370,-4.0000
1.3032,0.1370,-4.0000
1.3105,0.1370,-4.0000
1.3178,0.1370,-4.0000
1.3251,0.1370,-4.0000
1.3324,0.1370,-4.0000
1.3397,0.1370,-4.0000
1.3470,0.1370,-4.0000
1.3543,0.1370,-4.0000
1.3616,0.1370,-4.0000
1.3689,0.1370,-4.0000
1.3763,0.1370,-4.0000
1.3836,0.1370,-4.0000
1.3909,0.1370,-4.0000
1.3982,0.1370,-4.0000
0.6018,0.1479,-4.0000
0.6091,0.1479,-4.0000
0.6164,0.1479,-4.0000
0.6237,0.1479,-4.0000
0.6311,0.1479,-4.0000
0.6384,0.1479,-4.0000
0.6457,0.1479,-4.0000
0.6530,0.1479,-4.0000
0.6603,0.1479,-4.0000
0.6676,0.1479,-4.0000
0.6749,0.1479,-4.0000
0.6822,0.1479,-4.0000
0.6895,0.1479,-4.0000
0.6968,0.1479,-4.0000
0.7041,0.1479,-4.0000
0.7114,0.1479,-4.0000
0.7187,0.1479,-4.0000
0.7260,0.1479,-4.0000
0.7333,0.1479,-4.0000
0.7406,0.1479,-4.0000
0.7479,0.1479,-4.0000
0.7553,0.1479,-4.0000
0.7626,0.1479,-4.0000
0.7699,0.1479,-4.0000
0.7772,0.1479,-4.0000
0.7845,0.1479,-4.0000
0.7918,0.1479,-4.0000
0.7991,0.1479,-4.0000
0.8064,0.1479,-4.0000
0.8137,0.1479,-4.0000
0.8210,0.1479,-4.0000
0.8283,0.1479,-4.0000
0.8356,0.1479,-4.0000
0.8429,0.1479,-4.0000
0.8502,0.1479,-4.0000
0.8575,0.1479,-4.0000
0.8648,0.1479,-4.0000
0.8721,0.1479,-4.0000
0.8795,0.1479,-4.0000
0.8868,0.1479,-4.0000
0.8941,0.1479,-4.0000
0.9014,0.1479,-4.0000
0.9087,0.1479,-4.0000
0.9160,0.1479,-4.0000
0.9233,0.1479,-4.0000
0.9306,0.1479,-4.0000
0.9379,0.1479,-4.0000
0.9452,0.1479,-4.0000
0.9525,0.1479,-4.0000
0.9598,0.1479,-4.0000
0.9671,0.1479,-4.0000
0.9744,0.1479,-4.0000
0.9817,0.1479,-4.0000
0.9890,0.1479,-4.0000
0.9963,0.1479,-4.0000
1.0037,0.1479,-4.0000
1.0110,0.1479,-4.0000
1.0183,0.1479,-4.0000
1.0256,0.1479,-4.0000
1.0329,0.1479,-4.0000
1.0402,0.1479,-4.0000
1.0475,0.1479,-4.0000
1.0548,0.1479,-4.0000
1.0621,0.1479,-4.0000
1.0694,0.1479,-4.0000
1.0767,0.1479,-4.0000
1.0840,0.1479,-4.0000
1.0913,0.1479,-4.0000
1.0986,0.1479,-4.0000
1.1059,0.1479,-4.0000
1.1132,0.1479,-4.0000
1.1205,0.1479,-4.0000
1.1279,0.1479,-4.0000
1.1352,0.1479,-4.0000
1.1425,0.1479,-4.0000
1.1498,0.1479,-4.0000
1.1571,0.1479,-4.0000
1.1644,0.1479,-4.0000
1.1717,0.1479,-4.0000
1.1790,0.1479,-4.0000
1.1863,0.1479,-4.0000
1.1936,0.1479,-4.0000
1.2009,0.1479,-4.0000
1.2082,0.1479,-4.0000
1.2155,0.1479,-4.0000
1.2228,0.1479,-4.0000
1.2301,0.1479,-4.0000
1.2374,0.1479,-4.0000
1.2447,0.1479,-4.0000
1.2521,0.1479,-4.0000
1.2594,0.1479,-4.0000
1.2667,0.1479,-4.0000
1.2740,0.1479,-4.0000
1.2813,0.1479,-4.0000
1.2886,0.1479,-4.0000
1.2959,0.1479,-4.0000
1.3032,0.1479,-4.0000
1.3105,0.1479,-4.0000
1.3178,0.1479,-4.0000
1.3251,0.1479,-4.0000
1.3324,0.1479,-4.0000
1.3397,0.1479,-4.0000
1.3470,0.1479,-4.0000
1.3543,0.1479,-4.0000
1.3616,0.1479,-4.0000
1.3689,0.1479,-4.0000
1.3763,0.1479,-4.0000
1.3836,0.1479,-4.0000
1.3909,0.1479,-4.0000
1.3982,0.1479,-4.0000
0.6018,0.1589,-4.0000
0.6091,0.1589,-4.0000
0.6164,0.1589,-4.0000
0.6237,0.1589,-4.0000
0.6311,0.1589,-4.0000
0.6384,0.1589,-4.0000
0.6457,0.1589,-4.0000
0.6530,0.1589,-4.0000
0.6603,0.1589,-4.0000
0.6676,0.1589,-4.0000
0.6749,0.1589,-4.0000
0.6822,0.1589,-4.0000
0.6895,0.1589,-4.0000
0.6968,0.1589,-4.0000
0.7041,0.1589,-4.0000
0.7114,0.1589,-4.0000
0.7187,0.1589,-4.0000
0.7260,0.1589,-4.0000
0.7333,0.1589,-4.0000
0.7406,0.1589,-4.0000
0.7479,0.1589,-4.0000
0.7553,0.1589,-4.0000
0.7626,0.1589,-4.0000
0.7699,0.1589,-4.0000
0.7772,0.1589,-4.0000
0.7845,0.1589,-4.0000
0.7918,0.1589,-4.0000
0.7991,0.1589,-4.0000
0.8064,0.1589,-4.0000
0.8137,0.1589,-4.0000
0.8210,0.1589,-4.0000
0.8283,0.1589,-4.0000
0.8356,0.1589,-4.0000
0.8429,0.1589,-4.0000
0.8502,0.1589,-4.0000
0.8575,0.1589,-4.0000
0.8648,0.1589,-4.0000
0.8721,0.1589,-4.0000
0.8795,0.1589,-4.0000
0.8868,0.1589,-4.0000
0.8941,0.1589,-4.0000
0.9014,0.1589,-4.0000
0.9087,0.1589,-4.0000
0.9160,0.1589,-4.0000
0.9233,0.1589,-4.0000
0.9306,0.1589,-4.0000
0.9379,0.1589,-4.0000
0.9452,0.1589,-4.0000
0.9525,0.1589,-4.0000
0.9598,0.1589,-4.0000
0.9671,0.1589,-4.0000
0.9744,0.1589,-4.0000
0.9817,0.1589,-4.0000
0.9890,0.1589,-4.0000
0.9963,0.1589,-4.0000
1.0037,0.1589,-4.0000
1.0110,0.1589,-4.0000
1.0183,0.1589,-4.0000
1.0256,0.1589,-4.0000
1.0329,0.1589,-4.0000
1.0402,0.1589,-4.0000
1.0475,0.1589,-4.0000
1.0548,0.1589,-4.0000
1.0621,0.1589,-4.0000
1.0694,0.1589,-4.0000
1.0767,0.1589,-4.0000
1.0840,0.1589,-4.0000
1.0913,0.1589,-4.0000
1.0986,0.1589,-4.0000
1.1059,0.1589,-4.0000
1.1132,0.1589,-4.0000
1.1205,0.1589,-4.0000
1.1279,0.1589,-4.0000
1.1352,0.1589,-4.0000
1.1425,0.1589,-4.0000
1.1498,0.1589,-4.0000
1.1571,0.1589,-4.0000
1.1644,0.1589,-4.0000
1.1717,0.1589,-4.0000
1.1790,0.1589,-4.0000
1.1863,0.1589,-4.0000
1.1936,0.1589,-4.0000
1.2009,0.1589,-4.0000
1.2082,0.1589,-4.0000
1.2155,0.1589,-4.0000
1.2228,0.1589,-4.0000
1.2301,0.1589,-4.0000
1.2374,0.1589,-4.0000
1.2447,0.1589,-4.0000
1.2521,0.1589,-4.0000
1.2594,0.1589,-4.0000
1.2667,0.1589,-4.0000
1.2740,0.1589,-4.0000
1.2813,0.1589,-4.0000
1.2886,0.1589,-4.0000
1.2959,0.1589,-4.0000
1.3032,0.1589,-4.0000
1.3105,0.1589,-4.0000
1.3178,0.1589,-4.0000
1.3251,0.1589,-4.0000
1.3324,0.1589,-4.0000
1.3397,0.1589,-4.0000
1.3470,0.1589,-4.0000
1.3543,0.1589,-4.0000
1.3616,0.1589,-4.0000
1.3689,0.1589,-4.0000
1.3763,0.1589,-4.0000
1.3836,0.1589,-4.0000
1.3909,0.1589,-4.0000
1.3982,0.1589,-4.0000
0.6018,0.1699,-4.0000
0.6091,0.1699,-4.0000
0.6164,0.1699,-4.0000
0.6237,0.1699,-4.0000
0.6311,0.1699,-4.0000
0.6384,0.1699,-4.0000
0.6457,0.1699,-4.0000
0.6530,0.1699,-4.0000
0.6603,0.1699,-4.0000
0.6676,0.1699,-4.0000
0.6749,0.1699,-4.0000
0.6822,0.1699,-4.0000
0.6895,0.1699,-4.0000
0.6968,0.1699,-4.0000
0.7041,0.1699,-4.0000
0.7114,0.1699,-4.0000
0.7187,0.1699,-4.0000
0.7260,0.1699,-4.0000
0.7333,0.1699,-4.0000
0.7406,0.1699,-4.0000
0.7479,0.1699,-4.0000
0.7553,0.1699,-4.0000
0.7626,0.1699,-4.0000
0.7699,0.1699,-4.0000
0.7772,0.1699,-4.0000
0.7845,0.1699,-4.0000
0.7918,0.1699,-4.0000
0.7991,0.1699,-4.0000
0.8064,0.1699,-4.0000
0.8137,0.1699,-4.0000
0.8210,0.1699,-4.0000
0.8283,0.1699,-4.0000
0.8356,0.1699,-4.0000
0.8429,0.1699,-4.0000
0.8502,0.1699,-4.0000
0.8575,0.1699,-4.0000
0.8648,0.1699,-4.0000
0.8721,0.1699,-4.0000
0.8795,0.1699,-4.0000
0.8868,0.1699,-4.0000
0.8941,0.1699,-4.0000
0.9014,0.1699,-4.0000
0.9087,0.1699,-4.0000
0.9160,0.1699,-4.0000
0.9233,0.1699,-4.0000
0.9306,0.1699,-4.0000
0.9379,0.1699,-4.0000
0.9452,0.1699,-4.0000
0.9525,0.1699,-4.0000
0.9598,0.1699,-4.0000
0.9671,0.1699,-4.0000
0.9744,0.1699,-4.0000
0.9817,0.1699,-4.0000
0.9890,0.1699,-4.0000
0.9963,0.1699,-4.0000
1.0037,0.1699,-4.0000
1.0110,0.1699,-4.0000
1.0183,0.1699,-4.0000
1.0256,0.1699,-4.0000
1.0329,0.1699,-4.0000
1.0402,0.1699,-4.0000
1.0475,0.1699,-4.0000
1.0548,0.1699,-4.0000
1.0621,0.1699,-4.0000
1.0694,0.1699,-4.0000
1.0767,0.1699,-4.0000
1.0840,0.1699,-4.0000
1.0913,0.1699,-4.0000
1.0986,0.1699,-4.0000
1.1059,0.1699,-4.0000
1.1132,0.1699,-4.0000
1.1205,0.1699,-4.0000
1.1279,0.1699,-4.0000
1.1352,0.1699,-4.0000
1.1425,0.1699,-4.0000
1.1498,0.1699,-4.0000
1.1571,0.1699,-4.0000
1.1644,0.1699,-4.0000
1.1717,0.1699,-4.0000
1.1790,0.1699,-4.0000
1.1863,0.1699,-4.0000
1.1936,0.1699,-4.0000
1.2009,0.1699,-4.0000
1.2082,0.1699,-4.0000
1.2155,0.1699,-4.0000
1.2228,0.1699,-4.0000
1.2301,0.1699,-4.0000
1.2374,0.1699,-4.0000
1.2447,0.1699,-4.0000
1.2521,0.1699,-4.0000
1.2594,0.1699,-4.0000
1.2667,0.1699,-4.0000
1.2740,0.1699,-4.0000
1.2813,0.1699,-4.0000
1.2886,0.1699,-4.0000
1.2959,0.1699,-4.0000
1.3032,0.1699,-4.0000
1.3105,0.1699,-4.0000
1.3178,0.1699,-4.0000
1.3251,0.1699,-4.0000
1.3324,0.1699,-4.0000
1.3397,0.1699,-4.0000
1.3470,0.1699,-4.0000
1.3543,0.1699,-4.0000
1.3616,0.1699,-4.0000
1.3689,0.1699,-4.0000
1.3763,0.1699,-4.0000
1.3836,0.1699,-4.0000
1.3909,0.1699,-4.0000
1.3982,0.1699,-4.0000
0.6018,0.1808,-4.0000
0.6091,0.1808,-4.0000
0.6164,0.1808,-4.0000
0.6237,0.1808,-4.0000
0.6311,0.1808,-4.0000
0.6384,0.1808,-4.0000
0.6457,0.1808,-4.0000
0.6530,0.1808,-4.0000
0.6603,0.1808,-4.0000
0.6676,0.1808,-4.0000
0.6749,0.1808,-4.0000
0.6822,0.1808,-4.0000
0.6895,0.1808,-4.0000
0.6968,0.1808,-4.0000
0.7041,0.1808,-4.0000
0.7114,0.1808,-4.0000
0.7187,0.1808,-4.0000
0.7260,0.1808,-4.0000
0.7333,0.1808,-4.0000
0.7406,0.1808,-4.0000
0.7479,0.1808,-4.0000
0.7553,0.1808,-4.0000
0.7626,0.1808,-4.0000
0.7699,0.1808,-4.0000
0.7772,0.1808,-4.0000
0.7845,0.1808,-4.0000
0.7918,0.1808,-4.0000
0.7991,0.1808,-4.0000
0.8064,0.1808,-4.0000
0.8137,0.1808,-4.0000
0.8210,0.1808,-4.0000
0.8283,0.1808,-4.0000
0.8356,0.1808,-4.0000
0.8429,0.1808,-4.0000
0.8502,0.1808,-4.0000
0.8575,0.1808,-4.0000
0.8648,0.1808,-4.0000
0.8721,0.1808,-4.0000
0.8795,0.1808,-4.0000
0.8868,0.1808,-4.0000
0.8941,0.1808,-4.0000
0.9014,0.1808,-4.0000
0.9087,0.1808,-4.0000
0.9160,0.1808,-4.0000
0.9233,0.1808,-4.0000
0.9306,0.1808,-4.0000
0.9379,0.1808,-4.0000
0.9452,0.1808,-4.0000
0.9525,0.1808,-4.0000
0.9598,0.1808,-4.0000
0.9671,0.1808,-4.0000
0.9744,0.1808,-4.0000
0.9817,0.1808,-4.0000
0.9890,0.1808,-4.0000
0.9963,0.1808,-4.0000
1.0037,0.1808,-4.0000
1.0110,0.1808,-4.0000
1.0183,0.1808,-4.0000
1.0256,0.1808,-4.0000
1.0329,0.1808,-4.0000
1.0402,0.1808,-4.0000
1.0475,0.1808,-4.0000
1.0548,0.1808,-4.0000
1.0621,0.1808,-4.0000
1.0694,0.1808,-4.0000
1.0767,0.1808,-4.0000
1.0840,0.1808,-4.0000
1.0913,0.1808,-4.0000
1.0986,0.1808,-4.0000
1.1059,0.1808,-4.0000
1.1132,0.1808,-4.0000
1.1205,0.1808,-4.0000
1.1279,0.1808,-4.0000
1.1352,0.1808,-4.0000
1.1425,0.1808,-4.0000
1.1498,0.1808,-4.0000
1.1571,0.1808,-4.0000
1.1644,0.1808,-4.0000
1.1717,0.1808,-4.0000
1.1790,0.1808,-4.0000
1.1863,0.1808,-4.0000
1.1936,0.1808,-4.0000
1.2009,0.1808,-4.0000
1.2082,0.1808,-4.0000
1.2155,0.1808,-4.0000
1.2228,0.1808,-4.0000
1.2301,0.1808,-4.0000
1.2374,0.1808,-4.0000
1.2447,0.1808,-4.0000
1.2521,0.1808,-4.0000
1.2594,0.1808,-4.0000
1.2667,0.1808,-4.0000
1.2740,0.1808,-4.0000
1.2813,0.1808,-4.0000
1.2886,0.1808,-4.0000
1.2959,0.1808,-4.0000
1.3032,0.1808,-4.0000
1.3105,0.1808,-4.0000
1.3178,0.1808,-4.0000
1.3251,0.1808,-4.0000
1.3324,0.1808,-4.0000
1.3397,0.1808,-4.0000
1.3470,0.1808,-4.0000
1.3543,0.1808,-4.0000
1.3616,0.1808,-4.0000
1.3689,0.1808,-4.0000
1.3763,0.1808,-4.0000
1.3836,0.1808,-4.0000
1.3909,0.1808,-4.0000
1.3982,0.1808,-4.0000
0.6018,0.1918,-4.0000
0.6091,0.1918,-4.0000
0.6164,0.1918,-4.0000
0.6237,0.1918,-4.0000
0.6311,0.1918,-4.0000
0.6384,0.1918,-4.0000
0.6457,0.1918,-4.0000
0.6530,0.1918,-4.0000
0.6603,0.1918,-4.0000
0.6676,0.1918,-4.0000
0.6749,0.1918,-4.0000
0.6822,0.1918,-4.0000
0.6895,0.1918,-4.0000
0.6968,0.1918,-4.0000
0.7041,0.1918,-4.0000
0.7114,0.1918,-4.0000
0.7187,0.1918,-4.0000
0.7260,0.1918,-4.0000
0.7333,0.1918,-4.0000
0.7406,0.1918,-4.0000
0.7479,0.1918,-4.0000
0.7553,0.1918,-4.0000
0.7626,0.1918,-4.0000
0.7699,0.1918,-4.0000
0.7772,0.1918,-4.0000
0.7845,0.1918,-4.0000
0.7918,0.1918,-4.0000
0.7991,0.1918,-4.0000
0.8064,0.1918,-4.0000
0.8137,0.1918,-4.0000
0.8210,0.1918,-4.0000
0.8283,0.1918,-4.0000
0.8356,0.1918,-4.0000
0.8429,0.1918,-4.0000
0.8502,0.1918,-4.0000
0.8575,0.1918,-4.0000
0.8648,0.1918,-4.0000
0.8721,0.1918,-4.0000
0.8795,0.1918,-4.0000
0.8868,0.1918,-4.0000
0.8941,0.1918,-4.0000
0.9014,0.1918,-4.0000
0.9087,0.1918,-4.0000
0.9160,0.1918,-4.0000
0.9233,0.1918,-4.0000
0.9306,0.1918,-4.0000
0.9379,0.1918,-4.0000
0.9452,0.1918,-4.0000
0.9525,0.1918,-4.0000
0.9598,0.1918,-4.0000
0.9671,0.1918,-4.0000
0.9744,0.1918,-4.0000
0.9817,0.1918,-4.0000
0.9890,0.1918,-4.0000
0.9963,0.1918,-4.0000
1.0037,0.1918,-4.0000
1.0110,0.1918,-4.0000
1.0183,0.1918,-4.0000
1.0256,0.1918,-4.0000
1.0329,0.1918,-4.0000
1.0402,0.1918,-4.0000
1.0475,0.1918,-4.0000
1.0548,0.1918,-4.0000
1.0621,0.1918,-4.0000
1.0694,0.1918,-4.0000
1.0767,0.1918,-4.0000
1.0840,0.1918,-4.0000
1.0913,0.1918,-4.0000
1.0986,0.1918,-4.0000
1.1059,0.1918,-4.0000
1.1132,0.1918,-4.0000
1.1205,0.1918,-4.0000
1.1279,0.1918,-4.0000
1.1352,0.1918,-4.0000
1.1425,0.1918,-4.0000
1.1498,0.1918,-4.0000
1.1571,0.1918,-4.0000
1.1644,0.1918,-4.0000
1.1717,0.1918,-4.0000
1.1790,0.1918,-4.0000
1.1863,0.1918,-4.0000
1.1936,0.1918,-4.0000
1.2009,0.1918,-4.0000
1.2082,0.1918,-4.0000
1.2155,0.1918,-4.0000
1.2228,0.1918,-4.0000
1.2301,0.1918,-4.0000
1.2374,0.1918,-4.0000
1.2447,0.1918,-4.0000
1.2521,0.1918,-4.0000
1.2594,0.1918,-4.0000
1.2667,0.1918,-4.0000
1.2740,0.1918,-4.0000
1.2813,0.1918,-4.0000
1.2886,0.1918,-4.0000
1.2959,0.1918,-4.0000
1.3032,0.1918,-4.0000
1.3105,0.1918,-4.0000
1.3178,0.1918,-4.0000
1.3251,0.1918,-4.0000
1.3324,0.1918,-4.0000
1.3397,0.1918,-4.0000
1.3470,0.1918,-4.0000
1.3543,0.1918,-4.0000
1.3616,0.1918,-4.0000
1.3689,0.1918,-4.0000
1.3763,0.1918,-4.0000
1.3836,0.1918,-4.0000
1.3909,0.1918,-4.0000
1.3982,0.1918,-4.0000
0.6018,0.2027,-4.0000
0.6091,0.2027,-4.0000
0.6164,0.2027,-4.0000
0.6237,0.2027,-4.0000
0.6311,0.2027,-4.0000
0.6384,0.2027,-4.0000
0.6457,0.2027,-4.0000
0.6530,0.2027,-4.0000
0.6603,0.2027,-4.0000
0.6676,0.2027,-4.0000
0.6749,0.2027,-4.0000
0.6822,0.2027,-4.0000
0.6895,0.2027,-4.0000
0.6968,0.2027,-4.0000
0.7041,0.2027,-4.0000
0.7114,0.2027,-4.0000
0.7187,0.2027,-4.0000
0.7260,0.2027,-4.0000
0.7333,0.2027,-4.0000
0.7406,0.2027,-4.0000
0.7479,0.2027,-4.0000
0.7553,0.2027,-4.0000
0.7626,0.2027,-4.0000
0.7699,0.2027,-4.0000
0.7772,0.2027,-4.0000
0.7845,0.2027,-4.0000
0.7918,0.2027,-4.0000
0.7991,0.2027,-4.0000
0.8064,0.2027,-4.0000
0.8137,0.2027,-4.0000
0.8210,0.2027,-4.0000
0.8283,0.2027,-4.0000
0.8356,0.2027,-4.0000
0.8429,0.2027,-4.0000
0.8502,0.2027,-4.0000
0.8575,0.2027,-4.0000
0.8648,0.2027,-4.0000
0.8721,0.2027,-4.0000
0.8795,0.2027,-4.0000
0.8868,0.2027,-4.0000
0.8941,0.2027,-4.0000
0.9014,0.2027,-4.0000
0.9087,0.2027,-4.0000
0.9160,0.2027,-4.0000
0.9233,0.2027,-4.0000
0.9306,0.2027,-4.0000
0.9379,0.2027,-4.0000
0.9452,0.2027,-4.0000
0.9525,0.2027,-4.0000
0.9598,0.2027,-4.0000
0.9671,0.2027,-4.0000
0.9744,0.2027,-4.0000
0.9817,0.2027,-4.0000
0.9890,0.2027,-4.0000
0.9963,0.2027,-4.0000
1.0037,0.2027,-4.0000
1.0110,0.2027,-4.0000
1.0183,0.2027,-4.0000
1.0256,0.2027,-4.0000
1.0329,0.2027,-4.0000
1.0402,0.2027,-4.0000
1.0475,0.2027,-4.0000
1.0548,0.2027,-4.0000
1.0621,0.2027,-4.0000
1.0694,0.2027,-4.0000
1.0767,0.2027,-4.0000
1.0840,0.2027,-4.0000
1.0913,0.2027,-4.0000
1.0986,0.2027,-4.0000
1.1059,0.2027,-4.0000
1.1132,0.2027,-4.0000
1.1205,0.2027,-4.0000
1.1279,0.2027,-4.0000
1.1352,0.2027,-4.0000
1.1425,0.2027,-4.0000
1.1498,0.2027,-4.0000
1.1571,0.2027,-4.0000
1.1644,0.2027,-4.0000
1.1717,0.2027,-4.0000
1.1790,0.2027,-4.0000
1.1863,0.2027,-4.0000
1.1936,0.2027,-4.0000
1.2009,0.2027,-4.0000
1.2082,0.2027,-4.0000
1.2155,0.2027,-4.0000
1.2228,0.2027,-4.0000
1.2301,0.2027,-4.0000
1.2374,0.2027,-4.0000
1.2447,0.2027,-4.0000
1.2521,0.2027,-4.0000
1.2594,0.2027,-4.0000
1.2667,0.2027,-4.0000
1.2740,0.2027,-4.0000
1.2813,0.2027,-4.0000
1.2886,0.2027,-4.0000
1.2959,0.2027,-4.0000
1.3032,0.2027,-4.0000
1.3105,0.2027,-4.0000
1.3178,0.2027,-4.0000
1.3251,0.2027,-4.0000
1.3324,0.2027,-4.0000
1.3397,0.2027,-4.0000
1.3470,0.2027,-4.0000
1.3543,0.2027,-4.0000
1.3616,0.2027,-4.0000
1.3689,0.2027,-4.0000
1.3763,0.2027,-4.0000
1.3836,0.2027,-4.0000
1.3909,0.2027,-4.0000
1.3982,0.2027,-4.0000
0.6018,0.2137,-4.0000
0.6091,0.2137,-4.0000
0.6164,0.2137,-4.0000
0.6237,0.2137,-4.0000
0.6311,0.2137,-4.0000
0.6384,0.2137,-4.0000
0.6457,0.2137,-4.0000
0.6530,0.2137,-4.0000
0.6603,0.2137,-4.0000
0.6676,0.2137,-4.0000
0.6749,0.2137,-4.0000
0.6822,0.2137,-4.0000
0.6895,0.2137,-4.0000
0.6968,0.2137,-4.0000
0.7041,0.2137,-4.0000
0.7114,0.2137,-4.0000
0.7187,0.2137,-4.0000
0.7260,0.2137,-4.0000
0.7333,0.2137,-4.0000
0.7406,0.2137,-4.0000
0.7479,0.2137,-4.0000
0.7553,0.2137,-4.0000
0.7626,0.2137,-4.0000
0.7699,0.2137,-4.0000
0.7772,0.2137,-4.0000
0.7845,0.2137,-4.0000
0.7918,0.2137,-4.0000
0.7991,0.2137,-4.0000
0.8064,0.2137,-4.0000
0.8137,0.2137,-4.0000
0.8210,0.2137,-4.0000
0.8283,0.2137,-4.0000
0.8356,0.2137,-4.0000
0.8429,0.2137,-4.0000
0.8502,0.2137,-4.0000
0.8575,0.2137,-4.0000
0.8648,0.2137,-4.0000
0.8721,0.2137,-4.0000
0.8795,0.2137,-4.0000
0.8868,0.2137,-4.0000
0.8941,0.2137,-4.0000
0.9014,0.2137,-4.0000
0.9087,0.2137,-4.0000
0.9160,0.2137,-4.0000
0.9233,0.2137,-4.0000
0.9306,0.2137,-4.0000
0.9379,0.2137,-4.0000
0.9452,0.2137,-4.0000
0.9525,0.2137,-4.0000
0.9598,0.2137,-4.0000
0.9671,0.2137,-4.0000
0.9744,0.2137,-4.0000
0.9817,0.2137,-4.0000
0.9890,0.2137,-4.0000
0.9963,0.2137,-4.0000
1.0037,0.2137,-4.0000
1.0110,0.2137,-4.0000
1.0183,0.2137,-4.0000
1.0256,0.2137,-4.0000
1.0329,0.2137,-4.0000
1.0402,0.2137,-4.0000
1.0475,0.2137,-4.0000
1.0548,0.2137,-4.0000
1.0621,0.2137,-4.0000
1.0694,0.2137,-4.0000
1.0767,0.2137,-4.0000
1.0840,0.2137,-4.0000
1.0913,0.2137,-4.0000
1.0986,0.2137,-4.0000
1.1059,0.2137,-4.0000
1.1132,0.2137,-4.0000
1.1205,0.2137,-4.0000
1.1279,0.2137,-4.0000
1.1352,0.2137,-4.0000
1.1425,0.2137,-4.0000
1.1498,0.2137,-4.0000
1.1571,0.2137,-4.0000
1.1644,0.2137,-4.0000
1.1717,0.2137,-4.0000
1.1790,0.2137,-4.0000
1.1863,0.2137,-4.0000
1.1936,0.2137,-4.0000
1.2009,0.2137,-4.0000
1.2082,0.2137,-4.0000
1.2155,0.2137,-4.0000
1.2228,0.2137,-4.0000
1.2301,0.2137,-4.0000
1.2374,0.2137,-4.0000
1.2447,0.2137,-4.0000
1.2521,0.2137,-4.0000
1.2594,0.2137,-4.0000
1.2667,0.2137,-4.0000
1.2740,0.2137,-4.0000
1.2813,0.2137,-4.0000
1.2886,0.2137,-4.0000
1.2959,0.2137,-4.0000
1.3032,0.2137,-4.0000
1.3105,0.2137,-4.0000
1.3178,0.2137,-4.0000
1.3251,0.2137,-4.0000
1.3324,0.2137,-4.0000
1.3397,0.2137,-4.0000
1.3470,0.2137,-4.0000
1.3543,0.2137,-4.0000
1.3616,0.2137,-4.0000
1.3689,0.2137,-4.0000
1.3763,0.2137,-4.0000
1.3836,0.2137,-4.0000
1.3909,0.2137,-4.0000
1.3982,0.2137,-4.0000
0.6018,0.2247,-4.0000
0.6091,0.2247,-4.0000
0.6164,0.2247,-4.0000
0.6237,0.2247,-4.0000
0.6311,0.2247,-4.0000
0.6384,0.2247,-4.0000
0.6457,0.2247,-4.0000
0.6530,0.2247,-4.0000
0.6603,0.2247,-4.0000
0.6676,0.2247,-4.0000
0.6749,0.2247,-4.0000
0.6822,0.2247,-4.0000
0.6895,0.2247,-4.0000
0.6968,0.2247,-4.0000
0.7041,0.2247,-4.0000
0.7114,0.2247,-4.0000
0.7187,0.2247,-4.0000
0.7260,0.2247,-4.0000
0.7333,0.2247,-4.0000
0.7406,0.2247,-4.0000
0.7479,0.2247,-4.0000
0.7553,0.2247,-4.0000
0.7626,0.2247,-4.0000
0.7699,0.2247,-4.0000
0.7772,0.2247,-4.0000
0.7845,0.2247,-4.0000
0.7918,0.2247,-4.0000
0.7991,0.2247,-4.0000
0.8064,0.2247,-4.0000
0.8137,0.2247,-4.0000
0.8210,0.2247,-4.0000
0.8283,0.2247,-4.0000
0.8356,0.2247,-4.0000
0.8429,0.2247,-4.0000
0.8502,0.2247,-4.0000
0.8575,0.2247,-4.0000
0.8648,0.2247,-4.0000
0.8721,0.2247,-4.0000
0.8795,0.2247,-4.0000
0.8868,0.2247,-4.0000
0.8941,0.2247,-4.0000
0.9014,0.2247,-4.0000
0.9087,0.2247,-4.0000
0.9160,0.2247,-4.0000
0.9233,0.2247,-4.0000
0.9306,0.2247,-4.0000
0.9379,0.2247,-4.0000
0.9452,0.2247,-4.0000
0.9525,0.2247,-4.0000
0.9598,0.2247,-4.0000
0.9671,0.2247,-4.0000
0.9744,0.2247,-4.0000
0.9817,0.2247,-4.0000
0.9890,0.2247,-4.0000
0.9963,0.2247,-4.0000
1.0037,0.2247,-4.0000
1.0110,0.2247,-4.0000
1.0183,0.2247,-4.0000
1.0256,0.2247,-4.0000
1.0329,0.2247,-4.0000
1.0402,0.2247,-4.0000
1.0475,0.2247,-4.0000
1.0548,0.2247,-4.0000
1.0621,0.2247,-4.0000
1.0694,0.2247,-4.0000
1.0767,0.2247,-4.0000
1.0840,0.2247,-4.0000
1.0913,0.2247,-4.0000
1.0986,0.2247,-4.0000
1.1059,0.2247,-4.0000
1.1132,0.2247,-4.0000
1.1205,0.2247,-4.0000
1.1279,0.2247,-4.0000
1.1352,0.2247,-4.0000
1.1425,0.2247,-4.0000
1.1498,0.2247,-4.0000
1.1571,0.2247,-4.0000
1.1644,0.2247,-4.0000
1.1717,0.2247,-4.0000
1.1790,0.2247,-4.0000
1.1863,0.2247,-4.0000
1.1936,0.2247,-4.0000
1.2009,0.2247,-4.0000
1.2082,0.2247,-4.0000
1.2155,0.2247,-4.0000
1.2228,0.2247,-4.0000
1.2301,0.2247,-4.0000
1.2374,0.2247,-4.0000
1.2447,0.2247,-4.0000
1.2521,0.2247,-4.0000
1.2594,0.2247,-4.0000
1.2667,0.2247,-4.0000
1.2740,0.2247,-4.0000
1.2813,0.2247,-4.0000
1.2886,0.2247,-4.0000
1.2959,0.2247,-4.0000
1.3032,0.2247,-4.0000
1.3105,0.2247,-4.0000
1.3178,0.2247,-4.0000
1.3251,0.2247,-4.0000
1.3324,0.2247,-4.0000
1.3397,0.2247,-4.0000
1.3470,0.2247,-4.0000
1.3543,0.2247,-4.0000
1.3616,0.2247,-4.0000
1.3689,0.2247,-4.0000
1.3763,0.2247,-4.0000
1.3836,0.2247,-4.0000
1.3909,0.2247,-4.0000
1.3982,0.2247,-4.0000
0.6018,0.2356,-4.0000
0.6091,0.2356,-4.0000
0.6164,0.2356,-4.0000
0.6237,0.2356,-4.0000
0.6311,0.2356,-4.0000
0.6384,0.2356,-4.0000
0.6457,0.2356,-4.0000
0.6530,0.2356,-4.0000
0.6603,0.2356,-4.0000
0.6676,0.2356,-4.0000
0.6749,0.2356,-4.0000
0.6822,0.2356,-4.0000
0.6895,0.2356,-4.0000
0.6968,0.2356,-4.0000
0.7041,0.2356,-4.0000
0.7114,0.2356,-4.0000
0.7187,0.2356,-4.0000
0.7260,0.2356,-4.0000
0.7333,0.2356,-4.0000
0.7406,0.2356,-4.0000
0.7479,0.2356,-4.0000
0.7553,0.2356,-4.0000
0.7626,0.2356,-4.0000
0.7699,0.2356,-4.0000
0.7772,0.2356,-4.0000
0.7845,0.2356,-4.0000
0.7918,0.2356,-4.0000
0.7991,0.2356,-4.0000
0.8064,0.2356,-4.0000
0.8137,0.2356,-4.0000
0.8210,0.2356,-4.0000
0.8283,0.2356,-4.0000
0.8356,0.2356,-4.0000
0.8429,0.2356,-4.0000
0.8502,0.2356,-4.0000
0.8575,0.2356,-4.0000
0.8648,0.2356,-4.0000
0.8721,0.2356,-4.0000
0.8795,0.2356,-4.0000
0.8868,0.2356,-4.0000
0.8941,0.2356,-4.0000
0.9014,0.2356,-4.0000
0.9087,0.2356,-4.0000
0.9160,0.2356,-4.0000
0.9233,0.2356,-4.0000
0.9306,0.2356,-4.0000
0.9379,0.2356,-4.0000
0.9452,0.2356,-4.0000
0.9525,0.2356,-4.0000
0.9598,0.2356,-4.0000
0.9671,0.2356,-4.0000
0.9744,0.2356,-4.0000
0.9817,0.2356,-4.0000
0.9890,0.2356,-4.0000
0.9963,0.2356,-4.0000
1.0037,0.2356,-4.0000
1.0110,0.2356,-4.0000
1.0183,0.2356,-4.0000
1.0256,0.2356,-4.0000
1.0329,0.2356,-4.0000
1.0402,0.2356,-4.0000
1.0475,0.2356,-4.0000
1.0548,0.2356,-4.0000
1.0621,0.2356,-4.0000
1.0694,0.2356,-4.0000
1.0767,0.2356,-4.0000
1.0840,0.2356,-4.0000
1.0913,0.2356,-4.0000
1.0986,0.2356,-4.0000
1.1059,0.2356,-4.0000
1.1132,0.2356,-4.0000
1.1205,0.2356,-4.0000
1.1279,0.2356,-4.0000
1.1352,0.2356,-4.0000
1.1425,0.2356,-4.0000
1.1498,0.2356,-4.0000
1.1571,0.2356,-4.0000
1.1644,0.2356,-4.0000
1.1717,0.2356,-4.0000
1.1790,0.2356,-4.0000
1.1863,0.2356,-4.0000
1.1936,0.2356,-4.0000
1.2009,0.2356,-4.0000
1.2082,0.2356,-4.0000
1.2155,0.2356,-4.0000
1.2228,0.2356,-4.0000
1.2301,0.2356,-4.0000
1.2374,0.2356,-4.0000
1.2447,0.2356,-4.0000
1.2521,0.2356,-4.0000
1.2594,0.2356,-4.0000
1.2667,0.2356,-4.0000
1.2740,0.2356,-4.0000
1.2813,0.2356,-4.0000
1.2886,0.2356,-4.0000
1.2959,0.2356,-4.0000
1.3032,0.2356,-4.0000
1.3105,0.2356,-4.0000
1.3178,0.2356,-4.0000
1.3251,0.2356,-4.0000
1.3324,0.2356,-4.0000
1.3397,0.2356,-4.0000
1.3470,0.2356,-4.0000
1.3543,0.2356,-4.0000
1.3616,0.2356,-4.0000
1.3689,0.2356,-4.0000
1.3763,0.2356,-4.0000
1.3836,0.2356,-4.0000
1.3909,0.2356,-4.0000
1.3982,0.2356,-4.0000
0.6018,0.2466,-4.0000
0.6091,0.2466,-4.0000
0.6164,0.2466,-4.0000
0.6237,0.2466,-4.0000
0.6311,0.2466,-4.0000
0.6384,0.2466,-4.0000
0.6457,0.2466,-4.0000
0.6530,0.2466,-4.0000
0.6603,0.2466,-4.0000
0.6676,0.2466,-4.0000
0.6749,0.2466,-4.0000
0.6822,0.2466,-4.0000
0.6895,0.2466,-4.0000
0.6968,0.2466,-4.0000
0.7041,0.2466,-4.0000
0.7114,0.2466,-4.0000
0.7187,0.2466,-4.0000
0.7260,0.2466,-4.0000
0.7333,0.2466,-4.0000
0.7406,0.2466,-4.0000
0.7479,0.2466,-4.0000
0.7553,0.2466,-4.0000
0.7626,0.2466,-4.0000
0.7699,0.2466,-4.0000
0.7772,0.2466,-4.0000
0.7845,0.2466,-4.0000
0.7918,0.2466,-4.0000
0.7991,0.2466,-4.0000
0.8064,0.2466,-4.0000
0.8137,0.2466,-4.0000
0.8210,0.2466,-4.0000
0.8283,0.2466,-4.0000
0.8356,0.2466,-4.0000
0.8429,0.2466,-4.0000
0.8502,0.2466,-4.0000
0.8575,0.2466,-4.0000
0.8648,0.2466,-4.0000
0.8721,0.2466,-4.0000
0.8795,0.2466,-4.0000
0.8868,0.2466,-4.0000
0.8941,0.2466,-4.0000
0.9014,0.2466,-4.0000
0.9087,0.2466,-4.0000
0.9160,0.2466,-4.0000
0.9233,0.2466,-4.0000
0.9306,0.2466,-4.0000
0.9379,0.2466,-4.0000
0.9452,0.2466,-4.0000
0.9525,0.2466,-4.0000
0.9598,0.2466,-4.0000
0.9671,0.2466,-4.0000
0.9744,0.2466,-4.0000
0.9817,0.2466,-4.0000
0.9890,0.2466,-4.0000
0.9963,0.2466,-4.0000
1.0037,0.2466,-4.0000
1.0110,0.2466,-4.0000
1.0183,0.2466,-4.0000
1.0256,0.2466,-4.0000
1.0329,0.2466,-4.0000
1.0402,0.2466,-4.0000
1.0475,0.2466,-4.0000
1.0548,0.2466,-4.0000
1.0621,0.2466,-4.0000
1.0694,0.2466,-4.0000
1.0767,0.2466,-4.0000
1.0840,0.2466,-4.0000
1.0913,0.2466,-4.0000
1.0986,0.2466,-4.0000
1.1059,0.2466,-4.0000
1.1132,0.2466,-4.0000
1.1205,0.2466,-4.0000
1.1279,0.2466,-4.0000
1.1352,0.2466,-4.0000
1.1425,0.2466,-4.0000
1.1498,0.2466,-4.0000
1.1571,0.2466,-4.0000
1.1644,0.2466,-4.0000
1.1717,0.2466,-4.0000
1.1790,0.2466,-4.0000
1.1863,0.2466,-4.0000
1.1936,0.2466,-4.0000
1.2009,0.2466,-4.0000
1.2082,0.2466,-4.0000
1.2155,0.2466,-4.0000
1.2228,0.2466,-4.0000
1.2301,0.2466,-4.0000
1.2374,0.2466,-4.0000
1.2447,0.2466,-4.0000
1.2521,0.2466,-4.0000
1.2594,0.2466,-4.0000
1.2667,0.2466,-4.0000
1.2740,0.2466,-4.0000
1.2813,0.2466,-4.0000
1.2886,0.2466,-4.0000
1.2959,0.2466,-4.0000
1.3032,0.2466,-4.0000
1.3105,0.2466,-4.0000
1.3178,0.2466,-4.0000
1.3251,0.2466,-4.0000
1.3324,0.2466,-4.0000
1.3397,0.2466,-4.0000
1.3470,0.2466,-4.0000
1.3543,0.2466,-4.0000
1.3616,0.2466,-4.0000
1.3689,0.2466,-4.0000
1.3763,0.2466,-4.0000
1.3836,0.2466,-4.0000
1.3909,0.2466,-4.0000
1.3982,0.2466,-4.0000
0.6018,0.2575,-4.0000
0.6091,0.2575,-4.0000
0.6164,0.2575,-4.0000
0.6237,0.2575,-4.0000
0.6311,0.2575,-4.0000
0.6384,0.2575,-4.0000
0.6457,0.2575,-4.0000
0.6530,0.2575,-4.0000
0.6603,0.2575,-4.0000
0.6676,0.2575,-4.0000
0.6749,0.2575,-4.0000
0.6822,0.2575,-4.0000
0.6895,0.2575,-4.0000
0.6968,0.2575,-4.0000
0.7041,0.2575,-4.0000
0.7114,0.2575,-4.0000
0.7187,0.2575,-4.0000
0.7260,0.2575,-4.0000
0.7333,0.2575,-4.0000
0.7406,0.2575,-4.0000
0.7479,0.2575,-4.0000
0.7553,0.2575,-4.0000
0.7626,0.2575,-4.0000
0.7699,0.2575,-4.0000
0.7772,0.2575,-4.0000
0.7845,0.2575,-4.0000
0.7918,0.2575,-4.0000
0.7991,0.2575,-4.0000
0.8064,0.2575,-4.0000
0.8137,0.2575,-4.0000
0.8210,0.2575,-4.0000
0.8283,0.2575,-4.0000
0.8356,0.2575,-4.0000
0.8429,0.2575,-4.0000
0.8502,0.2575,-4.0000
0.8575,0.2575,-4.0000
0.8648,0.2575,-4.0000
0.8721,0.2575,-4.0000
0.8795,0.2575,-4.0000
0.8868,0.2575,-4.0000
0.8941,0.2575,-4.0000
0.9014,0.2575,-4.0000
0.9087,0.2575,-4.0000
0.9160,0.2575,-4.0000
0.9233,0.2575,-4.0000
0.9306,0.2575,-4.0000
0.9379,0.2575,-4.0000
0.9452,0.2575,-4.0000
0.9525,0.2575,-4.0000
0.9598,0.2575,-4.0000
0.9671,0.2575,-4.0000
0.9744,0.2575,-4.0000
0.9817,0.2575,-4.0000
0.9890,0.2575,-4.0000
0.9963,0.2575,-4.0000
1.0037,0.2575,-4.0000
1.0110,0.2575,-4.0000
1.0183,0.2575,-4.0000
1.0256,0.2575,-4.0000
1.0329,0.2575,-4.0000
1.0402,0.2575,-4.0000
1.0475,0.2575,-4.0000
1.0548,0.2575,-4.0000
1.0621,0.2575,-4.0000
1.0694,0.2575,-4.0000
1.0767,0.2575,-4.0000
1.0840,0.2575,-4.0000
1.0913,0.2575,-4.0000
1.0986,0.2575,-4.0000
1.1059,0.2575,-4.0000
1.1132,0.2575,-4.0000
1.1205,0.2575,-4.0000
1.1279,0.2575,-4.0000
1.1352,0.2575,-4.0000
1.1425,0.2575,-4.0000
1.1498,0.2575,-4.0000
1.1571,0.2575,-4.0000
1.1644,0.2575,-4.0000
1.1717,0.2575,-4.0000
1.1790,0.2575,-4.0000
1.1863,0.2575,-4.0000
1.1936,0.2575,-4.0000
1.2009,0.2575,-4.0000
1.2082,0.2575,-4.0000
1.2155,0.2575,-4.0000
1.2228,0.2575,-4.0000
1.2301,0.2575,-4.0000
1.2374,0.2575,-4.0000
1.2447,0.2575,-4.0000
1.2521,0.2575,-4.0000
1.2594,0.2575,-4.0000
1.2667,0.2575,-4.0000
1.2740,0.2575,-4.0000
1.2813,0.2575,-4.0000
1.2886,0.2575,-4.0000
1.2959,0.2575,-4.0000
1.3032,0.2575,-4.0000
1.3105,0.2575,-4.0000
1.3178,0.2575,-4.0000
1.3251,0.2575,-4.0000
1.3324,0.2575,-4.0000
1.3397,0.2575,-4.0000
1.3470,0.2575,-4.0000
1.3543,0.2575,-4.0000
1.3616,0.2575,-4.0000
1.3689,0.2575,-4.0000
1.3763,0.2575,-4.0000
1.3836,0.2575,-4.0000
1.3909,0.2575,-4.0000
1.3982,0.2575,-4.0000
0.6018,0.2685,-4.0000
0.6091,0.2685,-4.0000
0.6164,0.2685,-4.0000
0.6237,0.2685,-4.0000
0.6311,0.2685,-4.0000
0.6384,0.2685,-4.0000
0.6457,0.2685,-4.0000
0.6530,0.2685,-4.0000
0.6603,0.2685,-4.0000
0.6676,0.2685,-4.0000
0.6749,0.2685,-4.0000
0.6822,0.2685,-4.0000
0.6895,0.2685,-4.0000
0.6968,0.2685,-4.0000
0.7041,0.2685,-4.0000
0.7114,0.2685,-4.0000
0.7187,0.2685,-4.0000
0.7260,0.2685,-4.0000
0.7333,0.2685,-4.0000
0.7406,0.2685,-4.0000
0.7479,0.2685,-4.0000
0.7553,0.2685,-4.0000
0.7626,0.2685,-4.0000
0.7699,0.2685,-4.0000
0.7772,0.2685,-4.0000
0.7845,0.2685,-4.0000
0.7918,0.2685,-4.0000
0.7991,0.2685,-4.0000
0.8064,0.2685,-4.0000
0.8137,0.2685,-4.0000
0.8210,0.2685,-4.0000
0.8283,0.2685,-4.0000
0.8356,0.2685,-4.0000
0.8429,0.2685,-4.0000
0.8502,0.2685,-4.0000
0.8575,0.2685,-4.0000
0.8648,0.2685,-4.0000
0.8721,0.2685,-4.0000
0.8795,0.2685,-4.0000
0.8868,0.2685,-4.0000
0.8941,0.2685,-4.0000
0.9014,0.2685,-4.0000
0.9087,0.2685,-4.0000
0.9160,0.2685,-4.0000
0.9233,0.2685,-4.0000
0.9306,0.2685,-4.0000
0.9379,0.2685,-4.0000
0.9452,0.2685,-4.0000
0.9525,0.2685,-4.0000
0.9598,0.2685,-4.0000
0.9671,0.2685,-4.0000
0.9744,0.2685,-4.0000
0.9817,0.2685,-4.0000
0.9890,0.2685,-4.0000
0.9963,0.2685,-4.0000
1.0037,0.2685,-4.0000
1.0110,0.2685,-4.0000
1.0183,0.2685,-4.0000
1.0256,0.2685,-4.0000
1.0329,0.2685,-4.0000
1.0402,0.2685,-4.0000
1.0475,0.2685,-4.0000
1.0548,0.2685,-4.0000
1.0621,0.2685,-4.0000
1.0694,0.2685,-4.0000
1.0767,0.2685,-4.0000
1.0840,0.2685,-4.0000
1.0913,0.2685,-4.0000
1.0986,0.2685,-4.0000
1.1059,0.2685,-4.0000
1.1132,0.2685,-4.0000
1.1205,0.2685,-4.0000
1.1279,0.2685,-4.0000
1.1352,0.2685,-4.0000
1.1425,0.2685,-4.0000
1.1498,0.2685,-4.0000
1.1571,0.2685,-4.0000
1.1644,0.2685,-4.0000
1.1717,0.2685,-4.0000
1.1790,0.2685,-4.0000
1.1863,0.2685,-4.0000
1.1936,0.2685,-4.0000
1.2009,0.2685,-4.0000
1.2082,0.2685,-4.0000
1.2155,0.2685,-4.0000
1.2228,0.2685,-4.0000
1.2301,0.2685,-4.0000
1.2374,0.2685,-4.0000
1.2447,0.2685,-4.0000
1.2521,0.2685,-4.0000
1.2594,0.2685,-4.0000
1.2667,0.2685,-4.0000
1.2740,0.2685,-4.0000
1.2813,0.2685,-4.0000
1.2886,0.2685,-4.0000
1.2959,0.2685,-4.0000
1.3032,0.2685,-4.0000
1.3105,0.2685,-4.0000
1.3178,0.2685,-4.0000
1.3251,0.2685,-4.0000
1.3324,0.2685,-4.0000
1.3397,0.2685,-4.0000
1.3470,0.2685,-4.0000
1.3543,0.2685,-4.0000
1.3616,0.2685,-4.0000
1.3689,0.2685,-4.0000
1.3763,0.2685,-4.0000
1.3836,0.2685,-4.0000
1.3909,0.2685,-4.0000
1.3982,0.2685,-4.0000
0.6018,0.2795,-4.0000
0.6091,0.2795,-4.0000
0.6164,0.2795,-4.0000
0.6237,0.2795,-4.0000
0.6311,0.2795,-4.0000
0.6384,0.2795,-4.0000
0.6457,0.2795,-4.0000
0.6530,0.2795,-4.0000
0.6603,0.2795,-4.0000
0.6676,0.2795,-4.0000
0.6749,0.2795,-4.0000
0.6822,0.2795,-4.0000
0.6895,0.2795,-4.0000
0.6968,0.2795,-4.0000
0.7041,0.2795,-4.0000
0.7114,0.2795,-4.0000
0.7187,0.2795,-4.0000
0.7260,0.2795,-4.0000
0.7333,0.2795,-4.0000
0.7406,0.2795,-4.0000
0.7479,0.2795,-4.0000
0.7553,0.2795,-4.0000
0.7626,0.2795,-4.0000
0.7699,0.2795,-4.0000
0.7772,0.2795,-4.0000
0.7845,0.2795,-4.0000
0.7918,0.2795,-4.0000
0.7991,0.2795,-4.0000
0.8064,0.2795,-4.0000
0.8137,0.2795,-4.0000
0.8210,0.2795,-4.0000
0.8283,0.2795,-4.0000
0.8356,0.2795,-4.0000
0.8429,0.2795,-4.0000
0.8502,0.2795,-4.0000
0.8575,0.2795,-4.0000
0.8648,0.2795,-4.0000
0.8721,0.2795,-4.0000
0.8795,0.2795,-4.0000
0.8868,0.2795,-4.0000
0.8941,0.2795,-4.0000
0.9014,0.2795,-4.0000
0.9087,0.2795,-4.0000
0.9160,0.2795,-4.0000
0.9233,0.2795,-4.0000
0.9306,0.2795,-4.0000
0.9379,0.2795,-4.0000
0.9452,0.2795,-4.0000
0.9525,0.2795,-4.0000
0.9598,0.2795,-4.0000
0.9671,0.2795,-4.0000
0.9744,0.2795,-4.0000
0.9817,0.2795,-4.0000
0.9890,0.2795,-4.0000
0.9963,0.2795,-4.0000
1.0037,0.2795,-4.0000
1.0110,0.2795,-4.0000
1.0183,0.2795,-4.0000
1.0256,0.2795,-4.0000
1.0329,0.2795,-4.0000
1.0402,0.2795,-4.0000
1.0475,0.2795,-4.0000
1.0548,0.2795,-4.0000
1.0621,0.2795,-4.0000
1.0694,0.2795,-4.0000
1.0767,0.2795,-4.0000
1.0840,0.2795,-4.0000
1.0913,0.2795,-4.0000
1.0986,0.2795,-4.0000
1.1059,0.2795,-4.0000
1.1132,0.2795,-4.0000
1.1205,0.2795,-4.0000
1.1279,0.2795,-4.0000
1.1352,0.2795,-4.0000
1.1425,0.2795,-4.0000
1.1498,0.2795,-4.0000
1.1571,0.2795,-4.0000
1.1644,0.2795,-4.0000
1.1717,0.2795,-4.0000
1.1790,0.2795,-4.0000
1.1863,0.2795,-4.0000
1.1936,0.2795,-4.0000
1.2009,0.2795,-4.0000
1.2082,0.2795,-4.0000
1.2155,0.2795,-4.0000
1.2228,0.2795,-4.0000
1.2301,0.2795,-4.0000
1.2374,0.2795,-4.0000
1.2447,0.2795,-4.0000
1.2521,0.2795,-4.0000
1.2594,0.2795,-4.0000
1.2667,0.2795,-4.0000
1.2740,0.2795,-4.0000
1.2813,0.2795,-4.0000
1.2886,0.2795,-4.0000
1.2959,0.2795,-4.0000
1.3032,0.2795,-4.0000
1.3105,0.2795,-4.0000
1.3178,0.2795,-4.0000
1.3251,0.2795,-4.0000
1.3324,0.2795,-4.0000
1.3397,0.2795,-4.0000
1.3470,0.2795,-4.0000
1.3543,0.2795,-4.0000
1.3616,0.2795,-4.0000
1.3689,0.2795,-4.0000
1.3763,0.2795,-4.0000
1.3836,0.2795,-4.0000
1.3909,0.2795,-4.0000
1.3982,0.2795,-4.0000
0.6018,0.2904,-4.0000
0.6091,0.2904,-4.0000
0.6164,0.2904,-4.0000
0.6237,0.2904,-4.0000
0.6311,0.2904,-4.0000
0.6384,0.2904,-4.0000
0.6457,0.2904,-4.0000
0.6530,0.2904,-4.0000
0.6603,0.2904,-4.0000
0.6676,0.2904,-4.0000
0.6749,0.2904,-4.0000
0.6822,0.2904,-4.0000
0.6895,0.2904,-4.0000
0.6968,0.2904,-4.0000
0.7041,0.2904,-4.0000
0.7114,0.2904,-4.0000
0.7187,0.2904,-4.0000
0.7260,0.2904,-4.0000
0.7333,0.2904,-4.0000
0.7406,0.2904,-4.0000
0.7479,0.2904,-4.0000
0.7553,0.2904,-4.0000
0.7626,0.2904,-4.0000
0.7699,0.2904,-4.0000
0.7772,0.2904,-4.0000
0.7845,0.2904,-4.0000
0.7918,0.2904,-4.0000
0.7991,0.2904,-4.0000
0.8064,0.2904,-4.0000
0.8137,0.2904,-4.0000
0.8210,0.2904,-4.0000
0.8283,0.2904,-4.0000
0.8356,0.2904,-4.0000
0.8429,0.2904,-4.0000
0.8502,0.2904,-4.0000
0.8575,0.2904,-4.0000
0.8648,0.2904,-4.0000
0.8721,0.2904,-4.0000
0.8795,0.2904,-4.0000
0.8868,0.2904,-4.0000
0.8941,0.2904,-4.0000
0.9014,0.2904,-4.0000
0.9087,0.2904,-4.0000
0.9160,0.2904,-4.0000
0.9233,0.2904,-4.0000
0.9306,0.2904,-4.0000
0.9379,0.2904,-4.0000
0.9452,0.2904,-4.0000
0.9525,0.2904,-4.0000
0.9598,0.2904,-4.0000
0.9671,0.2904,-4.0000
0.9744,0.2904,-4.0000
0.9817,0.2904,-4.0000
0.9890,0.2904,-4.0000
0.9963,0.2904,-4.0000
1.0037,0.2904,-4.0000
1.0110,0.2904,-4.0000
1.0183,0.2904,-4.0000
1.0256,0.2904,-4.0000
1.0329,0.2904,-4.0000
1.0402,0.2904,-4.0000
1.0475,0.2904,-4.0000
1.0548,0.2904,-4.0000
1.0621,0.2904,-4.0000
1.0694,0.2904,-4.0000
1.0767,0.2904,-4.0000
1.0840,0.2904,-4.0000
1.0913,0.2904,-4.0000
1.0986,0.2904,-4.0000
1.1059,0.2904,-4.0000
1.1132,0.2904,-4.0000
1.1205,0.2904,-4.0000
1.1279,0.2904,-4.0000
1.1352,0.2904,-4.0000
1.1425,0.2904,-4.0000
1.1498,0.2904,-4.0000
1.1571,0.2904,-4.0000
1.1644,0.2904,-4.0000
1.1717,0.2904,-4.0000
1.1790,0.2904,-4.0000
1.1863,0.2904,-4.0000
1.1936,0.2904,-4.0000
1.2009,0.2904,-4.0000
1.2082,0.2904,-4.0000
1.2155,0.2904,-4.0000
1.2228,0.2904,-4.0000
1.2301,0.2904,-4.0000
1.2374,0.2904,-4.0000
1.2447,0.2904,-4.0000
1.2521,0.2904,-4.0000
1.2594,0.2904,-4.0000
1.2667,0.2904,-4.0000
1.2740,0.2904,-4.0000
1.2813,0.2904,-4.0000
1.2886,0.2904,-4.0000
1.2959,0.2904,-4.0000
1.3032,0.2904,-4.0000
1.3105,0.2904,-4.0000
1.3178,0.2904,-4.0000
1.3251,0.2904,-4.0000
1.3324,0.2904,-4.0000
1.3397,0.2904,-4.0000
1.3470,0.2904,-4.0000
1.3543,0.2904,-4.0000
1.3616,0.2904,-4.0000
1.3689,0.2904,-4.0000
1.3763,0.2904,-4.0000
1.3836,0.2904,-4.0000
1.3909,0.2904,-4.0000
1.3982,0.2904,-4.0000
0.6018,0.3014,-4.0000
0.6091,0.3014,-4.0000
0.6164,0.3014,-4.0000
0.6237,0.3014,-4.0000
0.6311,0.3014,-4.0000
0.6384,0.3014,-4.0000
0.6457,0.3014,-4.0000
0.6530,0.3014,-4.0000
0.6603,0.3014,-4.0000
0.6676,0.3014,-4.0000
0.6749,0.3014,-4.0000
0.6822,0.3014,-4.0000
0.6895,0.3014,-4.0000
0.6968,0.3014,-4.0000
0.7041,0.3014,-4.0000
0.7114,0.3014,-4.0000
0.7187,0.3014,-4.0000
0.7260,0.3014,-4.0000
0.7333,0.3014,-4.0000
0.7406,0.3014,-4.0000
0.7479,0.3014,-4.0000
0.7553,0.3014,-4.0000
0.7626,0.3014,-4.0000
0.7699,0.3014,-4.0000
0.7772,0.3014,-4.0000
0.7845,0.3014,-4.0000
0.7918,0.3014,-4.0000
0.7991,0.3014,-4.0000
0.8064,0.3014,-4.0000
0.8137,0.3014,-4.0000
0.8210,0.3014,-4.0000
0.8283,0.3014,-4.0000
0.8356,0.3014,-4.0000
0.8429,0.3014,-4.0000
0.8502,0.3014,-4.0000
0.8575,0.3014,-4.0000
0.8648,0.3014,-4.0000
0.8721,0.3014,-4.0000
0.8795,0.3014,-4.0000
0.8868,0.3014,-4.0000
0.8941,0.3014,-4.0000
0.9014,0.3014,-4.0000
0.9087,0.3014,-4.0000
0.9160,0.3014,-4.0000
0.9233,0.3014,-4.0000
0.9306,0.3014,-4.0000
0.9379,0.3014,-4.0000
0.9452,0.3014,-4.0000
0.9525,0.3014,-4.0000
0.9598,0.3014,-4.0000
0.9671,0.3014,-4.0000
0.9744,0.3014,-4.0000
0.9817,0.3014,-4.0000
0.9890,0.3014,-4.0000
0.9963,0.3014,-4.0000
1.0037,0.3014,-4.0000
1.0110,0.3014,-4.0000
1.0183,0.3014,-4.0000
1.0256,0.3014,-4.0000
1.0329,0.3014,-4.0000
1.0402,0.3014,-4.0000
1.0475,0.3014,-4.0000
1.0548,0.3014,-4.0000
1.0621,0.3014,-4.0000
1.0694,0.3014,-4.0000
1.0767,0.3014,-4.0000
1.0840,0.3014,-4.0000
1.0913,0.3014,-4.0000
1.0986,0.3014,-4.0000
1.1059,0.3014,-4.0000
1.1132,0.3014,-4.0000
1.1205,0.3014,-4.0000
1.1279,0.3014,-4.0000
1.1352,0.3014,-4.0000
1.1425,0.3014,-4.0000
1.1498,0.3014,-4.0000
1.1571,0.3014,-4.0000
1.1644,0.3014,-4.0000
1.1717,0.3014,-4.0000
1.1790,0.3014,-4.0000
1.1863,0.3014,-4.0000
1.1936,0.3014,-4.0000
1.2009,0.3014,-4.0000
1.2082,0.3014,-4.0000
1.2155,0.3014,-4.0000
1.2228,0.3014,-4.0000
1.2301,0.3014,-4.0000
1.2374,0.3014,-4.0000
1.2447,0.3014,-4.0000
1.2521,0.3014,-4.0000
1.2594,0.3014,-4.0000
1.2667,0.3014,-4.0000
1.2740,0.3014,-4.0000
1.2813,0.3014,-4.0000
1.2886,0.3014,-4.0000
1.2959,0.3014,-4.0000
1.3032,0.3014,-4.0000
1.3105,0.3014,-4.0000
1.3178,0.3014,-4.0000
1.3251,0.3014,-4.0000
1.3324,0.3014,-4.0000
1.3397,0.3014,-4.0000
1.3470,0.3014,-4.0000
1.3543,0.3014,-4.0000
1.3616,0.3014,-4.0000
1.3689,0.3014,-4.0000
1.3763,0.3014,-4.0000
1.3836,0.3014,-4.0000
1.3909,0.3014,-4.0000
1.3982,0.3014,-4.0000
0.6018,0.3123,-4.0000
0.6091,0.3123,-4.0000
0.6164,0.3123,-4.0000
0.6237,0.3123,-4.0000
0.6311,0.3123,-4.0000
0.6384,0.3123,-4.0000
0.6457,0.3123,-4.0000
0.6530,0.3123,-4.0000
0.6603,0.3123,-4.0000
0.6676,0.3123,-4.0000
0.6749,0.3123,-4.0000
0.6822,0.3123,-4.0000
0.6895,0.3123,-4.0000
0.6968,0.3123,-4.0000
0.7041,0.3123,-4.0000
0.7114,0.3123,-4.0000
0.7187,0.3123,-4.0000
0.7260,0.3123,-4.0000
0.7333,0.3123,-4.0000
0.7406,0.3123,-4.0000
0.7479,0.3123,-4.0000
0.7553,0.3123,-4.0000
0.7626,0.3123,-4.0000
0.7699,0.3123,-4.0000
0.7772,0.3123,-4.0000
0.7845,0.3123,-4.0000
0.7918,0.3123,-4.0000
0.7991,0.3123,-4.0000
0.8064,0.3123,-4.0000
0.8137,0.3123,-4.0000
0.8210,0.3123,-4.0000
0.8283,0.3123,-4.0000
0.8356,0.3123,-4.0000
0.8429,0.3123,-4.0000
0.8502,0.3123,-4.0000
0.8575,0.3123,-4.0000
0.8648,0.3123,-4.0000
0.8721,0.3123,-4.0000
0.8795,0.3123,-4.0000
0.8868,0.3123,-4.0000
0.8941,0.3123,-4.0000
0.9014,0.3123,-4.0000
0.9087,0.3123,-4.0000
0.9160,0.3123,-4.0000
0.9233,0.3123,-4.0000
0.9306,0.3123,-4.0000
0.9379,0.3123,-4.0000
0.9452,0.3123,-4.0000
0.9525,0.3123,-4.0000
0.9598,0.3123,-4.0000
0.9671,0.3123,-4.0000
0.9744,0.3123,-4.0000
0.9817,0.3123,-4.0000
0.9890,0.3123,-4.0000
0.9963,0.3123,-4.0000
1.0037,0.3123,-4.0000
1.0110,0.3123,-4.0000
1.0183,0.3123,-4.0000
1.0256,0.3123,-4.0000
1.0329,0.3123,-4.0000
1.0402,0.3123,-4.0000
1.0475,0.3123,-4.0000
1.0548,0.3123,-4.0000
1.0621,0.3123,-4.0000
1.0694,0.3123,-4.0000
1.0767,0.3123,-4.0000
1.0840,0.3123,-4.0000
1.0913,0.3123,-4.0000
1.0986,0.3123,-4.0000
1.1059,0.3123,-4.0000
1.1132,0.3123,-4.0000
1.1205,0.3123,-4.0000
1.1279,0.3123,-4.0000
1.1352,0.3123,-4.0000
1.1425,0.3123,-4.0000
1.1498,0.3123,-4.0000
1.1571,0.3123,-4.0000
1.1644,0.3123,-4.0000
1.1717,0.3123,-4.0000
1.1790,0.3123,-4.0000
1.1863,0.3123,-4.0000
1.1936,0.3123,-4.0000
1.2009,0.3123,-4.0000
1.2082,0.3123,-4.0000
1.2155,0.3123,-4.0000
1.2228,0.3123,-4.0000
1.2301,0.3123,-4.0000
1.2374,0.3123,-4.0000
1.2447,0.3123,-4.0000
1.2521,0.3123,-4.0000
1.2594,0.3123,-4.0000
1.2667,0.3123,-4.0000
1.2740,0.3123,-4.0000
1.2813,0.3123,-4.0000
1.2886,0.3123,-4.0000
1.2959,0.3123,-4.0000
1.3032,0.3123,-4.0000
1.3105,0.3123,-4.0000
1.3178,0.3123,-4.0000
1.3251,0.3123,-4.0000
1.3324,0.3123,-4.0000
1.3397,0.3123,-4.0000
1.3470,0.3123,-4.0000
1.3543,0.3123,-4.0000
1.3616,0.3123,-4.0000
1.3689,0.3123,-4.0000
1.3763,0.3123,-4.0000
1.3836,0.3123,-4.0000
1.3909,0.3123,-4.0000
1.3982,0.3123,-4.0000
0.6018,0.3233,-4.0000
0.6091,0.3233,-4.0000
0.6164,0.3233,-4.0000
0.6237,0.3233,-4.0000
0.6311,0.3233,-4.0000
0.6384,0.3233,-4.0000
0.6457,0.3233,-4.0000
0.6530,0.3233,-4.0000
0.6603,0.3233,-4.0000
0.6676,0.3233,-4.0000
0.6749,0.3233,-4.0000
0.6822,0.3233,-4.0000
0.6895,0.3233,-4.0000
0.6968,0.3233,-4.0000
0.7041,0.3233,-4.0000
0.7114,0.3233,-4.0000
0.7187,0.3233,-4.0000
0.7260,0.3233,-4.0000
0.7333,0.3233,-4.0000
0.7406,0.3233,-4.0000
0.7479,0.3233,-4.0000
0.7553,0.3233,-4.0000
0.7626,0.3233,-4.0000
0.7699,0.3233,-4.0000
0.7772,0.3233,-4.0000
0.7845,0.3233,-4.0000
0.7918,0.3233,-4.0000
0.7991,0.3233,-4.0000
0.8064,0.3233,-4.0000
0.8137,0.3233,-4.0000
0.8210,0.3233,-4.0000
0.8283,0.3233,-4.0000
0.8356,0.3233,-4.0000
0.8429,0.3233,-4.0000
0.8502,0.3233,-4.0000
0.8575,0.3233,-4.0000
0.8648,0.3233,-4.0000
0.8721,0.3233,-4.0000
0.8795,0.3233,-4.0000
0.8868,0.3233,-4.0000
0.8941,0.3233,-4.0000
0.9014,0.3233,-4.0000
0.9087,0.3233,-4.0000
0.9160,0.3233,-4.0000
0.9233,0.3233,-4.0000
0.9306,0.3233,-4.0000
0.9379,0.3233,-4.0000
0.9452,0.3233,-4.0000
0.9525,0.3233,-4.0000
0.9598,0.3233,-4.0000
0.9671,0.3233,-4.0000
0.9744,0.3233,-4.0000
0.9817,0.3233,-4.0000
0.9890,0.3233,-4.0000
0.9963,0.3233,-4.0000
1.0037,0.3233,-4.0000
1.0110,0.3233,-4.0000
1.0183,0.3233,-4.0000
1.0256,0.3233,-4.0000
1.0329,0.3233,-4.0000
1.0402,0.3233,-4.0000
1.0475,0.3233,-4.0000
1.0548,0.3233,-4.0000
1.0621,0.3233,-4.0000
1.0694,0.3233,-4.0000
1.0767,0.3233,-4.0000
1.0840,0.3233,-4.0000
1.0913,0.3233,-4.0000
1.0986,0.3233,-4.0000
1.1059,0.3233,-4.0000
1.1132,0.3233,-4.0000
1.1205,0.3233,-4.0000
1.1279,0.3233,-4.0000
1.1352,0.3233,-4.0000
1.1425,0.3233,-4.0000
1.1498,0.3233,-4.0000
1.1571,0.3233,-4.0000
1.1644,0.3233,-4.0000
1.1717,0.3233,-4.0000
1.1790,0.3233,-4.0000
1.1863,0.3233,-4.0000
1.1936,0.3233,-4.0000
1.2009,0.3233,-4.0000
1.2082,0.3233,-4.0000
1.2155,0.3233,-4.0000
1.2228,0.3233,-4.0000
1.2301,0.3233,-4.0000
1.2374,0.3233,-4.0000
1.2447,0.3233,-4.0000
1.2521,0.3233,-4.0000
1.2594,0.3233,-4.0000
1.2667,0.3233,-4.0000
1.2740,0.3233,-4.0000
1.2813,0.3233,-4.0000
1.2886,0.3233,-4.0000
1.2959,0.3233,-4.0000
1.3032,0.3233,-4.0000
1.3105,0.3233,-4.0000
1.3178,0.3233,-4.0000
1.3251,0.3233,-4.0000
1.3324,0.3233,-4.0000
1.3397,0.3233,-4.0000
1.3470,0.3233,-4.0000
1.3543,0.3233,-4.0000
1.3616,0.3233,-4.0000
1.3689,0.3233,-4.0000
1.3763,0.3233,-4.0000
1.3836,0.3233,-4.0000
1.3909,0.3233,-4.0000
1.3982,0.3233,-4.0000
0.6018,0.3342,-4.0000
0.6091,0.3342,-4.0000
0.6164,0.3342,-4.0000
0.6237,0.3342,-4.0000
0.6311,0.3342,-4.0000
0.6384,0.3342,-4.0000
0.6457,0.3342,-4.0000
0.6530,0.3342,-4.0000
0.6603,0.3342,-4.0000
0.6676,0.3342,-4.0000
0.6749,0.3342,-4.0000
0.6822,0.3342,-4.0000
0.6895,0.3342,-4.0000
0.6968,0.3342,-4.0000
0.7041,0.3342,-4.0000
0.7114,0.3342,-4.0000
0.7187,0.3342,-4.0000
0.7260,0.3342,-4.0000
0.7333,0.3342,-4.0000
0.7406,0.3342,-4.0000
0.7479,0.3342,-4.0000
0.7553,0.3342,-4.0000
0.7626,0.3342,-4.0000
0.7699,0.3342,-4.0000
0.7772,0.3342,-4.0000
0.7845,0.3342,-4.0000
0.7918,0.3342,-4.0000
0.7991,0.3342,-4.0000
0.8064,0.3342,-4.0000
0.8137,0.3342,-4.0000
0.8210,0.3342,-4.0000
0.8283,0.3342,-4.0000
0.8356,0.3342,-4.0000
0.8429,0.3342,-4.0000
0.8502,0.3342,-4.0000
0.8575,0.3342,-4.0000
0.8648,0.3342,-4.0000
0.8721,0.3342,-4.0000
0.8795,0.3342,-4.0000
0.8868,0.3342,-4.0000
0.8941,0.3342,-4.0000
0.9014,0.3342,-4.0000
0.9087,0.3342,-4.0000
0.9160,0.3342,-4.0000
0.9233,0.3342,-4.0000
0.9306,0.3342,-4.0000
0.9379,0.3342,-4.0000
0.9452,0.3342,-4.0000
0.9525,0.3342,-4.0000
0.9598,0.3342,-4.0000
0.9671,0.3342,-4.0000
0.9744,0.3342,-4.0000
0.9817,0.3342,-4.0000
0.9890,0.3342,-4.0000
0.9963,0.3342,-4.0000
1.0037,0.3342,-4.0000
1.0110,0.3342,-4.0000
1.0183,0.3342,-4.0000
1.0256,0.3342,-4.0000
1.0329,0.3342,-4.0000
1.0402,0.3342,-4.0000
1.0475,0.3342,-4.0000
1.0548,0.3342,-4.0000
1.0621,0.3342,-4.0000
1.0694,0.3342,-4.0000
1.0767,0.3342,-4.0000
1.0840,0.3342,-4.0000
1.0913,0.3342,-4.0000
1.0986,0.3342,-4.0000
1.1059,0.3342,-4.0000
1.1132,0.3342,-4.0000
1.1205,0.3342,-4.0000
1.1279,0.3342,-4.0000
1.1352,0.3342,-4.0000
1.1425,0.3342,-4.0000
1.1498,0.3342,-4.0000
1.1571,0.3342,-4.0000
1.1644,0.3342,-4.0000
1.1717,0.3342,-4.0000
1.1790,0.3342,-4.0000
1.1863,0.3342,-4.0000
1.1936,0.3342,-4.0000
1.2009,0.3342,-4.0000
1.2082,0.3342,-4.0000
1.2155,0.3342,-4.0000
1.2228,0.3342,-4.0000
1.2301,0.3342,-4.0000
1.2374,0.3342,-4.0000
1.2447,0.3342,-4.0000
1.2521,0.3342,-4.0000
1.2594,0.3342,-4.0000
1.2667,0.3342,-4.0000
1.2740,0.3342,-4.0000
1.2813,0.3342,-4.0000
1.2886,0.3342,-4.0000
1.2959,0.3342,-4.0000
1.3032,0.3342,-4.0000
1.3105,0.3342,-4.0000
1.3178,0.3342,-4.0000
1.3251,0.3342,-4.0000
1.3324,0.3342,-4.0000
1.3397,0.3342,-4.0000
1.3470,0.3342,-4.0000
1.3543,0.3342,-4.0000
1.3616,0.3342,-4.0000
1.3689,0.3342,-4.0000
1.3763,0.3342,-4.0000
1.3836,0.3342,-4.0000
1.3909,0.3342,-4.0000
1.3982,0.3342,-4.0000
0.6018,0.3452,-4.0000
0.6091,0.3452,-4.0000
0.6164,0.3452,-4.0000
0.6237,0.3452,-4.0000
0.6311,0.3452,-4.0000
0.6384,0.3452,-4.0000
0.6457,0.3452,-4.0000
0.6530,0.3452,-4.0000
0.6603,0.3452,-4.0000
0.6676,0.3452,-4.0000
0.6749,0.3452,-4.0000
0.6822,0.3452,-4.0000
0.6895,0.3452,-4.0000
0.6968,0.3452,-4.0000
0.7041,0.3452,-4.0000
0.7114,0.3452,-4.0000
0.7187,0.3452,-4.0000
0.7260,0.3452,-4.0000
0.7333,0.3452,-4.0000
0.7406,0.3452,-4.0000
0.7479,0.3452,-4.0000
0.7553,0.3452,-4.0000
0.7626,0.3452,-4.0000
0.7699,0.3452,-4.0000
0.7772,0.3452,-4.0000
0.7845,0.3452,-4.0000
0.7918,0.3452,-4.0000
0.7991,0.3452,-4.0000
0.8064,0.3452,-4.0000
0.8137,0.3452,-4.0000
0.8210,0.3452,-4.0000
0.8283,0.3452,-4.0000
0.8356,0.3452,-4.0000
0.8429,0.3452,-4.0000
0.8502,0.3452,-4.0000
0.8575,0.3452,-4.0000
0.8648,0.3452,-4.0000
0.8721,0.3452,-4.0000
0.8795,0.3452,-4.0000
0.8868,0.3452,-4.0000
0.8941,0.3452,-4.0000
0.9014,0.3452,-4.0000
0.9087,0.3452,-4.0000
0.9160,0.3452,-4.0000
0.9233,0.3452,-4.0000
0.9306,0.3452,-4.0000
0.9379,0.3452,-4.0000
0.9452,0.3452,-4.0000
0.9525,0.3452,-4.0000
0.9598,0.3452,-4.0000
0.9671,0.3452,-4.0000
0.9744,0.3452,-4.0000
0.9817,0.3452,-4.0000
0.9890,0.3452,-4.0000
0.9963,0.3452,-4.0000
1.0037,0.3452,-4.0000
1.0110,0.3452,-4.0000
1.0183,0.3452,-4.0000
1.0256,0.3452,-4.0000
1.0329,0.3452,-4.0000
1.0402,0.3452,-4.0000
1.0475,0.3452,-4.0000
1.0548,0.3452,-4.0000
1.0621,0.3452,-4.0000
1.0694,0.3452,-4.0000
1.0767,0.3452,-4.0000
1.0840,0.3452,-4.0000
1.0913,0.3452,-4.0000
1.0986,0.3452,-4.0000
1.1059,0.3452,-4.0000
1.1132,0.3452,-4.0000
1.1205,0.3452,-4.0000
1.1279,0.3452,-4.0000
1.1352,0.3452,-4.0000
1.1425,0.3452,-4.0000
1.1498,0.3452,-4.0000
1.1571,0.3452,-4.0000
1.1644,0.3452,-4.0000
1.1717,0.3452,-4.0000
1.1790,0.3452,-4.0000
1.1863,0.3452,-4.0000
1.1936,0.3452,-4.0000
1.2009,0.3452,-4.0000
1.2082,0.3452,-4.0000
1.2155,0.3452,-4.0000
1.2228,0.3452,-4.0000
1.2301,0.3452,-4.0000
1.2374,0.3452,-4.0000
1.2447,0.3452,-4.0000
1.2521,0.3452,-4.0000
1.2594,0.3452,-4.0000
1.2667,0.3452,-4.0000
1.2740,0.3452,-4.0000
1.2813,0.3452,-4.0000
1.2886,0.3452,-4.0000
1.2959,0.3452,-4.0000
1.3032,0.3452,-4.0000
1.3105,0.3452,-4.0000
1.3178,0.3452,-4.0000
1.3251,0.3452,-4.0000
1.3324,0.3452,-4.0000
1.3397,0.3452,-4.0000
1.3470,0.3452,-4.0000
1.3543,0.3452,-4.0000
1.3616,0.3452,-4.0000
1.3689,0.3452,-4.0000
1.3763,0.3452,-4.0000
1.3836,0.3452,-4.0000
1.3909,0.3452,-4.0000
1.3982,0.3452,-4.0000
0.6018,0.3562,-4.0000
0.6091,0.3562,-4.0000
0.6164,0.3562,-4.0000
0.6237,0.3562,-4.0000
0.6311,0.3562,-4.0000
0.6384,0.3562,-4.0000
0.6457,0.3562,-4.0000
0.6530,0.3562,-4.0000
0.6603,0.3562,-4.0000
0.6676,0.3562,-4.0000
0.6749,0.3562,-4.0000
0.6822,0.3562,-4.0000
0.6895,0.3562,-4.0000
0.6968,0.3562,-4.0000
0.7041,0.3562,-4.0000
0.7114,0.3562,-4.0000
0.7187,0.3562,-4.0000
0.7260,0.3562,-4.0000
0.7333,0.3562,-4.0000
0.7406,0.3562,-4.0000
0.7479,0.3562,-4.0000
0.7553,0.3562,-4.0000
0.7626,0.3562,-4.0000
0.7699,0.3562,-4.0000
0.7772,0.3562,-4.0000
0.7845,0.3562,-4.0000
0.7918,0.3562,-4.0000
0.7991,0.3562,-4.0000
0.8064,0.3562,-4.0000
0.8137,0.3562,-4.0000
0.8210,0.3562,-4.0000
0.8283,0.3562,-4.0000
0.8356,0.3562,-4.0000
0.8429,0.3562,-4.0000
0.8502,0.3562,-4.0000
0.8575,0.3562,-4.0000
0.8648,0.3562,-4.0000
0.8721,0.3562,-4.0000
0.8795,0.3562,-4.0000
0.8868,0.3562,-4.0000
0.8941,0.3562,-4.0000
0.9014,0.3562,-4.0000
0.9087,0.3562,-4.0000
0.9160,0.3562,-4.0000
0.9233,0.3562,-4.0000
0.9306,0.3562,-4.0000
0.9379,0.3562,-4.0000
0.9452,0.3562,-4.0000
0.9525,0.3562,-4.0000
0.9598,0.3562,-4.0000
0.9671,0.3562,-4.0000
0.9744,0.3562,-4.0000
0.9817,0.3562,-4.0000
0.9890,0.3562,-4.0000
0.9963,0.3562,-4.0000
1.0037,0.3562,-4.0000
1.0110,0.3562,-4.0000
1.0183,0.3562,-4.0000
1.0256,0.3562,-4.0000
1.0329,0.3562,-4.0000
1.0402,0.3562,-4.0000
1.0475,0.3562,-4.0000
1.0548,0.3562,-4.0000
1.0621,0.3562,-4.0000
1.0694,0.3562,-4.0000
1.0767,0.3562,-4.0000
1.0840,0.3562,-4.0000
1.0913,0.3562,-4.0000
1.0986,0.3562,-4.0000
1.1059,0.3562,-4.0000
1.1132,0.3562,-4.0000
1.1205,0.3562,-4.0000
1.1279,0.3562,-4.0000
1.1352,0.3562,-4.0000
1.1425,0.3562,-4.0000
1.1498,0.3562,-4.0000
1.1571,0.3562,-4.0000
1.1644,0.3562,-4.0000
1.1717,0.3562,-4.0000
1.1790,0.3562,-4.0000
1.1863,0.3562,-4.0000
1.1936,0.3562,-4.0000
1.2009,0.3562,-4.0000
1.2082,0.3562,-4.0000
1.2155,0.3562,-4.0000
1.2228,0.3562,-4.0000
1.2301,0.3562,-4.0000
1.2374,0.3562,-4.0000
1.2447,0.3562,-4.0000
1.2521,0.3562,-4.0000
1.2594,0.3562,-4.0000
1.2667,0.3562,-4.0000
1.2740,0.3562,-4.0000
1.2813,0.3562,-4.0000
1.2886,0.3562,-4.0000
1.2959,0.3562,-4.0000
1.3032,0.3562,-4.0000
1.3105,0.3562,-4.0000
1.3178,0.3562,-4.0000
1.3251,0.3562,-4.0000
1.3324,0.3562,-4.0000
1.3397,0.3562,-4.0000
1.3470,0.3562,-4.0000
1.3543,0.3562,-4.0000
1.3616,0.3562,-4.0000
1.3689,0.3562,-4.0000
1.3763,0.3562,-4.0000
1.3836,0.3562,-4.0000
1.3909,0.3562,-4.0000
1.3982,0.3562,-4.0000
0.6018,0.3671,-4.0000
0.6091,0.3671,-4.0000
0.6164,0.3671,-4.0000
0.6237,0.3671,-4.0000
0.6311,0.3671,-4.0000
0.6384,0.3671,-4.0000
0.6457,0.3671,-4.0000
0.6530,0.3671,-4.0000
0.6603,0.3671,-4.0000
0.6676,0.3671,-4.0000
0.6749,0.3671,-4.0000
0.6822,0.3671,-4.0000
0.6895,0.3671,-4.0000
0.6968,0.3671,-4.0000
0.7041,0.3671,-4.0000
0.7114,0.3671,-4.0000
0.7187,0.3671,-4.0000
0.7260,0.3671,-4.0000
0.7333,0.3671,-4.0000
0.7406,0.3671,-4.0000
0.7479,0.3671,-4.0000
0.7553,0.3671,-4.0000
0.7626,0.3671,-4.0000
0.7699,0.3671,-4.0000
0.7772,0.3671,-4.0000
0.7845,0.3671,-4.0000
0.7918,0.3671,-4.0000
0.7991,0.3671,-4.0000
0.8064,0.3671,-4.0000
0.8137,0.3671,-4.0000
0.8210,0.3671,-4.0000
0.8283,0.3671,-4.0000
0.8356,0.3671,-4.0000
0.8429,0.3671,-4.0000
0.8502,0.3671,-4.0000
0.8575,0.3671,-4.0000
0.8648,0.3671,-4.0000
0.8721,0.3671,-4.0000
0.8795,0.3671,-4.0000
0.8868,0.3671,-4.0000
0.8941,0.3671,-4.0000
0.9014,0.3671,-4.0000
0.9087,0.3671,-4.0000
0.9160,0.3671,-4.0000
0.9233,0.3671,-4.0000
0.9306,0.3671,-4.0000
0.9379,0.3671,-4.0000
0.9452,0.3671,-4.0000
0.9525,0.3671,-4.0000
0.9598,0.3671,-4.0000
0.9671,0.3671,-4.0000
0.9744,0.3671,-4.0000
0.9817,0.3671,-4.0000
0.9890,0.3671,-4.0000
0.9963,0.3671,-4.0000
1.0037,0.3671,-4.0000
1.0110,0.3671,-4.0000
1.0183,0.3671,-4.0000
1.0256,0.3671,-4.0000
1.0329,0.3671,-4.0000
1.0402,0.3671,-4.0000
1.0475,0.3671,-4.0000
1.0548,0.3671,-4.0000
1.0621,0.3671,-4.0000
1.0694,0.3671,-4.0000
1.0767,0.3671,-4.0000
1.0840,0.3671,-4.0000
1.0913,0.3671,-4.0000
1.0986,0.3671,-4.0000
1.1059,0.3671,-4.0000
1.1132,0.3671,-4.0000
1.1205,0.3671,-4.0000
1.1279,0.3671,-4.0000
1.1352,0.3671,-4.0000
1.1425,0.3671,-4.0000
1.1498,0.3671,-4.0000
1.1571,0.3671,-4.0000
1.1644,0.3671,-4.0000
1.1717,0.3671,-4.0000
1.1790,0.3671,-4.0000
1.1863,0.3671,-4.0000
1.1936,0.3671,-4.0000
1.2009,0.3671,-4.0000
1.2082,0.3671,-4.0000
1.2155,0.3671,-4.0000
1.2228,0.3671,-4.0000
1.2301,0.3671,-4.0000
1.2374,0.3671,-4.0000
1.2447,0.3671,-4.0000
1.2521,0.3671,-4.0000
1.2594,0.3671,-4.0000
1.2667,0.3671,-4.0000
1.2740,0.3671,-4.0000
1.2813,0.3671,-4.0000
1.2886,0.3671,-4.0000
1.2959,0.3671,-4.0000
1.3032,0.3671,-4.0000
1.3105,0.3671,-4.0000
1.3178,0.3671,-4.0000
1.3251,0.3671,-4.0000
1.3324,0.3671,-4.0000
1.3397,0.3671,-4.0000
1.3470,0.3671,-4.0000
1.3543,0.3671,-4.0000
1.3616,0.3671,-4.0000
1.3689,0.3671,-4.0000
1.3763,0.3671,-4.0000
1.3836,0.3671,-4.0000
1.3909,0.3671,-4.0000
1.3982,0.3671,-4.0000
0.6018,0.3781,-4.0000
0.6091,0.3781,-4.0000
0.6164,0.3781,-4.0000
0.6237,0.3781,-4.0000
0.6311,0.3781,-4.0000
0.6384,0.3781,-4.0000
0.6457,0.3781,-4.0000
0.6530,0.3781,-4.0000
0.6603,0.3781,-4.0000
0.6676,0.3781,-4.0000
0.6749,0.3781,-4.0000
0.6822,0.3781,-4.0000
0.6895,0.3781,-4.0000
0.6968,0.3781,-4.0000
0.7041,0.3781,-4.0000
0.7114,0.3781,-4.0000
0.7187,0.3781,-4.0000
0.7260,0.3781,-4.0000
0.7333,0.3781,-4.0000
0.7406,0.3781,-4.0000
0.7479,0.3781,-4.0000
0.7553,0.3781,-4.0000
0.7626,0.3781,-4.0000
0.7699,0.3781,-4.0000
0.7772,0.3781,-4.0000
0.7845,0.3781,-4.0000
0.7918,0.3781,-4.0000
0.7991,0.3781,-4.0000
0.8064,0.3781,-4.0000
0.8137,0.3781,-4.0000
0.8210,0.3781,-4.0000
0.8283,0.3781,-4.0000
0.8356,0.3781,-4.0000
0.8429,0.3781,-4.0000
0.8502,0.3781,-4.0000
0.8575,0.3781,-4.0000
0.8648,0.3781,-4.0000
0.8721,0.3781,-4.0000
0.8795,0.3781,-4.0000
0.8868,0.3781,-4.0000
0.8941,0.3781,-4.0000
0.9014,0.3781,-4.0000
0.9087,0.3781,-4.0000
0.9160,0.3781,-4.0000
0.9233,0.3781,-4.0000
0.9306,0.3781,-4.0000
0.9379,0.3781,-4.0000
0.9452,0.3781,-4.0000
0.9525,0.3781,-4.0000
0.9598,0.3781,-4.0000
0.9671,0.3781,-4.0000
0.9744,0.3781,-4.0000
0.9817,0.3781,-4.0000
0.9890,0.3781,-4.0000
0.9963,0.3781,-4.0000
1.0037,0.3781,-4.0000
1.0110,0.3781,-4.0000
1.0183,0.3781,-4.0000
1.0256,0.3781,-4.0000
1.0329,0.3781,-4.0000
1.0402,0.3781,-4.0000
1.0475,0.3781,-4.0000
1.0548,0.3781,-4.0000
1.0621,0.3781,-4.0000
1.0694,0.3781,-4.0000
1.0767,0.3781,-4.0000
1.0840,0.3781,-4.0000
1.0913,0.3781,-4.0000
1.0986,0.3781,-4.0000
1.1059,0.3781,-4.0000
1.1132,0.3781,-4.0000
1.1205,0.3781,-4.0000
1.1279,0.3781,-4.0000
1.1352,0.3781,-4.0000
1.1425,0.3781,-4.0000
1.1498,0.3781,-4.0000
1.1571,0.3781,-4.0000
1.1644,0.3781,-4.0000
1.1717,0.3781,-4.0000
1.1790,0.3781,-4.0000
1.1863,0.3781,-4.0000
1.1936,0.3781,-4.0000
1.2009,0.3781,-4.0000
1.2082,0.3781,-4.0000
1.2155,0.3781,-4.0000
1.2228,0.3781,-4.0000
1.2301,0.3781,-4.0000
1.2374,0.3781,-4.0000
1.2447,0.3781,-4.0000
1.2521,0.3781,-4.0000
1.2594,0.3781,-4.0000
1.2667,0.3781,-4.0000
1.2740,0.3781,-4.0000
1.2813,0.3781,-4.0000
1.2886,0.3781,-4.0000
1.2959,0.3781,-4.0000
1.3032,0.3781,-4.0000
1.3105,0.3781,-4.0000
1.3178,0.3781,-4.0000
1.3251,0.3781,-4.0000
1.3324,0.3781,-4.0000
1.3397,0.3781,-4.0000
1.3470,0.3781,-4.0000
1.3543,0.3781,-4.0000
1.3616,0.3781,-4.0000
1.3689,0.3781,-4.0000
1.3763,0.3781,-4.0000
1.3836,0.3781,-4.0000
1.3909,0.3781,-4.0000
1.3982,0.3781,-4.0000
0.6018,0.3890,-4.0000
0.6091,0.3890,-4.0000
0.6164,0.3890,-4.0000
0.6237,0.3890,-4.0000
0.6311,0.3890,-4.0000
0.6384,0.3890,-4.0000
0.6457,0.3890,-4.0000
0.6530,0.3890,-4.0000
0.6603,0.3890,-4.0000
0.6676,0.3890,-4.0000
0.6749,0.3890,-4.0000
0.6822,0.3890,-4.0000
0.6895,0.3890,-4.0000
0.6968,0.3890,-4.0000
0.7041,0.3890,-4.0000
0.7114,0.3890,-4.0000
0.7187,0.3890,-4.0000
0.7260,0.3890,-4.0000
0.7333,0.3890,-4.0000
0.7406,0.3890,-4.0000
0.7479,0.3890,-4.0000
0.7553,0.3890,-4.0000
0.7626,0.3890,-4.0000
0.7699,0.3890,-4.0000
0.7772,0.3890,-4.0000
0.7845,0.3890,-4.0000
0.7918,0.3890,-4.0000
0.7991,0.3890,-4.0000
0.8064,0.3890,-4.0000
0.8137,0.3890,-4.0000
0.8210,0.3890,-4.0000
0.8283,0.3890,-4.0000
0.8356,0.3890,-4.0000
0.8429,0.3890,-4.0000
0.8502,0.3890,-4.0000
0.8575,0.3890,-4.0000
0.8648,0.3890,-4.0000
0.8721,0.3890,-4.0000
0.8795,0.3890,-4.0000
0.8868,0.3890,-4.0000
0.8941,0.3890,-4.0000
0.9014,0.3890,-4.0000
0.9087,0.3890,-4.0000
0.9160,0.3890,-4.0000
0.9233,0.3890,-4.0000
0.9306,0.3890,-4.0000
0.9379,0.3890,-4.0000
0.9452,0.3890,-4.0000
0.9525,0.3890,-4.0000
0.9598,0.3890,-4.0000
0.9671,0.3890,-4.0000
0.9744,0.3890,-4.0000
0.9817,0.3890,-4.0000
0.9890,0.3890,-4.0000
0.9963,0.3890,-4.0000
1.0037,0.3890,-4.0000
1.0110,0.3890,-4.0000
1.0183,0.3890,-4.0000
1.0256,0.3890,-4.0000
1.0329,0.3890,-4.0000
1.0402,0.3890,-4.0000
1.0475,0.3890,-4.0000
1.0548,0.3890,-4.0000
1.0621,0.3890,-4.0000
1.0694,0.3890,-4.0000
1.0767,0.3890,-4.0000
1.0840,0.3890,-4.0000
1.0913,0.3890,-4.0000
1.0986,0.3890,-4.0000
1.1059,0.3890,-4.0000
1.1132,0.3890,-4.0000
1.1205,0.3890,-4.0000
1.1279,0.3890,-4.0000
1.1352,0.3890,-4.0000
1.1425,0.3890,-4.0000
1.1498,0.3890,-4.0000
1.1571,0.3890,-4.0000
1.1644,0.3890,-4.0000
1.1717,0.3890,-4.0000
1.1790,0.3890,-4.0000
1.1863,0.3890,-4.0000
1.1936,0.3890,-4.0000
1.2009,0.3890,-4.0000
1.2082,0.3890,-4.0000
1.2155,0.3890,-4.0000
1.2228,0.3890,-4.0000
1.2301,0.3890,-4.0000
1.2374,0.3890,-4.0000
1.2447,0.3890,-4.0000
1.2521,0.3890,-4.0000
1.2594,0.3890,-4.0000
1.2667,0.3890,-4.0000
1.2740,0.3890,-4.0000
1.2813,0.3890,-4.0000
1.2886,0.3890,-4.0000
1.2959,0.3890,-4.0000
1.3032,0.3890,-4.0000
1.3105,0.3890,-4.0000
1.3178,0.3890,-4.0000
1.3251,0.3890,-4.0000
1.3324,0.3890,-4.0000
1.3397,0.3890,-4.0000
1.3470,0.3890,-4.0000
1.3543,0.3890,-4.0000
1.3616,0.3890,-4.0000
1.3689,0.3890,-4.0000
1.3763,0.3890,-4.0000
1.3836,0.3890,-4.0000
1.3909,0.3890,-4.0000
1.3982,0.3890,-4.0000
0.6018,0.4000,-4.0000
0.6091,0.4000,-4.0000
0.6164,0.4000,-4.0000
0.6237,0.4000,-4.0000
0.6311,0.4000,-4.0000
0.6384,0.4000,-4.0000
0.6457,0.4000,-4.0000
0.6530,0.4000,-4.0000
0.6603,0.4000,-4.0000
0.6676,0.4000,-4.0000
0.6749,0.4000,-4.0000
0.6822,0.4000,-4.0000
0.6895,0.4000,-4.0000
0.6968,0.4000,-4.0000
0.7041,0.4000,-4.0000
0.7114,0.4000,-4.0000
0.7187,0.4000,-4.0000
0.7260,0.4000,-4.0000
0.7333,0.4000,-4.0000
0.7406,0.4000,-4.0000
0.7479,0.4000,-4.0000
0.7553,0.4000,-4.0000
0.7626,0.4000,-4.0000
0.7699,0.4000,-4.0000
0.7772,0.4000,-4.0000
0.7845,0.4000,-4.0000
0.7918,0.4000,-4.0000
0.7991,0.4000,-4.0000
0.8064,0.4000,-4.0000
0.8137,0.4000,-4.0000
0.8210,0.4000,-4.0000
0.8283,0.4000,-4.0000
0.8356,0.4000,-4.0000
0.8429,0.4000,-4.0000
0.8502,0.4000,-4.0000
0.8575,0.4000,-4.0000
0.8648,0.4000,-4.0000
0.8721,0.4000,-4.0000
0.8795,0.4000,-4.0000
0.8868,0.4000,-4.0000
0.8941,0.4000,-4.0000
0.9014,0.4000,-4.0000
0.9087,0.4000,-4.0000
0.9160,0.4000,-4.0000
0.9233,0.4000,-4.0000
0.9306,0.4000,-4.0000
0.9379,0.4000,-4.0000
0.9452,0.4000,-4.0000
0.9525,0.4000,-4.0000
0.9598,0.4000,-4.0000
0.9671,0.4000,-4.0000
0.9744,0.4000,-4.0000
0.9817,0.4000,-4.0000
0.9890,0.4000,-4.0000
0.9963,0.4000,-4.0000
1.0037,0.4000,-4.0000
1.0110,0.4000,-4.0000
1.0183,0.4000,-4.0000
1.0256,0.4000,-4.0000
1.0329,0.4000,-4.0000
1.0402,0.4000,-4.0000
1.0475,0.4000,-4.0000
1.0548,0.4000,-4.0000
1.0621,0.4000,-4.0000
1.0694,0.4000,-4.0000
1.0767,0.4000,-4.0000
1.0840,0.4000,-4.0000
1.0913,0.4000,-4.0000
1.0986,0.4000,-4.0000
1.1059,0.4000,-4.0000
1.1132,0.4000,-4.0000
1.1205,0.4000,-4.0000
1.1279,0.4000,-4.0000
1.1352,0.4000,-4.0000
1.1425,0.4000,-4.0000
1.1498,0.4000,-4.0000
1.1571,0.4000,-4.0000
1.1644,0.4000,-4.0000
1.1717,0.4000,-4.0000
1.1790,0.4000,-4.0000
1.1863,0.4000,-4.0000
1.1936,0.4000,-4.0000
1.2009,0.4000,-4.0000
1.2082,0.4000,-4.0000
1.2155,0.4000,-4.0000
1.2228,0.4000,-4.0000
1.2301,0.4000,-4.0000
1.2374,0.4000,-4.0000
1.2447,0.4000,-4.0000
1.2521,0.4000,-4.0000
1.2594,0.4000,-4.0000
1.2667,0.4000,-4.0000
1.2740,0.4000,-4.0000
1.2813,0.4000,-4.0000
1.2886,0.4000,-4.0000
1.2959,0.4000,-4.0000
1.3032,0.4000,-4.0000
1.3105,0.4000,-4.0000
1.3178,0.4000,-4.0000
1.3251,0.4000,-4.0000
1.3324,0.4000,-4.0000
1.3397,0.4000,-4.0000
1.3470,0.4000,-4.0000
1.3543,0.4000,-4.0000
1.3616,0.4000,-4.0000
1.3689,0.4000,-4.0000
1.3763,0.4000,-4.0000
1.3836,0.4000,-4.0000
1.3909,0.4000,-4.0000
1.3982,0.4000,-4.0000
0.6018,0.4110,-4.0000
0.6091,0.4110,-4.0000
0.6164,0.4110,-4.0000
0.6237,0.4110,-4.0000
0.6311,0.4110,-4.0000
0.6384,0.4110,-4.0000
0.6457,0.4110,-4.0000
0.6530,0.4110,-4.0000
0.6603,0.4110,-4.0000
0.6676,0.4110,-4.0000
0.6749,0.4110,-4.0000
0.6822,0.4110,-4.0000
0.6895,0.4110,-4.0000
0.6968,0.4110,-4.0000
0.7041,0.4110,-4.0000
0.7114,0.4110,-4.0000
0.7187,0.4110,-4.0000
0.7260,0.4110,-4.0000
0.7333,0.4110,-4.0000
0.7406,0.4110,-4.0000
0.7479,0.4110,-4.0000
0.7553,0.4110,-4.0000
0.7626,0.4110,-4.0000
0.7699,0.4110,-4.0000
0.7772,0.4110,-4.0000
0.7845,0.4110,-4.0000
0.7918,0.4110,-4.0000
0.7991,0.4110,-4.0000
0.8064,0.4110,-4.0000
0.8137,0.4110,-4.0000
0.8210,0.4110,-4.0000
0.8283,0.4110,-4.0000
0.8356,0.4110,-4.0000
0.8429,0.4110,-4.0000
0.8502,0.4110,-4.0000
0.8575,0.4110,-4.0000
0.8648,0.4110,-4.0000
0.8721,0.4110,-4.0000
0.8795,0.4110,-4.0000
0.8868,0.4110,-4.0000
0.8941,0.4110,-4.0000
0.9014,0.4110,-4.0000
0.9087,0.4110,-4.0000
0.9160,0.4110,-4.0000
0.9233,0.4110,-4.0000
0.9306,0.4110,-4.0000
0.9379,0.4110,-4.0000
0.9452,0.4110,-4.0000
0.9525,0.4110,-4.0000
0.9598,0.4110,-4.0000
0.9671,0.4110,-4.0000
0.9744,0.4110,-4.0000
0.9817,0.4110,-4.0000
0.9890,0.4110,-4.0000
0.9963,0.4110,-4.0000
1.0037,0.4110,-4.0000
1.0110,0.4110,-4.0000
1.0183,0.4110,-4.0000
1.0256,0.4110,-4.0000
1.0329,0.4110,-4.0000
1.0402,0.4110,-4.0000
1.0475,0.4110,-4.0000
1.0548,0.4110,-4.0000
1.0621,0.4110,-4.0000
1.0694,0.4110,-4.0000
1.0767,0.4110,-4.0000
1.0840,0.4110,-4.0000
1.0913,0.4110,-4.0000
1.0986,0.4110,-4.0000
1.1059,0.4110,-4.0000
1.1132,0.4110,-4.0000
1.1205,0.4110,-4.0000
1.1279,0.4110,-4.0000
1.1352,0.4110,-4.0000
1.1425,0.4110,-4.0000
1.1498,0.4110,-4.0000
1.1571,0.4110,-4.0000
1.1644,0.4110,-4.0000
1.1717,0.4110,-4.0000
1.1790,0.4110,-4.0000
1.1863,0.4110,-4.0000
1.1936,0.4110,-4.0000
1.2009,0.4110,-4.0000
1.2082,0.4110,-4.0000
1.2155,0.4110,-4.0000
1.2228,0.4110,-4.0000
1.2301,0.4110,-4.0000
1.2374,0.4110,-4.0000
1.2447,0.4110,-4.0000
1.2521,0.4110,-4.0000
1.2594,0.4110,-4.0000
1.2667,0.4110,-4.0000
1.2740,0.4110,-4.0000
1.2813,0.4110,-4.0000
1.2886,0.4110,-4.0000
1.2959,0.4110,-4.0000
1.3032,0.4110,-4.0000
1.3105,0.4110,-4.0000
1.3178,0.4110,-4.0000
1.3251,0.4110,-4.0000
1.3324,0.4110,-4.0000
1.3397,0.4110,-4.0000
1.3470,0.4110,-4.0000
1.3543,0.4110,-4.0000
1.3616,0.4110,-4.0000
1.3689,0.4110,-4.0000
1.3763,0.4110,-4.0000
1.3836,0.4110,-4.0000
1.3909,0.4110,-4.0000
1.3982,0.4110,-4.0000
0.6018,0.4219,-4.0000
0.6091,0.4219,-4.0000
0.6164,0.4219,-4.0000
0.6237,0.4219,-4.0000
0.6311,0.4219,-4.0000
0.6384,0.4219,-4.0000
0.6457,0.4219,-4.0000
0.6530,0.4219,-4.0000
0.6603,0.4219,-4.0000
0.6676,0.4219,-4.0000
0.6749,0.4219,-4.0000
0.6822,0.4219,-4.0000
0.6895,0.4219,-4.0000
0.6968,0.4219,-4.0000
0.7041,0.4219,-4.0000
0.7114,0.4219,-4.0000
0.7187,0.4219,-4.0000
0.7260,0.4219,-4.0000
0.7333,0.4219,-4.0000
0.7406,0.4219,-4.0000
0.7479,0.4219,-4.0000
0.7553,0.4219,-4.0000
0.7626,0.4219,-4.0000
0.7699,0.4219,-4.0000
0.7772,0.4219,-4.0000
0.7845,0.4219,-4.0000
0.7918,0.4219,-4.0000
0.7991,0.4219,-4.0000
0.8064,0.4219,-4.0000
0.8137,0.4219,-4.0000
0.8210,0.4219,-4.0000
0.8283,0.4219,-4.0000
0.8356,0.4219,-4.0000
0.8429,0.4219,-4.0000
0.8502,0.4219,-4.0000
0.8575,0.4219,-4.0000
0.8648,0.4219,-4.0000
0.8721,0.4219,-4.0000
0.8795,0.4219,-4.0000
0.8868,0.4219,-4.0000
0.8941,0.4219,-4.0000
0.9014,0.4219,-4.0000
0.9087,0.4219,-4.0000
0.9160,0.4219,-4.0000
0.9233,0.4219,-4.0000
0.9306,0.4219,-4.0000
0.9379,0.4219,-4.0000
0.9452,0.4219,-4.0000
0.9525,0.4219,-4.0000
0.9598,0.4219,-4.0000
0.9671,0.4219,-4.0000
0.9744,0.4219,-4.0000
0.9817,0.4219,-4.0000
0.9890,0.4219,-4.0000
0.9963,0.4219,-4.0000
1.0037,0.4219,-4.0000
1.0110,0.4219,-4.0000
1.0183,0.4219,-4.0000
1.0256,0.4219,-4.0000
1.0329,0.4219,-4.0000
1.0402,0.4219,-4.0000
1.0475,0.4219,-4.0000
1.0548,0.4219,-4.0000
1.0621,0.4219,-4.0000
1.0694,0.4219,-4.0000
1.0767,0.4219,-4.0000
1.0840,0.4219,-4.0000
1.0913,0.4219,-4.0000
1.0986,0.4219,-4.0000
1.1059,0.4219,-4.0000
1.1132,0.4219,-4.0000
1.1205,0.4219,-4.0000
1.1279,0.4219,-4.0000
1.1352,0.4219,-4.0000
1.1425,0.4219,-4.0000
1.1498,0.4219,-4.0000
1.1571,0.4219,-4.0000
1.1644,0.4219,-4.0000
1.1717,0.4219,-4.0000
1.1790,0.4219,-4.0000
1.1863,0.4219,-4.0000
1.1936,0.4219,-4.0000
1.2009,0.4219,-4.0000
1.2082,0.4219,-4.0000
1.2155,0.4219,-4.0000
1.2228,0.4219,-4.0000
1.2301,0.4219,-4.0000
1.2374,0.4219,-4.0000
1.2447,0.4219,-4.0000
1.2521,0.4219,-4.0000
1.2594,0.4219,-4.0000
1.2667,0.4219,-4.0000
1.2740,0.4219,-4.0000
1.2813,0.4219,-4.0000
1.2886,0.4219,-4.0000
1.2959,0.4219,-4.0000
1.3032,0.4219,-4.0000
1.3105,0.4219,-4.0000
1.3178,0.4219,-4.0000
1.3251,0.4219,-4.0000
1.3324,0.4219,-4.0000
1.3397,0.4219,-4.0000
1.3470,0.4219,-4.0000
1.3543,0.4219,-4.0000
1.3616,0.4219,-4.0000
1.3689,0.4219,-4.0000
1.3763,0.4219,-4.0000
1.3836,0.4219,-4.0000
1.3909,0.4219,-4.0000
1.3982,0.4219,-4.0000
0.6018,0.4329,-4.0000
0.6091,0.4329,-4.0000
0.6164,0.4329,-4.0000
0.6237,0.4329,-4.0000
0.6311,0.4329,-4.0000
0.6384,0.4329,-4.0000
0.6457,0.4329,-4.0000
0.6530,0.4329,-4.0000
0.6603,0.4329,-4.0000
0.6676,0.4329,-4.0000
0.6749,0.4329,-4.0000
0.6822,0.4329,-4.0000
0.6895,0.4329,-4.0000
0.6968,0.4329,-4.0000
0.7041,0.4329,-4.0000
0.7114,0.4329,-4.0000
0.7187,0.4329,-4.0000
0.7260,0.4329,-4.0000
0.7333,0.4329,-4.0000
0.7406,0.4329,-4.0000
0.7479,0.4329,-4.0000
0.7553,0.4329,-4.0000
0.7626,0.4329,-4.0000
0.7699,0.4329,-4.0000
0.7772,0.4329,-4.0000
0.7845,0.4329,-4.0000
0.7918,0.4329,-4.0000
0.7991,0.4329,-4.0000
0.8064,0.4329,-4.0000
0.8137,0.4329,-4.0000
0.8210,0.4329,-4.0000
0.8283,0.4329,-4.0000
0.8356,0.4329,-4.0000
0.8429,0.4329,-4.0000
0.8502,0.4329,-4.0000
0.8575,0.4329,-4.0000
0.8648,0.4329,-4.0000
0.8721,0.4329,-4.0000
0.8795,0.4329,-4.0000
0.8868,0.4329,-4.0000
0.8941,0.4329,-4.0000
0.9014,0.4329,-4.0000
0.9087,0.4329,-4.0000
0.9160,0.4329,-4.0000
0.9233,0.4329,-4.0000
0.9306,0.4329,-4.0000
0.9379,0.4329,-4.0000
0.9452,0.4329,-4.0000
0.9525,0.4329,-4.0000
0.9598,0.4329,-4.0000
0.9671,0.4329,-4.0000
0.9744,0.4329,-4.0000
0.9817,0.4329,-4.0000
0.9890,0.4329,-4.0000
0.9963,0.4329,-4.0000
1.0037,0.4329,-4.0000
1.0110,0.4329,-4.0000
1.0183,0.4329,-4.0000
1.0256,0.4329,-4.0000
1.0329,0.4329,-4.0000
1.0402,0.4329,-4.0000
1.0475,0.4329,-4.0000
1.0548,0.4329,-4.0000
1.0621,0.4329,-4.0000
1.0694,0.4329,-4.0000
1.0767,0.4329,-4.0000
1.0840,0.4329,-4.0000
1.0913,0.4329,-4.0000
1.0986,0.4329,-4.0000
1.1059,0.4329,-4.0000
1.1132,0.4329,-4.0000
1.1205,0.4329,-4.0000
1.1279,0.4329,-4.0000
1.1352,0.4329,-4.0000
1.1425,0.4329,-4.0000
1.1498,0.4329,-4.0000
1.1571,0.4329,-4.0000
1.1644,0.4329,-4.0000
1.1717,0.4329,-4.0000
1.1790,0.4329,-4.0000
1.1863,0.4329,-4.0000
1.1936,0.4329,-4.0000
1.2009,0.4329,-4.0000
1.2082,0.4329,-4.0000
1.2155,0.4329,-4.0000
1.2228,0.4329,-4.0000
1.2301,0.4329,-4.0000
1.2374,0.4329,-4.0000
1.2447,0.4329,-4.0000
1.2521,0.4329,-4.0000
1.2594,0.4329,-4.0000
1.2667,0.4329,-4.0000
1.2740,0.4329,-4.0000
1.2813,0.4329,-4.0000
1.2886,0.4329,-4.0000
1.2959,0.4329,-4.0000
1.3032,0.4329,-4.0000
1.3105,0.4329,-4.0000
1.3178,0.4329,-4.0000
1.3251,0.4329,-4.0000
1.3324,0.4329,-4.0000
1.3397,0.4329,-4.0000
1.3470,0.4329,-4.0000
1.3543,0.4329,-4.0000
1.3616,0.4329,-4.0000
1.3689,0.4329,-4.0000
1.3763,0.4329,-4.0000
1.3836,0.4329,-4.0000
1.3909,0.4329,-4.0000
1.3982,0.4329,-4.0000
0.6018,0.4438,-4.0000
0.6091,0.4438,-4.0000
0.6164,0.4438,-4.0000
0.6237,0.4438,-4.0000
0.6311,0.4438,-4.0000
0.6384,0.4438,-4.0000
0.6457,0.4438,-4.0000
0.6530,0.4438,-4.0000
0.6603,0.4438,-4.0000
0.6676,0.4438,-4.0000
0.6749,0.4438,-4.0000
0.6822,0.4438,-4.0000
0.6895,0.4438,-4.0000
0.6968,0.4438,-4.0000
0.7041,0.4438,-4.0000
0.7114,0.4438,-4.0000
0.7187,0.4438,-4.0000
0.7260,0.4438,-4.0000
0.7333,0.4438,-4.0000
0.7406,0.4438,-4.0000
0.7479,0.4438,-4.0000
0.7553,0.4438,-4.0000
0.7626,0.4438,-4.0000
0.7699,0.4438,-4.0000
0.7772,0.4438,-4.0000
0.7845,0.4438,-4.0000
0.7918,0.4438,-4.0000
0.7991,0.4438,-4.0000
0.8064,0.4438,-4.0000
0.8137,0.4438,-4.0000
0.8210,0.4438,-4.0000
0.8283,0.4438,-4.0000
0.8356,0.4438,-4.0000
0.8429,0.4438,-4.0000
0.8502,0.4438,-4.0000
0.8575,0.4438,-4.0000
0.8648,0.4438,-4.0000
0.8721,0.4438,-4.0000
0.8795,0.4438,-4.0000
0.8868,0.4438,-4.0000
0.8941,0.4438,-4.0000
0.9014,0.4438,-4.0000
0.9087,0.4438,-4.0000
0.9160,0.4438,-4.0000
0.9233,0.4438,-4.0000
0.9306,0.4438,-4.0000
0.9379,0.4438,-4.0000
0.9452,0.4438,-4.0000
0.9525,0.4438,-4.0000
0.9598,0.4438,-4.0000
0.9671,0.4438,-4.0000
0.9744,0.4438,-4.0000
0.9817,0.4438,-4.0000
0.9890,0.4438,-4.0000
0.9963,0.4438,-4.0000
1.0037,0.4438,-4.0000
1.0110,0.4438,-4.0000
1.0183,0.4438,-4.0000
1.0256,0.4438,-4.0000
1.0329,0.4438,-4.0000
1.0402,0.4438,-4.0000
1.0475,0.4438,-4.0000
1.0548,0.4438,-4.0000
1.0621,0.4438,-4.0000
1.0694,0.4438,-4.0000
1.0767,0.4438,-4.0000
1.0840,0.4438,-4.0000
1.0913,0.4438,-4.0000
1.0986,0.4438,-4.0000
1.1059,0.4438,-4.0000
1.1132,0.4438,-4.0000
1.1205,0.4438,-4.0000
1.1279,0.4438,-4.0000
1.1352,0.4438,-4.0000
1.1425,0.4438,-4.0000
1.1498,0.4438,-4.0000
1.1571,0.4438,-4.0000
1.1644,0.4438,-4.0000
1.1717,0.4438,-4.0000
1.1790,0.4438,-4.0000
1.1863,0.4438,-4.0000
1.1936,0.4438,-4.0000
1.2009,0.4438,-4.0000
1.2082,0.4438,-4.0000
1.2155,0.4438,-4.0000
1.2228,0.4438,-4.0000
1.2301,0.4438,-4.0000
1.2374,0.4438,-4.0000
1.2447,0.4438,-4.0000
1.2521,0.4438,-4.0000
1.2594,0.4438,-4.0000
1.2667,0.4438,-4.0000
1.2740,0.4438,-4.0000
1.2813,0.4438,-4.0000
1.2886,0.4438,-4.0000
1.2959,0.4438,-4.0000
1.3032,0.4438,-4.0000
1.3105,0.4438,-4.0000
1.3178,0.4438,-4.0000
1.3251,0.4438,-4.0000
1.3324,0.4438,-4.0000
1.3397,0.4438,-4.0000
1.3470,0.4438,-4.0000
1.3543,0.4438,-4.0000
1.3616,0.4438,-4.0000
1.3689,0.4438,-4.0000
1.3763,0.4438,-4.0000
1.3836,0.4438,-4.0000
1.3909,0.4438,-4.0000
1.3982,0.4438,-4.0000
0.6018,0.4548,-4.0000
0.6091,0.4548,-4.0000
0.6164,0.4548,-4.0000
0.6237,0.4548,-4.0000
0.6311,0.4548,-4.0000
0.6384,0.4548,-4.0000
0.6457,0.4548,-4.0000
0.6530,0.4548,-4.0000
0.6603,0.4548,-4.0000
0.6676,0.4548,-4.0000
0.6749,0.4548,-4.0000
0.6822,0.4548,-4.0000
0.6895,0.4548,-4.0000
0.6968,0.4548,-4.0000
0.7041,0.4548,-4.0000
0.7114,0.4548,-4.0000
0.7187,0.4548,-4.0000
0.7260,0.4548,-4.0000
0.7333,0.4548,-4.0000
0.7406,0.4548,-4.0000
0.7479,0.4548,-4.0000
0.7553,0.4548,-4.0000
0.7626,0.4548,-4.0000
0.7699,0.4548,-4.0000
0.7772,0.4548,-4.0000
0.7845,0.4548,-4.0000
0.7918,0.4548,-4.0000
0.7991,0.4548,-4.0000
0.8064,0.4548,-4.0000
0.8137,0.4548,-4.0000
0.8210,0.4548,-4.0000
0.8283,0.4548,-4.0000
0.8356,0.4548,-4.0000
0.8429,0.4548,-4.0000
0.8502,0.4548,-4.0000
0.8575,0.4548,-4.0000
0.8648,0.4548,-4.0000
0.8721,0.4548,-4.0000
0.8795,0.4548,-4.0000
0.8868,0.4548,-4.0000
0.8941,0.4548,-4.0000
0.9014,0.4548,-4.0000
0.9087,0.4548,-4.0000
0.9160,0.4548,-4.0000
0.9233,0.4548,-4.0000
0.9306,0.4548,-4.0000
0.9379,0.4548,-4.0000
0.9452,0.4548,-4.0000
0.9525,0.4548,-4.0000
0.9598,0.4548,-4.0000
0.9671,0.4548,-4.0000
0.9744,0.4548,-4.0000
0.9817,0.4548,-4.0000
0.9890,0.4548,-4.0000
0.9963,0.4548,-4.0000
1.0037,0.4548,-4.0000
1.0110,0.4548,-4.0000
1.0183,0.4548,-4.0000
1.0256,0.4548,-4.0000
1.0329,0.4548,-4.0000
1.0402,0.4548,-4.0000
1.0475,0.4548,-4.0000
1.0548,0.4548,-4.0000
1.0621,0.4548,-4.0000
1.0694,0.4548,-4.0000
1.0767,0.4548,-4.0000
1.0840,0.4548,-4.0000
1.0913,0.4548,-4.0000
1.0986,0.4548,-4.0000
1.1059,0.4548,-4.0000
1.1132,0.4548,-4.0000
1.1205,0.4548,-4.0000
1.1279,0.4548,-4.0000
1.1352,0.4548,-4.0000
1.1425,0.4548,-4.0000
1.1498,0.4548,-4.0000
1.1571,0.4548,-4.0000
1.1644,0.4548,-4.0000
1.1717,0.4548,-4.0000
1.1790,0.4548,-4.0000
1.1863,0.4548,-4.0000
1.1936,0.4548,-4.0000
1.2009,0.4548,-4.0000
1.2082,0.4548,-4.0000
1.2155,0.4548,-4.0000
1.2228,0.4548,-4.0000
1.2301,0.4548,-4.0000
1.2374,0.4548,-4.0000
1.2447,0.4548,-4.0000
1.2521,0.4548,-4.0000
1.2594,0.4548,-4.0000
1.2667,0.4548,-4.0000
1.2740,0.4548,-4.0000
1.2813,0.4548,-4.0000
1.2886,0.4548,-4.0000
1.2959,0.4548,-4.0000
1.3032,0.4548,-4.0000
1.3105,0.4548,-4.0000
1.3178,0.4548,-4.0000
1.3251,0.4548,-4.0000
1.3324,0.4548,-4.0000
1.3397,0.4548,-4.0000
1.3470,0.4548,-4.0000
1.3543,0.4548,-4.0000
1.3616,0.4548,-4.0000
1.3689,0.4548,-4.0000
1.3763,0.4548,-4.0000
1.3836,0.4548,-4.0000
1.3909,0.4548,-4.0000
1.3982,0.4548,-4.0000
0.6018,0.4658,-4.0000
0.6091,0.4658,-4.0000
0.6164,0.4658,-4.0000
0.6237,0.4658,-4.0000
0.6311,0.4658,-4.0000
0.6384,0.4658,-4.0000
0.6457,0.4658,-4.0000
0.6530,0.4658,-4.0000
0.6603,0.4658,-4.0000
0.6676,0.4658,-4.0000
0.6749,0.4658,-4.0000
0.6822,0.4658,-4.0000
0.6895,0.4658,-4.0000
0.6968,0.4658,-4.0000
0.7041,0.4658,-4.0000
0.7114,0.4658,-4.0000
0.7187,0.4658,-4.0000
0.7260,0.4658,-4.0000
0.7333,0.4658,-4.0000
0.7406,0.4658,-4.0000
0.7479,0.4658,-4.0000
0.7553,0.4658,-4.0000
0.7626,0.4658,-4.0000
0.7699,0.4658,-4.0000
0.7772,0.4658,-4.0000
0.7845,0.4658,-4.0000
0.7918,0.4658,-4.0000
0.7991,0.4658,-4.0000
0.8064,0.4658,-4.0000
0.8137,0.4658,-4.0000
0.8210,0.4658,-4.0000
0.8283,0.4658,-4.0000
0.8356,0.4658,-4.0000
0.8429,0.4658,-4.0000
0.8502,0.4658,-4.0000
0.8575,0.4658,-4.0000
0.8648,0.4658,-4.0000
0.8721,0.4658,-4.0000
0.8795,0.4658,-4.0000
0.8868,0.4658,-4.0000
0.8941,0.4658,-4.0000
0.9014,0.4658,-4.0000
0.9087,0.4658,-4.0000
0.9160,0.4658,-4.0000
0.9233,0.4658,-4.0000
0.9306,0.4658,-4.0000
0.9379,0.4658,-4.0000
0.9452,0.4658,-4.0000
0.9525,0.4658,-4.0000
0.9598,0.4658,-4.0000
0.9671,0.4658,-4.0000
0.9744,0.4658,-4.0000
0.9817,0.4658,-4.0000
0.9890,0.4658,-4.0000
0.9963,0.4658,-4.0000
1.0037,0.4658,-4.0000
1.0110,0.4658,-4.0000
1.0183,0.4658,-4.0000
1.0256,0.4658,-4.0000
1.0329,0.4658,-4.0000
1.0402,0.4658,-4.0000
1.0475,0.4658,-4.0000
1.0548,0.4658,-4.0000
1.0621,0.4658,-4.0000
1.0694,0.4658,-4.0000
1.0767,0.4658,-4.0000
1.0840,0.4658,-4.0000
1.0913,0.4658,-4.0000
1.0986,0.4658,-4.0000
1.1059,0.4658,-4.0000
1.1132,0.4658,-4.0000
1.1205,0.4658,-4.0000
1.1279,0.4658,-4.0000
1.1352,0.4658,-4.0000
1.1425,0.4658,-4.0000
1.1498,0.4658,-4.0000
1.1571,0.4658,-4.0000
1.1644,0.4658,-4.0000
1.1717,0.4658,-4.0000
1.1790,0.4658,-4.0000
1.1863,0.4658,-4.0000
1.1936,0.4658,-4.0000
1.2009,0.4658,-4.0000
1.2082,0.4658,-4.0000
1.2155,0.4658,-4.0000
1.2228,0.4658,-4.0000
1.2301,0.4658,-4.0000
1.2374,0.4658,-4.0000
1.2447,0.4658,-4.0000
1.2521,0.4658,-4.0000
1.2594,0.4658,-4.0000
1.2667,0.4658,-4.0000
1.2740,0.4658,-4.0000
1.2813,0.4658,-4.0000
1.2886,0.4658,-4.0000
1.2959,0.4658,-4.0000
1.3032,0.4658,-4.0000
1.3105,0.4658,-4.0000
1.3178,0.4658,-4.0000
1.3251,0.4658,-4.0000
1.3324,0.4658,-4.0000
1.3397,0.4658,-4.0000
1.3470,0.4658,-4.0000
1.3543,0.4658,-4.0000
1.3616,0.4658,-4.0000
1.3689,0.4658,-4.0000
1.3763,0.4658,-4.0000
1.3836,0.4658,-4.0000
1.3909,0.4658,-4.0000
1.3982,0.4658,-4.0000
0.6018,0.4767,-4.0000
0.6091,0.4767,-4.0000
0.6164,0.4767,-4.0000
0.6237,0.4767,-4.0000
0.6311,0.4767,-4.0000
0.6384,0.4767,-4.0000
0.6457,0.4767,-4.0000
0.6530,0.4767,-4.0000
0.6603,0.4767,-4.0000
0.6676,0.4767,-4.0000
0.6749,0.4767,-4.0000
0.6822,0.4767,-4.0000
0.6895,0.4767,-4.0000
0.6968,0.4767,-4.0000
0.7041,0.4767,-4.0000
0.7114,0.4767,-4.0000
0.7187,0.4767,-4.0000
0.7260,0.4767,-4.0000
0.7333,0.4767,-4.0000
0.7406,0.4767,-4.0000
0.7479,0.4767,-4.0000
0.7553,0.4767,-4.0000
0.7626,0.4767,-4.0000
0.7699,0.4767,-4.0000
0.7772,0.4767,-4.0000
0.7845,0.4767,-4.0000
0.7918,0.4767,-4.0000
0.7991,0.4767,-4.0000
0.8064,0.4767,-4.0000
0.8137,0.4767,-4.0000
0.8210,0.4767,-4.0000
0.8283,0.4767,-4.0000
0.8356,0.4767,-4.0000
0.8429,0.4767,-4.0000
0.8502,0.4767,-4.0000
0.8575,0.4767,-4.0000
0.8648,0.4767,-4.0000
0.8721,0.4767,-4.0000
0.8795,0.4767,-4.0000
0.8868,0.4767,-4.0000
0.8941,0.4767,-4.0000
0.9014,0.4767,-4.0000
0.9087,0.4767,-4.0000
0.9160,0.4767,-4.0000
0.9233,0.4767,-4.0000
0.9306,0.4767,-4.0000
0.9379,0.4767,-4.0000
0.9452,0.4767,-4.0000
0.9525,0.4767,-4.0000
0.9598,0.4767,-4.0000
0.9671,0.4767,-4.0000
0.9744,0.4767,-4.0000
0.9817,0.4767,-4.0000
0.9890,0.4767,-4.0000
0.9963,0.4767,-4.0000
1.0037,0.4767,-4.0000
1.0110,0.4767,-4.0000
1.0183,0.4767,-4.0000
1.0256,0.4767,-4.0000
1.0329,0.4767,-4.0000
1.0402,0.4767,-4.0000
1.0475,0.4767,-4.0000
1.0548,0.4767,-4.0000
1.0621,0.4767,-4.0000
1.0694,0.4767,-4.0000
1.0767,0.4767,-4.0000
1.0840,0.4767,-4.0000
1.0913,0.4767,-4.0000
1.0986,0.4767,-4.0000
1.1059,0.4767,-4.0000
1.1132,0.4767,-4.0000
1.1205,0.4767,-4.0000
1.1279,0.4767,-4.0000
1.1352,0.4767,-4.0000
1.1425,0.4767,-4.0000
1.1498,0.4767,-4.0000
1.1571,0.4767,-4.0000
1.1644,0.4767,-4.0000
1.1717,0.4767,-4.0000
1.1790,0.4767,-4.0000
1.1863,0.4767,-4.0000
1.1936,0.4767,-4.0000
1.2009,0.4767,-4.0000
1.2082,0.4767,-4.0000
1.2155,0.4767,-4.0000
1.2228,0.4767,-4.0000
1.2301,0.4767,-4.0000
1.2374,0.4767,-4.0000
1.2447,0.4767,-4.0000
1.2521,0.4767,-4.0000
1.2594,0.4767,-4.0000
1.2667,0.4767,-4.0000
1.2740,0.4767,-4.0000
1.2813,0.4767,-4.0000
1.2886,0.4767,-4.0000
1.2959,0.4767,-4.0000
1.3032,0.4767,-4.0000
1.3105,0.4767,-4.0000
1.3178,0.4767,-4.0000
1.3251,0.4767,-4.0000
1.3324,0.4767,-4.0000
1.3397,0.4767,-4.0000
1.3470,0.4767,-4.0000
1.3543,0.4767,-4.0000
1.3616,0.4767,-4.0000
1.3689,0.4767,-4.0000
1.3763,0.4767,-4.0000
1.3836,0.4767,-4.0000
1.3909,0.4767,-4.0000
1.3982,0.4767,-4.0000
0.6018,0.4877,-4.0000
0.6091,0.4877,-4.0000
0.6164,0.4877,-4.0000
0.6237,0.4877,-4.0000
0.6311,0.4877,-4.0000
0.6384,0.4877,-4.0000
0.6457,0.4877,-4.0000
0.6530,0.4877,-4.0000
0.6603,0.4877,-4.0000
0.6676,0.4877,-4.0000
0.6749,0.4877,-4.0000
0.6822,0.4877,-4.0000
0.6895,0.4877,-4.0000
0.6968,0.4877,-4.0000
0.7041,0.4877,-4.0000
0.7114,0.4877,-4.0000
0.7187,0.4877,-4.0000
0.7260,0.4877,-4.0000
0.7333,0.4877,-4.0000
0.7406,0.4877,-4.0000
0.7479,0.4877,-4.0000
0.7553,0.4877,-4.0000
0.7626,0.4877,-4.0000
0.7699,0.4877,-4.0000
0.7772,0.4877,-4.0000
0.7845,0.4877,-4.0000
0.7918,0.4877,-4.0000
0.7991,0.4877,-4.0000
0.8064,0.4877,-4.0000
0.8137,0.4877,-4.0000
0.8210,0.4877,-4.0000
0.8283,0.4877,-4.0000
0.8356,0.4877,-4.0000
0.8429,0.4877,-4.0000
0.8502,0.4877,-4.0000
0.8575,0.4877,-4.0000
0.8648,0.4877,-4.0000
0.8721,0.4877,-4.0000
0.8795,0.4877,-4.0000
0.8868,0.4877,-4.0000
0.8941,0.4877,-4.0000
0.9014,0.4877,-4.0000
0.9087,0.4877,-4.0000
0.9160,0.4877,-4.0000
0.9233,0.4877,-4.0000
0.9306,0.4877,-4.0000
0.9379,0.4877,-4.0000
0.9452,0.4877,-4.0000
0.9525,0.4877,-4.0000
0.9598,0.4877,-4.0000
0.9671,0.4877,-4.0000
0.9744,0.4877,-4.0000
0.9817,0.4877,-4.0000
0.9890,0.4877,-4.0000
0.9963,0.4877,-4.0000
1.0037,0.4877,-4.0000
1.0110,0.4877,-4.0000
1.0183,0.4877,-4.0000
1.0256,0.4877,-4.0000
1.0329,0.4877,-4.0000
1.0402,0.4877,-4.0000
1.0475,0.4877,-4.0000
1.0548,0.4877,-4.0000
1.0621,0.4877,-4.0000
1.0694,0.4877,-4.0000
1.0767,0.4877,-4.0000
1.0840,0.4877,-4.0000
1.0913,0.4877,-4.0000
1.0986,0.4877,-4.0000
1.1059,0.4877,-4.0000
1.1132,0.4877,-4.0000
1.1205,0.4877,-4.0000
1.1279,0.4877,-4.0000
1.1352,0.4877,-4.0000
1.1425,0.4877,-4.0000
1.1498,0.4877,-4.0000
1.1571,0.4877,-4.0000
1.1644,0.4877,-4.0000
1.1717,0.4877,-4.0000
1.1790,0.4877,-4.0000
1.1863,0.4877,-4.0000
1.1936,0.4877,-4.0000
1.2009,0.4877,-4.0000
1.2082,0.4877,-4.0000
1.2155,0.4877,-4.0000
1.2228,0.4877,-4.0000
1.2301,0.4877,-4.0000
1.2374,0.4877,-4.0000
1.2447,0.4877,-4.0000
1.2521,0.4877,-4.0000
1.2594,0.4877,-4.0000
1.2667,0.4877,-4.0000
1.2740,0.4877,-4.0000
1.2813,0.4877,-4.0000
1.2886,0.4877,-4.0000
1.2959,0.4877,-4.0000
1.3032,0.4877,-4.0000
1.3105,0.4877,-4.0000
1.3178,0.4877,-4.0000
1.3251,0.4877,-4.0000
1.3324,0.4877,-4.0000
1.3397,0.4877,-4.0000
1.3470,0.4877,-4.0000
1.3543,0.4877,-4.0000
1.3616,0.4877,-4.0000
1.3689,0.4877,-4.0000
1.3763,0.4877,-4.0000
1.3836,0.4877,-4.0000
1.3909,0.4877,-4.0000
1.3982,0.4877,-4.0000
0.6018,0.4986,-4.0000
0.6091,0.4986,-4.0000
0.6164,0.4986,-4.0000
0.6237,0.4986,-4.0000
0.6311,0.4986,-4.0000
0.6384,0.4986,-4.0000
0.6457,0.4986,-4.0000
0.6530,0.4986,-4.0000
0.6603,0.4986,-4.0000
0.6676,0.4986,-4.0000
0.6749,0.4986,-4.0000
0.6822,0.4986,-4.0000
0.6895,0.4986,-4.0000
0.6968,0.4986,-4.0000
0.7041,0.4986,-4.0000
0.7114,0.4986,-4.0000
0.7187,0.4986,-4.0000
0.7260,0.4986,-4.0000
0.7333,0.4986,-4.0000
0.7406,0.4986,-4.0000
0.7479,0.4986,-4.0000
0.7553,0.4986,-4.0000
0.7626,0.4986,-4.0000
0.7699,0.4986,-4.0000
0.7772,0.4986,-4.0000
0.7845,0.4986,-4.0000
0.7918,0.4986,-4.0000
0.7991,0.4986,-4.0000
0.8064,0.4986,-4.0000
0.8137,0.4986,-4.0000
0.8210,0.4986,-4.0000
0.8283,0.4986,-4.0000
0.8356,0.4986,-4.0000
0.8429,0.4986,-4.0000
0.8502,0.4986,-4.0000
0.8575,0.4986,-4.0000
0.8648,0.4986,-4.0000
0.8721,0.4986,-4.0000
0.8795,0.4986,-4.0000
0.8868,0.4986,-4.0000
0.8941,0.4986,-4.0000
0.9014,0.4986,-4.0000
0.9087,0.4986,-4.0000
0.9160,0.4986,-4.0000
0.9233,0.4986,-4.0000
0.9306,0.4986,-4.0000
0.9379,0.4986,-4.0000
0.9452,0.4986,-4.0000
0.9525,0.4986,-4.0000
0.9598,0.4986,-4.0000
0.9671,0.4986,-4.0000
0.9744,0.4986,-4.0000
0.9817,0.4986,-4.0000
0.9890,0.4986,-4.0000
0.9963,0.4986,-4.0000
1.0037,0.4986,-4.0000
1.0110,0.4986,-4.0000
1.0183,0.4986,-4.0000
1.0256,0.4986,-4.0000
1.0329,0.4986,-4.0000
1.0402,0.4986,-4.0000
1.0475,0.4986,-4.0000
1.0548,0.4986,-4.0000
1.0621,0.4986,-4.0000
1.0694,0.4986,-4.0000
1.0767,0.4986,-4.0000
1.0840,0.4986,-4.0000
1.0913,0.4986,-4.0000
1.0986,0.4986,-4.0000
1.1059,0.4986,-4.0000
1.1132,0.4986,-4.0000
1.1205,0.4986,-4.0000
1.1279,0.4986,-4.0000
1.1352,0.4986,-4.0000
1.1425,0.4986,-4.0000
1.1498,0.4986,-4.0000
1.1571,0.4986,-4.0000
1.1644,0.4986,-4.0000
1.1717,0.4986,-4.0000
1.1790,0.4986,-4.0000
1.1863,0.4986,-4.0000
1.1936,0.4986,-4.0000
1.2009,0.4986,-4.0000
1.2082,0.4986,-4.0000
1.2155,0.4986,-4.0000
1.2228,0.4986,-4.0000
1.2301,0.4986,-4.0000
1.2374,0.4986,-4.0000
1.2447,0.4986,-4.0000
1.2521,0.4986,-4.0000
1.2594,0.4986,-4.0000
1.2667,0.4986,-4.0000
1.2740,0.4986,-4.0000
1.2813,0.4986,-4.0000
1.2886,0.4986,-4.0000
1.2959,0.4986,-4.0000
1.3032,0.4986,-4.0000
1.3105,0.4986,-4.0000
1.3178,0.4986,-4.0000
1.3251,0.4986,-4.0000
1.3324,0.4986,-4.0000
1.3397,0.4986,-4.0000
1.3470,0.4986,-4.0000
1.3543,0.4986,-4.0000
1.3616,0.4986,-4.0000
1.3689,0.4986,-4.0000
1.3763,0.4986,-4.0000
1.3836,0.4986,-4.0000
1.3909,0.4986,-4.0000
1.3982,0.4986,-4.0000
0.6018,0.5096,-4.0000
0.6091,0.5096,-4.0000
0.6164,0.5096,-4.0000
0.6237,0.5096,-4.0000
0.6311,0.5096,-4.0000
0.6384,0.5096,-4.0000
0.6457,0.5096,-4.0000
0.6530,0.5096,-4.0000
0.6603,0.5096,-4.0000
0.6676,0.5096,-4.0000
0.6749,0.5096,-4.0000
0.6822,0.5096,-4.0000
0.6895,0.5096,-4.0000
0.6968,0.5096,-4.0000
0.7041,0.5096,-4.0000
0.7114,0.5096,-4.0000
0.7187,0.5096,-4.0000
0.7260,0.5096,-4.0000
0.7333,0.5096,-4.0000
0.7406,0.5096,-4.0000
0.7479,0.5096,-4.0000
0.7553,0.5096,-4.0000
0.7626,0.5096,-4.0000
0.7699,0.5096,-4.0000
0.7772,0.5096,-4.0000
0.7845,0.5096,-4.0000
0.7918,0.5096,-4.0000
0.7991,0.5096,-4.0000
0.8064,0.5096,-4.0000
0.8137,0.5096,-4.0000
0.8210,0.5096,-4.0000
0.8283,0.5096,-4.0000
0.8356,0.5096,-4.0000
0.8429,0.5096,-4.0000
0.8502,0.5096,-4.0000
0.8575,0.5096,-4.0000
0.8648,0.5096,-4.0000
0.8721,0.5096,-4.0000
0.8795,0.5096,-4.0000
0.8868,0.5096,-4.0000
0.8941,0.5096,-4.0000
0.9014,0.5096,-4.0000
0.9087,0.5096,-4.0000
0.9160,0.5096,-4.0000
0.9233,0.5096,-4.0000
0.9306,0.5096,-4.0000
0.9379,0.5096,-4.0000
0.9452,0.5096,-4.0000
0.9525,0.5096,-4.0000
0.9598,0.5096,-4.0000
0.9671,0.5096,-4.0000
0.9744,0.5096,-4.0000
0.9817,0.5096,-4.0000
0.9890,0.5096,-4.0000
0.9963,0.5096,-4.0000
1.0037,0.5096,-4.0000
1.0110,0.5096,-4.0000
1.0183,0.5096,-4.0000
1.0256,0.5096,-4.0000
1.0329,0.5096,-4.0000
1.0402,0.5096,-4.0000
1.0475,0.5096,-4.0000
1.0548,0.5096,-4.0000
1.0621,0.5096,-4.0000
1.0694,0.5096,-4.0000
1.0767,0.5096,-4.0000
1.0840,0.5096,-4.0000
1.0913,0.5096,-4.0000
1.0986,0.5096,-4.0000
1.1059,0.5096,-4.0000
1.1132,0.5096,-4.0000
1.1205,0.5096,-4.0000
1.1279,0.5096,-4.0000
1.1352,0.5096,-4.0000
1.1425,0.5096,-4.0000
1.1498,0.5096,-4.0000
1.1571,0.5096,-4.0000
1.1644,0.5096,-4.0000
1.1717,0.5096,-4.0000
1.1790,0.5096,-4.0000
1.1863,0.5096,-4.0000
1.1936,0.5096,-4.0000
1.2009,0.5096,-4.0000
1.2082,0.5096,-4.0000
1.2155,0.5096,-4.0000
1.2228,0.5096,-4.0000
1.2301,0.5096,-4.0000
1.2374,0.5096,-4.0000
1.2447,0.5096,-4.0000
1.2521,0.5096,-4.0000
1.2594,0.5096,-4.0000
1.2667,0.5096,-4.0000
1.2740,0.5096,-4.0000
1.2813,0.5096,-4.0000
1.2886,0.5096,-4.0000
1.2959,0.5096,-4.0000
1.3032,0.5096,-4.0000
1.3105,0.5096,-4.0000
1.3178,0.5096,-4.0000
1.3251,0.5096,-4.0000
1.3324,0.5096,-4.0000
1.3397,0.5096,-4.0000
1.3470,0.5096,-4.0000
1.3543,0.5096,-4.0000
1.3616,0.5096,-4.0000
1.3689,0.5096,-4.0000
1.3763,0.5096,-4.0000
1.3836,0.5096,-4.0000
1.3909,0.5096,-4.0000
1.3982,0.5096,-4.0000
0.6018,0.5205,-4.0000
0.6091,0.5205,-4.0000
0.6164,0.5205,-4.0000
0.6237,0.5205,-4.0000
0.6311,0.5205,-4.0000
0.6384,0.5205,-4.0000
0.6457,0.5205,-4.0000
0.6530,0.5205,-4.0000
0.6603,0.5205,-4.0000
0.6676,0.5205,-4.0000
0.6749,0.5205,-4.0000
0.6822,0.5205,-4.0000
0.6895,0.5205,-4.0000
0.6968,0.5205,-4.0000
0.7041,0.5205,-4.0000
0.7114,0.5205,-4.0000
0.7187,0.5205,-4.0000
0.7260,0.5205,-4.0000
0.7333,0.5205,-4.0000
0.7406,0.5205,-4.0000
0.7479,0.5205,-4.0000
0.7553,0.5205,-4.0000
0.7626,0.5205,-4.0000
0.7699,0.5205,-4.0000
0.7772,0.5205,-4.0000
0.7845,0.5205,-4.0000
0.7918,0.5205,-4.0000
0.7991,0.5205,-4.0000
0.8064,0.5205,-4.0000
0.8137,0.5205,-4.0000
0.8210,0.5205,-4.0000
0.8283,0.5205,-4.0000
0.8356,0.5205,-4.0000
0.8429,0.5205,-4.0000
0.8502,0.5205,-4.0000
0.8575,0.5205,-4.0000
0.8648,0.5205,-4.0000
0.8721,0.5205,-4.0000
0.8795,0.5205,-4.0000
0.8868,0.5205,-4.0000
0.8941,0.5205,-4.0000
0.9014,0.5205,-4.0000
0.9087,0.5205,-4.0000
0.9160,0.5205,-4.0000
0.9233,0.5205,-4.0000
0.9306,0.5205,-4.0000
0.9379,0.5205,-4.0000
0.9452,0.5205,-4.0000
0.9525,0.5205,-4.0000
0.9598,0.5205,-4.0000
0.9671,0.5205,-4.0000
0.9744,0.5205,-4.0000
0.9817,0.5205,-4.0000
0.9890,0.5205,-4.0000
0.9963,0.5205,-4.0000
1.0037,0.5205,-4.0000
1.0110,0.5205,-4.0000
1.0183,0.5205,-4.0000
1.0256,0.5205,-4.0000
1.0329,0.5205,-4.0000
1.0402,0.5205,-4.0000
1.0475,0.5205,-4.0000
1.0548,0.5205,-4.0000
1.0621,0.5205,-4.0000
1.0694,0.5205,-4.0000
1.0767,0.5205,-4.0000
1.0840,0.5205,-4.0000
1.0913,0.5205,-4.0000
1.0986,0.5205,-4.0000
1.1059,0.5205,-4.0000
1.1132,0.5205,-4.0000
1.1205,0.5205,-4.0000
1.1279,0.5205,-4.0000
1.1352,0.5205,-4.0000
1.1425,0.5205,-4.0000
1.1498,0.5205,-4.0000
1.1571,0.5205,-4.0000
1.1644,0.5205,-4.0000
1.1717,0.5205,-4.0000
1.1790,0.5205,-4.0000
1.1863,0.5205,-4.0000
1.1936,0.5205,-4.0000
1.2009,0.5205,-4.0000
1.2082,0.5205,-4.0000
1.2155,0.5205,-4.0000
1.2228,0.5205,-4.0000
1.2301,0.5205,-4.0000
1.2374,0.5205,-4.0000
1.2447,0.5205,-4.0000
1.2521,0.5205,-4.0000
1.2594,0.5205,-4.0000
1.2667,0.5205,-4.0000
1.2740,0.5205,-4.0000
1.2813,0.5205,-4.0000
1.2886,0.5205,-4.0000
1.2959,0.5205,-4.0000
1.3032,0.5205,-4.0000
1.3105,0.5205,-4.0000
1.3178,0.5205,-4.0000
1.3251,0.5205,-4.0000
1.3324,0.5205,-4.0000
1.3397,0.5205,-4.0000
1.3470,0.5205,-4.0000
1.3543,0.5205,-4.0000
1.3616,0.5205,-4.0000
1.3689,0.5205,-4.0000
1.3763,0.5205,-4.0000
1.3836,0.5205,-4.0000
1.3909,0.5205,-4.0000
1.3982,0.5205,-4.0000
0.6018,0.5315,-4.0000
0.6091,0.5315,-4.0000
0.6164,0.5315,-4.0000
0.6237,0.5315,-4.0000
0.6311,0.5315,-4.0000
0.6384,0.5315,-4.0000
0.6457,0.5315,-4.0000
0.6530,0.5315,-4.0000
0.6603,0.5315,-4.0000
0.6676,0.5315,-4.0000
0.6749,0.5315,-4.0000
0.6822,0.5315,-4.0000
0.6895,0.5315,-4.0000
0.6968,0.5315,-4.0000
0.7041,0.5315,-4.0000
0.7114,0.5315,-4.0000
0.7187,0.5315,-4.0000
0.7260,0.5315,-4.0000
0.7333,0.5315,-4.0000
0.7406,0.5315,-4.0000
0.7479,0.5315,-4.0000
0.7553,0.5315,-4.0000
0.7626,0.5315,-4.0000
0.7699,0.5315,-4.0000
0.7772,0.5315,-4.0000
0.7845,0.5315,-4.0000
0.7918,0.5315,-4.0000
0.7991,0.5315,-4.0000
0.8064,0.5315,-4.0000
0.8137,0.5315,-4.0000
0.8210,0.5315,-4.0000
0.8283,0.5315,-4.0000
0.8356,0.5315,-4.0000
0.8429,0.5315,-4.0000
0.8502,0.5315,-4.0000
0.8575,0.5315,-4.0000
0.8648,0.5315,-4.0000
0.8721,0.5315,-4.0000
0.8795,0.5315,-4.0000
0.8868,0.5315,-4.0000
0.8941,0.5315,-4.0000
0.9014,0.5315,-4.0000
0.9087,0.5315,-4.0000
0.9160,0.5315,-4.0000
0.9233,0.5315,-4.0000
0.9306,0.5315,-4.0000
0.9379,0.5315,-4.0000
0.9452,0.5315,-4.0000
0.9525,0.5315,-4.0000
0.9598,0.5315,-4.0000
0.9671,0.5315,-4.0000
0.9744,0.5315,-4.0000
0.9817,0.5315,-4.0000
0.9890,0.5315,-4.0000
0.9963,0.5315,-4.0000
1.0037,0.5315,-4.0000
1.0110,0.5315,-4.0000
1.0183,0.5315,-4.0000
1.0256,0.5315,-4.0000
1.0329,0.5315,-4.0000
1.0402,0.5315,-4.0000
1.0475,0.5315,-4.0000
1.0548,0.5315,-4.0000
1.0621,0.5315,-4.0000
1.0694,0.5315,-4.0000
1.0767,0.5315,-4.0000
1.0840,0.5315,-4.0000
1.0913,0.5315,-4.0000
1.0986,0.5315,-4.0000
1.1059,0.5315,-4.0000
1.1132,0.5315,-4.0000
1.1205,0.5315,-4.0000
1.1279,0.5315,-4.0000
1.1352,0.5315,-4.0000
1.1425,0.5315,-4.0000
1.1498,0.5315,-4.0000
1.1571,0.5315,-4.0000
1.1644,0.5315,-4.0000
1.1717,0.5315,-4.0000
1.1790,0.5315,-4.0000
1.1863,0.5315,-4.0000
1.1936,0.5315,-4.0000
1.2009,0.5315,-4.0000
1.2082,0.5315,-4.0000
1.2155,0.5315,-4.0000
1.2228,0.5315,-4.0000
1.2301,0.5315,-4.0000
1.2374,0.5315,-4.0000
1.2447,0.5315,-4.0000
1.2521,0.5315,-4.0000
1.2594,0.5315,-4.0000
1.2667,0.5315,-4.0000
1.2740,0.5315,-4.0000
1.2813,0.5315,-4.0000
1.2886,0.5315,-4.0000
1.2959,0.5315,-4.0000
1.3032,0.5315,-4.0000
1.3105,0.5315,-4.0000
1.3178,0.5315,-4.0000
1.3251,0.5315,-4.0000
1.3324,0.5315,-4.0000
1.3397,0.5315,-4.0000
1.3470,0.5315,-4.0000
1.3543,0.5315,-4.0000
1.3616,0.5315,-4.0000
1.3689,0.5315,-4.0000
1.3763,0.5315,-4.0000
1.3836,0.5315,-4.0000
1.3909,0.5315,-4.0000
1.3982,0.5315,-4.0000
0.6018,0.5425,-4.0000
0.6091,0.5425,-4.0000
0.6164,0.5425,-4.0000
0.6237,0.5425,-4.0000
0.6311,0.5425,-4.0000
0.6384,0.5425,-4.0000
0.6457,0.5425,-4.0000
0.6530,0.5425,-4.0000
0.6603,0.5425,-4.0000
0.6676,0.5425,-4.0000
0.6749,0.5425,-4.0000
0.6822,0.5425,-4.0000
0.6895,0.5425,-4.0000
0.6968,0.5425,-4.0000
0.7041,0.5425,-4.0000
0.7114,0.5425,-4.0000
0.7187,0.5425,-4.0000
0.7260,0.5425,-4.0000
0.7333,0.5425,-4.0000
0.7406,0.5425,-4.0000
0.7479,0.5425,-4.0000
0.7553,0.5425,-4.0000
0.7626,0.5425,-4.0000
0.7699,0.5425,-4.0000
0.7772,0.5425,-4.0000
0.7845,0.5425,-4.0000
0.7918,0.5425,-4.0000
0.7991,0.5425,-4.0000
0.8064,0.5425,-4.0000
0.8137,0.5425,-4.0000
0.8210,0.5425,-4.0000
0.8283,0.5425,-4.0000
0.8356,0.5425,-4.0000
0.8429,0.5425,-4.0000
0.8502,0.5425,-4.0000
0.8575,0.5425,-4.0000
0.8648,0.5425,-4.0000
0.8721,0.5425,-4.0000
0.8795,0.5425,-4.0000
0.8868,0.5425,-4.0000
0.8941,0.5425,-4.0000
0.9014,0.5425,-4.0000
0.9087,0.5425,-4.0000
0.9160,0.5425,-4.0000
0.9233,0.5425,-4.0000
0.9306,0.5425,-4.0000
0.9379,0.5425,-4.0000
0.9452,0.5425,-4.0000
0.9525,0.5425,-4.0000
0.9598,0.5425,-4.0000
0.9671,0.5425,-4.0000
0.9744,0.5425,-4.0000
0.9817,0.5425,-4.0000
0.9890,0.5425,-4.0000
0.9963,0.5425,-4.0000
1.0037,0.5425,-4.0000
1.0110,0.5425,-4.0000
1.0183,0.5425,-4.0000
1.0256,0.5425,-4.0000
1.0329,0.5425,-4.0000
1.0402,0.5425,-4.0000
1.0475,0.5425,-4.0000
1.0548,0.5425,-4.0000
1.0621,0.5425,-4.0000
1.0694,0.5425,-4.0000
1.0767,0.5425,-4.0000
1.0840,0.5425,-4.0000
1.0913,0.5425,-4.0000
1.0986,0.5425,-4.0000
1.1059,0.5425,-4.0000
1.1132,0.5425,-4.0000
1.1205,0.5425,-4.0000
1.1279,0.5425,-4.0000
1.1352,0.5425,-4.0000
1.1425,0.5425,-4.0000
1.1498,0.5425,-4.0000
1.1571,0.5425,-4.0000
1.1644,0.5425,-4.0000
1.1717,0.5425,-4.0000
1.1790,0.5425,-4.0000
1.1863,0.5425,-4.0000
1.1936,0.5425,-4.0000
1.2009,0.5425,-4.0000
1.2082,0.5425,-4.0000
1.2155,0.5425,-4.0000
1.2228,0.5425,-4.0000
1.2301,0.5425,-4.0000
1.2374,0.5425,-4.0000
1.2447,0.5425,-4.0000
1.2521,0.5425,-4.0000
1.2594,0.5425,-4.0000
1.2667,0.5425,-4.0000
1.2740,0.5425,-4.0000
1.2813,0.5425,-4.0000
1.2886,0.5425,-4.0000
1.2959,0.5425,-4.0000
1.3032,0.5425,-4.0000
1.3105,0.5425,-4.0000
1.3178,0.5425,-4.0000
1.3251,0.5425,-4.0000
1.3324,0.5425,-4.0000
1.3397,0.5425,-4.0000
1.3470,0.5425,-4.0000
1.3543,0.5425,-4.0000
1.3616,0.5425,-4.0000
1.3689,0.5425,-4.0000
1.3763,0.5425,-4.0000
1.3836,0.5425,-4.0000
1.3909,0.5425,-4.0000
1.3982,0.5425,-4.0000
0.6018,0.5534,-4.0000
0.6091,0.5534,-4.0000
0.6164,0.5534,-4.0000
0.6237,0.5534,-4.0000
0.6311,0.5534,-4.0000
0.6384,0.5534,-4.0000
0.6457,0.5534,-4.0000
0.6530,0.5534,-4.0000
0.6603,0.5534,-4.0000
0.6676,0.5534,-4.0000
0.6749,0.5534,-4.0000
0.6822,0.5534,-4.0000
0.6895,0.5534,-4.0000
0.6968,0.5534,-4.0000
0.7041,0.5534,-4.0000
0.7114,0.5534,-4.0000
0.7187,0.5534,-4.0000
0.7260,0.5534,-4.0000
0.7333,0.5534,-4.0000
0.7406,0.5534,-4.0000
0.7479,0.5534,-4.0000
0.7553,0.5534,-4.0000
0.7626,0.5534,-4.0000
0.7699,0.5534,-4.0000
0.7772,0.5534,-4.0000
0.7845,0.5534,-4.0000
0.7918,0.5534,-4.0000
0.7991,0.5534,-4.0000
0.8064,0.5534,-4.0000
0.8137,0.5534,-4.0000
0.8210,0.5534,-4.0000
0.8283,0.5534,-4.0000
0.8356,0.5534,-4.0000
0.8429,0.5534,-4.0000
0.8502,0.5534,-4.0000
0.8575,0.5534,-4.0000
0.8648,0.5534,-4.0000
0.8721,0.5534,-4.0000
0.8795,0.5534,-4.0000
0.8868,0.5534,-4.0000
0.8941,0.5534,-4.0000
0.9014,0.5534,-4.0000
0.9087,0.5534,-4.0000
0.9160,0.5534,-4.0000
0.9233,0.5534,-4.0000
0.9306,0.5534,-4.0000
0.9379,0.5534,-4.0000
0.9452,0.5534,-4.0000
0.9525,0.5534,-4.0000
0.9598,0.5534,-4.0000
0.9671,0.5534,-4.0000
0.9744,0.5534,-4.0000
0.9817,0.5534,-4.0000
0.9890,0.5534,-4.0000
0.9963,0.5534,-4.0000
1.0037,0.5534,-4.0000
1.0110,0.5534,-4.0000
1.0183,0.5534,-4.0000
1.0256,0.5534,-4.0000
1.0329,0.5534,-4.0000
1.0402,0.5534,-4.0000
1.0475,0.5534,-4.0000
1.0548,0.5534,-4.0000
1.0621,0.5534,-4.0000
1.0694,0.5534,-4.0000
1.0767,0.5534,-4.0000
1.0840,0.5534,-4.0000
1.0913,0.5534,-4.0000
1.0986,0.5534,-4.0000
1.1059,0.5534,-4.0000
1.1132,0.5534,-4.0000
1.1205,0.5534,-4.0000
1.1279,0.5534,-4.0000
1.1352,0.5534,-4.0000
1.1425,0.5534,-4.0000
1.1498,0.5534,-4.0000
1.1571,0.5534,-4.0000
1.1644,0.5534,-4.0000
1.1717,0.5534,-4.0000
1.1790,0.5534,-4.0000
1.1863,0.5534,-4.0000
1.1936,0.5534,-4.0000
1.2009,0.5534,-4.0000
1.2082,0.5534,-4.0000
1.2155,0.5534,-4.0000
1.2228,0.5534,-4.0000
1.2301,0.5534,-4.0000
1.2374,0.5534,-4.0000
1.2447,0.5534,-4.0000
1.2521,0.5534,-4.0000
1.2594,0.5534,-4.0000
1.2667,0.5534,-4.0000
1.2740,0.5534,-4.0000
1.2813,0.5534,-4.0000
1.2886,0.5534,-4.0000
1.2959,0.5534,-4.0000
1.3032,0.5534,-4.0000
1.3105,0.5534,-4.0000
1.3178,0.5534,-4.0000
1.3251,0.5534,-4.0000
1.3324,0.5534,-4.0000
1.3397,0.5534,-4.0000
1.3470,0.5534,-4.0000
1.3543,0.5534,-4.0000
1.3616,0.5534,-4.0000
1.3689,0.5534,-4.0000
1.3763,0.5534,-4.0000
1.3836,0.5534,-4.0000
1.3909,0.5534,-4.0000
1.3982,0.5534,-4.0000
0.6018,0.5644,-4.0000
0.6091,0.5644,-4.0000
0.6164,0.5644,-4.0000
0.6237,0.5644,-4.0000
0.6311,0.5644,-4.0000
0.6384,0.5644,-4.0000
0.6457,0.5644,-4.0000
0.6530,0.5644,-4.0000
0.6603,0.5644,-4.0000
0.6676,0.5644,-4.0000
0.6749,0.5644,-4.0000
0.6822,0.5644,-4.0000
0.6895,0.5644,-4.0000
0.6968,0.5644,-4.0000
0.7041,0.5644,-4.0000
0.7114,0.5644,-4.0000
0.7187,0.5644,-4.0000
0.7260,0.5644,-4.0000
0.7333,0.5644,-4.0000
0.7406,0.5644,-4.0000
0.7479,0.5644,-4.0000
0.7553,0.5644,-4.0000
0.7626,0.5644,-4.0000
0.7699,0.5644,-4.0000
0.7772,0.5644,-4.0000
0.7845,0.5644,-4.0000
0.7918,0.5644,-4.0000
0.7991,0.5644,-4.0000
0.8064,0.5644,-4.0000
0.8137,0.5644,-4.0000
0.8210,0.5644,-4.0000
0.8283,0.5644,-4.0000
0.8356,0.5644,-4.0000
0.8429,0.5644,-4.0000
0.8502,0.5644,-4.0000
0.8575,0.5644,-4.0000
0.8648,0.5644,-4.0000
0.8721,0.5644,-4.0000
0.8795,0.5644,-4.0000
0.8868,0.5644,-4.0000
0.8941,0.5644,-4.0000
0.9014,0.5644,-4.0000
0.9087,0.5644,-4.0000
0.9160,0.5644,-4.0000
0.9233,0.5644,-4.0000
0.9306,0.5644,-4.0000
0.9379,0.5644,-4.0000
0.9452,0.5644,-4.0000
0.9525,0.5644,-4.0000
0.9598,0.5644,-4.0000
0.9671,0.5644,-4.0000
0.9744,0.5644,-4.0000
0.9817,0.5644,-4.0000
0.9890,0.5644,-4.0000
0.9963,0.5644,-4.0000
1.0037,0.5644,-4.0000
1.0110,0.5644,-4.0000
1.0183,0.5644,-4.0000
1.0256,0.5644,-4.0000
1.0329,0.5644,-4.0000
1.0402,0.5644,-4.0000
1.0475,0.5644,-4.0000
1.0548,0.5644,-4.0000
1.0621,0.5644,-4.0000
1.0694,0.5644,-4.0000
1.0767,0.5644,-4.0000
1.0840,0.5644,-4.0000
1.0913,0.5644,-4.0000
1.0986,0.5644,-4.0000
1.1059,0.5644,-4.0000
1.1132,0.5644,-4.0000
1.1205,0.5644,-4.0000
1.1279,0.5644,-4.0000
1.1352,0.5644,-4.0000
1.1425,0.5644,-4.0000
1.1498,0.5644,-4.0000
1.1571,0.5644,-4.0000
1.1644,0.5644,-4.0000
1.1717,0.5644,-4.0000
1.1790,0.5644,-4.0000
1.1863,0.5644,-4.0000
1.1936,0.5644,-4.0000
1.2009,0.5644,-4.0000
1.2082,0.5644,-4.0000
1.2155,0.5644,-4.0000
1.2228,0.5644,-4.0000
1.2301,0.5644,-4.0000
1.2374,0.5644,-4.0000
1.2447,0.5644,-4.0000
1.2521,0.5644,-4.0000
1.2594,0.5644,-4.0000
1.2667,0.5644,-4.0000
1.2740,0.5644,-4.0000
1.2813,0.5644,-4.0000
1.2886,0.5644,-4.0000
1.2959,0.5644,-4.0000
1.3032,0.5644,-4.0000
1.3105,0.5644,-4.0000
1.3178,0.5644,-4.0000
1.3251,0.5644,-4.0000
1.3324,0.5644,-4.0000
1.3397,0.5644,-4.0000
1.3470,0.5644,-4.0000
1.3543,0.5644,-4.0000
1.3616,0.5644,-4.0000
1.3689,0.5644,-4.0000
1.3763,0.5644,-4.0000
1.3836,0.5644,-4.0000
1.3909,0.5644,-4.0000
1.3982,0.5644,-4.0000
0.6018,0.5753,-4.0000
0.6091,0.5753,-4.0000
0.6164,0.5753,-4.0000
0.6237,0.5753,-4.0000
0.6311,0.5753,-4.0000
0.6384,0.5753,-4.0000
0.6457,0.5753,-4.0000
0.6530,0.5753,-4.0000
0.6603,0.5753,-4.0000
0.6676,0.5753,-4.0000
0.6749,0.5753,-4.0000
0.6822,0.5753,-4.0000
0.6895,0.5753,-4.0000
0.6968,0.5753,-4.0000
0.7041,0.5753,-4.0000
0.7114,0.5753,-4.0000
0.7187,0.5753,-4.0000
0.7260,0.5753,-4.0000
0.7333,0.5753,-4.0000
0.7406,0.5753,-4.0000
0.7479,0.5753,-4.0000
0.7553,0.5753,-4.0000
0.7626,0.5753,-4.0000
0.7699,0.5753,-4.0000
0.7772,0.5753,-4.0000
0.7845,0.5753,-4.0000
0.7918,0.5753,-4.0000
0.7991,0.5753,-4.0000
0.8064,0.5753,-4.0000
0.8137,0.5753,-4.0000
0.8210,0.5753,-4.0000
0.8283,0.5753,-4.0000
0.8356,0.5753,-4.0000
0.8429,0.5753,-4.0000
0.8502,0.5753,-4.0000
0.8575,0.5753,-4.0000
0.8648,0.5753,-4.0000
0.8721,0.5753,-4.0000
0.8795,0.5753,-4.0000
0.8868,0.5753,-4.0000
0.8941,0.5753,-4.0000
0.9014,0.5753,-4.0000
0.9087,0.5753,-4.0000
0.9160,0.5753,-4.0000
0.9233,0.5753,-4.0000
0.9306,0.5753,-4.0000
0.9379,0.5753,-4.0000
0.9452,0.5753,-4.0000
0.9525,0.5753,-4.0000
0.9598,0.5753,-4.0000
0.9671,0.5753,-4.0000
0.9744,0.5753,-4.0000
0.9817,0.5753,-4.0000
0.9890,0.5753,-4.0000
0.9963,0.5753,-4.0000
1.0037,0.5753,-4.0000
1.0110,0.5753,-4.0000
1.0183,0.5753,-4.0000
1.0256,0.5753,-4.0000
1.0329,0.5753,-4.0000
1.0402,0.5753,-4.0000
1.0475,0.5753,-4.0000
1.0548,0.5753,-4.0000
1.0621,0.5753,-4.0000
1.0694,0.5753,-4.0000
1.0767,0.5753,-4.0000
1.0840,0.5753,-4.0000
1.0913,0.5753,-4.0000
1.0986,0.5753,-4.0000
1.1059,0.5753,-4.0000
1.1132,0.5753,-4.0000
1.1205,0.5753,-4.0000
1.1279,0.5753,-4.0000
1.1352,0.5753,-4.0000
1.1425,0.5753,-4.0000
1.1498,0.5753,-4.0000
1.1571,0.5753,-4.0000
1.1644,0.5753,-4.0000
1.1717,0.5753,-4.0000
1.1790,0.5753,-4.0000
1.1863,0.5753,-4.0000
1.1936,0.5753,-4.0000
1.2009,0.5753,-4.0000
1.2082,0.5753,-4.0000
1.2155,0.5753,-4.0000
1.2228,0.5753,-4.0000
1.2301,0.5753,-4.0000
1.2374,0.5753,-4.0000
1.2447,0.5753,-4.0000
1.2521,0.5753,-4.0000
1.2594,0.5753,-4.0000
1.2667,0.5753,-4.0000
1.2740,0.5753,-4.0000
1.2813,0.5753,-4.0000
1.2886,0.5753,-4.0000
1.2959,0.5753,-4.0000
1.3032,0.5753,-4.0000
1.3105,0.5753,-4.0000
1.3178,0.5753,-4.0000
1.3251,0.5753,-4.0000
1.3324,0.5753,-4.0000
1.3397,0.5753,-4.0000
1.3470,0.5753,-4.0000
1.3543,0.5753,-4.0000
1.3616,0.5753,-4.0000
1.3689,0.5753,-4.0000
1.3763,0.5753,-4.0000
1.3836,0.5753,-4.0000
1.3909,0.5753,-4.0000
1.3982,0.5753,-4.0000
0.6018,0.5863,-4.0000
0.6091,0.5863,-4.0000
0.6164,0.5863,-4.0000
0.6237,0.5863,-4.0000
0.6311,0.5863,-4.0000
0.6384,0.5863,-4.0000
0.6457,0.5863,-4.0000
0.6530,0.5863,-4.0000
0.6603,0.5863,-4.0000
0.6676,0.5863,-4.0000
0.6749,0.5863,-4.0000
0.6822,0.5863,-4.0000
0.6895,0.5863,-4.0000
0.6968,0.5863,-4.0000
0.7041,0.5863,-4.0000
0.7114,0.5863,-4.0000
0.7187,0.5863,-4.0000
0.7260,0.5863,-4.0000
0.7333,0.5863,-4.0000
0.7406,0.5863,-4.0000
0.7479,0.5863,-4.0000
0.7553,0.5863,-4.0000
0.7626,0.5863,-4.0000
0.7699,0.5863,-4.0000
0.7772,0.5863,-4.0000
0.7845,0.5863,-4.0000
0.7918,0.5863,-4.0000
0.7991,0.5863,-4.0000
0.8064,0.5863,-4.0000
0.8137,0.5863,-4.0000
0.8210,0.5863,-4.0000
0.8283,0.5863,-4.0000
0.8356,0.5863,-4.0000
0.8429,0.5863,-4.0000
0.8502,0.5863,-4.0000
0.8575,0.5863,-4.0000
0.8648,0.5863,-4.0000
0.8721,0.5863,-4.0000
0.8795,0.5863,-4.0000
0.8868,0.5863,-4.0000
0.8941,0.5863,-4.0000
0.9014,0.5863,-4.0000
0.9087,0.5863,-4.0000
0.9160,0.5863,-4.0000
0.9233,0.5863,-4.0000
0.9306,0.5863,-4.0000
0.9379,0.5863,-4.0000
0.9452,0.5863,-4.0000
0.9525,0.5863,-4.0000
0.9598,0.5863,-4.0000
0.9671,0.5863,-4.0000
0.9744,0.5863,-4.0000
0.9817,0.5863,-4.0000
0.9890,0.5863,-4.0000
0.9963,0.5863,-4.0000
1.0037,0.5863,-4.0000
1.0110,0.5863,-4.0000
1.0183,0.5863,-4.0000
1.0256,0.5863,-4.0000
1.0329,0.5863,-4.0000
1.0402,0.5863,-4.0000
1.0475,0.5863,-4.0000
1.0548,0.5863,-4.0000
1.0621,0.5863,-4.0000
1.0694,0.5863,-4.0000
1.0767,0.5863,-4.0000
1.0840,0.5863,-4.0000
1.0913,0.5863,-4.0000
1.0986,0.5863,-4.0000
1.1059,0.5863,-4.0000
1.1132,0.5863,-4.0000
1.1205,0.5863,-4.0000
1.1279,0.5863,-4.0000
1.1352,0.5863,-4.0000
1.1425,0.5863,-4.0000
1.1498,0.5863,-4.0000
1.1571,0.5863,-4.0000
1.1644,0.5863,-4.0000
1.1717,0.5863,-4.0000
1.1790,0.5863,-4.0000
1.1863,0.5863,-4.0000
1.1936,0.5863,-4.0000
1.2009,0.5863,-4.0000
1.2082,0.5863,-4.0000
1.2155,0.5863,-4.0000
1.2228,0.5863,-4.0000
1.2301,0.5863,-4.0000
1.2374,0.5863,-4.0000
1.2447,0.5863,-4.0000
1.2521,0.5863,-4.0000
1.2594,0.5863,-4.0000
1.2667,0.5863,-4.0000
1.2740,0.5863,-4.0000
1.2813,0.5863,-4.0000
1.2886,0.5863,-4.0000
1.2959,0.5863,-4.0000
1.3032,0.5863,-4.0000
1.3105,0.5863,-4.0000
1.3178,0.5863,-4.0000
1.3251,0.5863,-4.0000
1.3324,0.5863,-4.0000
1.3397,0.5863,-4.0000
1.3470,0.5863,-4.0000
1.3543,0.5863,-4.0000
1.3616,0.5863,-4.0000
1.3689,0.5863,-4.0000
1.3763,0.5863,-4.0000
1.3836,0.5863,-4.0000
1.3909,0.5863,-4.0000
1.3982,0.5863,-4.0000
0.6018,0.5973,-4.0000
0.6091,0.5973,-4.0000
0.6164,0.5973,-4.0000
0.6237,0.5973,-4.0000
0.6311,0.5973,-4.0000
0.6384,0.5973,-4.0000
0.6457,0.5973,-4.0000
0.6530,0.5973,-4.0000
0.6603,0.5973,-4.0000
0.6676,0.5973,-4.0000
0.6749,0.5973,-4.0000
0.6822,0.5973,-4.0000
0.6895,0.5973,-4.0000
0.6968,0.5973,-4.0000
0.7041,0.5973,-4.0000
0.7114,0.5973,-4.0000
0.7187,0.5973,-4.0000
0.7260,0.5973,-4.0000
0.7333,0.5973,-4.0000
0.7406,0.5973,-4.0000
0.7479,0.5973,-4.0000
0.7553,0.5973,-4.0000
0.7626,0.5973,-4.0000
0.7699,0.5973,-4.0000
0.7772,0.5973,-4.0000
0.7845,0.5973,-4.0000
0.7918,0.5973,-4.0000
0.7991,0.5973,-4.0000
0.8064,0.5973,-4.0000
0.8137,0.5973,-4.0000
0.8210,0.5973,-4.0000
0.8283,0.5973,-4.0000
0.8356,0.5973,-4.0000
0.8429,0.5973,-4.0000
0.8502,0.5973,-4.0000
0.8575,0.5973,-4.0000
0.8648,0.5973,-4.0000
0.8721,0.5973,-4.0000
0.8795,0.5973,-4.0000
0.8868,0.5973,-4.0000
0.8941,0.5973,-4.0000
0.9014,0.5973,-4.0000
0.9087,0.5973,-4.0000
0.9160,0.5973,-4.0000
0.9233,0.5973,-4.0000
0.9306,0.5973,-4.0000
0.9379,0.5973,-4.0000
0.9452,0.5973,-4.0000
0.9525,0.5973,-4.0000
0.9598,0.5973,-4.0000
0.9671,0.5973,-4.0000
0.9744,0.5973,-4.0000
0.9817,0.5973,-4.0000
0.9890,0.5973,-4.0000
0.9963,0.5973,-4.0000
1.0037,0.5973,-4.0000
1.0110,0.5973,-4.0000
1.0183,0.5973,-4.0000
1.0256,0.5973,-4.0000
1.0329,0.5973,-4.0000
1.0402,0.5973,-4.0000
1.0475,0.5973,-4.0000
1.0548,0.5973,-4.0000
1.0621,0.5973,-4.0000
1.0694,0.5973,-4.0000
1.0767,0.5973,-4.0000
1.0840,0.5973,-4.0000
1.0913,0.5973,-4.0000
1.0986,0.5973,-4.0000
1.1059,0.5973,-4.0000
1.1132,0.5973,-4.0000
1.1205,0.5973,-4.0000
1.1279,0.5973,-4.0000
1.1352,0.5973,-4.0000
1.1425,0.5973,-4.0000
1.1498,0.5973,-4.0000
1.1571,0.5973,-4.0000
1.1644,0.5973,-4.0000
1.1717,0.5973,-4.0000
1.1790,0.5973,-4.0000
1.1863,0.5973,-4.0000
1.1936,0.5973,-4.0000
1.2009,0.5973,-4.0000
1.2082,0.5973,-4.0000
1.2155,0.5973,-4.0000
1.2228,0.5973,-4.0000
1.2301,0.5973,-4.0000
1.2374,0.5973,-4.0000
1.2447,0.5973,-4.0000
1.2521,0.5973,-4.0000
1.2594,0.5973,-4.0000
1.2667,0.5973,-4.0000
1.2740,0.5973,-4.0000
1.2813,0.5973,-4.0000
1.2886,0.5973,-4.0000
1.2959,0.5973,-4.0000
1.3032,0.5973,-4.0000
1.3105,0.5973,-4.0000
1.3178,0.5973,-4.0000
1.3251,0.5973,-4.0000
1.3324,0.5973,-4.0000
1.3397,0.5973,-4.0000
1.3470,0.5973,-4.0000
1.3543,0.5973,-4.0000
1.3616,0.5973,-4.0000
1.3689,0.5973,-4.0000
1.3763,0.5973,-4.0000
1.3836,0.5973,-4.0000
1.3909,0.5973,-4.0000
1.3982,0.5973,-4.0000


==> figures/data/poly_final.csv <==
0.000000000000000000e+00,1.000000000000000000e+00,9.928603206265380621e-01,1.000000000000000000e+00
4.000000000000000083e-02,1.000111324398279988e+00,9.928625700417733624e-01,1.000111324398279988e+00
8.000000000000000167e-02,1.000374068882420087e+00,9.931079328432910192e-01,1.000374068882420087e+00
1.199999999999999956e-01,1.000678430067289959e+00,9.934794983856121142e-01,1.000678430067279967e+00
1.600000000000000033e-01,1.000913262655839908e+00,9.938537118380811330e-01,1.000913262655819924e+00
2.000000000000000111e-01,1.000969217535909950e+00,9.941063317127741827e-01,1.000969217535889966e+00
2.399999999999999911e-01,1.000741639209479894e+00,9.941179322343612901e-01,1.000741639209459910e+00
2.800000000000000266e-01,1.000133143621130039e+00,9.937783679826177607e-01,1.000133143621120047e+00
3.200000000000000067e-01,9.990558477120099479e-01,9.929900874447972203e-01,9.990558477120099479e-01
3.599999999999999867e-01,9.974332648010300062e-01,9.916704638626933077e-01,9.974332648010300062e-01
4.000000000000000222e-01,9.952019120127699736e-01,9.897534102982518123e-01,9.952019120127899576e-01
4.400000000000000022e-01,9.923126971284600417e-01,9.871905380803197572e-01,9.923126971284700337e-01
4.799999999999999822e-01,9.887321639111800176e-01,9.839520688301863771e-01,9.887321639111900096e-01
5.200000000000000178e-01,9.844436792658699531e-01,9.800276546965677182e-01,9.844436792658499691e-01
5.600000000000000533e-01,9.794486443332199865e-01,9.754272115999974568e-01,9.794486443331600345e-01
5.999999999999999778e-01,9.737678055488100393e-01,9.701818270295951008e-01,9.737678055486600481e-01
6.400000000000000133e-01,9.674427300311799760e-01,9.643447629790348197e-01,9.674427300308999778e-01
6.800000000000000488e-01,9.605374896576900356e-01,9.579925288048923848e-01,9.605374896572600463e-01
7.199999999999999734e-01,9.531405646101399620e-01,9.512259384487957714e-01,9.531405646095300055e-01
7.600000000000000089e-01,9.453669208314700034e-01,9.441709821059716123e-01,9.453669208306899607e-01
8.000000000000000444e-01,9.373601210859600075e-01,9.369792358373870700e-01,9.373601210850399656e-01
8.399999999999999689e-01,9.292941752767199803e-01,9.298274338733273359e-01,9.292941752757299945e-01
8.800000000000000044e-01,9.213746081921000419e-01,9.229157926689431912e-01,9.213746081910999530e-01
9.200000000000000400e-01,9.138379332224000340e-01,9.164647277358665134e-01,9.138379332214899842e-01
9.599999999999999645e-01,9.069484247079300232e-01,9.107096565859839066e-01,9.069484247071799565e-01
1.000000000000000000e+00,9.009909064502500398e-01,9.058934364388157023e-01,9.009909064497699793e-01
1.040000000000000036e+00,8.962584368871000517e-01,9.022556197658789801e-01,8.962584368870000207e-01
1.080000000000000071e+00,8.930345332250400059e-01,9.000180044727262851e-01,8.930345332254300272e-01
1.120000000000000107e+00,8.915710693263999564e-01,8.993682913427984982e-01,8.915710693273699583e-01
1.159999999999999920e+00,8.920649395292900019e-01,9.004462279561873395e-01,8.920649395308699603e-01
1.199999999999999956e+00,8.946381844473300093e-01,9.033354272264073614e-01,8.946381844494200042e-01
1.239999999999999991e+00,8.993264379957599530e-01,9.080607641652422846e-01,8.993264379982000012e-01
1.280000000000000027e+00,9.060786952238100156e-01,9.145899261029091232e-01,9.060786952264000549e-01
1.320000000000000062e+00,9.147681239828100441e-01,9.228385013063246101e-01,9.147681239853999724e-01
1.360000000000000098e+00,9.252105334716600460e-01,9.326783959682211078e-01,9.252105334742299902e-01
1.400000000000000133e+00,9.371856263900200101e-01,9.439483968702355732e-01,9.371856263926700015e-01
1.439999999999999947e+00,9.504566488434099680e-01,9.564651906559171746e-01,9.504566488463900287e-01
1.479999999999999982e+00,9.647857669393899993e-01,9.700336607122593824e-01,9.647857669429700245e-01
1.520000000000000018e+00,9.799443685243199864e-01,9.844556477446824161e-01,9.799443685288300454e-01
1.560000000000000053e+00,9.957188086246600012e-01,9.995365628755450427e-01,9.957188086304199492e-01
1.600000000000000089e+00,1.011912724467959990e+00,1.015089780109194262e+00,1.011912724475249936e+00
1.640000000000000124e+00,1.028347115848970095e+00,1.030939183525365843e+00,1.028347115858069927e+00
1.679999999999999938e+00,1.044859177780349979e+00,1.046920325359103732e+00,1.044859177791509941e+00
1.719999999999999973e+00,1.061300583629410044e+00,1.062880598741664739e+00,1.061300583642849960e+00
1.760000000000000009e+00,1.077535655558859995e+00,1.078678781081192195e+00,1.077535655574789919e+00
1.800000000000000044e+00,1.093439663061340106e+00,1.094184241703386906e+00,1.093439663079950108e+00
1.840000000000000080e+00,1.108897360191199999e+00,1.109276026350296984e+00,1.108897360212649952e+00
1.880000000000000115e+00,1.123801793820049966e+00,1.123841954532216469e+00,1.123801793844499963e+00
1.919999999999999929e+00,1.138053372834850085e+00,1.137777807132809960e+00,1.138053372862420032e+00
1.959999999999999964e+00,1.151559168389129972e+00,1.150986641176032110e+00,1.151559168419920010e+00
2.000000000000000000e+00,1.164232408631739935e+00,1.163378242184694100e+00,1.164232408665829999e+00
2.040000000000000036e+00,1.175992131611669933e+00,1.174868708411399343e+00,1.175992131649119976e+00
2.080000000000000071e+00,1.186762963584830022e+00,1.185380152543711096e+00,1.186762963625680012e+00
2.120000000000000107e+00,1.196474994673470071e+00,1.194840502928191217e+00,1.196474994717749984e+00
2.160000000000000142e+00,1.205063728706500026e+00,1.203183386034268443e+00,1.205063728754240060e+00
2.200000000000000178e+00,1.212470088635859922e+00,1.210348073402510050e+00,1.212470088687080061e+00
2.240000000000000213e+00,1.218640463024740050e+00,1.216279478779752399e+00,1.218640463079460057e+00
2.280000000000000249e+00,1.223526782741610086e+00,1.220928194000105771e+00,1.223526782799839951e+00
2.319999999999999840e+00,1.227086620249639992e+00,1.224250555158358456e+00,1.227086620311399923e+00
2.359999999999999876e+00,1.229283306872829939e+00,1.226208733649607918e+00,1.229283306938139919e+00
2.399999999999999911e+00,1.230086066282739976e+00,1.226770849737181868e+00,1.230086066351629981e+00
2.439999999999999947e+00,1.229470165331749909e+00,1.225911109557947576e+00,1.229470165404249915e+00
2.479999999999999982e+00,1.227417086420770076e+00,1.223609970034646777e+00,1.227417086496910059e+00
2.520000000000000018e+00,1.223914729007510083e+00,1.219854340245983382e+00,1.223914729087310027e+00
2.560000000000000053e+00,1.218957651835230083e+00,1.214637832668131745e+00,1.218957651918729956e+00
2.600000000000000089e+00,1.212547372213969910e+00,1.207961083666226232e+00,1.212547372301199911e+00
2.640000000000000124e+00,1.204692744465619914e+00,1.199832170059217384e+00,1.204692744556600026e+00
2.680000000000000160e+00,1.195410446709550101e+00,1.190267157922277219e+00,1.195410446804280102e+00
2.720000000000000195e+00,1.184725613752799944e+00,1.179290831411551332e+00,1.184725613851270065e+00
2.760000000000000231e+00,1.172672664090899985e+00,1.166937663472516817e+00,1.172672664193070036e+00
2.800000000000000266e+00,1.159296380790870051e+00,1.153253106392585714e+00,1.159296380896629897e+00
2.839999999999999858e+00,1.144653318624609950e+00,1.138295296401956369e+00,1.144653318733809932e+00
2.879999999999999893e+00,1.128813621455339922e+00,1.122137277946601897e+00,1.128813621567730019e+00
2.919999999999999929e+00,1.111863340746439999e+00,1.104869848849170610e+00,1.111863340861670046e+00
2.959999999999999964e+00,1.093907340893119917e+00,1.086605085736111143e+00,1.093907341010659895e+00
3.000000000000000000e+00,1.075072847033889945e+00,1.067480492838628114e+00,1.075072847153049960e+00
3.040000000000000036e+00,1.055513615118480075e+00,1.047663476323637433e+00,1.055513615238300007e+00
3.080000000000000071e+00,1.035414551310269937e+00,1.027355446549031770e+00,1.035414551429499896e+00
3.120000000000000107e+00,1.014996339297630001e+00,1.006794360721574577e+00,1.014996339414730109e+00
3.160000000000000142e+00,9.945192157091999885e-01,9.862542317445568418e-01,9.945192158222899703e-01
3.200000000000000178e+00,9.742844717790900555e-01,9.660405118031916150e-01,9.742844718860299569e-01
3.240000000000000213e+00,9.546316684171399780e-01,9.464814491218123127e-01,9.546316685155800119e-01
3.280000000000000249e+00,9.359292442103299692e-01,9.279167948778779262e-01,9.359292442978700555e-01
3.320000000000000284e+00,9.185567141754800158e-01,9.106855835457631221e-01,9.185567142498000104e-01
3.359999999999999876e+00,9.028785821154899915e-01,8.951140512310027386e-01,9.028785821744600426e-01
3.399999999999999911e+00,8.892134768474100337e-01,8.815039904102960344e-01,8.892134768891599705e-01
3.439999999999999947e+00,8.778056952671100532e-01,8.701216244843165137e-01,8.778056952900700205e-01
3.479999999999999982e+00,8.688078976525599462e-01,8.611872645110980606e-01,8.688078976556300459e-01
3.520000000000000018e+00,8.622810821171700280e-01,8.548661732017247550e-01,8.622810820999999848e-01
3.560000000000000053e+00,8.582116305297600167e-01,8.512611306681164836e-01,8.582116304931100004e-01
3.600000000000000089e+00,8.565385085607299942e-01,8.504073363945929831e-01,8.565385085070800208e-01
3.640000000000000124e+00,8.571802856340899890e-01,8.522704595882034662e-01,8.571802855679599986e-01
3.680000000000000160e+00,8.600529839148699507e-01,8.567485559866178102e-01,8.600529838421699935e-01
3.720000000000000195e+00,8.650751597911200408e-01,8.636780531020532559e-01,8.650751597184299646e-01
3.760000000000000231e+00,8.721613422369399737e-01,8.728432830717808288e-01,8.721613421703999780e-01
3.800000000000000266e+00,8.812072065795000242e-01,8.839883598038418278e-01,8.812072065234599627e-01
3.839999999999999858e+00,8.920729139835900101e-01,8.968297487773315702e-01,8.920729139400399577e-01
3.879999999999999893e+00,9.045715624449099934e-01,9.110680129793899962e-01,9.045715624135299837e-01
3.919999999999999929e+00,9.184671547266299862e-01,9.263980190211871246e-01,9.184671547053100404e-01
3.959999999999999964e+00,9.334826726352599691e-01,9.425176975733572382e-01,9.334826726208399483e-01
4.000000000000000000e+00,9.493154258275300350e-01,9.591356092824614432e-01,9.493154258165199533e-01
4.040000000000000036e+00,9.656551608404200238e-01,9.759772758274217752e-01,9.656551608295199651e-01
4.080000000000000071e+00,9.822007513559699587e-01,9.927900549141639441e-01,9.822007513424499958e-01
4.120000000000000107e+00,9.986728850303899785e-01,1.009346384099729432e+00,9.986728850121999734e-01
4.160000000000000142e+00,1.014821953321269898e+00,1.025445318728602562e+00,1.014821953297009971e+00
4.200000000000000178e+00,1.030431635382250022e+00,1.040912362655909806e+00,1.030431635351130026e+00
4.240000000000000213e+00,1.045319268521679890e+00,1.055597791999296486e+00,1.045319268483350106e+00
4.280000000000000249e+00,1.059334174589170008e+00,1.069374215854985932e+00,1.059334174543659968e+00
4.320000000000000284e+00,1.072354911185080084e+00,1.082134548015758480e+00,1.072354911132689992e+00
4.360000000000000320e+00,1.084286132884989984e+00,1.093790991830476456e+00,1.084286132826230098e+00
4.400000000000000355e+00,1.095055487710359987e+00,1.104274532462111935e+00,1.095055487645870018e+00
4.440000000000000391e+00,1.104610777272519995e+00,1.113534157621556497e+00,1.104610777203060001e+00
4.480000000000000426e+00,1.112917477334149918e+00,1.121535578360638663e+00,1.112917477260549903e+00
4.520000000000000462e+00,1.119956635971810055e+00,1.128259679686259842e+00,1.119956635894979957e+00
4.560000000000000497e+00,1.125723123420629967e+00,1.133700988507524876e+00,1.125723123341519916e+00
4.600000000000000533e+00,1.130224187794699908e+00,1.137866318474102467e+00,1.130224187714309991e+00
4.639999999999999680e+00,1.133478264618229980e+00,1.140773630850263176e+00,1.133478264537630009e+00
4.679999999999999716e+00,1.135513989160890080e+00,1.142451088826295980e+00,1.135513989081190056e+00
4.719999999999999751e+00,1.136369365079439975e+00,1.142936264379360134e+00,1.136369365001830056e+00
4.759999999999999787e+00,1.136091048613899979e+00,1.142275458124948351e+00,1.136091048539630055e+00
4.799999999999999822e+00,1.134733713402890087e+00,1.140523098926973899e+00,1.134733713333309968e+00
4.839999999999999858e+00,1.132359466335070008e+00,1.137741195701056807e+00,1.132359466271589898e+00
4.879999999999999893e+00,1.129037289568249891e+00,1.133998817851556984e+00,1.129037289512409892e+00
4.919999999999999929e+00,1.124842487948040093e+00,1.129371583591449291e+00,1.124842487901440036e+00
4.959999999999999964e+00,1.119856124659869945e+00,1.123941137547603608e+00,1.119856124624240001e+00
5.000000000000000000e+00,1.114164431196980054e+00,1.117794600858876164e+00,1.114164431174160086e+00
5.040000000000000036e+00,1.107858180747210097e+00,1.111023978559698699e+00,1.107858180739129894e+00
5.080000000000000071e+00,1.101032016963930049e+00,1.103725510469490967e+00,1.101032016972600003e+00
5.120000000000000107e+00,1.093783732771530071e+00,1.095998953146832156e+00,1.093783732799060049e+00
5.160000000000000142e+00,1.086213496240850063e+00,1.087946781833204479e+00,1.086213496289339941e+00
5.200000000000000178e+00,1.078423022443290025e+00,1.079673302885530095e+00,1.078423022514880092e+00
5.240000000000000213e+00,1.070514691337739910e+00,1.071283669217105938e+00,1.070514691434500065e+00
5.280000000000000249e+00,1.062590612018289971e+00,1.062882793999404329e+00,1.062590612142159996e+00
5.320000000000000284e+00,1.054751632840210007e+00,1.054574161567199075e+00,1.054751632992900090e+00
5.360000000000000320e+00,1.047096294284129980e+00,1.046458539283619649e+00,1.047096294467039890e+00
5.400000000000000355e+00,1.039719715859489968e+00,1.038632600092811442e+00,1.039719716073540079e+00
5.440000000000000391e+00,1.032712400499860017e+00,1.031187472469833999e+00,1.032712400745360082e+00
5.480000000000000426e+00,1.026158933164379894e+00,1.024207242116653926e+00,1.026158933440930010e+00
5.520000000000000462e+00,1.020136548937720100e+00,1.017767437482555382e+00,1.020136549244009982e+00
5.560000000000000497e+00,1.014713553086959985e+00,1.011933538250600950e+00,1.014713553420740100e+00
5.600000000000000533e+00,1.009947593908280039e+00,1.006759551448587864e+00,1.009947594266229931e+00
5.639999999999999680e+00,1.005883820436860088e+00,1.002286702932818185e+00,1.005883820814639895e+00
5.679999999999999716e+00,1.002553000141580108e+00,9.985422919825703847e-01,1.002553000533860095e+00
5.719999999999999751e+00,9.999697210606199871e-01,9.955387534663954208e-01,9.999697214612299767e-01
5.759999999999999787e+00,9.981308480627599788e-01,9.932729661825312473e-01,9.981308484648699908e-01
5.799999999999999822e+00,9.970144304200899699e-01,9.917258393022548857e-01,9.970144308165099778e-01
5.839999999999999858e+00,9.965792546334699686e-01,9.908622040533981989e-01,9.965792550168900421e-01
5.879999999999999893e+00,9.967651950980199738e-01,9.906310376281254326e-01,9.967651954614199505e-01
5.919999999999999929e+00,9.974944382538799559e-01,9.909660518445986277e-01,9.974944385908000033e-01
5.959999999999999964e+00,9.986735567790899770e-01,9.917866875364873547e-01,9.986735570838699561e-01
6.000000000000000000e+00,1.000196310194829907e+00,9.929995595062451885e-01,1.000196310462889926e+00
6.040000000000000036e+00,1.001946968922359904e+00,9.945003869166619825e-01,1.001946969150270039e+00
6.080000000000000071e+00,1.003803916068350066e+00,9.961764155564346579e-01,1.003803916253940054e+00
6.120000000000000107e+00,1.005643280060380063e+00,9.979092950849420829e-01,1.005643280202719980e+00
6.160000000000000142e+00,1.007342385987060052e+00,9.995783228640627849e-01,1.007342386086379937e+00
6.200000000000000178e+00,1.008782871267829950e+00,1.001063909242914551e+00,1.008782871325450081e+00
6.240000000000000213e+00,1.009853377227760030e+00,1.002251062941251103e+00,1.009853377245969908e+00
6.280000000000000249e+00,1.010451789778779919e+00,1.003032662510931150e+00,1.010451789760689945e+00
6.320000000000000284e+00,1.010487051866419961e+00,1.003312302701179215e+00,1.010487051815839976e+00
6.360000000000000320e+00,1.009880604665460035e+00,1.003006589784712466e+00,1.009880604586810060e+00
6.400000000000000355e+00,1.008567534469470006e+00,1.002046873811274441e+00,1.008567534367619922e+00
6.440000000000000391e+00,1.006497510705780085e+00,1.000380500784307181e+00,1.006497510585999899e+00
6.480000000000000426e+00,1.003635601074839956e+00,9.979717174530312596e-01,1.003635600942740069e+00
6.520000000000000462e+00,9.999630456629600150e-01,9.948023681011745056e-01,9.999630455243400107e-01
6.560000000000000497e+00,9.954780652887400549e-01,9.908725029544404039e-01,9.954780651495900301e-01
6.600000000000000533e+00,9.901967713836600238e-01,9.862009873429370410e-01,9.901967712500400198e-01
6.640000000000000568e+00,9.841542350859300292e-01,9.808261683986320145e-01,9.841542349638899845e-01
6.679999999999999716e+00,9.774057602001899880e-01,9.748066243441311229e-01,9.774057600956600478e-01
6.719999999999999751e+00,9.700283849484799825e-01,9.682219888665450913e-01,9.700283848670899767e-01
6.759999999999999787e+00,9.621226057124799835e-01,9.611738060774924763e-01,9.621226056593700227e-01
6.799999999999999822e+00,9.538142630053300097e-01,9.537863252215503795e-01,9.538142629848700427e-01
6.839999999999999858e+00,9.452564398622099739e-01,9.462070824192974072e-01,9.452564398776700516e-01
6.879999999999999893e+00,9.366310770872200431e-01,9.386070322763306883e-01,9.366310771403100199e-01
6.919999999999999929e+00,9.281498001872500181e-01,9.311798808832452146e-01,9.281498002777399670e-01
6.959999999999999964e+00,9.200531930687200211e-01,9.241401430678761741e-01,9.200531931939099906e-01
7.000000000000000000e+00,9.126074927827999561e-01,9.177193420035503202e-01,9.126074929372800515e-01
7.040000000000000036e+00,9.060975307321700312e-01,9.121597701159129823e-01,9.060975309076999551e-01
7.080000000000000071e+00,9.008149036046200209e-01,9.077054301472874398e-01,9.008149037903899758e-01
7.120000000000000107e+00,8.970410535287800524e-01,9.045902186925142141e-01,8.970410537121600303e-01
7.160000000000000142e+00,8.950262887513700250e-01,9.030240607088927396e-01,8.950262889190799820e-01
7.200000000000000178e+00,8.949675536843599843e-01,9.031784281878060261e-01,8.949675538239599826e-01
7.240000000000000213e+00,8.969892453893799633e-01,9.051732767814010261e-01,8.969892454908300339e-01
7.280000000000000249e+00,9.011316046131300217e-01,9.090676403890514123e-01,9.011316046699799909e-01
7.320000000000000284e+00,9.073496240729800322e-01,9.148555168215644073e-01,9.073496240830499771e-01
7.360000000000000320e+00,9.155224821887999465e-01,9.224670789824566119e-01,9.155224821541499969e-01
7.400000000000000355e+00,9.254705986518899641e-01,9.317743527211248544e-01,9.254705985780800059e-01
7.440000000000000391e+00,9.369758690750999985e-01,9.426020989860979249e-01,9.369758689701900289e-01
7.480000000000000426e+00,9.498008940089399665e-01,9.547442327720883082e-01,9.498008938822799507e-01
7.520000000000000462e+00,9.637044899066899983e-01,9.679812351790638703e-01,9.637044897679100108e-01
7.560000000000000497e+00,9.784524981333200255e-01,9.820931913831844051e-01,9.784524979915399934e-01
7.600000000000000533e+00,9.938242040761500196e-01,9.968675862776346097e-01,9.938242039395199789e-01
7.640000000000000568e+00,1.009615332696409906e+00,1.012103577039396018e+00,1.009615332571839996e+00
7.679999999999999716e+00,1.025638723179790102e+00,1.027614082015779529e+00,1.025638723072910041e+00
7.719999999999999751e+00,1.041723631948610063e+00,1.043226353967913411e+00,1.041723631863799904e+00
7.759999999999999787e+00,1.057714359886549937e+00,1.058781548037977638e+00,1.057714359827109929e+00
7.799999999999999822e+00,1.073468656026429935e+00,1.074133749812716143e+00,1.073468655994689991e+00
7.839999999999999858e+00,1.088856160119509919e+00,1.089148808866815310e+00,1.088856160117039895e+00
7.879999999999999893e+00,1.103757016197310037e+00,1.103703184981851493e+00,1.103757016225020093e+00
7.919999999999999929e+00,1.118060708031340056e+00,1.117682911093407228e+00,1.118060708089630095e+00
7.959999999999999964e+00,1.131665121271010044e+00,1.130982714225466257e+00,1.131665121359870074e+00


==> figures/data/poly_results.csv <==
0.000000000000000000e+00,9.999999999992700284e-01,9.999999999992700284e-01
2.047328540099512817e-01,1.011240055819460082e+00,1.005233746272510054e+00
4.094657080199025634e-01,1.036396392712189973e+00,1.017138464581190060e+00
6.141985620298539006e-01,1.060917194555260012e+00,1.028937845916700011e+00
8.189314160398051268e-01,1.075349940763320022e+00,1.035797125260339957e+00
1.023664270049756464e+00,1.077509706749830043e+00,1.036211888654130053e+00
1.228397124059707801e+00,1.070493684437499926e+00,1.031458541696379960e+00
1.433129978069658916e+00,1.058466473873479918e+00,1.023960546368430036e+00
1.637862832079610254e+00,1.060359836769839914e+00,1.037758284576240086e+00
1.842595686089561591e+00,1.226356958958789933e+00,1.217261239256459904e+00
2.047328540099512928e+00,1.446719256795949926e+00,1.445890159009419973e+00
2.252061394109464043e+00,1.576613042582269975e+00,1.575384076953419976e+00
2.456794248119415602e+00,1.624210693869599931e+00,1.614009053075099898e+00
2.661527102129366718e+00,1.611554994779909933e+00,1.587702974604420003e+00
2.866259956139317833e+00,1.545304500265590075e+00,1.508141748484790101e+00
3.070992810149269392e+00,1.419987052535319982e+00,1.372725015010660021e+00
3.275725664159220507e+00,1.240347336907509979e+00,1.187228779810179935e+00
3.480458518169172066e+00,1.035168599272360046e+00,9.810616403345600034e-01
3.685191372179123181e+00,8.500504325700100061e-01,8.006002408189899500e-01
3.889924226189074297e+00,7.294212587037199880e-01,6.909273089744599750e-01
4.094657080199025856e+00,7.002563484464200405e-01,6.789316975769900120e-01
4.299389934208977415e+00,7.635435855018799511e-01,7.642002364227700184e-01
4.504122788218928086e+00,8.936884814655999820e-01,9.183035663194000220e-01
4.708855642228879645e+00,1.051212480594859944e+00,1.097845064295009943e+00
4.913588496238831205e+00,1.186690185129509967e+00,1.249123577575979915e+00
5.118321350248781876e+00,1.166749418583000075e+00,1.234548643724660000e+00
5.323054204258733435e+00,9.650868703935000514e-01,1.024801949042470017e+00
5.527787058268684994e+00,8.060237332473200178e-01,8.442787873943400356e-01
5.732519912278635665e+00,7.315782489643900544e-01,7.403628148104000051e-01
5.937252766288587225e+00,7.234490179816499555e-01,7.046325975669299746e-01
6.141985620298538784e+00,7.541617845532999631e-01,7.183667625300099724e-01
6.346718474308489455e+00,7.984504195553699946e-01,7.595079049283000039e-01
6.551451328318441014e+00,8.433650401511399997e-01,8.110359285930800466e-01
6.756184182328392573e+00,8.812785821502999717e-01,8.605485790815200486e-01
6.960917036338344133e+00,9.134454850171499496e-01,9.014988614637300390e-01
7.165649890348294804e+00,9.330535285906500498e-01,9.292407161339300004e-01
7.370382744358246363e+00,9.486319503743699810e-01,9.453139353305699544e-01
7.575115598368197922e+00,9.572695702695900311e-01,9.527562100141500068e-01
7.779848452378148593e+00,9.662392998210600492e-01,9.551294409990099821e-01
7.984581306388100153e+00,9.730400287993700159e-01,9.553610862656100045e-01
8.189314160398051712e+00,9.776138578789900224e-01,9.522903517964500519e-01
8.394047014408002383e+00,9.793159632038199724e-01,9.472533865960499622e-01
8.598779868417954830e+00,9.810034852222999646e-01,9.425504072966299773e-01
8.803512722427905501e+00,9.803489105846400209e-01,9.394843588872400231e-01
9.008245576437856172e+00,9.800231141008699520e-01,9.404314863977100147e-01
9.212978430447808620e+00,9.821591533494500315e-01,9.446840815622199461e-01
9.417711284457759291e+00,9.823374920537399912e-01,9.513234365501800349e-01
9.622444138467709962e+00,9.833246677516900291e-01,9.590066317061000101e-01
9.827176992477662409e+00,9.831477569149700280e-01,9.654289885931099935e-01
1.003190984648761308e+01,9.783184928425300297e-01,9.694947594605299868e-01
1.023664270049756375e+01,9.735829468835199840e-01,9.702513997528100509e-01
1.044137555450751620e+01,9.684502080856000061e-01,9.680615179159800521e-01
1.064610840851746687e+01,9.637560448074099506e-01,9.642877869470299901e-01
1.085084126252741754e+01,9.616750347689999590e-01,9.595117700686399687e-01
1.105557411653736999e+01,9.599203453788499596e-01,9.550018280766799927e-01
1.126030697054732066e+01,9.585533769398799642e-01,9.525287071946000328e-01
1.146503982455727133e+01,9.601262273390599455e-01,9.523699235825000553e-01
1.166977267856722378e+01,9.680547091202700294e-01,9.537570630268400462e-01
1.187450553257717445e+01,9.755612189401300371e-01,9.566138427579999881e-01
1.207923838658712512e+01,9.782089677518299720e-01,9.608260547378899563e-01
1.228397124059707757e+01,9.787961103904799787e-01,9.655137339067100255e-01
1.248870409460702824e+01,9.810040906582300213e-01,9.695004566116499634e-01
1.269343694861697891e+01,9.873808562917499865e-01,9.725355868419699457e-01
1.289816980262693136e+01,9.895388489890100114e-01,9.750600212108100351e-01
1.310290265663688203e+01,9.878923946544500012e-01,9.770721718902699582e-01
1.330763551064683270e+01,9.847910196628599788e-01,9.783460223257399724e-01
1.351236836465678515e+01,9.823493616987899468e-01,9.787873851470499931e-01
1.371710121866673582e+01,9.843225952003600288e-01,9.789980962006700205e-01
1.392183407267668827e+01,9.834475043912299652e-01,9.796149784769999647e-01
1.412656692668663894e+01,9.832416108497500362e-01,9.807341705266899856e-01
1.433129978069658961e+01,9.845993867330899985e-01,9.820727837719900322e-01
1.453603263470654205e+01,9.871337692062800429e-01,9.832856217899900164e-01
1.474076548871649273e+01,9.878376791263200341e-01,9.843233270178599614e-01
1.494549834272644340e+01,9.843076603335699781e-01,9.853270313356899957e-01
1.515023119673639584e+01,9.801885322208400142e-01,9.863213925801099791e-01
1.535496405074634652e+01,9.770039706225399634e-01,9.871685507249799985e-01
1.555969690475629719e+01,9.785313796396599706e-01,9.876848968160599762e-01
1.576442975876624963e+01,9.837792774331299839e-01,9.878712784337000397e-01
1.596916261277620031e+01,9.854268851714500510e-01,9.879370837055799770e-01
1.617389546678615275e+01,9.850325395765999748e-01,9.880511327597599758e-01
1.637862832079610342e+01,9.839731695665200339e-01,9.882238171567200302e-01
1.658336117480605409e+01,9.799921881297399828e-01,9.883707552793999929e-01
1.678809402881600477e+01,9.783583603565100262e-01,9.884133108565900105e-01
1.699282688282595544e+01,9.825871617947500303e-01,9.884182650971500284e-01
1.719755973683590966e+01,9.875117325713700378e-01,9.886036526666399649e-01
1.740229259084586033e+01,9.896096546712199737e-01,9.891081278144600031e-01
1.760702544485581100e+01,9.900052695242299583e-01,9.898381929929700451e-01
1.781175829886576167e+01,9.903473131431800303e-01,9.905654670196299971e-01
1.801649115287571234e+01,9.893655562989399632e-01,9.910772724923799792e-01
1.822122400688566302e+01,9.856793907500099872e-01,9.912653902698399522e-01
1.842595686089561724e+01,9.828067086784399997e-01,9.911974159979299870e-01
1.863068971490556791e+01,9.834741431923199606e-01,9.910963691851100155e-01
1.883542256891551858e+01,9.838522316074900242e-01,9.911787862484700007e-01
1.904015542292546925e+01,9.824713678178299547e-01,9.915181496073699474e-01
1.924488827693541992e+01,9.844433327852599724e-01,9.920400800881500336e-01
1.944962113094537060e+01,9.913922317236899540e-01,9.925936840997600097e-01
1.965435398495532482e+01,9.977485594110000466e-01,9.930333789701299985e-01
1.985908683896527549e+01,9.988001371210399881e-01,9.932850360973100035e-01
2.006381969297522616e+01,9.953518594943899789e-01,9.933799363222099998e-01
2.026855254698517683e+01,9.900877960285899837e-01,9.934201835218100518e-01
2.047328540099512750e+01,9.830151045027799572e-01,9.935079085692900547e-01
2.067801825500507817e+01,9.763121279865599744e-01,9.936978110647000095e-01
2.088275110901503240e+01,9.738341902525500249e-01,9.939840832120400149e-01
2.108748396302498307e+01,9.782811159358100195e-01,9.943115306701200140e-01
2.129221681703493374e+01,9.876482966566499933e-01,9.946108939114800540e-01
2.149694967104488441e+01,9.970609417085100068e-01,9.948391302572899830e-01
2.170168252505483508e+01,1.002527478638149949e+00,9.949943269186900530e-01
2.190641537906478575e+01,1.001753029990599897e+00,9.951011016125399511e-01
2.211114823307473998e+01,9.962936464960899796e-01,9.951888694455599538e-01
2.231588108708469065e+01,9.891811564834800397e-01,9.952816573590600457e-01
2.252061394109464132e+01,9.826190944105700487e-01,9.953939027768700099e-01
2.272534679510459199e+01,9.781994021930600081e-01,9.955193897371400480e-01
2.293007964911454266e+01,9.778630178273900464e-01,9.956329821089200394e-01
2.313481250312449689e+01,9.828770337029300030e-01,9.957112178315600248e-01
2.333954535713444756e+01,9.918270893147099754e-01,9.957561369576100052e-01
2.354427821114439823e+01,9.994417480975700263e-01,9.957958216094500159e-01
2.374901106515434890e+01,1.001370720708560036e+00,9.958626029486800091e-01
2.395374391916429957e+01,9.979776707410999981e-01,9.959711570123099822e-01
2.415847677317425024e+01,9.928106941620199466e-01,9.961163557851200334e-01
2.436320962718420446e+01,9.888424485805400455e-01,9.962790079408000432e-01
2.456794248119415514e+01,9.860388599123800502e-01,9.964327997529399683e-01
2.477267533520410581e+01,9.837450550751799527e-01,9.965470387040099576e-01
2.497740818921405648e+01,9.823362332783700523e-01,9.965956429151000551e-01
2.518214104322400715e+01,9.831506597103299994e-01,9.965727212160799819e-01
2.538687389723395782e+01,9.879213382269900201e-01,9.965022894219099925e-01
2.559160675124391204e+01,9.956748722993800094e-01,9.964303203441400303e-01
2.579633960525386271e+01,1.003049268850920051e+00,9.964030375268999595e-01
2.600107245926381339e+01,1.006625391374970091e+00,9.964466152330300197e-01
2.620580531327376406e+01,1.004226486926699913e+00,9.965624645726199882e-01
2.641053816728371473e+01,9.969969133126099781e-01,9.967326920298500426e-01
2.661527102129366540e+01,9.885925062509199890e-01,9.969290753863300214e-01
2.682000387530361962e+01,9.819046824931799700e-01,9.971172261295100370e-01
2.702473672931357029e+01,9.782062690172099728e-01,9.972625204374699903e-01
2.722946958332352096e+01,9.768126205228300218e-01,9.973366533557099789e-01
2.743420243733347164e+01,9.765582856266099565e-01,9.973308880900300100e-01
2.763893529134342231e+01,9.789589854337500396e-01,9.972620738384200267e-01
2.784366814535337653e+01,9.863833362627200119e-01,9.971682866062600015e-01
2.804840099936332720e+01,9.983834480949600465e-01,9.970935811429200157e-01
2.825313385337327787e+01,1.011099834133529995e+00,9.970704161926700060e-01
2.845786670738322854e+01,1.018880545088449940e+00,9.971097253753200551e-01
2.866259956139317921e+01,1.017891157033500082e+00,9.972022082781699659e-01
2.886733241540312989e+01,1.009189784165980042e+00,9.973272432301699686e-01
2.907206526941308411e+01,9.971229993647700018e-01,9.974617007599999585e-01
2.927679812342303478e+01,9.864094092039500383e-01,9.975854103172400178e-01
2.948153097743298545e+01,9.796382214337400196e-01,9.976814510802799463e-01
2.968626383144293612e+01,9.758615419018999981e-01,9.977374495394100151e-01
2.989099668545288679e+01,9.728264439992899693e-01,9.977478192549800173e-01
3.009572953946283747e+01,9.706265336188599768e-01,9.977169346380400095e-01
3.030046239347279169e+01,9.716694738119300290e-01,9.976605874534499874e-01
3.050519524748274236e+01,9.780972891675400183e-01,9.976028423711299498e-01
3.070992810149269303e+01,9.898981848682100182e-01,9.975687220671299871e-01
3.091466095550264370e+01,1.004380649503400003e+00,9.975761250198500463e-01
3.111939380951259437e+01,1.016629255436829915e+00,9.976301020729799740e-01
3.132412666352254504e+01,1.022626792516480032e+00,9.977218172050500433e-01
3.152885951753249927e+01,1.021480798285069991e+00,9.978321871159999690e-01
3.173359237154244994e+01,1.014649340711140102e+00,9.979374801025200359e-01
3.193832522555240061e+01,1.004646827231590045e+00,9.980167446643000151e-01
3.214305807956235128e+01,9.944618376354400491e-01,9.980561956017900416e-01
3.234779093357230551e+01,9.863108339385200374e-01,9.980528095827999602e-01
3.255252378758225262e+01,9.806435734637000134e-01,9.980149655830200528e-01
3.275725664159220685e+01,9.769492899353300341e-01,9.979596981952000290e-01
3.296198949560215397e+01,9.747906792555099953e-01,9.979078845331500469e-01
3.316672234961210819e+01,9.742326609294600370e-01,9.978773173514100536e-01
3.337145520362206241e+01,9.753544593021199471e-01,9.978785560932500465e-01
3.357618805763200953e+01,9.786761424349199601e-01,9.979130861026499488e-01
3.378092091164196376e+01,9.851294135286899900e-01,9.979748567651299807e-01
3.398565376565191087e+01,9.942812472199900053e-01,9.980542912734999828e-01
3.419038661966186510e+01,1.004021340212599922e+00,9.981417806287899985e-01
3.439511947367181932e+01,1.012165552412219949e+00,9.982290305109899897e-01
3.459985232768176644e+01,1.017345535662659950e+00,9.983083888076199619e-01
3.480458518169172066e+01,1.018460541175999934e+00,9.983710772316000126e-01
3.500931803570166778e+01,1.014970510733659959e+00,9.984069306274200306e-01
3.521405088971162201e+01,1.008019632608879945e+00,9.984069328410399846e-01
3.541878374372156912e+01,9.997429892757699887e-01,9.983678330867400419e-01
3.562351659773152335e+01,9.919356688737900329e-01,9.982961778657699625e-01
3.582824945174147757e+01,9.858544576308799767e-01,9.982095127951200464e-01
3.603298230575142469e+01,9.825288179367800412e-01,9.981317295495499842e-01
3.623771515976137891e+01,9.821810243616300173e-01,9.980861805046099544e-01
3.644244801377132603e+01,9.834100585544099937e-01,9.980874331855800197e-01
3.664718086778128026e+01,9.844133097044499570e-01,9.981362994331399729e-01
3.685191372179123448e+01,9.846456919897299542e-01,9.982201142804999483e-01
3.705664657580118160e+01,9.845251044704600440e-01,9.983185940579499817e-01
3.726137942981113582e+01,9.847079045993299973e-01,9.984115209994800511e-01
3.746611228382108294e+01,9.860246258585400048e-01,9.984858918235199887e-01
3.767084513783103716e+01,9.895506672548000093e-01,9.985383853468200455e-01
3.787557799184098428e+01,9.958219592144399446e-01,9.985736050567100008e-01
3.808031084585093851e+01,1.003774368540460094e+00,9.985984890819500359e-01
3.828504369986089273e+01,1.011140187717229910e+00,9.986171813203800207e-01
3.848977655387083985e+01,1.015982073757319970e+00,9.986281683388800179e-01
3.869450940788079407e+01,1.017219907851860006e+00,9.986255166977600073e-01
3.889924226189074119e+01,1.014551730475480085e+00,9.986030899284700224e-01
3.910397511590069541e+01,1.008576621022259978e+00,9.985593490248000359e-01
3.930870796991064964e+01,1.000831830323889893e+00,9.984998467061400040e-01
3.951344082392059676e+01,9.933415801053799843e-01,9.984372745720500042e-01
3.971817367793055098e+01,9.876546820685699890e-01,9.983873377206200495e-01
3.992290653194049810e+01,9.841269724828199950e-01,9.983635986912799964e-01
4.012763938595045232e+01,9.823391693834300220e-01,9.983731743361700106e-01
4.033237223996040655e+01,9.818322129377500262e-01,9.984144777011799698e-01
4.053710509397035366e+01,9.822829841037199472e-01,9.984785031455899462e-01
4.074183794798030789e+01,9.836086895554200238e-01,9.985525029304399558e-01


==> figures/data/preston_final.csv <==
0.000000000000000000e+00,1.000000000000000000e+00,1.213070920284020193e+00,7.460600535999999767e-05,9.928603206265380621e-01,1.241839918896602057e+00,7.301441121925000626e-05
4.000000000000000083e-02,1.000053201406819969e+00,1.212410869598194996e+00,7.461172663500000783e-05,9.927852423870731080e-01,1.242301780095719232e+00,7.301518123134983769e-05
8.000000000000000167e-02,1.000143800660040050e+00,1.210850618044184923e+00,7.462023772000000305e-05,9.928026829568277201e-01,1.241092675869575723e+00,7.301395778540000934e-05
1.199999999999999956e-01,1.000168163702330082e+00,1.209006213985194922e+00,7.462958618999998941e-05,9.928081934010788423e-01,1.238916064579250298e+00,7.301090771596995541e-05
1.600000000000000033e-01,1.000024635715470067e+00,1.207465023216970135e+00,7.463357609999999567e-05,9.926972298607525946e-01,1.236510035915718619e+00,7.300177462253004787e-05
2.000000000000000111e-01,9.996160121304900059e-01,1.206772294383845034e+00,7.462274334000000477e-05,9.923683018287365876e-01,1.234597132299433353e+00,7.297872716990997126e-05
2.399999999999999911e-01,9.988517301878000465e-01,1.207423489076684842e+00,7.458523897500000423e-05,9.917259014546335738e-01,1.233845080428350505e+00,7.293122991180996464e-05
2.800000000000000266e-01,9.976497718407899562e-01,1.209861550781420103e+00,7.450762066999999775e-05,9.906830704666503840e-01,1.234843625513977416e+00,7.284687773529006287e-05
3.200000000000000067e-01,9.959382931395199812e-01,1.214477891528884967e+00,7.437556073499999604e-05,9.891635485858479848e-01,1.238096436382169152e+00,7.271216576356988065e-05
3.599999999999999867e-01,9.936570121672200218e-01,1.221615740741335054e+00,7.417448396500000464e-05,9.871035210121741343e-01,1.244023600618807901e+00,7.251318864632002963e-05
4.000000000000000222e-01,9.907583973766800334e-01,1.231574544300024998e+00,7.389015045000000496e-05,9.844530278997073447e-01,1.252969546420437341e+00,7.223627597805006874e-05
4.400000000000000022e-01,9.872087018103700151e-01,1.244614236263495100e+00,7.350919820999999839e-05,9.811771164797302713e-01,1.265212088995807171e+00,7.186857611916995915e-05
4.799999999999999822e-01,9.829888874627999984e-01,1.260958359851489963e+00,7.301965914000000031e-05,9.772568143976207988e-01,1.280969571159683795e+00,7.139860145808001946e-05
5.200000000000000178e-01,9.780954791078300126e-01,1.280795141181319874e+00,7.241145883500000528e-05,9.726899889929966347e-01,1.300404143105670318e+00,7.081674605304008672e-05
5.600000000000000533e-01,9.725413790590300422e-01,1.304275696561259856e+00,7.167690717500000601e-05,9.674921372100244721e-01,1.323619936993146950e+00,7.011578279056995583e-05
5.999999999999999778e-01,9.663566638861199598e-01,1.331508582738079927e+00,7.081118152999999946e-05,9.616971272712729890e-01,1.350655297432417967e+00,6.929134224138013096e-05
6.400000000000000133e-01,9.595893709256100301e-01,1.362549901024335153e+00,6.981279763999999072e-05,9.553578867897307703e-01,1.381468459714032315e+00,6.834236941783001617e-05
6.800000000000000488e-01,9.523062659200599578e-01,1.397388177832910028e+00,6.868405440499999060e-05,9.485470019953626819e-01,1.415916257620151386e+00,6.727154765559997395e-05
7.199999999999999734e-01,9.445935623720099761e-01,1.435923300229384969e+00,6.743142789000000138e-05,9.413571579472088668e-01,1.453725758356225306e+00,6.608567087210006177e-05
7.600000000000000089e-01,9.365575369974300513e-01,1.477938874901369992e+00,6.606587801999999317e-05,9.339013087274046221e-01,1.494459488109553869e+00,6.479593681023996978e-05
8.000000000000000444e-01,9.283249524008100328e-01,1.523067400911644942e+00,6.460302398499999886e-05,9.263124201396643054e-01,1.537476683681102241e+00,6.341812560139992172e-05
8.399999999999999689e-01,9.200431553426100528e-01,1.570747486823464989e+00,6.306314781000000062e-05,9.187425814872774987e-01,1.581896154739098614e+00,6.197262209601999750e-05
8.800000000000000044e-01,9.118796630646700541e-01,1.620172300605960070e+00,6.147100667999998592e-05,9.113612535778939927e-01,1.626569911936631918e+00,6.048423948680995967e-05
9.200000000000000400e-01,9.040209775560199557e-01,1.670229908284535103e+00,5.985546747500000302e-05,9.043524299048162352e-01,1.670077796604224618e+00,5.898180741822998258e-05
9.599999999999999645e-01,8.966702812819099533e-01,1.719441509779500166e+00,5.824899503500000834e-05,8.979105494097893159e-01,1.710749333446475617e+00,5.749749931122003058e-05
1.000000000000000000e+00,8.900435891175799696e-01,1.765914094186220140e+00,5.668700209000000182e-05,8.922350949768349526e-01,1.746712109500334176e+00,5.606588897830997776e-05
1.040000000000000036e+00,8.843639107321600301e-01,1.807337074761214968e+00,5.520701010000000078e-05,8.875239017041260947e-01,1.775964707496338724e+00,5.472274701081002992e-05
1.080000000000000071e+00,8.798530921359599688e-01,1.841061035502559839e+00,5.384752868999999700e-05,8.839652715564477736e-01,1.796486195748388859e+00,5.350362186518005684e-05
1.120000000000000107e+00,8.767213297910300129e-01,1.864291863436140062e+00,5.264659394500000467e-05,8.817291386712456935e-01,1.806415909312288459e+00,5.244231015064003073e-05
1.159999999999999920e+00,8.751549083537200069e-01,1.874407963704915137e+00,5.164001846499999640e-05,8.809579275581046476e-01,1.804318143773243177e+00,5.156939072771008842e-05
1.199999999999999956e+00,8.753034140359300386e-01,1.869362061200069869e+00,5.085954786000001040e-05,8.817583384342663200e-01,1.789452808767940217e+00,5.091101889730018207e-05
1.239999999999999991e+00,8.772682880037599995e-01,1.848076809072134896e+00,5.033121680000000013e-05,8.841955209596802367e-01,1.761913797489213840e+00,5.048810939058995153e-05
1.280000000000000027e+00,8.810947926731399482e-01,1.810713970535710038e+00,5.007419568500000534e-05,8.882905330902471919e-01,1.722583529721297690e+00,5.031593200875001775e-05
1.320000000000000062e+00,8.867690344624600263e-01,1.758717789592095126e+00,5.010031194500000763e-05,8.940210712733362985e-01,1.672967265265528747e+00,5.040407670832996903e-05
1.360000000000000098e+00,8.942206555799899759e-01,1.694605649904729949e+00,5.041426127499998950e-05,9.013248704227464492e-01,1.614991368466395461e+00,5.075672347706994638e-05
1.400000000000000133e+00,9.033305299345399941e-01,1.621568961500885031e+00,5.101436764999999916e-05,9.101050262969841986e-01,1.550808343650001087e+00,5.137314531174000105e-05
1.439999999999999947e+00,9.139417735260200182e-01,1.543006054248464931e+00,5.189366370499999575e-05,9.202365345631688953e-01,1.482615068878252673e+00,5.224836171864996528e-05
1.479999999999999982e+00,9.258719634971700474e-01,1.462109969817754873e+00,5.304106115999999998e-05,9.315733593331408935e-01,1.412490850436547873e+00,5.337385444372998812e-05
1.520000000000000018e+00,9.389246873828800410e-01,1.381588352356650118e+00,5.444243828500000651e-05,9.439553654817965933e-01,1.342273792977863422e+00,5.473826926886000673e-05
1.560000000000000053e+00,9.528991773902100171e-01,1.303533339786194789e+00,5.608154941999999503e-05,9.572145757358594409e-01,1.273487779603355907e+00,5.632805207766002840e-05
1.600000000000000089e+00,9.675975040040899477e-01,1.229415259363269897e+00,5.794072803999999490e-05,9.711804246928831263e-01,1.207316454393912553e+00,5.812799083648008473e-05
1.640000000000000124e+00,9.828293756330299669e-01,1.160155375178335113e+00,6.000139746000000173e-05,9.856838842407332768e-01,1.144612884198402458e+00,6.012165292069999160e-05
1.679999999999999938e+00,9.984149279017799916e-01,1.096234844220379978e+00,6.224442255999999363e-05,1.000560483276347945e+00,1.085933974193951768e+00,6.229172058298999577e-05
1.719999999999999973e+00,1.014186010306900032e+00,1.037808913575090086e+00,6.465033976500000185e-05,1.015652345397193956e+00,1.031589558783146066e+00,6.462023647939998754e-05
1.760000000000000009e+00,1.029986460430099893e+00,9.848086924345749171e-01,6.719949824000000303e-05,1.030809427618869956e+00,9.816964342191019099e-01,6.708877527775000324e-05
1.800000000000000044e+00,1.045671768508620092e+00,9.370232345317049960e-01,6.987213868499999171e-05,1.045890160401035329e+00,9.362296891696182399e-01,6.967855753541989669e-05
1.840000000000000080e+00,1.061108428931279990e+00,8.941611683923050835e-01,7.264842951499999593e-05,1.060761672981167969e+00,8.950670478270028596e-01,7.237052030109004052e-05
1.880000000000000115e+00,1.076173178221839999e+00,8.558943798183951124e-01,7.550847488499999908e-05,1.075299754859562640e+00,8.580247864342493980e-01,7.514535671838997442e-05
1.919999999999999929e+00,1.090752242367369895e+00,8.218873929061500938e-01,7.843230553499999386e-05,1.089388667941320055e+00,8.248854392762280385e-01,7.798353480943992695e-05
1.959999999999999964e+00,1.104740661204050012e+00,7.918160751477100190e-01,8.139986042500000469e-05,1.102920891124185676e+00,7.954182664192346319e-01,8.086530375396001967e-05
2.000000000000000000e+00,1.118041720792189997e+00,7.653787599461550073e-01,8.439096567999999129e-05,1.115796852203757572e+00,7.693937290309241783e-01,8.377069438534996628e-05
2.040000000000000036e+00,1.130566501853490058e+00,7.423022086815400655e-01,8.738531566500000296e-05,1.127924681082723479e+00,7.465932451569008421e-01,8.667951932719000416e-05
2.080000000000000071e+00,1.142233539249619900e+00,7.223442050733850373e-01,9.036246054000000221e-05,1.139220002927000541e+00,7.268153908027505938e-01,8.957137714633000832e-05
2.120000000000000107e+00,1.152968580841249979e+00,7.052940553068499652e-01,9.330180341999999593e-05,1.149605779287254936e+00,7.098795347011723766e-01,9.242566409202996702e-05
2.160000000000000142e+00,1.162704431469439914e+00,6.909718690220599813e-01,9.618261007999999554e-05,1.159012198337597388e+00,6.956276981793884095e-01,9.522159632718003408e-05
2.200000000000000178e+00,1.171380867599659981e+00,6.792272047600100837e-01,9.898403334499999214e-05,1.167376611332727965e+00,6.839252453190395320e-01,9.793824505856001583e-05
2.240000000000000213e+00,1.178944609289620082e+00,6.699374571284399948e-01,1.016851540650000015e-04,1.174643510334477003e+00,6.746608488700989170e-01,1.005545865598300444e-04
2.280000000000000249e+00,1.185349337918899959e+00,6.630062204457100039e-01,1.042650402199999976e-04,1.180764541563495085e+00,6.677460486942297102e-01,1.030495687720499478e-04
2.319999999999999840e+00,1.190555750155360082e+00,6.583617669134649297e-01,1.067028254300000087e-04,1.185698548913643124e+00,6.631146200362932897e-01,1.054021959321000307e-04
2.359999999999999876e+00,1.194531640710909892e+00,6.559557123545649571e-01,1.089778080200000138e-04,1.189411642889430132e+00,6.607218939898065191e-01,1.075916325206499998e-04
2.399999999999999911e+00,1.197252008446380023e+00,6.557618986236500858e-01,1.110695716000000016e-04,1.191877291264490379e+00,6.605441167035241978e-01,1.095973277287402652e-04
2.439999999999999947e+00,1.198699182273530006e+00,6.577754911088150580e-01,1.129581282400000112e-04,1.193076428964883418e+00,6.625778919631624131e-01,1.113991616001099299e-04
2.479999999999999982e+00,1.198862965061409991e+00,6.620122664524199507e-01,1.146240852299999975e-04,1.192997585963439855e+00,6.668397191382315903e-01,1.129776140195900549e-04
2.520000000000000018e+00,1.197740795384079959e+00,6.685080452333850287e-01,1.160488363750000165e-04,1.191637033272672452e+00,6.733656110728505340e-01,1.143139577389401176e-04
2.560000000000000053e+00,1.195337928452429921e+00,6.773182031922849733e-01,1.172147790600000029e-04,1.188998948404407674e+00,6.822107507583994312e-01,1.153904766747399950e-04
2.600000000000000089e+00,1.191667638945310026e+00,6.885171693578950869e-01,1.181055580599999801e-04,1.185095602889041588e+00,6.934491182821497235e-01,1.161907107065398811e-04
2.640000000000000124e+00,1.186751449663699942e+00,7.021977869482100010e-01,1.187063371550000024e-04,1.179947575571134832e+00,7.071729874267970173e-01,1.166997281289399834e-04
2.680000000000000160e+00,1.180619390911600064e+00,7.184703698574600450e-01,1.190040992799999936e-04,1.173583996354268022e+00,7.234921511698947372e-01,1.169044266863000255e-04
2.720000000000000195e+00,1.173310296137010100e+00,7.374612304337000435e-01,1.189879755800000083e-04,1.166042825750627454e+00,7.425326838314767475e-01,1.167938636919100019e-04
2.760000000000000231e+00,1.164872139454069977e+00,7.593103796786349058e-01,1.186496027600000022e-04,1.157371175835686161e+00,7.644349813042790043e-01,1.163596149524299901e-04
2.800000000000000266e+00,1.155362419913740002e+00,7.841680061984750427e-01,1.179835068849999821e-04,1.147625677768256303e+00,7.893507365023795241e-01,1.155961610107800625e-04
2.839999999999999858e+00,1.144848595358979981e+00,8.121892244043449338e-01,1.169875098350000063e-04,1.136872899550090077e+00,8.174384027778517359e-01,1.145012973776800372e-04
2.879999999999999893e+00,1.133408564779120109e+00,8.435264491831949707e-01,1.156631516800000017e-04,1.125189814655995102e+00,8.488565741326354885e-01,1.130765627845599478e-04
2.919999999999999929e+00,1.121131191443500041e+00,8.783186155709700182e-01,1.140161183349999892e-04,1.112664316867929548e+00,8.837545736325915779e-01,1.113276758476298951e-04
2.959999999999999964e+00,1.108116848704119972e+00,9.166763446824499617e-01,1.120566588199999915e-04,1.099395768183281996e+00,9.222594067298154341e-01,1.092649657045798365e-04
3.000000000000000000e+00,1.094477954995290103e+00,9.586621117656000113e-01,1.097999698199999933e-04,1.085495553917170897e+00,9.644581378096440671e-01,1.069037760201899237e-04
3.040000000000000036e+00,1.080339442995980059e+00,1.004264583495225072e+00,1.072665176649999902e-04,1.071087600822740571e+00,1.010374747160229569e+00,1.042648143075899757e-04
3.080000000000000071e+00,1.065839079276029944e+00,1.053366687459989848e+00,1.044822595200000064e-04,1.056308789029020589e+00,1.059940721836879929e+00,1.013744100401600245e-04
3.120000000000000107e+00,1.051127515145650060e+00,1.105707827389404985e+00,1.014787174700000031e-04,1.041309156178502171e+00,1.112959176259312510e+00,9.826463632744998069e-05
3.160000000000000142e+00,1.036367909055790015e+00,1.160842148683124853e+00,9.829285329499999331e-05,1.026251752990842814e+00,1.169063380658141860e+00,9.497324241687998630e-05
3.200000000000000178e+00,1.021734921423119946e+00,1.218097015938729877e+00,9.496669082500000005e-05,1.011311966807761920e+00,1.227672399811428505e+00,9.154334030399993260e-05
3.240000000000000213e+00,1.007412854820219916e+00,1.276538806687809835e+00,9.154663956999999541e-05,9.966760909260303780e-01,1.287949220108817849e+00,8.802279150743005140e-05
3.280000000000000249e+00,9.935927124517800468e-01,1.334956252977695046e+00,8.808249211499999680e-05,9.825388959777291431e-01,1.348770091045001118e+00,8.446325333095012426e-05
3.320000000000000284e+00,9.804679964296699746e-01,1.391873750722549818e+00,8.462609970000000467e-05,9.690999748619533172e-01,1.408717084664947272e+00,8.091887101085004760e-05
3.359999999999999876e+00,9.682291842233999857e-01,1.445606557164255124e+00,8.122977462499999916e-05,9.565587080582862445e-01,1.466107549912029739e+00,7.744464394320996539e-05
3.399999999999999911e+00,9.570570151385899837e-01,1.494364721162690035e+00,7.794451849500001143e-05,9.451078506142862601e-01,1.519072025156703365e+00,7.409454715719001152e-05
3.439999999999999947e+00,9.471149724596900077e-01,1.536402055471190131e+00,7.481821960499999784e-05,9.349259768008083560e-01,1.565684346867110888e+00,7.091954359860002885e-05
3.479999999999999982e+00,9.385416103445599623e-01,1.570192066051845137e+00,7.189398736999999442e-05,9.261693015086659431e-01,1.604134202702169443e+00,6.796566376756996511e-05
3.520000000000000018e+00,9.314435669469900425e-01,1.594599335535749951e+00,6.920878359499999530e-05,9.189636586855155498e-01,1.632916805092251789e+00,6.527234135543998907e-05
3.560000000000000053e+00,9.258901413345099751e-01,1.609009145792904993e+00,6.679246740000000415e-05,9.133975643007802292e-01,1.651003398025457480e+00,6.287116796669999863e-05
3.600000000000000089e+00,9.219101433320300298e-01,1.613385073034085071e+00,6.466730228000000405e-05,9.095172494863469348e-01,1.657956344198433296e+00,6.078517023481988784e-05
3.640000000000000124e+00,9.194913765177199494e-01,1.608243123802139962e+00,6.284789893499999509e-05,9.073243032302121813e-01,1.653965148891941128e+00,5.902863428658996456e-05
3.680000000000000160e+00,9.185826835603400076e-01,1.594554338968265039e+00,6.134150789500000421e-05,9.067761733029982008e-01,1.639800036895847413e+00,5.760742682325006918e-05
3.720000000000000195e+00,9.190981020513500077e-01,1.573605485363140044e+00,6.014854455000000276e-05,9.077893493356030685e-01,1.616699169497018973e+00,5.651970681890003206e-05
3.760000000000000231e+00,9.209224524515899901e-01,1.546852392469469928e+00,5.926323161499999785e-05,9.102447041095235170e-01,1.586217421413211870e+00,5.575689545987995828e-05
3.800000000000000266e+00,9.239176402496299678e-01,1.515792424317299991e+00,5.867427860499999255e-05,9.139942673326014733e-01,1.550066680751366111e+00,5.530477296297000206e-05
3.839999999999999858e+00,9.279290600993499449e-01,1.481867623252325128e+00,5.836557728000000129e-05,9.188686634888055815e-01,1.509972008899032492e+00,5.514459141160006438e-05
3.879999999999999893e+00,9.327916599918399942e-01,1.446397187118749983e+00,5.831695103999999606e-05,9.246845307006581471e-01,1.467558685926227735e+00,5.525412291215996575e-05
3.919999999999999929e+00,9.383353874491500157e-01,1.410533558279360111e+00,5.850500977999999414e-05,9.312513992444875210e-01,1.424275788406393239e+00,5.560859370323003166e-05
3.959999999999999964e+00,9.443898671680700518e-01,1.375239169969809883e+00,5.890410333999999970e-05,9.383776952229754276e-01,1.381354692475405876e+00,5.618148188160002174e-05
4.000000000000000000e+00,9.507882562928500203e-01,1.341283314981820185e+00,5.948727835500000085e-05,9.458757085680989940e-01,1.339796500887375341e+00,5.694517657221000319e-05
4.040000000000000036e+00,9.573703015179699793e-01,1.309256402514520135e+00,6.022710812999999429e-05,9.535655031278515992e-01,1.300380602041271594e+00,5.787150942788988879e-05
4.080000000000000071e+00,9.639846806092700060e-01,1.279595191001325016e+00,6.109631022000001021e-05,9.612778426086104888e-01,1.263686661762730257e+00,5.893217637084003572e-05
4.120000000000000107e+00,9.704907429949100051e-01,1.252611654985894774e+00,6.206814526999999797e-05,9.688562620656754332e-01,1.230123532254870256e+00,6.009907007773005860e-05
4.160000000000000142e+00,9.767597702960799655e-01,1.228520138992730049e+00,6.311664678499999870e-05,9.761584382244916647e-01,1.199960182567295863e+00,6.134454345089004369e-05
4.200000000000000178e+00,9.826758666503999651e-01,1.207460219373009958e+00,6.421674834000000345e-05,9.830570126097571970e-01,1.173355366970976199e+00,6.264162245740990096e-05
4.240000000000000213e+00,9.881365704617399714e-01,1.189514714345889956e+00,6.534436468500000208e-05,9.894400080458950475e-01,1.150384107675335832e+00,6.396418421070997203e-05
4.280000000000000249e+00,9.930532605155300008e-01,1.174723275183060078e+00,6.647646451999999876e-05,9.952109585626831567e-01,1.131060085725382303e+00,6.528711348804999888e-05
4.320000000000000284e+00,9.973514130995000393e-01,1.163092275545684950e+00,6.759115585499999126e-05,1.000288849996709306e+00,1.115353716380781623e+00,6.658644839077003212e-05
4.360000000000000320e+00,1.000970753299240013e+00,1.154601658955179966e+00,6.866779282999998699e-05,1.004607946638203853e+00,1.103206090352883528e+00,6.783952360371000342e-05
4.400000000000000355e+00,1.003865332411330025e+00,1.149209242164310085e+00,6.968710653500000455e-05,1.008117559688860965e+00,1.094539162329174919e+00,6.902511775374998537e-05
4.440000000000000391e+00,1.006003553655349991e+00,1.146852816574845058e+00,7.063135827999999627e-05,1.010781796612843175e+00,1.089262630348287741e+00,7.012360961365002559e-05
4.480000000000000426e+00,1.007368159421770049e+00,1.147450279627734826e+00,7.148451244500000326e-05,1.012579316592091772e+00,1.087277927835794245e+00,7.111714630670996917e-05
4.520000000000000462e+00,1.007956184709609904e+00,1.150897970041069973e+00,7.223242478499999008e-05,1.013503105794870907e+00,1.088479685286123821e+00,7.198982509708010103e-05
4.560000000000000497e+00,1.007778872900630063e+00,1.157067372444775089e+00,7.286304139999998856e-05,1.013560276425400586e+00,1.092754941203463392e+00,7.272788878437000469e-05
4.600000000000000533e+00,1.006861541443089925e+00,1.165800396384679916e+00,7.336660244999999077e-05,1.012771884900502295e+00,1.099980315094837957e+00,7.331993298066003494e-05
4.639999999999999680e+00,1.005243376394169941e+00,1.176903522432440008e+00,7.373584358499998869e-05,1.011172756413863505e+00,1.110017316293173684e+00,7.375712167261995575e-05
4.679999999999999716e+00,1.002977126308409961e+00,1.190141245354314981e+00,7.396618643000000778e-05,1.008811295147914233e+00,1.122705963238892490e+00,7.403340532261999131e-05
4.719999999999999751e+00,1.000128658141210103e+00,1.205229428091755040e+00,7.405590789000000406e-05,1.005749251211564443e+00,1.137856936246625983e+00,7.414573339677995407e-05
4.759999999999999787e+00,9.967763314765200056e-01,1.221829397722740129e+00,7.400627664499999467e-05,1.002061406985949699e+00,1.155242587393406906e+00,7.409425066638997408e-05
4.799999999999999822e+00,9.930101436666399772e-01,1.239543835841810049e+00,7.382164403499999613e-05,9.978351371972322692e-01,1.174587286572114087e+00,7.388246399518009556e-05
4.839999999999999858e+00,9.889305988918599688e-01,1.257915689104015078e+00,7.350947632999999676e-05,9.931697892938906591e-01,1.195557792171350497e+00,7.351736389570997306e-05
4.879999999999999893e+00,9.846472603457799844e-01,1.276431376943439888e+00,7.308031604999999848e-05,9.881758245782967798e-01,1.217754589443416302e+00,7.300948315156998618e-05
4.919999999999999929e+00,9.802769581533099519e-01,1.294529415965155028e+00,7.254766238499999430e-05,9.829736574722511833e-01,1.240705415264253597e+00,7.237287379205009966e-05
4.959999999999999964e+00,9.759416469125600235e-01,1.311615138426150073e+00,7.192776405499999148e-05,9.776921321478273530e-01,1.263862438029917046e+00,7.162498413319993138e-05
5.000000000000000000e+00,9.717659352541300199e-01,1.327081428106495098e+00,7.123932320999999668e-05,9.724665846554554349e-01,1.286604713529077015e+00,7.078642001448996746e-05
5.040000000000000036e+00,9.678743430233599510e-01,1.340334393710829852e+00,7.050311437000000121e-05,9.674364566730093706e-01,1.308247498747313164e+00,6.988057925045009769e-05
5.080000000000000071e+00,9.643883751732199583e-01,1.350821827926990126e+00,6.974152841999999898e-05,9.627424554930500422e-01,1.328059678584905257e+00,6.893315580573994490e-05
5.120000000000000107e+00,9.614235294129600540e-01,1.358061442191730084e+00,6.897805662000000516e-05,9.585232939424876974e-01,1.345289873037212480e+00,6.797152014756002345e-05
5.160000000000000142e+00,9.590863712813899600e-01,1.361665535059414900e+00,6.823673307999999897e-05,9.549120916407687343e-01,1.359200733477128109e+00,6.702399381678004900e-05
5.200000000000000178e+00,9.574718115934099938e-01,1.361359165236569968e+00,6.754155553499999653e-05,9.520325708924202157e-01,1.369109590876727012e+00,6.611904823180003211e-05
5.240000000000000213e+00,9.566607065959400469e-01,1.356990062524039864e+00,6.691590357499999737e-05,9.499952296304418065e-01,1.374432184349742680e+00,6.528446822901990830e-05
5.280000000000000249e+00,9.567178742408100067e-01,1.348530151129874843e+00,6.638197062999999943e-05,9.488937114854727461e-01,1.374724974866225802e+00,6.454652798810004701e-05
5.320000000000000284e+00,9.576905875688499492e-01,1.336070186362450007e+00,6.596022192499999552e-05,9.488016103613055030e-01,1.369720883619608642e+00,6.392922903829003332e-05
5.360000000000000320e+00,9.596075760482899453e-01,1.319810038231215010e+00,6.566888608500000605e-05,9.497699369298052696e-01,1.359353486009523104e+00,6.345364611121997718e-05
5.400000000000000355e+00,9.624785434233900094e-01,1.300047094905644851e+00,6.552348584500000315e-05,9.518254345306309538e-01,1.343765872437496789e+00,6.313741687629001421e-05
5.440000000000000391e+00,9.662941970360200417e-01,1.277163894228614982e+00,6.553641925999999901e-05,9.549698651838081087e-01,1.323302428876858006e+00,6.299439744332992913e-05
5.480000000000000426e+00,9.710267738145500482e-01,1.251613901887870028e+00,6.571662113000000557e-05,9.591803017974704915e-01,1.298484298064136455e+00,6.303448930585003548e-05
5.520000000000000462e+00,9.766310339192699752e-01,1.223902957302204886e+00,6.606936125500000197e-05,9.644103733678147661e-01,1.269971693409648328e+00,6.326362775278992947e-05
5.560000000000000497e+00,9.830456691737099462e-01,1.194565324504400117e+00,6.659624512500000718e-05,9.705923302947333520e-01,1.238518000901952965e+00,6.368390914756999184e-05
5.600000000000000533e+00,9.901950447506400188e-01,1.164137246653935032e+00,6.729544419499999472e-05,9.776397387467071765e-01,1.204921358481680027e+00,6.429382632304999950e-05
5.639999999999999680e+00,9.979911727798700394e-01,1.133133681449715047e+00,6.816210517500000490e-05,9.854505831047389863e-01,1.169979079747434314e+00,6.508857820654005851e-05
5.679999999999999716e+00,1.006335815768369946e+00,1.102032466216295026e+00,6.918882802499999509e-05,9.939105545969428857e-01,1.134449104252443608e+00,6.606042104827006245e-05
5.719999999999999751e+00,1.015122632840800065e+00,1.071266230954359910e+00,7.036610472500000389e-05,1.002896327643403085e+00,1.099021001708186285e+00,6.719903313998000938e-05
5.759999999999999787e+00,1.024239301311510086e+00,1.041219659578195067e+00,7.168266186500000408e-05,1.012278665153990342e+00,1.064297355047116422e+00,6.849187120455000808e-05
5.799999999999999822e+00,1.033569561629799960e+00,1.012229466913149967e+00,7.312570421000000765e-05,1.021925241111410365e+00,1.030784928651782062e+00,6.992450340797995065e-05
5.839999999999999858e+00,1.042995144355580051e+00,9.845855481244851770e-01,7.468108598000000099e-05,1.031703115368729495e+00,9.988940707883016135e-01,7.148091021751011500e-05
5.879999999999999893e+00,1.052397546462860101e+00,9.585328211016249655e-01,7.633344161500001004e-05,1.041480836116575937e+00,9.689443304436691218e-01,7.314374953281997996e-05
5.919999999999999929e+00,1.061659633452940010e+00,9.342738116613049648e-01,7.806629991500000146e-05,1.051130176941385663e+00,9.411742093519733787e-01,7.489458644019007447e-05
5.959999999999999964e+00,1.070667054060790102e+00,9.119721104163799330e-01,7.986219552500000145e-05,1.060527537060965697e+00,9.157531913522262146e-01,7.671409061515001120e-05
6.000000000000000000e+00,1.079309464906990090e+00,8.917566981109050772e-01,8.170278345999999867e-05,1.069555046028313416e+00,8.927945616863721678e-01,7.858220604352002866e-05
6.040000000000000036e+00,1.087481572021409937e+00,8.737269745269751198e-01,8.356895831500001049e-05,1.078101419647111925e+00,8.723679416981966472e-01,8.047829854790998342e-05
6.080000000000000071e+00,1.095084003759100089e+00,8.579582207347300482e-01,8.544097771499999366e-05,1.086062614034255969e+00,8.545108480994074718e-01,8.238128687185985414e-05
6.120000000000000107e+00,1.102024034801210028e+00,8.445071932971499606e-01,8.729858953499999017e-05,1.093342321572976950e+00,8.392389023258146619e-01,8.426976297169998166e-05
6.160000000000000142e+00,1.108216183737950056e+00,8.334175759532849170e-01,8.912116298500001067e-05,1.099852347477063619e+00,8.265545518189891805e-01,8.612210685976012185e-05
6.200000000000000178e+00,1.113582707552059903e+00,8.247250732685750263e-01,9.088782447999999134e-05,1.105512899989131936e+00,8.164543249642349787e-01,8.791660093526990538e-05
6.240000000000000213e+00,1.118054015692649950e+00,8.184619984027649009e-01,9.257759984999999866e-05,1.110252821644324150e+00,8.089347369024951773e-01,8.963154832239003872e-05
6.280000000000000249e+00,1.121569024888380062e+00,8.146612673557549478e-01,9.416956524500000216e-05,1.114009784012520043e+00,8.039970092005876978e-01,9.124539932997003582e-05
6.320000000000000284e+00,1.124075473852649942e+00,8.133597559296200652e-01,9.564300904999999933e-05,1.116730464118934618e+00,8.016507762993481112e-01,9.273688980004991312e-05
6.360000000000000320e+00,1.125530214918839977e+00,8.146009997637599920e-01,9.697760776499999213e-05,1.118370717402461079e+00,8.019169371199709184e-01,9.408519481630015445e-05
6.400000000000000355e+00,1.125899497619810008e+00,8.184372220258799846e-01,9.815361851000000543e-05,1.118895759564638048e+00,8.048297794597527588e-01,9.527010098887018076e-05
6.440000000000000391e+00,1.125159257382909894e+00,8.249306590538599826e-01,9.915209094500000025e-05,1.118280367885368554e+00,8.104384631309105025e-01,9.627220033988000971e-05
6.480000000000000426e+00,1.123295420836240011e+00,8.341541231886349106e-01,9.995510105500000810e-05,1.116509111389331954e+00,8.188078979149064907e-01,9.707310859923002895e-05
6.520000000000000462e+00,1.120304237603060082e+00,8.461906958122100697e-01,1.005460091400000049e-04,1.113576618464301893e+00,8.300189950288409113e-01,9.765571049089002466e-05
6.560000000000000497e+00,1.116192646701950064e+00,8.611323837187649932e-01,1.009097434750000084e-04,1.109487889953119977e+00,8.441682051878818260e-01,9.800443426959006118e-05
6.600000000000000533e+00,1.110978683476750106e+00,8.790775004462849651e-01,1.010331107250000033e-04,1.104258665118051264e+00,8.613661809080997989e-01,9.810555726904008711e-05
6.640000000000000568e+00,1.104691929959719987e+00,9.001264548846750202e-01,1.009051326100000043e-04,1.097915846902503212e+00,8.817353137150685249e-01,9.794754346039008237e-05
6.679999999999999716e+00,1.097374007220810022e+00,9.243755498481850408e-01,1.005174070150000048e-04,1.090497991199670613e+00,9.054057975729256080e-01,9.752141283519992130e-05
6.719999999999999751e+00,1.089079101961510032e+00,9.519083272902501003e-01,9.986448901499999362e-05,1.082055861876308533e+00,9.325097596788389787e-01,9.682114068520987406e-05
6.759999999999999787e+00,1.079874510678130006e+00,9.827839683507300084e-01,9.894428450499999643e-05,1.072653048448988011e+00,9.631728849826841632e-01,9.584408232999998083e-05
6.799999999999999822e+00,1.069841172440699983e+00,1.017022303130550087e+00,9.775844491999999340e-05,1.062366635770641166e+00,9.975028555403810948e-01,9.459141535474990532e-05
6.839999999999999858e+00,1.059074145153729996e+00,1.054585161078124944e+00,9.631274675999999628e-05,1.051287903915602451e+00,1.035573856621144984e+00,9.306858677198005510e-05
6.879999999999999893e+00,1.047682959958700089e+00,1.095354167102005061e+00,9.461743403000000231e-05,1.039523020636897943e+00,1.077406412529735125e+00,9.128574657506994465e-05
6.919999999999999929e+00,1.035791764945309890e+00,1.139105733824005151e+00,9.268749625499999949e-05,1.027193667388041742e+00,1.122941973020802342e+00,8.925814194493992431e-05
6.959999999999999964e+00,1.023539144749969987e+00,1.185484965839834981e+00,9.054284942499999820e-05,1.014437512436904720e+00,1.172012066664378960e+00,8.700643818603003617e-05
7.000000000000000000e+00,1.011077481202089956e+00,1.233981452104470078e+00,8.820838464000000593e-05,1.001408411453362346e+00,1.224302578392383101e+00,8.455692403337995819e-05
7.040000000000000036e+00,9.985717086846199742e-01,1.283911305436075123e+00,8.571384966500000346e-05,9.882761791762718628e-01,1.279314896629206944e+00,8.194155154453994575e-05
7.080000000000000071e+00,9.861973252446799565e-01,1.334410922280874878e+00,8.309353448499999951e-05,9.752257399497866741e-01,1.336327359275399029e+00,7.919775637559996434e-05
7.120000000000000107e+00,9.741375562185899950e-01,1.384448153488450073e+00,8.038574443499999628e-05,9.624554380301377776e-01,1.394362525939750963e+00,7.636800539188001496e-05
7.160000000000000142e+00,9.625796378082900340e-01,1.432855157985615024e+00,7.763206229500000093e-05,9.501742822813256106e-01,1.452168009704512652e+00,7.349902821821999242e-05
7.200000000000000178e+00,9.517102923045399621e-01,1.478383645166025051e+00,7.487642300999999964e-05,9.385979287632314483e-01,1.508220305175396625e+00,7.064070998003002273e-05
7.240000000000000213e+00,9.417105903263499611e-01,1.519777743163590156e+00,7.216404559999999491e-05,9.279432834569913968e-01,1.560761342172247046e+00,6.784465516911010897e-05
7.280000000000000249e+00,9.327505102470099452e-01,1.555853828562845154e+00,6.954028179500000161e-05,9.184217456880598984e-01,1.607875343723517592e+00,6.516247550777005135e-05
7.320000000000000284e+00,9.249835746187800023e-01,1.585573004840350020e+00,6.704944258499999517e-05,9.102313085418476390e-01,1.647608212693026708e+00,6.264390238414999112e-05
7.360000000000000320e+00,9.185419385117300495e-01,1.608093620225219844e+00,6.473364684499999927e-05,9.035479650745389391e-01,1.678123186325687133e+00,6.033486759248992467e-05
7.400000000000000355e+00,9.135322224088300302e-01,1.622800269698849940e+00,6.263169060000000103e-05,8.985170965410765875e-01,1.697876286192117501e+00,5.827572331419004429e-05
7.440000000000000391e+00,9.100322606356600064e-01,1.629320674878459885e+00,6.077785230999999962e-05,8.952456832197902559e-01,1.705785954311423991e+00,5.649977320530000040e-05
7.480000000000000426e+00,9.080888479726400009e-01,1.627552411220164919e+00,5.920046441000000124e-05,8.937962203717189080e-01,1.701366722828373534e+00,5.503225608037999578e-05
7.520000000000000462e+00,9.077165704027500004e-01,1.617703400810514891e+00,5.792019004500000175e-05,8.941831022586193001e-01,1.684799643786013990e+00,5.388986522955991297e-05
7.560000000000000497e+00,9.088978463153499776e-01,1.600297652536225135e+00,5.694851931499999681e-05,8.963719570283485982e-01,1.656923075912681398e+00,5.308081187520002350e-05
7.600000000000000533e+00,9.115842024262900134e-01,1.576092721029800137e+00,5.628759403999999576e-05,9.002820240263950113e-01,1.619143775955103282e+00,5.260536792937999884e-05
7.640000000000000568e+00,9.156985384046399945e-01,1.545953139370760177e+00,5.593185074500000437e-05,9.057912494568326478e-01,1.573285127793454752e+00,5.245676792325996160e-05
7.679999999999999716e+00,9.211379944686699517e-01,1.510774412974829950e+00,5.587051555000000137e-05,9.127434327262311520e-01,1.521401389570631091e+00,5.262232333492012964e-05
7.719999999999999751e+00,9.277771932051800396e-01,1.471476981994659816e+00,5.608963034999999846e-05,9.209565575346037036e-01,1.465590590634501478e+00,5.308460590536001237e-05
7.759999999999999787e+00,9.354718471945699942e-01,1.429024300119459800e+00,5.657313039000000084e-05,9.302314160480983363e-01,1.407833994918058940e+00,5.382258301236000859e-05
7.799999999999999822e+00,9.440627780220900434e-01,1.384424496515819891e+00,5.730322407499999985e-05,9.403597592090866542e-01,1.349879661222686433e+00,5.481262643044993512e-05
7.839999999999999858e+00,9.533802929276200544e-01,1.338704231690220015e+00,5.826048197500000524e-05,9.511314254334186646e-01,1.293175694051737601e+00,5.602935474217006181e-05
7.879999999999999893e+00,9.632487309817699961e-01,1.292863129145965129e+00,5.942390372000000117e-05,9.623401479773253664e-01,1.238848856248791153e+00,5.744630156161012723e-05
7.919999999999999929e+00,9.734909087110600323e-01,1.247823745723285027e+00,6.077106770499999747e-05,9.737879640397580916e-01,1.187718187401367809e+00,5.903642326351993811e-05
7.959999999999999964e+00,9.839321932014499783e-01,1.204390105309614878e+00,6.227836754499999853e-05,9.852883146312897411e-01,1.140331257608210525e+00,6.077247132795999190e-05


==> figures/data/sigR0_closure.csv <==
9.000000000000000000e+00,4.295976757411514545e-03,1.512036805806913145e-02,3.766744292576489073e-02
2.100000000000000000e+01,1.929057286732854717e-04,1.579021835781885437e-03,5.563083024033912798e-03
3.100000000000000000e+01,3.722971467610663022e-05,2.907178024352330219e-04,2.299839756453720980e-03
5.100000000000000000e+01,1.879342987954290428e-07,2.592160279996389026e-05,1.555613280160386442e-04


==> figures/data/sigR0_plot.csv <==
0.000000000000000000e+00,9.999999999992700284e-01,9.999999999992700284e-01,9.999999999992700284e-01
2.047328540099512817e-01,1.007019082204579918e+00,1.006294288019440097e+00,1.005233746272510054e+00
4.094657080199025634e-01,1.022593667020690100e+00,1.020395340132469908e+00,1.017138464581190060e+00
6.141985620298539006e-01,1.036462842444050070e+00,1.033513660848480065e+00,1.028937845916700011e+00
8.189314160398051268e-01,1.041141805578990054e+00,1.039293508467880045e+00,1.035797125260339957e+00
1.023664270049756464e+00,1.034780154456619972e+00,1.036059107963869907e+00,1.036211888654130053e+00
1.228397124059707801e+00,1.021147160862670100e+00,1.026490765409560080e+00,1.031458541696379960e+00
1.433129978069658916e+00,1.007175103231070068e+00,1.015241634682890082e+00,1.023960546368430036e+00
1.637862832079610254e+00,1.018935910671640022e+00,1.026882758163039977e+00,1.037758284576240086e+00
1.842595686089561591e+00,1.196551516797720094e+00,1.203139321319619981e+00,1.217261239256459904e+00
2.047328540099512928e+00,1.413746312875129973e+00,1.422466646697239989e+00,1.445890159009419973e+00
2.252061394109464043e+00,1.527675698796570058e+00,1.541248646239999909e+00,1.575384076953419976e+00
2.456794248119415602e+00,1.558914624782530067e+00,1.576366027228599975e+00,1.614009053075099898e+00
2.661527102129366718e+00,1.546161183297450004e+00,1.561545831939519902e+00,1.587702974604420003e+00
2.866259956139317833e+00,1.503381904876599950e+00,1.509869497780299996e+00,1.508141748484790101e+00
3.070992810149269392e+00,1.426038624971170066e+00,1.410889766081619978e+00,1.372725015010660021e+00
3.275725664159220507e+00,1.311546912163660039e+00,1.258121547307250010e+00,1.187228779810179935e+00
3.480458518169172066e+00,1.152350915651320085e+00,1.072375242197219913e+00,9.810616403345600034e-01
3.685191372179123181e+00,9.806885233058000306e-01,8.997727558303699746e-01,8.006002408189899500e-01
3.889924226189074297e+00,8.569193332400999452e-01,7.891174247953599563e-01,6.909273089744599750e-01
4.094657080199025856e+00,8.194245776101499734e-01,7.688483571160299457e-01,6.789316975769900120e-01
4.299389934208977415e+00,8.669372767353300535e-01,8.365010912083999939e-01,7.642002364227700184e-01
4.504122788218928086e+00,9.656048758445600066e-01,9.604979357432099629e-01,9.183035663194000220e-01
4.708855642228879645e+00,1.070510284608870100e+00,1.096652873493439984e+00,1.097845064295009943e+00
4.913588496238831205e+00,1.133733766692009981e+00,1.194744213999320070e+00,1.249123577575979915e+00
5.118321350248781876e+00,1.033717393573120091e+00,1.126733997759040040e+00,1.234548643724660000e+00
5.323054204258733435e+00,7.690800445218399783e-01,8.803581088502600016e-01,1.024801949042470017e+00
5.527787058268684994e+00,5.715233042414600284e-01,6.859736071167800153e-01,8.442787873943400356e-01
5.732519912278635665e+00,4.798747849685700007e-01,5.883530866365199730e-01,7.403628148104000051e-01
5.937252766288587225e+00,4.794727381926799925e-01,5.773185825422799677e-01,7.046325975669299746e-01
6.141985620298538784e+00,5.481811854157100372e-01,6.300743879713099904e-01,7.183667625300099724e-01
6.346718474308489455e+00,6.602597755465500207e-01,7.169125119532500090e-01,7.595079049283000039e-01
6.551451328318441014e+00,7.881796662448800062e-01,8.109513213921200059e-01,8.110359285930800466e-01
6.756184182328392573e+00,9.052938833961899912e-01,8.922160992980000538e-01,8.605485790815200486e-01
6.960917036338344133e+00,9.914285242316499547e-01,9.492459195251300441e-01,9.014988614637300390e-01
7.165649890348294804e+00,1.037476821314019970e+00,9.787601050954399806e-01,9.292407161339300004e-01
7.370382744358246363e+00,1.046585633871840004e+00,9.845532374589299751e-01,9.453139353305699544e-01
7.575115598368197922e+00,1.030298541339019991e+00,9.746758280112800543e-01,9.527562100141500068e-01
7.779848452378148593e+00,1.002533281463229953e+00,9.584322935338599470e-01,9.551294409990099821e-01
7.984581306388100153e+00,9.745937189239199938e-01,9.434425778086299452e-01,9.553610862656100045e-01
8.189314160398051712e+00,9.535169479984200169e-01,9.338787188594800392e-01,9.522903517964500519e-01
8.394047014408002383e+00,9.457419449770000375e-01,9.322504092282499766e-01,9.472533865960499622e-01
8.598779868417954830e+00,9.547423356808399930e-01,9.393380180228599885e-01,9.425504072966299773e-01
8.803512722427905501e+00,9.766730785649999635e-01,9.534215908553500540e-01,9.394843588872400231e-01
9.008245576437856172e+00,1.002000715266420094e+00,9.707064182963700549e-01,9.404314863977100147e-01
9.212978430447808620e+00,1.021486895435510078e+00,9.868956043042099724e-01,9.446840815622199461e-01
9.417711284457759291e+00,1.028832215264489980e+00,9.981180167003900205e-01,9.513234365501800349e-01
9.622444138467709962e+00,1.020971895455109912e+00,1.001627918971099929e+00,9.590066317061000101e-01
9.827176992477662409e+00,9.980996612344400498e-01,9.965556579461499753e-01,9.654289885931099935e-01
1.003190984648761308e+01,9.638674121063599554e-01,9.839434110631399832e-01,9.694947594605299868e-01
1.023664270049756375e+01,9.248828924053199563e-01,9.665107637328199663e-01,9.702513997528100509e-01
1.044137555450751620e+01,8.891483399912399888e-01,9.480438581985299873e-01,9.680615179159800521e-01
1.064610840851746687e+01,8.640093338973700021e-01,9.323371202883700137e-01,9.642877869470299901e-01
1.085084126252741754e+01,8.546017011200499613e-01,9.223726412464200441e-01,9.595117700686399687e-01
1.105557411653736999e+01,8.625115302860599797e-01,9.196819572800899456e-01,9.550018280766799927e-01
1.126030697054732066e+01,8.857028717718500310e-01,9.241231902477899940e-01,9.525287071946000328e-01
1.146503982455727133e+01,9.191860522475999717e-01,9.340492162700699819e-01,9.523699235825000553e-01
1.166977267856722378e+01,9.562606640410600267e-01,9.469985513941500122e-01,9.537570630268400462e-01
1.187450553257717445e+01,9.900188529793000347e-01,9.602459667509299912e-01,9.566138427579999881e-01
1.207923838658712512e+01,1.014922412872689916e+00,9.713561678101499952e-01,9.608260547378899563e-01
1.228397124059707757e+01,1.027944447610479983e+00,9.788564642146400097e-01,9.655137339067100255e-01
1.248870409460702824e+01,1.029233637780359922e+00,9.823965515209700516e-01,9.695004566116499634e-01
1.269343694861697891e+01,1.021673751694150090e+00,9.825312472423299859e-01,9.725355868419699457e-01
1.289816980262693136e+01,1.009742694011040109e+00,9.806947693290599677e-01,9.750600212108100351e-01
1.310290265663688203e+01,9.981157914694399613e-01,9.786484289189499863e-01,9.770721718902699582e-01
1.330763551064683270e+01,9.903346644789500219e-01,9.777376570961200386e-01,9.783460223257399724e-01
1.351236836465678515e+01,9.879725921235600339e-01,9.787882277231799710e-01,9.787873851470499931e-01
1.371710121866673582e+01,9.905194389813499756e-01,9.818947924699800156e-01,9.789980962006700205e-01
1.392183407267668827e+01,9.958880067777500233e-01,9.863996553599500006e-01,9.796149784769999647e-01
1.412656692668663894e+01,1.001287242087210094e+00,9.912524442954699921e-01,9.807341705266899856e-01
1.433129978069658961e+01,1.004117555701760089e+00,9.953647511158100203e-01,9.820727837719900322e-01
1.453603263470654205e+01,1.002693651152869903e+00,9.978837185915400143e-01,9.832856217899900164e-01
1.474076548871649273e+01,9.966111211837900274e-01,9.983451190795700203e-01,9.843233270178599614e-01
1.494549834272644340e+01,9.868013275432100384e-01,9.967987023194799789e-01,9.853270313356899957e-01
1.515023119673639584e+01,9.752442161000499654e-01,9.937549801483299694e-01,9.863213925801099791e-01
1.535496405074634652e+01,9.644758763746299479e-01,9.899794954576499606e-01,9.871685507249799985e-01
1.555969690475629719e+01,9.569555028466300017e-01,9.862927576299199695e-01,9.876848968160599762e-01
1.576442975876624963e+01,9.544450726148200337e-01,9.834165499149100098e-01,9.878712784337000397e-01
1.596916261277620031e+01,9.575941636874200080e-01,9.818089297225499612e-01,9.879370837055799770e-01
1.617389546678615275e+01,9.657969074560199818e-01,9.815748061817000103e-01,9.880511327597599758e-01
1.637862832079610342e+01,9.773656276228800399e-01,9.825166854286200291e-01,9.882238171567200302e-01
1.658336117480605409e+01,9.899819263138399661e-01,9.842687126393699915e-01,9.883707552793999929e-01
1.678809402881600477e+01,1.001265929886270056e+00,9.863636893441699582e-01,9.884133108565900105e-01
1.699282688282595544e+01,1.009371103186690100e+00,9.883163262540599625e-01,9.884182650971500284e-01
1.719755973683590966e+01,1.013326005227239923e+00,9.897751745788400113e-01,9.886036526666399649e-01
1.740229259084586033e+01,1.013191948337500037e+00,9.906285522778499608e-01,9.891081278144600031e-01
1.760702544485581100e+01,1.009918603257210057e+00,9.909949886456199675e-01,9.898381929929700451e-01
1.781175829886576167e+01,1.004983433164440054e+00,9.910738584064799905e-01,9.905654670196299971e-01
1.801649115287571234e+01,9.999586169800299684e-01,9.910871293112899494e-01,9.910772724923799792e-01
1.822122400688566302e+01,9.960982915016299843e-01,9.912557563329800203e-01,9.912653902698399522e-01
1.842595686089561724e+01,9.940689629627700308e-01,9.917524114605800190e-01,9.911974159979299870e-01
1.863068971490556791e+01,9.938788886206100237e-01,9.926284649915499969e-01,9.910963691851100155e-01
1.883542256891551858e+01,9.949864777497200441e-01,9.937850526167000265e-01,9.911787862484700007e-01
1.904015542292546925e+01,9.965449706344799985e-01,9.950265352077599657e-01,9.915181496073699474e-01
1.924488827693541992e+01,9.976808323043799831e-01,9.961423400068299960e-01,9.920400800881500336e-01
1.944962113094537060e+01,9.977349141659900278e-01,9.969656683584200429e-01,9.925936840997600097e-01
1.965435398495532482e+01,9.964428680778799619e-01,9.973980343685100447e-01,9.930333789701299985e-01
1.985908683896527549e+01,9.939786416618100473e-01,9.974185314499699473e-01,9.932850360973100035e-01
2.006381969297522616e+01,9.908963892633899651e-01,9.970791587317300309e-01,9.933799363222099998e-01
2.026855254698517683e+01,9.879585424214799572e-01,9.964967780705600298e-01,9.934201835218100518e-01
2.047328540099512750e+01,9.859359396565200440e-01,9.958291839652699817e-01,9.935079085692900547e-01
2.067801825500507817e+01,9.853968204202400161e-01,9.952317159943999680e-01,9.936978110647000095e-01
2.088275110901503240e+01,9.865669747457600502e-01,9.948153087914299864e-01,9.939840832120400149e-01
2.108748396302498307e+01,9.892782422328799674e-01,9.946223733576099457e-01,9.943115306701200140e-01
2.129221681703493374e+01,9.930182183197300283e-01,9.946303296901499724e-01,9.946108939114800540e-01
2.149694967104488441e+01,9.970656581791900175e-01,9.947794182578499900e-01,9.948391302572899830e-01
2.170168252505483508e+01,1.000670422241590085e+00,9.950018975849600489e-01,9.949943269186900530e-01
2.190641537906478575e+01,1.003227920097149894e+00,9.952373656913999778e-01,9.951011016125399511e-01
2.211114823307473998e+01,1.004404457756890023e+00,9.954376525461200442e-01,9.951888694455599538e-01
2.231588108708469065e+01,1.004190750306219959e+00,9.955703034908800486e-01,9.952816573590600457e-01
2.252061394109464132e+01,1.002868768999680027e+00,9.956262558717799971e-01,9.953939027768700099e-01
2.272534679510459199e+01,1.000913043211719922e+00,9.956285777557699612e-01,9.955193897371400480e-01
2.293007964911454266e+01,9.988563667508100208e-01,9.956299844275200428e-01,9.956329821089200394e-01
2.313481250312449689e+01,9.971550141646700061e-01,9.956919143956799445e-01,9.957112178315600248e-01
2.333954535713444756e+01,9.960931771925499723e-01,9.958547420541900008e-01,9.957561369576100052e-01
2.354427821114439823e+01,9.957363911751599961e-01,9.961173309259699904e-01,9.957958216094500159e-01
2.374901106515434890e+01,9.959487056130500449e-01,9.964389440079699511e-01,9.958626029486800091e-01
2.395374391916429957e+01,9.964665132031800265e-01,9.967617510989400520e-01,9.959711570123099822e-01
2.415847677317425024e+01,9.969845482884499566e-01,9.970377731770899699e-01,9.961163557851200334e-01
2.436320962718420446e+01,9.972471185358700030e-01,9.972453971279700013e-01,9.962790079408000432e-01
2.456794248119415514e+01,9.971154861277700121e-01,9.973867868586200336e-01,9.964327997529399683e-01
2.477267533520410581e+01,9.966006950625300176e-01,9.974747949525399893e-01,9.965470387040099576e-01
2.497740818921405648e+01,9.958456760160500076e-01,9.975192900651099759e-01,9.965956429151000551e-01
2.518214104322400715e+01,9.950794264696000146e-01,9.975231257927600348e-01,9.965727212160799819e-01
2.538687389723395782e+01,9.945492412254699488e-01,9.974876534307000053e-01,9.965022894219099925e-01
2.559160675124391204e+01,9.944497718576299494e-01,9.974200997852700201e-01,9.964303203441400303e-01
2.579633960525386271e+01,9.948706296806000271e-01,9.973386296210700053e-01,9.964030375268999595e-01
2.600107245926381339e+01,9.957735555272799743e-01,9.972685073369099706e-01,9.964466152330300197e-01
2.620580531327376406e+01,9.970038363399500447e-01,9.972326885240400118e-01,9.965624645726199882e-01
2.641053816728371473e+01,9.983311687046400040e-01,9.972423272237800340e-01,9.967326920298500426e-01
2.661527102129366540e+01,9.995089912981699465e-01,9.972916812082099902e-01,9.969290753863300214e-01
2.682000387530361962e+01,1.000331479118039990e+00,9.973606561580300456e-01,9.971172261295100370e-01
2.702473672931357029e+01,1.000680364545589951e+00,9.974230708227900255e-01,9.972625204374699903e-01
2.722946958332352096e+01,1.000544590544810042e+00,9.974575792341500158e-01,9.973366533557099789e-01
2.743420243733347164e+01,1.000014054930260077e+00,9.974567529189699577e-01,9.973308880900300100e-01
2.763893529134342231e+01,9.992496584105100554e-01,9.974302344716300395e-01,9.972620738384200267e-01
2.784366814535337653e+01,9.984386863478900143e-01,9.974007051416300396e-01,9.971682866062600015e-01
2.804840099936332720e+01,9.977485333413399493e-01,9.973948313531300069e-01,9.970935811429200157e-01
2.825313385337327787e+01,9.972913626967100376e-01,9.974323597651599815e-01,9.970704161926700060e-01
2.845786670738322854e+01,9.971054927801600298e-01,9.975176464057300407e-01,9.971097253753200551e-01
2.866259956139317921e+01,9.971572274592700458e-01,9.976372232414200125e-01,9.972022082781699659e-01
2.886733241540312989e+01,9.973610938276999960e-01,9.977648248265700293e-01,9.973272432301699686e-01
2.907206526941308411e+01,9.976093714935400092e-01,9.978722209093999762e-01,9.974617007599999585e-01
2.927679812342303478e+01,9.978045410321999542e-01,9.979406714367500264e-01,9.975854103172400178e-01
2.948153097743298545e+01,9.978851085918000186e-01,9.979676060112100400e-01,9.976814510802799463e-01
2.968626383144293612e+01,9.978383814576300415e-01,9.979666837752999564e-01,9.977374495394100151e-01
2.989099668545288679e+01,9.976991404881999648e-01,9.979605849854600308e-01,9.977478192549800173e-01
3.009572953946283747e+01,9.975351418778699575e-01,9.979704579349299998e-01,9.977169346380400095e-01
3.030046239347279169e+01,9.974246606507199964e-01,9.980064065219299563e-01,9.976605874534499874e-01
3.050519524748274236e+01,9.974328240787100341e-01,9.980633284624700341e-01,9.976028423711299498e-01
3.070992810149269303e+01,9.975924524528200221e-01,9.981244266646199792e-01,9.975687220671299871e-01
3.091466095550264370e+01,9.978954462514999513e-01,9.981701037832400036e-01,9.975761250198500463e-01
3.111939380951259437e+01,9.982954512272500525e-01,9.981875191489999466e-01,9.976301020729799740e-01
3.132412666352254504e+01,9.987193255224200428e-01,9.981763357258800484e-01,9.977218172050500433e-01
3.152885951753249927e+01,9.990877507104900523e-01,9.981481468227200171e-01,9.978321871159999690e-01
3.173359237154244994e+01,9.993333031559400448e-01,9.981209290603599849e-01,9.979374801025200359e-01
3.193832522555240061e+01,9.994172459077600434e-01,9.981108754651399906e-01,9.980167446643000151e-01
3.214305807956235128e+01,9.993366604755500315e-01,9.981255736633100062e-01,9.980561956017900416e-01
3.234779093357230551e+01,9.991227326865600444e-01,9.981615588887500223e-01,9.980528095827999602e-01
3.255252378758225262e+01,9.988311138361900543e-01,9.982071879679600412e-01,9.980149655830200528e-01
3.275725664159220685e+01,9.985271666223100029e-01,9.982489366532300012e-01,9.979596981952000290e-01
3.296198949560215397e+01,9.982711461743699610e-01,9.982775363353100229e-01,9.979078845331500469e-01
3.316672234961210819e+01,9.981043877662599817e-01,9.982911879576500391e-01,9.978773173514100536e-01
3.337145520362206241e+01,9.980429927310999760e-01,9.982949637344999960e-01,9.978785560932500465e-01
3.357618805763200953e+01,9.980771116342600502e-01,9.982974788413699896e-01,9.979130861026499488e-01
3.378092091164196376e+01,9.981771823187000070e-01,9.983066095266199813e-01,9.979748567651299807e-01
3.398565376565191087e+01,9.983042937425600227e-01,9.983261789823699717e-01,9.980542912734999828e-01
3.419038661966186510e+01,9.984214221379299481e-01,9.983549791994800193e-01,9.981417806287899985e-01
3.439511947367181932e+01,9.985028174773600274e-01,9.983883013689599517e-01,9.982290305109899897e-01
3.459985232768176644e+01,9.985390711138300013e-01,9.984209615803100180e-01,9.983083888076199619e-01
3.480458518169172066e+01,9.985373467904999911e-01,9.984497736616499974e-01,9.983710772316000126e-01
3.500931803570166778e+01,9.985171729473699687e-01,9.984744149377500211e-01,9.984069306274200306e-01
3.521405088971162201e+01,9.985032080535299892e-01,9.984963243110099862e-01,9.984069328410399846e-01
3.541878374372156912e+01,9.985173699761199506e-01,9.985174384291000127e-01,9.983678330867400419e-01
3.562351659773152335e+01,9.985721465285699594e-01,9.985384383183399937e-01,9.982961778657699625e-01
3.582824945174147757e+01,9.986671341858700535e-01,9.985580230308600536e-01,9.982095127951200464e-01
3.603298230575142469e+01,9.987893847766800004e-01,9.985737707674600117e-01,9.981317295495499842e-01
3.623771515976137891e+01,9.989171478894599554e-01,9.985832877791800399e-01,9.980861805046099544e-01
3.644244801377132603e+01,9.990258305871100308e-01,9.985859580751800246e-01,9.980874331855800197e-01
3.664718086778128026e+01,9.990944503481400396e-01,9.985840285648900361e-01,9.981362994331399729e-01
3.685191372179123448e+01,9.991108556600000190e-01,9.985820314393499819e-01,9.982201142804999483e-01
3.705664657580118160e+01,9.990744866074200425e-01,9.985851159650800390e-01,9.983185940579499817e-01
3.726137942981113582e+01,9.989961513773299995e-01,9.985969367829099497e-01,9.984115209994800511e-01
3.746611228382108294e+01,9.988949085815399531e-01,9.986185172783700326e-01,9.984858918235199887e-01
3.767084513783103716e+01,9.987932719890100230e-01,9.986473083081399693e-01,9.985383853468200455e-01
3.787557799184098428e+01,9.987118160746399909e-01,9.986785579531000101e-01,9.985736050567100008e-01
3.808031084585093851e+01,9.986643156800300014e-01,9.987063675562199982e-01,9.985984890819500359e-01
3.828504369986089273e+01,9.986560339593300029e-01,9.987255699229099504e-01,9.986171813203800207e-01
3.848977655387083985e+01,9.986832522903600351e-01,9.987335313428999939e-01,9.986281683388800179e-01
3.869450940788079407e+01,9.987354914055700528e-01,9.987310916183600451e-01,9.986255166977600073e-01
3.889924226189074119e+01,9.987989139910500302e-01,9.987224200815499886e-01,9.986030899284700224e-01
3.910397511590069541e+01,9.988599366888100128e-01,9.987137236040799504e-01,9.985593490248000359e-01
3.930870796991064964e+01,9.989086091059999895e-01,9.987110349305999835e-01,9.984998467061400040e-01
3.951344082392059676e+01,9.989400728673000218e-01,9.987187843341399640e-01,9.984372745720500042e-01
3.971817367793055098e+01,9.989552591102399681e-01,9.987381039699400054e-01,9.983873377206200495e-01
3.992290653194049810e+01,9.989596410941899984e-01,9.987670420112000347e-01,9.983635986912799964e-01
4.012763938595045232e+01,9.989611429432400103e-01,9.988015135788399501e-01,9.983731743361700106e-01
4.033237223996040655e+01,9.989675562112599883e-01,9.988357999569900114e-01,9.984144777011799698e-01
4.053710509397035366e+01,9.989842335458399836e-01,9.988644595482599753e-01,9.984785031455899462e-01
4.074183794798030789e+01,9.990125504977199755e-01,9.988832823597000310e-01,9.985525029304399558e-01


==> figures/data/sigR_closure.csv <==
9.000000000000000000e+00,3.429024998273465935e-02,3.766744292576489073e-02,4.134988064018485510e-02
2.100000000000000000e+01,5.234468774564702241e-03,5.563083024033912798e-03,6.129841256289778051e-03
3.100000000000000000e+01,1.866957696509649470e-03,2.299839756453720980e-03,2.768727724055914958e-03
5.100000000000000000e+01,1.282339473724434099e-04,1.555613280160386442e-04,2.572844306209301208e-04


==> figures/data/sigR_plot.csv <==
0.000000000000000000e+00,9.999999999992700284e-01,9.999999999992700284e-01,9.999999999992700284e-01
2.047328540099512817e-01,1.001950921587329901e+00,1.005233746272510054e+00,1.010423998837860049e+00
4.094657080199025634e-01,1.007358218634230029e+00,1.017138464581190060e+00,1.031468599890829951e+00
6.141985620298539006e-01,1.015057370871859987e+00,1.028937845916700011e+00,1.048253206149770023e+00
8.189314160398051268e-01,1.023440046110319912e+00,1.035797125260339957e+00,1.052517146531319892e+00
1.023664270049756464e+00,1.030835031492010057e+00,1.036211888654130053e+00,1.043154184649569993e+00
1.228397124059707801e+00,1.035907930852040026e+00,1.031458541696379960e+00,1.024447709829970021e+00
1.433129978069658916e+00,1.038057860086470052e+00,1.023960546368430036e+00,1.002274089256889988e+00
1.637862832079610254e+00,1.062286816582669990e+00,1.037758284576240086e+00,9.986477299304600264e-01
1.842595686089561591e+00,1.247064855295459962e+00,1.217261239256459904e+00,1.167806910048740043e+00
2.047328540099512928e+00,1.470228461259879937e+00,1.445890159009419973e+00,1.400897721841739996e+00
2.252061394109464043e+00,1.585131064290639991e+00,1.575384076953419976e+00,1.547333535996449960e+00
2.456794248119415602e+00,1.607101539361200038e+00,1.614009053075099898e+00,1.606675743952520108e+00
2.661527102129366718e+00,1.570959061894469988e+00,1.587702974604420003e+00,1.594158388678490024e+00
2.866259956139317833e+00,1.492728650309480098e+00,1.508141748484790101e+00,1.515941994725839903e+00
3.070992810149269392e+00,1.366174788216220071e+00,1.372725015010660021e+00,1.372699187365060025e+00
3.275725664159220507e+00,1.190898120172509955e+00,1.187228779810179935e+00,1.176491162289180048e+00
3.480458518169172066e+00,9.931190487471199813e-01,9.810616403345600034e-01,9.603069230678600299e-01
3.685191372179123181e+00,8.188353387962300500e-01,8.006002408189899500e-01,7.714147878874400011e-01
3.889924226189074297e+00,7.133556229751799593e-01,6.909273089744599750e-01,6.552274682113899962e-01
4.094657080199025856e+00,7.032362801829500354e-01,6.789316975769900120e-01,6.396329927317300212e-01
4.299389934208977415e+00,7.871769425631099937e-01,7.642002364227700184e-01,7.258615663905899629e-01
4.504122788218928086e+00,9.359807978781200521e-01,9.183035663194000220e-01,8.869776187036699788e-01
4.708855642228879645e+00,1.106221153733530027e+00,1.097845064295009943e+00,1.079863580370280074e+00
4.913588496238831205e+00,1.245438513715910078e+00,1.249123577575979915e+00,1.249287543375930065e+00
5.118321350248781876e+00,1.219017910690129991e+00,1.234548643724660000e+00,1.253391703694979986e+00
5.323054204258733435e+00,1.002620690168440021e+00,1.024801949042470017e+00,1.055142119354510077e+00
5.527787058268684994e+00,8.226234400009599934e-01,8.442787873943400356e-01,8.755747239765699907e-01
5.732519912278635665e+00,7.248435411191199718e-01,7.403628148104000051e-01,7.640279060162400437e-01
5.937252766288587225e+00,6.980022732546800057e-01,7.046325975669299746e-01,7.158688702010299609e-01
6.141985620298538784e+00,7.200877820959700193e-01,7.183667625300099724e-01,7.173079068396399638e-01
6.346718474308489455e+00,7.687084256083800415e-01,7.595079049283000039e-01,7.471413214296700467e-01
6.551451328318441014e+00,8.251445548010000186e-01,8.110359285930800466e-01,7.899005516621899758e-01
6.756184182328392573e+00,8.760531017002000098e-01,8.605485790815200486e-01,8.358507553767999809e-01
6.960917036338344133e+00,9.140975379986200355e-01,9.014988614637300390e-01,8.784541085318799958e-01
7.165649890348294804e+00,9.381459536666599819e-01,9.292407161339300004e-01,9.102460710995300408e-01
7.370382744358246363e+00,9.497469315628700448e-01,9.453139353305699544e-01,9.324959032319399821e-01
7.575115598368197922e+00,9.540852501665999519e-01,9.527562100141500068e-01,9.450335907754400244e-01
7.779848452378148593e+00,9.546585743487000508e-01,9.551294409990099821e-01,9.512127166016900448e-01
7.984581306388100153e+00,9.542914311484800294e-01,9.553610862656100045e-01,9.532445537480299658e-01
8.189314160398051712e+00,9.521022160354299935e-01,9.522903517964500519e-01,9.512355295642900277e-01
8.394047014408002383e+00,9.486139629628299597e-01,9.472533865960499622e-01,9.447764084049099509e-01
8.598779868417954830e+00,9.456577940950400274e-01,9.425504072966299773e-01,9.385971681695099988e-01
8.803512722427905501e+00,9.450626061685399870e-01,9.394843588872400231e-01,9.330569392507199744e-01
9.008245576437856172e+00,9.477942060527300150e-01,9.404314863977100147e-01,9.307081782749699883e-01
9.212978430447808620e+00,9.533731755897000282e-01,9.446840815622199461e-01,9.333636437297599953e-01
9.417711284457759291e+00,9.608089548600200480e-01,9.513234365501800349e-01,9.383341517862799908e-01
9.622444138467709962e+00,9.676929184733600309e-01,9.590066317061000101e-01,9.456817346414000403e-01
9.827176992477662409e+00,9.728909186724600255e-01,9.654289885931099935e-01,9.537893420463200433e-01
1.003190984648761308e+01,9.750565523891500108e-01,9.694947594605299868e-01,9.601155631538900170e-01
1.023664270049756375e+01,9.734415660628199518e-01,9.702513997528100509e-01,9.640043298824799711e-01
1.044137555450751620e+01,9.693908309344400065e-01,9.680615179159800521e-01,9.648707484113899779e-01
1.064610840851746687e+01,9.640983593256400308e-01,9.642877869470299901e-01,9.636815230994200121e-01
1.085084126252741754e+01,9.584613971832399715e-01,9.595117700686399687e-01,9.610505860317100080e-01
1.105557411653736999e+01,9.543085541001300465e-01,9.550018280766799927e-01,9.571307655273799675e-01
1.126030697054732066e+01,9.527425559951100409e-01,9.525287071946000328e-01,9.537791743997799943e-01
1.146503982455727133e+01,9.534151005239900334e-01,9.523699235825000553e-01,9.524348606551900076e-01
1.166977267856722378e+01,9.557466125077099806e-01,9.537570630268400462e-01,9.529394767894699969e-01
1.187450553257717445e+01,9.596466524857499847e-01,9.566138427579999881e-01,9.543209787422299861e-01
1.207923838658712512e+01,9.644744445486099771e-01,9.608260547378899563e-01,9.570268997121700316e-01
1.228397124059707757e+01,9.690493822020499470e-01,9.655137339067100255e-01,9.609086050844299898e-01
1.248870409460702824e+01,9.726604152449900287e-01,9.695004566116499634e-01,9.653848164470200111e-01
1.269343694861697891e+01,9.754769289718799863e-01,9.725355868419699457e-01,9.690236860809400277e-01
1.289816980262693136e+01,9.776808147127199478e-01,9.750600212108100351e-01,9.716385673528300515e-01
1.310290265663688203e+01,9.791737222866699897e-01,9.770721718902699582e-01,9.739093495050400451e-01
1.330763551064683270e+01,9.799881139720100220e-01,9.783460223257399724e-01,9.756661844774500159e-01
1.351236836465678515e+01,9.805982063932300319e-01,9.787873851470499931e-01,9.768777899450900026e-01
1.371710121866673582e+01,9.815029102504500003e-01,9.789980962006700205e-01,9.770512657552899993e-01
1.392183407267668827e+01,9.827885290176699984e-01,9.796149784769999647e-01,9.767848662685100214e-01
1.412656692668663894e+01,9.842284872403099794e-01,9.807341705266899856e-01,9.770526032389600379e-01
1.433129978069658961e+01,9.856172850016300391e-01,9.820727837719900322e-01,9.779102601328799604e-01
1.453603263470654205e+01,9.869593390321800275e-01,9.832856217899900164e-01,9.790925801736199974e-01
1.474076548871649273e+01,9.883148730269599724e-01,9.843233270178599614e-01,9.801303958411200501e-01
1.494549834272644340e+01,9.895932415673099891e-01,9.853270313356899957e-01,9.808031996186400425e-01
1.515023119673639584e+01,9.905533545061599998e-01,9.863213925801099791e-01,9.814517528432600280e-01
1.535496405074634652e+01,9.910103441305599947e-01,9.871685507249799985e-01,9.823512603876199956e-01
1.555969690475629719e+01,9.910199235286200059e-01,9.876848968160599762e-01,9.833903778767799642e-01
1.576442975876624963e+01,9.908427336732500423e-01,9.878712784337000397e-01,9.842627592632200439e-01
1.596916261277620031e+01,9.907359796564799703e-01,9.879370837055799770e-01,9.848224796377099688e-01
1.617389546678615275e+01,9.907695336873100223e-01,9.880511327597599758e-01,9.851552757405900307e-01
1.637862832079610342e+01,9.908453092108200355e-01,9.882238171567200302e-01,9.854071799276400423e-01
1.658336117480605409e+01,9.908673601197699465e-01,9.883707552793999929e-01,9.856670643032899859e-01
1.678809402881600477e+01,9.908647338548199901e-01,9.884133108565900105e-01,9.859423416927699524e-01
1.699282688282595544e+01,9.909682998078600535e-01,9.884182650971500284e-01,9.861508586808700461e-01
1.719755973683590966e+01,9.912805283679499979e-01,9.886036526666399649e-01,9.862926492790800026e-01
1.740229259084586033e+01,9.917661074607200256e-01,9.891081278144600031e-01,9.866078229096699737e-01
1.760702544485581100e+01,9.922702288094999989e-01,9.898381929929700451e-01,9.872725615544399869e-01
1.781175829886576167e+01,9.926359902786300315e-01,9.905654670196299971e-01,9.881387984167799843e-01
1.801649115287571234e+01,9.928116651003200399e-01,9.910772724923799792e-01,9.889461911459900278e-01
1.822122400688566302e+01,9.928768530110100299e-01,9.912653902698399522e-01,9.895259764302399841e-01
1.842595686089561724e+01,9.929757639837100136e-01,9.911974159979299870e-01,9.897369913599499691e-01
1.863068971490556791e+01,9.932107302255199777e-01,9.910963691851100155e-01,9.895566503150799997e-01
1.883542256891551858e+01,9.935829076117900227e-01,9.911787862484700007e-01,9.892721140113299727e-01
1.904015542292546925e+01,9.940092726529200506e-01,9.915181496073699474e-01,9.892593292733200538e-01
1.924488827693541992e+01,9.943831164949600288e-01,9.920400800881500336e-01,9.896450864336200359e-01
1.944962113094537060e+01,9.946443698941900280e-01,9.925936840997600097e-01,9.903042641314200312e-01
1.965435398495532482e+01,9.948107290686000193e-01,9.930333789701299985e-01,9.910291395630299593e-01
1.985908683896527549e+01,9.949586788124600290e-01,9.932850360973100035e-01,9.916100639984499754e-01
2.006381969297522616e+01,9.951679106164600386e-01,9.933799363222099998e-01,9.918772055719300429e-01
2.026855254698517683e+01,9.954710870193099748e-01,9.934201835218100518e-01,9.918112037317800000e-01
2.047328540099512750e+01,9.958385235185199802e-01,9.935079085692900547e-01,9.915818409755999818e-01
2.067801825500507817e+01,9.961983031701000524e-01,9.936978110647000095e-01,9.914269605954399989e-01
2.088275110901503240e+01,9.964753259705499966e-01,9.939840832120400149e-01,9.915124264004600008e-01
2.108748396302498307e+01,9.966289864440599500e-01,9.943115306701200140e-01,9.918685323263599640e-01
2.129221681703493374e+01,9.966703647808600186e-01,9.946108939114800540e-01,9.923990766622400317e-01
2.149694967104488441e+01,9.966532693801599674e-01,9.948391302572899830e-01,9.929521665261300534e-01
2.170168252505483508e+01,9.966460327540099806e-01,9.949943269186900530e-01,9.933992669678399778e-01
2.190641537906478575e+01,9.966994550569799882e-01,9.951011016125399511e-01,9.936767832333800454e-01
2.211114823307473998e+01,9.968288897739999710e-01,9.951888694455599538e-01,9.937853430723899706e-01
2.231588108708469065e+01,9.970134494693400073e-01,9.952816573590600457e-01,9.937750552329800424e-01
2.252061394109464132e+01,9.972121835534399903e-01,9.953939027768700099e-01,9.937312677351199941e-01
2.272534679510459199e+01,9.973803304583299667e-01,9.955193897371400480e-01,9.937432315616200329e-01
2.293007964911454266e+01,9.974866232129000476e-01,9.956329821089200394e-01,9.938524044621800391e-01
2.313481250312449689e+01,9.975234378964199511e-01,9.957112178315600248e-01,9.940279030320700038e-01
2.333954535713444756e+01,9.975077405044000534e-01,9.957561369576100052e-01,9.942074034148400408e-01
2.354427821114439823e+01,9.974719010865600310e-01,9.957958216094500159e-01,9.943605442315399667e-01
2.374901106515434890e+01,9.974481392524899848e-01,9.958626029486800091e-01,9.945039097226999747e-01
2.395374391916429957e+01,9.974562881865499664e-01,9.959711570123099822e-01,9.946645932136599644e-01
2.415847677317425024e+01,9.975009003685000319e-01,9.961163557851200334e-01,9.948479337485399698e-01
2.436320962718420446e+01,9.975755700949300309e-01,9.962790079408000432e-01,9.950388696989600490e-01
2.456794248119415514e+01,9.976684542786600218e-01,9.964327997529399683e-01,9.952185346135600241e-01
2.477267533520410581e+01,9.977658710307000245e-01,9.965470387040099576e-01,9.953688868332399853e-01
2.497740818921405648e+01,9.978553073361600134e-01,9.965956429151000551e-01,9.954648625996499467e-01
2.518214104322400715e+01,9.979289330387900447e-01,9.965727212160799819e-01,9.954785431488299974e-01
2.538687389723395782e+01,9.979863878873399541e-01,9.965022894219099925e-01,9.954017048467900253e-01
2.559160675124391204e+01,9.980333214456500457e-01,9.964303203441400303e-01,9.952674796554199510e-01
2.579633960525386271e+01,9.980763490563300255e-01,9.964030375268999595e-01,9.951435646060899920e-01
2.600107245926381339e+01,9.981179192844999992e-01,9.964466152330300197e-01,9.950990617181100228e-01
2.620580531327376406e+01,9.981554842850499654e-01,9.965624645726199882e-01,9.951718135432700008e-01
2.641053816728371473e+01,9.981848640182300336e-01,9.967326920298500426e-01,9.953620563951099953e-01
2.661527102129366540e+01,9.982042956581600457e-01,9.969290753863300214e-01,9.956388513619900404e-01
2.682000387530361962e+01,9.982166007065600422e-01,9.971172261295100370e-01,9.959531794982500186e-01
2.702473672931357029e+01,9.982274661174900254e-01,9.972625204374699903e-01,9.962476813212599591e-01
2.722946958332352096e+01,9.982441208692800494e-01,9.973366533557099789e-01,9.964645827136799916e-01
2.743420243733347164e+01,9.982733755939999787e-01,9.973308880900300100e-01,9.965596061078899615e-01
2.763893529134342231e+01,9.983211364356100459e-01,9.972620738384200267e-01,9.965207121702399640e-01
2.784366814535337653e+01,9.983897378718700200e-01,9.971682866062600015e-01,9.963752568450700009e-01
2.804840099936332720e+01,9.984754995806299771e-01,9.970935811429200157e-01,9.961826937625100076e-01
2.825313385337327787e+01,9.985677384444400229e-01,9.970704161926700060e-01,9.960121316215899689e-01
2.845786670738322854e+01,9.986507450572800204e-01,9.971097253753200551e-01,9.959191630678999596e-01
2.866259956139317921e+01,9.987086273063100483e-01,9.972022082781699659e-01,9.959294638422799828e-01
2.886733241540312989e+01,9.987306614106300495e-01,9.973272432301699686e-01,9.960409420080400533e-01
2.907206526941308411e+01,9.987143657450400225e-01,9.974617007599999585e-01,9.962316693678500146e-01
2.927679812342303478e+01,9.986658758487899634e-01,9.975854103172400178e-01,9.964693284995499445e-01
2.948153097743298545e+01,9.985980444662799771e-01,9.976814510802799463e-01,9.967176084733200270e-01
2.968626383144293612e+01,9.985282231122699637e-01,9.977374495394100151e-01,9.969377555889900044e-01
2.989099668545288679e+01,9.984754386034599971e-01,9.977478192549800173e-01,9.970938978291500332e-01
3.009572953946283747e+01,9.984571157037900324e-01,9.977169346380400095e-01,9.971609623396500144e-01
3.030046239347279169e+01,9.984848373308099490e-01,9.976605874534499874e-01,9.971328363582000476e-01
3.050519524748274236e+01,9.985605536608099797e-01,9.976028423711299498e-01,9.970277964926500536e-01
3.070992810149269303e+01,9.986745631805199475e-01,9.975687220671299871e-01,9.968838269414399544e-01
3.091466095550264370e+01,9.988073374887800338e-01,9.975761250198500463e-01,9.967483489387199969e-01
3.111939380951259437e+01,9.989343580321899951e-01,9.976301020729799740e-01,9.966636376005699738e-01
3.132412666352254504e+01,9.990325325354699748e-01,9.977218172050500433e-01,9.966544559743399923e-01
3.152885951753249927e+01,9.990854921171400393e-01,9.978321871159999690e-01,9.967229835761399759e-01
3.173359237154244994e+01,9.990870864610800206e-01,9.979374801025200359e-01,9.968512002145399897e-01
3.193832522555240061e+01,9.990405178919400386e-01,9.980167446643000151e-01,9.970085276646799555e-01
3.214305807956235128e+01,9.989571644482599933e-01,9.980561956017900416e-01,9.971616720015400448e-01
3.234779093357230551e+01,9.988541663717600549e-01,9.980528095827999602e-01,9.972834233102699786e-01
3.255252378758225262e+01,9.987520848889299696e-01,9.980149655830200528e-01,9.973590077135700005e-01
3.275725664159220685e+01,9.986724280865899583e-01,9.979596981952000290e-01,9.973877968431700269e-01
3.296198949560215397e+01,9.986332531385899713e-01,9.979078845331500469e-01,9.973810202947299697e-01
3.316672234961210819e+01,9.986463629346400417e-01,9.978773173514100536e-01,9.973553613086100222e-01
3.337145520362206241e+01,9.987131662824599854e-01,9.978785560932500465e-01,9.973255174532800194e-01
3.357618805763200953e+01,9.988239019648500472e-01,9.979130861026499488e-01,9.973012081978599452e-01
3.378092091164196376e+01,9.989596089051699934e-01,9.979748567651299807e-01,9.972871432140399950e-01
3.398565376565191087e+01,9.990967036099399623e-01,9.980542912734999828e-01,9.972861597596399674e-01
3.419038661966186510e+01,9.992126078544999457e-01,9.981417806287899985e-01,9.973027011702499944e-01
3.439511947367181932e+01,9.992906090777500250e-01,9.982290305109899897e-01,9.973428233059199455e-01
3.459985232768176644e+01,9.993223480102200185e-01,9.983083888076199619e-01,9.974107381429799801e-01
3.480458518169172066e+01,9.993078668687800370e-01,9.983710772316000126e-01,9.975027360690500444e-01
3.500931803570166778e+01,9.992541025810599553e-01,9.984069306274200306e-01,9.976043589859699967e-01
3.521405088971162201e+01,9.991727307786699708e-01,9.984069328410399846e-01,9.976921415792300296e-01
3.541878374372156912e+01,9.990781342190500069e-01,9.983678330867400419e-01,9.977417820719900465e-01
3.562351659773152335e+01,9.989859268313500129e-01,9.982961778657699625e-01,9.977387785985699642e-01
3.582824945174147757e+01,9.989106683959599886e-01,9.982095127951200464e-01,9.976868556092499674e-01
3.603298230575142469e+01,9.988647260979599540e-01,9.981317295495499842e-01,9.976084770776699751e-01
3.623771515976137891e+01,9.988555190705900033e-01,9.980861805046099544e-01,9.975358635121700512e-01
3.644244801377132603e+01,9.988843313294599735e-01,9.980874331855800197e-01,9.974992802572599793e-01
3.664718086778128026e+01,9.989459237428900407e-01,9.981362994331399729e-01,9.975144124939999690e-01
3.685191372179123448e+01,9.990298790468800094e-01,9.982201142804999483e-01,9.975772017375199585e-01
3.705664657580118160e+01,9.991232788402200082e-01,9.983185940579499817e-01,9.976674267738000479e-01
3.726137942981113582e+01,9.992133794533399893e-01,9.984115209994800511e-01,9.977588880248300374e-01
3.746611228382108294e+01,9.992904731926000039e-01,9.984858918235199887e-01,9.978313347505699538e-01
3.767084513783103716e+01,9.993483992868299470e-01,9.985383853468200455e-01,9.978780645033600294e-01
3.787557799184098428e+01,9.993843162173999817e-01,9.985736050567100008e-01,9.979061647646599864e-01
3.808031084585093851e+01,9.993976169395000220e-01,9.985984890819500359e-01,9.979298348833299803e-01
3.828504369986089273e+01,9.993889471419600268e-01,9.986171813203800207e-01,9.979604782102300398e-01
3.848977655387083985e+01,9.993599850976400134e-01,9.986281683388800179e-01,9.979996813416599499e-01
3.869450940788079407e+01,9.993141035743100531e-01,9.986255166977600073e-01,9.980375839551900441e-01
3.889924226189074119e+01,9.992569527932599893e-01,9.986030899284700224e-01,9.980581841724399661e-01
3.910397511590069541e+01,9.991964695639099503e-01,9.985593490248000359e-01,9.980476346433100332e-01
3.930870796991064964e+01,9.991419924020600307e-01,9.984998467061400040e-01,9.980023454766999702e-01
3.951344082392059676e+01,9.991023592515400065e-01,9.984372745720500042e-01,9.979321096571800442e-01
3.971817367793055098e+01,9.990835840745100338e-01,9.983873377206200495e-01,9.978572450518200521e-01
3.992290653194049810e+01,9.990874593394000192e-01,9.983635986912799964e-01,9.978016639653100039e-01
4.012763938595045232e+01,9.991113571251799552e-01,9.983731743361700106e-01,9.977839319438299714e-01
4.033237223996040655e+01,9.991496089607200259e-01,9.984144777011799698e-01,9.978114343088200222e-01
4.053710509397035366e+01,9.991955518828500304e-01,9.984785031455899462e-01,9.978780369884600043e-01
4.074183794798030789e+01,9.992439060048999844e-01,9.985525029304399558e-01,9.979675493641899653e-01


==> figures/data/sigV_closure.csv <==
9.000000000000000000e+00,3.667145247052018553e-02,3.766744292576489073e-02,3.903983611180386615e-02
2.100000000000000000e+01,5.222165021459480860e-03,5.563083024033912798e-03,6.192294535670050948e-03
3.100000000000000000e+01,2.164594144105841562e-03,2.299839756453720980e-03,2.505614180593006019e-03
5.100000000000000000e+01,1.864614278787793259e-04,1.555613280160386442e-04,1.786634468291377299e-04


==> figures/data/sigV_plot.csv <==
0.000000000000000000e+00,9.999999999992700284e-01,9.999999999992700284e-01,9.999999999992700284e-01
2.047328540099512817e-01,1.004665946637490093e+00,1.005233746272510054e+00,1.006184627382030072e+00
4.094657080199025634e-01,1.014551215154370079e+00,1.017138464581190060e+00,1.021523042402169956e+00
6.141985620298539006e-01,1.022612030908389924e+00,1.028937845916700011e+00,1.039780765023490039e+00
8.189314160398051268e-01,1.024315236368650073e+00,1.035797125260339957e+00,1.055591527871460045e+00
1.023664270049756464e+00,1.018965495347669892e+00,1.036211888654130053e+00,1.065890276099390022e+00
1.228397124059707801e+00,1.008908141448050078e+00,1.031458541696379960e+00,1.069892210856189907e+00
1.433129978069658916e+00,9.975972982454499594e-01,1.023960546368430036e+00,1.068111154512920047e+00
1.637862832079610254e+00,1.010436253946680019e+00,1.037758284576240086e+00,1.082322369865869938e+00
1.842595686089561591e+00,1.192340348322890042e+00,1.217261239256459904e+00,1.256173462003330021e+00
2.047328540099512928e+00,1.426274548722539892e+00,1.445890159009419973e+00,1.474064255876829987e+00
2.252061394109464043e+00,1.562499117710739904e+00,1.575384076953419976e+00,1.590554405932109949e+00
2.456794248119415602e+00,1.607403092648610032e+00,1.614009053075099898e+00,1.617400904933669947e+00
2.661527102129366718e+00,1.585703107109019960e+00,1.587702974604420003e+00,1.582878188464380109e+00
2.866259956139317833e+00,1.508922658678329976e+00,1.508141748484790101e+00,1.499142758186329916e+00
3.070992810149269392e+00,1.374655525912199971e+00,1.372725015010660021e+00,1.363030181808430052e+00
3.275725664159220507e+00,1.188916560910870057e+00,1.187228779810179935e+00,1.179309031519369944e+00
3.480458518169172066e+00,9.816258868861500453e-01,9.810616403345600034e-01,9.761070818756300005e-01
3.685191372179123181e+00,7.998108084774200321e-01,8.006002408189899500e-01,7.986503285830199861e-01
3.889924226189074297e+00,6.890430110399400343e-01,6.909273089744599750e-01,6.913198969667999627e-01
4.094657080199025856e+00,6.764292570512200342e-01,6.789316975769900120e-01,6.807529563980999621e-01
4.299389934208977415e+00,7.615532435536800371e-01,7.642002364227700184e-01,7.665985401425100543e-01
4.504122788218928086e+00,9.158656750696499982e-01,9.183035663194000220e-01,9.206345363353599653e-01
4.708855642228879645e+00,1.095791865066390036e+00,1.097845064295009943e+00,1.099728264460279936e+00
4.913588496238831205e+00,1.247478392028009919e+00,1.249123577575979915e+00,1.250395704545280040e+00
5.118321350248781876e+00,1.233153078175059925e+00,1.234548643724660000e+00,1.235316447298330012e+00
5.323054204258733435e+00,1.023245331240149936e+00,1.024801949042470017e+00,1.025559288386240109e+00
5.527787058268684994e+00,8.421458077419200494e-01,8.442787873943400356e-01,8.455868879800599869e-01
5.732519912278635665e+00,7.375035785500599905e-01,7.403628148104000051e-01,7.424670536167500279e-01
5.937252766288587225e+00,7.014401117890399773e-01,7.046325975669299746e-01,7.070219214826000131e-01
6.141985620298538784e+00,7.155787038620899931e-01,7.183667625300099724e-01,7.201360773851299690e-01
6.346718474308489455e+00,7.569197148908599626e-01,7.595079049283000039e-01,7.608655485076699643e-01
6.551451328318441014e+00,8.086380059015499944e-01,8.110359285930800466e-01,8.120344643237800142e-01
6.756184182328392573e+00,8.586884019701800375e-01,8.605485790815200486e-01,8.608908797327300411e-01
6.960917036338344133e+00,9.001382358480900514e-01,9.014988614637300390e-01,9.012950978732500174e-01
7.165649890348294804e+00,9.280953989426500295e-01,9.292407161339300004e-01,9.285605983839599897e-01
7.370382744358246363e+00,9.440785613491700090e-01,9.453139353305699544e-01,9.450349411025400492e-01
7.575115598368197922e+00,9.509601587894800367e-01,9.527562100141500068e-01,9.529918397452999956e-01
7.779848452378148593e+00,9.527787466432999786e-01,9.551294409990099821e-01,9.563613814379600120e-01
7.984581306388100153e+00,9.528630278569399925e-01,9.553610862656100045e-01,9.567975410864200114e-01
8.189314160398051712e+00,9.496918092697299585e-01,9.522903517964500519e-01,9.541740222559399465e-01
8.394047014408002383e+00,9.450933684594500228e-01,9.472533865960499622e-01,9.487250837372800394e-01
8.598779868417954830e+00,9.409138935933699655e-01,9.425504072966299773e-01,9.435095122398700074e-01
8.803512722427905501e+00,9.383265930064199623e-01,9.394843588872400231e-01,9.399815187338800282e-01
9.008245576437856172e+00,9.396907407342499630e-01,9.404314863977100147e-01,9.403936757825199777e-01
9.212978430447808620e+00,9.442908136309600131e-01,9.446840815622199461e-01,9.442778940480399674e-01
9.417711284457759291e+00,9.512174841187499563e-01,9.513234365501800349e-01,9.506375322693699781e-01
9.622444138467709962e+00,9.590586640504199512e-01,9.590066317061000101e-01,9.581540928023100090e-01
9.827176992477662409e+00,9.658338270145999660e-01,9.654289885931099935e-01,9.641755775296599884e-01
1.003190984648761308e+01,9.700815625721600499e-01,9.694947594605299868e-01,9.680419002293999542e-01
1.023664270049756375e+01,9.708033128645200405e-01,9.702513997528100509e-01,9.689288031017400105e-01
1.044137555450751620e+01,9.688808815230900429e-01,9.680615179159800521e-01,9.663305232300900549e-01
1.064610840851746687e+01,9.652386185746799629e-01,9.642877869470299901e-01,9.622971913508100439e-01
1.085084126252741754e+01,9.603291485975200548e-01,9.595117700686399687e-01,9.577842212277100087e-01
1.105557411653736999e+01,9.559786504864400403e-01,9.550018280766799927e-01,9.530790837439300223e-01
1.126030697054732066e+01,9.537056969902100168e-01,9.525287071946000328e-01,9.502307575996400413e-01
1.146503982455727133e+01,9.534899035003000511e-01,9.523699235825000553e-01,9.500608423015399762e-01
1.166977267856722378e+01,9.548218292495700421e-01,9.537570630268400462e-01,9.516668030950800050e-01
1.187450553257717445e+01,9.578657949798500271e-01,9.566138427579999881e-01,9.543018331002299792e-01
1.207923838658712512e+01,9.622259649228499523e-01,9.608260547378899563e-01,9.582607698389400408e-01
1.228397124059707757e+01,9.668042962930000206e-01,9.655137339067100255e-01,9.630348051648099927e-01
1.248870409460702824e+01,9.705688279267600249e-01,9.695004566116499634e-01,9.674398272427400247e-01
1.269343694861697891e+01,9.735762378560099961e-01,9.725355868419699457e-01,9.706243212618600458e-01
1.289816980262693136e+01,9.761523053632099600e-01,9.750600212108100351e-01,9.730782412946199500e-01
1.310290265663688203e+01,9.781313992855800166e-01,9.770721718902699582e-01,9.750802185410499812e-01
1.330763551064683270e+01,9.792386803693300390e-01,9.783460223257399724e-01,9.765853905138099922e-01
1.351236836465678515e+01,9.795920758739200540e-01,9.787873851470499931e-01,9.772860709410500224e-01
1.371710121866673582e+01,9.798601784133099679e-01,9.789980962006700205e-01,9.775259179967199508e-01
1.392183407267668827e+01,9.805791219586400542e-01,9.796149784769999647e-01,9.780458153126799781e-01
1.412656692668663894e+01,9.817489022130300169e-01,9.807341705266899856e-01,9.790922145658399467e-01
1.433129978069658961e+01,9.830734824138700478e-01,9.820727837719900322e-01,9.804869123628600081e-01
1.453603263470654205e+01,9.843334349022400120e-01,9.832856217899900164e-01,9.817452458578800334e-01
1.474076548871649273e+01,9.854954177441900276e-01,9.843233270178599614e-01,9.827083417872499727e-01
1.494549834272644340e+01,9.866049608637700308e-01,9.853270313356899957e-01,9.836174168487999969e-01
1.515023119673639584e+01,9.876102954261100075e-01,9.863213925801099791e-01,9.845901144733000265e-01
1.535496405074634652e+01,9.883700753515799464e-01,9.871685507249799985e-01,9.855409555712399960e-01
1.555969690475629719e+01,9.888214246355300219e-01,9.876848968160599762e-01,9.861844764794599483e-01
1.576442975876624963e+01,9.890774168945000167e-01,9.878712784337000397e-01,9.863312988198700282e-01
1.596916261277620031e+01,9.893087420351499572e-01,9.879370837055799770e-01,9.862003543369199932e-01
1.617389546678615275e+01,9.895656448461099819e-01,9.880511327597599758e-01,9.861203440157200184e-01
1.637862832079610342e+01,9.897685896721200027e-01,9.882238171567200302e-01,9.862300532418000198e-01
1.658336117480605409e+01,9.898327030371499857e-01,9.883707552793999929e-01,9.864802821796300192e-01
1.678809402881600477e+01,9.897732267853800447e-01,9.884133108565900105e-01,9.866935274804300438e-01
1.699282688282595544e+01,9.897559233766100029e-01,9.884182650971500284e-01,9.867726033880399594e-01
1.719755973683590966e+01,9.900095309657900300e-01,9.886036526666399649e-01,9.868766591944699851e-01
1.740229259084586033e+01,9.906085828477400046e-01,9.891081278144600031e-01,9.872258431304999915e-01
1.760702544485581100e+01,9.913872716411800123e-01,9.898381929929700451e-01,9.878482615462900185e-01
1.781175829886576167e+01,9.920864057916299883e-01,9.905654670196299971e-01,9.885869647577200103e-01
1.801649115287571234e+01,9.925215428229400283e-01,9.910772724923799792e-01,9.892105651435000313e-01
1.822122400688566302e+01,9.926413994789500261e-01,9.912653902698399522e-01,9.895292689945599518e-01
1.842595686089561724e+01,9.925448542493100490e-01,9.911974159979299870e-01,9.895445606728999755e-01
1.863068971490556791e+01,9.924390445436099828e-01,9.910963691851100155e-01,9.894697577076799755e-01
1.883542256891551858e+01,9.925062182232500252e-01,9.911787862484700007e-01,9.895552149800099784e-01
1.904015542292546925e+01,9.928004972030499697e-01,9.915181496073699474e-01,9.899174942292600088e-01
1.924488827693541992e+01,9.932560029120399703e-01,9.920400800881500336e-01,9.905021221355100325e-01
1.944962113094537060e+01,9.937567138143500456e-01,9.925936840997600097e-01,9.911312416452799923e-01
1.965435398495532482e+01,9.941943336664299524e-01,9.930333789701299985e-01,9.916061068046899685e-01
1.985908683896527549e+01,9.945053739624200029e-01,9.932850360973100035e-01,9.918260515101300356e-01
2.006381969297522616e+01,9.946908267365900391e-01,9.933799363222099998e-01,9.918484079789799956e-01
2.026855254698517683e+01,9.947978856447200480e-01,9.934201835218100518e-01,9.918280133065300319e-01
2.047328540099512750e+01,9.948816105714299862e-01,9.935079085692900547e-01,9.919154136094200380e-01
2.067801825500507817e+01,9.949822030874699852e-01,9.936978110647000095e-01,9.921890424934199926e-01
2.088275110901503240e+01,9.951226862828199682e-01,9.939840832120400149e-01,9.926297336116900460e-01
2.108748396302498307e+01,9.953109106773799786e-01,9.943115306701200140e-01,9.931252123505099894e-01
2.129221681703493374e+01,9.955433662312299647e-01,9.946108939114800540e-01,9.935262639714399491e-01
2.149694967104488441e+01,9.958099476453300403e-01,9.948391302572899830e-01,9.937364324803199533e-01
2.170168252505483508e+01,9.960937976522500348e-01,9.949943269186900530e-01,9.937617122052400109e-01
2.190641537906478575e+01,9.963666702413299658e-01,9.951011016125399511e-01,9.936863254770299525e-01
2.211114823307473998e+01,9.965915123405899578e-01,9.951888694455599538e-01,9.936158955525099534e-01
2.231588108708469065e+01,9.967357417146599508e-01,9.952816573590600457e-01,9.936389309172699580e-01
2.252061394109464132e+01,9.967883453169600338e-01,9.953939027768700099e-01,9.938029912897899942e-01
2.272534679510459199e+01,9.967618830228700544e-01,9.955193897371400480e-01,9.940940682334300504e-01
2.293007964911454266e+01,9.966875299133299837e-01,9.956329821089200394e-01,9.944331900997900320e-01
2.313481250312449689e+01,9.966106437743700308e-01,9.957112178315600248e-01,9.947152287060400111e-01
2.333954535713444756e+01,9.965839063091199712e-01,9.957561369576100052e-01,9.948690157053500238e-01
2.354427821114439823e+01,9.966512801437600322e-01,9.957958216094500159e-01,9.948904607373200149e-01
2.374901106515434890e+01,9.968269563912599551e-01,9.958626029486800091e-01,9.948286185538599558e-01
2.395374391916429957e+01,9.970854084859599453e-01,9.959711570123099822e-01,9.947504853844699735e-01
2.415847677317425024e+01,9.973700962783800250e-01,9.961163557851200334e-01,9.947150102290399643e-01
2.436320962718420446e+01,9.976149620719300115e-01,9.962790079408000432e-01,9.947624370443900466e-01
2.456794248119415514e+01,9.977653237341700398e-01,9.964327997529399683e-01,9.949045917385800353e-01
2.477267533520410581e+01,9.977916720629299574e-01,9.965470387040099576e-01,9.951171854780600512e-01
2.497740818921405648e+01,9.976981927374299897e-01,9.965956429151000551e-01,9.953444149156399634e-01
2.518214104322400715e+01,9.975248175581300503e-01,9.965727212160799819e-01,9.955264485220099990e-01
2.538687389723395782e+01,9.973381282169200279e-01,9.965022894219099925e-01,9.956275415379000071e-01
2.559160675124391204e+01,9.972100044284599729e-01,9.964303203441400303e-01,9.956510770973600044e-01
2.579633960525386271e+01,9.971915460846999535e-01,9.964030375268999595e-01,9.956281668603399471e-01
2.600107245926381339e+01,9.972968390240599668e-01,9.964466152330300197e-01,9.955964610905500001e-01
2.620580531327376406e+01,9.975035465060999584e-01,9.965624645726199882e-01,9.955874944932899817e-01
2.641053816728371473e+01,9.977659613535699856e-01,9.967326920298500426e-01,9.956214603710099587e-01
2.661527102129366540e+01,9.980304805678299473e-01,9.969290753863300214e-01,9.957066440311299615e-01
2.682000387530361962e+01,9.982462633308399891e-01,9.971172261295100370e-01,9.958359382915199509e-01
2.702473672931357029e+01,9.983742874287599989e-01,9.972625204374699903e-01,9.959866678084400293e-01
2.722946958332352096e+01,9.983945923553200208e-01,9.973366533557099789e-01,9.961252429195599500e-01
2.743420243733347164e+01,9.983144081013499704e-01,9.973308880900300100e-01,9.962250678090599498e-01
2.763893529134342231e+01,9.981690285690499875e-01,9.972620738384200267e-01,9.962777149958099709e-01
2.784366814535337653e+01,9.980121317427299577e-01,9.971682866062600015e-01,9.962952331034600206e-01
2.804840099936332720e+01,9.978981543621100458e-01,9.970935811429200157e-01,9.963005020385500288e-01
2.825313385337327787e+01,9.978624575840100430e-01,9.970704161926700060e-01,9.963137709045000179e-01
2.845786670738322854e+01,9.979127476519400464e-01,9.971097253753200551e-01,9.963446045443999921e-01
2.866259956139317921e+01,9.980313749698299652e-01,9.972022082781699659e-01,9.963933984498900553e-01
2.886733241540312989e+01,9.981872757562999521e-01,9.973272432301699686e-01,9.964562275995799689e-01
2.907206526941308411e+01,9.983484687985300088e-01,9.974617007599999585e-01,9.965277325219199511e-01
2.927679812342303478e+01,9.984893273549000359e-01,9.975854103172400178e-01,9.966009120471399640e-01
2.948153097743298545e+01,9.985920903300700147e-01,9.976814510802799463e-01,9.966658049556399446e-01
2.968626383144293612e+01,9.986458464235099530e-01,9.977374495394100151e-01,9.967114601266999774e-01
2.989099668545288679e+01,9.986465566346399703e-01,9.977478192549800173e-01,9.967315098102099702e-01
3.009572953946283747e+01,9.985992068770900287e-01,9.977169346380400095e-01,9.967294828895799652e-01
3.030046239347279169e+01,9.985200268988599914e-01,9.976605874534499874e-01,9.967190659556800503e-01
3.050519524748274236e+01,9.984350822374800094e-01,9.976028423711299498e-01,9.967190909629199957e-01
3.070992810149269303e+01,9.983734525281799943e-01,9.975687220671299871e-01,9.967454221125500169e-01
3.091466095550264370e+01,9.983578053559100107e-01,9.975761250198500463e-01,9.968046751965600194e-01
3.111939380951259437e+01,9.983965499297500212e-01,9.976301020729799740e-01,9.968927907231299734e-01
3.132412666352254504e+01,9.984807000405500066e-01,9.977218172050500433e-01,9.969978429466700431e-01
3.152885951753249927e+01,9.985875145656799567e-01,9.978321871159999690e-01,9.971044321514499487e-01
3.173359237154244994e+01,9.986889024838999651e-01,9.979374801025200359e-01,9.971971040219199667e-01
3.193832522555240061e+01,9.987608148536299968e-01,9.980167446643000151e-01,9.972619806167599688e-01
3.214305807956235128e+01,9.987906080314999935e-01,9.980561956017900416e-01,9.972888744362099489e-01
3.234779093357230551e+01,9.987796508025400533e-01,9.980528095827999602e-01,9.972737063765599874e-01
3.255252378758225262e+01,9.987413175208099680e-01,9.980149655830200528e-01,9.972218153321600331e-01
3.275725664159220685e+01,9.986952623975899890e-01,9.979596981952000290e-01,9.971490471850299464e-01
3.296198949560215397e+01,9.986604521240199928e-01,9.979078845331500469e-01,9.970788706061699536e-01
3.316672234961210819e+01,9.986488000821700517e-01,9.978773173514100536e-01,9.970356251676100179e-01
3.337145520362206241e+01,9.986633732746700298e-01,9.978785560932500465e-01,9.970366637516699937e-01
3.357618805763200953e+01,9.986995589269600515e-01,9.979130861026499488e-01,9.970877342368600349e-01
3.378092091164196376e+01,9.987488814602299980e-01,9.979748567651299807e-01,9.971820102100500405e-01
3.398565376565191087e+01,9.988034657440499897e-01,9.980542912734999828e-01,9.973044753859999778e-01
3.419038661966186510e+01,9.988584967794800207e-01,9.981417806287899985e-01,9.974376431026500400e-01
3.439511947367181932e+01,9.989113519715400180e-01,9.982290305109899897e-01,9.975660164891499981e-01
3.459985232768176644e+01,9.989596089717499572e-01,9.983083888076199619e-01,9.976771320041699642e-01
3.480458518169172066e+01,9.989978596810500378e-01,9.983710772316000126e-01,9.977604731730900234e-01
3.500931803570166778e+01,9.990176613199299727e-01,9.984069306274200306e-01,9.978060578412200066e-01
3.521405088971162201e+01,9.990103919277799616e-01,9.984069328410399846e-01,9.978060315635000066e-01
3.541878374372156912e+01,9.989722619578099705e-01,9.983678330867400419e-01,9.977581307007800104e-01
3.562351659773152335e+01,9.989085822513099622e-01,9.982961778657699625e-01,9.976701593368499932e-01
3.582824945174147757e+01,9.988351445814700469e-01,9.982095127951200464e-01,9.975612719959400243e-01
3.603298230575142469e+01,9.987737840044199622e-01,9.981317295495499842e-01,9.974579230552500508e-01
3.623771515976137891e+01,9.987455181100399759e-01,9.980861805046099544e-01,9.973872764873199515e-01
3.644244801377132603e+01,9.987624387346799582e-01,9.980874331855800197e-01,9.973680742676600541e-01
3.664718086778128026e+01,9.988229875626100096e-01,9.981362994331399729e-01,9.974049339475600240e-01
3.685191372179123448e+01,9.989121773657599901e-01,9.982201142804999483e-01,9.974880134433999901e-01
3.705664657580118160e+01,9.990075650750900316e-01,9.983185940579499817e-01,9.975979926866299641e-01
3.726137942981113582e+01,9.990876954310400349e-01,9.984115209994800511e-01,9.977141275331600223e-01
3.746611228382108294e+01,9.991392871042500401e-01,9.984858918235199887e-01,9.978214118115800169e-01
3.767084513783103716e+01,9.991609449238200158e-01,9.985383853468200455e-01,9.979133084687400457e-01
3.787557799184098428e+01,9.991609910381199500e-01,9.985736050567100008e-01,9.979901347151599600e-01
3.808031084585093851e+01,9.991518324690300545e-01,9.985984890819500359e-01,9.980538717593799847e-01
3.828504369986089273e+01,9.991433894842399743e-01,9.986171813203800207e-01,9.981034414274300159e-01
3.848977655387083985e+01,9.991387462433100053e-01,9.986281683388800179e-01,9.981330981265299496e-01
3.869450940788079407e+01,9.991337276247099775e-01,9.986255166977600073e-01,9.981346488943499962e-01
3.889924226189074119e+01,9.991204724537999793e-01,9.986030899284700224e-01,9.981026885971899798e-01
3.910397511590069541e+01,9.990926745539999709e-01,9.985593490248000359e-01,9.980394091174700222e-01
3.930870796991064964e+01,9.990500360215700537e-01,9.984998467061400040e-01,9.979562081388799744e-01
3.951344082392059676e+01,9.989999021136599655e-01,9.984372745720500042e-01,9.978715674534700542e-01
3.971817367793055098e+01,9.989553036211900050e-01,9.983873377206200495e-01,9.978057901763800475e-01
3.992290653194049810e+01,9.989305468152499534e-01,9.983635986912799964e-01,9.977739918229400207e-01
4.012763938595045232e+01,9.989359727702800118e-01,9.983731743361700106e-01,9.977817732074499846e-01
4.033237223996040655e+01,9.989743522384300078e-01,9.984144777011799698e-01,9.978242976774700512e-01
4.053710509397035366e+01,9.990396034037100081e-01,9.984785031455899462e-01,9.978893626962399566e-01
4.074183794798030789e+01,9.991188330635399906e-01,9.985525029304399558e-01,9.979628557564900193e-01

